A space-time finite element method for parabolic obstacle problems

We propose and analyze a general framework for space-time finite element methods that is based on least-squares finite element methods for solving a first-order reformulation of the thick parabolic obstacle problem. Discretizations based on simplicial and prismatic meshes are studied and we show a priori error estimates for both. Convergence rates are derived for sufficiently smooth solutions. Reliable a posteriori bounds are provided and used to steer an adaptive algorithm. Numerical experiments including a one-phase Stefan problem and an American option pricing problem are presented.

==> data/Example2D.dat <==
nE	errUnorm	errU	errSigma	est	estDiv	estGrad	estU0h	estPen	estViol	errU0
72	0.15804194835286	0.0763782659594683	0.0395115327240455	0.17322256268455	0.131072522895872	0.0768002627934724	0.000608715920240272	0.081716218070863	0.0158069215437804	0.000608715920240272
576	0.0778763739480252	0.0345510632727417	0.0158298270368524	0.0833693111122827	0.0677704475022654	0.0347694440890749	0.0012583755323208	0.0319644260564693	0.0111975977922111	0.0012583755323208
4608	0.0406791559087063	0.0194875160862519	0.00614233559072523	0.0433566488048083	0.0351292877131757	0.0195608294827665	0.000374833604796218	0.0147149259707698	0.00681443642115926	0.000374833604796218
36864	0.0203903212607034	0.00947564201370237	0.00244760153910405	0.0214423150433812	0.0178828429351039	0.00955123370501633	0.000122236469883991	0.00606027235888494	0.0034653852414619	0.000122236469883991
294912	0.0101993843257638	0.00465488167349172	0.00102138472282123	0.0106865767237002	0.00901670292608355	0.00470440642364573	3.95221487098522e-05	0.00283758802906765	0.00164835760455731	3.95221487098522e-05


==> data/ExampleAOAdapTri.dat <==
nE	estVol	estCons	estViol	estDiv	estGrad	estU0
128	4.84230073547428	0.429487536906261	4.22037433607545	0.0621272612456594	2.27297559965899	0.530640611504228
170	3.45277529825201	0.903491080928369	2.59315603011041	0.0654962467291039	2.013778289265	0.566842282961947
218	2.5354017117957	0.555190398578961	1.95367429749216	0.0600919639327279	1.46522365226458	0.390756708881603
331	1.91184058477717	0.645685767995539	1.31920115861916	0.0533046749790054	1.19946065551063	0.237456019537094
536	1.3089491176048	0.339509445766853	0.924202103413627	0.026516786196932	0.855320408947964	0.107960450379635
808	0.941123895759677	0.26106516338584	0.611943208164219	0.033176902381692	0.661385347681259	0.0674788310418546
1432	0.644849170897067	0.132433839032899	0.434934044665318	0.0166147685900791	0.454127456966071	0.0511498833912375
2566	0.448397380177613	0.0821008416101281	0.25725853259603	0.0181196481227305	0.356172514254194	0.0308306374463339
4508	0.309884925957744	0.0581765770847643	0.178069722284074	0.00997635394759206	0.245713187810032	0.0214669261505769
8751	0.217568513465419	0.0327174748870828	0.11672445059549	0.00668879999036389	0.180044178602259	0.0134306078742926
15837	0.152466436132358	0.0283909052788602	0.0791141365029254	0.00684932218803212	0.126576133884475	0.0106062795630558
30652	0.110475553990875	0.0186167918799349	0.0560054338103063	0.00231869897968817	0.0929524625408352	0.00872455248397046
54860	0.0793100102021413	0.0122969328254401	0.039559045250316	0.00173441143263357	0.0675332850577557	0.00319254232925467
95997	0.0604873684303896	0.00889791707790407	0.0304700784423022	0.00268001553899397	0.0513895141227028	0.00174885275871503
184008	0.0438736550994039	0.00678388025256314	0.0216159753566038	0.00147950316312738	0.0375231578189542	0.00120411277178838
304355	0.0332704257704347	0.0043949733392496	0.0162452488425457	0.00179942641421766	0.0286313884122598	0.000838446482004794


==> data/ExampleAOUnifTri.dat <==
nE	estVol	estCons	estViol	estDiv	estGrad	estU0
128	4.84230073547428	0.429487536906261	4.22037433607545	0.0621272612456594	2.27297559965899	0.530640611504228
512	1.93804744166981	0.113271926846173	1.3732895499028	0.0251125753392349	1.34460240678921	0.220651070914443
2048	0.963563281294249	0.0183963434100589	0.430424709706531	0.0106218677161953	0.838896257545987	0.197460340026257
8192	0.485451580447355	0.00958811772373868	0.14778701941087	0.00557496711879492	0.452914892845987	0.0925598262257124
32768	0.264146118476372	0.00486020748703455	0.0624887361965775	0.00306176143052214	0.249394910310694	0.0603117937549091
131072	0.149251649283895	0.00609938035972137	0.0295572805226487	0.00172777926134127	0.140026252886712	0.0418913215669596
524288	0.085909131689266	0.00722643218371542	0.0145754085582029	0.000999667716090821	0.0797099055093216	0.02758707449172


==> data/ExampleAO_coo_00331.dat <==
-1	0.5
-0.5	0.25
0	0.5
0.5	0.25
1	0.5
1.5	0.25
2	0.5
2.5	0.25
3	0.5
3.5	0.25
4	0.5
4.5	0.25
5	0.5
5.5	0.25
6	0.5
6.5	0.25
7	0.5
0	0.25
1	0.25
2	0.25
3	0.25
4	0.25
5	0.25
6	0.25
7	0.25
-0.75	0.125
-0.75	0.375
0.25	0.125
0.25	0.375
1.25	0.125
1.25	0.375
2.25	0.125
2.25	0.375
3.25	0.125
3.25	0.375
4.25	0.125
4.25	0.375
5.25	0.125
5.25	0.375
6.25	0.125
6.25	0.375
-0.25	0.125
-0.25	0.375
0.75	0.125
0.75	0.375
1.75	0.125
1.75	0.375
2.75	0.125
2.75	0.375
3.75	0.125
3.75	0.375
4.75	0.125
4.75	0.375
5.75	0.125
5.75	0.375
6.75	0.125
6.75	0.375
6.5	0.5
5.5	0.5
4.5	0.5
3.5	0.5
2.5	0.5
1.5	0.5
0.5	0.5
-0.5	0.5
-1	0.25
-1	0
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
-0.5	0
0.5	0
1.5	0
2.5	0
3.5	0
4.5	0
5.5	0
6.5	0
3	0.125
3.25	0
3.5	0.125
3.75	0.25
3.75	0.5
3.5	0.375
4	0.375
4	0.125
4.25	0
4.5	0.125
3.625	0.1875
3.875	0.1875
3.875	0.4375
3.875	0.3125
3.625	0.3125
3.375	0.0625
3.125	0.0625
3.625	0.0625
3.875	0.0625
3.625	0.4375
4.375	0.0625
4.125	0.0625
3.75	0
2.75	0.5
2.5	0.375
3	0.375
3.25	0.25
3.375	0.1875
4.5	0.0625
4.75	0.25
4.75	0.5
4.5	0.375
5	0.125
2.875	0.4375
3.375	0.3125
3.125	0.3125
3.125	0.1875
3.125	0.4375
4.625	0.125
4.625	0.1875
4.875	0.1875
4.625	0.3125
2.625	0.4375
3.375	0.4375
4.625	0.0625
4.875	0.0625
4.625	0.4375
4.75	0
3.25	0.5
2	0.375
2	0.125
2.25	0.25
2.25	0
2.5	0.125
2.875	0.0625
2.875	0.1875
2.75	0.25
2.625	0.3125
4	0.0625
4	0.3125
4.125	0.3125
4.125	0.125
4.25	0.25
4.4375	0.09375
4.375	0.1875
4.125	0
4.25	0.0625
4.625	0
4.75	0.0625
4.5	0.1875
4.5625	0.03125
4.875	0.25
4.75	0.1875
4.625	0.25
4.875	0.3125
5	0.375
2.375	0.3125
2.125	0.3125
2.125	0.1875
2.375	0.1875
2.625	0.1875
2.875	0.3125
2.125	0.4375
4.125	0.375
4	0.1875
4.0625	0.03125
4.0625	0.09375
4.125	0.1875
4.3125	0.09375
4.375	0.125
4.1875	0.09375
4.1875	0.03125
4.4375	0.03125
4.3125	0.03125
4.6875	0.09375
4.5625	0.21875
4.6875	0.21875
4.75	0.3125
4.125	0.4375
2.375	0.0625
2.125	0.0625
2.625	0.0625
2.375	0.4375
4.6875	0.03125
4.375	0.4375
2.75	0
4.375	0
4.25	0.5
2.25	0.5


==> data/ExampleAO_coo_00536.dat <==
-1	0.5
-0.5	0.25
0	0.5
0.5	0.25
1	0.5
1.5	0.25
2	0.5
2.5	0.25
3	0.5
3.5	0.25
4	0.5
4.5	0.25
5	0.5
5.5	0.25
6	0.5
6.5	0.25
7	0.5
0	0.25
1	0.25
2	0.25
3	0.25
4	0.25
5	0.25
6	0.25
7	0.25
-0.75	0.125
-0.75	0.375
0.25	0.125
0.25	0.375
1.25	0.125
1.25	0.375
2.25	0.125
2.25	0.375
3.25	0.125
3.25	0.375
4.25	0.125
4.25	0.375
5.25	0.125
5.25	0.375
6.25	0.125
6.25	0.375
-0.25	0.125
-0.25	0.375
0.75	0.125
0.75	0.375
1.75	0.125
1.75	0.375
2.75	0.125
2.75	0.375
3.75	0.125
3.75	0.375
4.75	0.125
4.75	0.375
5.75	0.125
5.75	0.375
6.75	0.125
6.75	0.375
6.5	0.5
5.5	0.5
4.5	0.5
3.5	0.5
2.5	0.5
1.5	0.5
0.5	0.5
-0.5	0.5
-1	0.25
-1	0
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
-0.5	0
0.5	0
1.5	0
2.5	0
3.5	0
4.5	0
5.5	0
6.5	0
3	0.125
3.25	0
3.5	0.125
3.75	0.25
3.75	0.5
3.5	0.375
4	0.375
4	0.125
4.25	0
4.5	0.125
3.625	0.1875
3.875	0.1875
3.875	0.4375
3.875	0.3125
3.625	0.3125
3.375	0.0625
3.125	0.0625
3.625	0.0625
3.875	0.0625
3.625	0.4375
4.375	0.0625
4.125	0.0625
3.75	0
2.75	0.5
2.5	0.375
3	0.375
3.25	0.25
3.375	0.1875
4.5	0.0625
4.75	0.25
4.75	0.5
4.5	0.375
5	0.125
2.875	0.4375
3.375	0.3125
3.125	0.3125
3.125	0.1875
3.125	0.4375
4.625	0.125
4.625	0.1875
4.875	0.1875
4.625	0.3125
2.625	0.4375
3.375	0.4375
4.625	0.0625
4.875	0.0625
4.625	0.4375
4.75	0
3.25	0.5
2	0.375
2	0.125
2.25	0.25
2.25	0
2.5	0.125
2.875	0.0625
2.875	0.1875
2.75	0.25
2.625	0.3125
4	0.0625
4	0.3125
4.125	0.3125
4.125	0.125
4.25	0.25
4.4375	0.09375
4.375	0.1875
4.125	0
4.25	0.0625
4.625	0
4.75	0.0625
4.5	0.1875
4.5625	0.03125
4.875	0.25
4.75	0.1875
4.625	0.25
4.875	0.3125
5	0.375
2.375	0.3125
2.125	0.3125
2.125	0.1875
2.375	0.1875
2.625	0.1875
2.875	0.3125
2.125	0.4375
4.125	0.375
4	0.1875
4.0625	0.03125
4.0625	0.09375
4.125	0.1875
4.3125	0.09375
4.375	0.125
4.1875	0.09375
4.1875	0.03125
4.4375	0.03125
4.3125	0.03125
4.6875	0.09375
4.5625	0.21875
4.6875	0.21875
4.75	0.3125
4.125	0.4375
2.375	0.0625
2.125	0.0625
2.625	0.0625
2.375	0.4375
4.6875	0.03125
4.375	0.4375
2.75	0
4.375	0
4.25	0.5
2.25	0.5
1.5	0.125
1.875	0.0625
1.875	0.1875
1.875	0.4375
1.75	0.25
1.75	0.5
1.5	0.375
3.5	0.0625
3.625	0
3.75	0.0625
3.5	0.1875
3.875	0.25
3.75	0.1875
3.9375	0.09375
3.9375	0.21875
3.875	0.125
3.9375	0.34375
3.875	0.375
3.625	0.25
3.75	0.3125
3.5	0.4375
3.875	0.5
3.75	0.4375
3.5	0.3125
4.125	0.25
4.375	0.3125
4	0.4375
4.0625	0.28125
4.25	0.1875
4.5	0.03125
4.75	0.03125
4.6875	0.0625
4.5625	0
4.625	0.03125
4.5625	0.15625
4.625	0.09375
4.5625	0.09375
5	0.3125
4.875	0.4375
4.5	0.4375
4.625	0.375
4.75	0.4375
4.375	0.5
4.25	0.4375
4.375	0.375
5.125	0.3125
5.25	0.25
1.625	0.1875
1.875	0.3125
1.625	0.3125
3.9375	0.03125
3.5625	0.03125
3.8125	0.15625
3.8125	0.21875
3.5625	0.21875
3.6875	0.21875
3.8125	0.09375
3.9375	0.15625
3.8125	0.34375
3.9375	0.46875
3.9375	0.40625
3.6875	0.28125
3.9375	0.28125
3.8125	0.28125
3.5625	0.28125
3.8125	0.40625
3.8125	0.46875
3.5625	0.46875
3.6875	0.46875
4.25	0.3125
4.0625	0.21875
4.1875	0.21875
4.65625	0.046875
4.71875	0.046875
4.59375	0.046875
4.59375	0.015625
4.71875	0.015625
4.65625	0.015625
4.5625	0.125
4.53125	0.015625
4.8125	0.34375
4.875	0.375
4.6875	0.40625
4.5625	0.40625
4.5625	0.28125
4.5625	0.34375
4.875	0.5
4.5625	0.46875
4.6875	0.46875
4.0625	0.46875
4.5	0.3125
4.4375	0.46875
4.4375	0.40625
1.625	0.0625
1.625	0.4375
3.6875	0.03125
3.8125	0.03125
4.1875	0.28125
4.8125	0.03125
4.5625	0.0625
4.9375	0.34375
4.1875	0.46875
1.75	0
3.875	0
4.875	0
4.6875	0
3.625	0.5
4.625	0.5
4.125	0.5


==> data/ExampleAO_coo_00808.dat <==
-1	0.5
-0.5	0.25
0	0.5
0.5	0.25
1	0.5
1.5	0.25
2	0.5
2.5	0.25
3	0.5
3.5	0.25
4	0.5
4.5	0.25
5	0.5
5.5	0.25
6	0.5
6.5	0.25
7	0.5
0	0.25
1	0.25
2	0.25
3	0.25
4	0.25
5	0.25
6	0.25
7	0.25
-0.75	0.125
-0.75	0.375
0.25	0.125
0.25	0.375
1.25	0.125
1.25	0.375
2.25	0.125
2.25	0.375
3.25	0.125
3.25	0.375
4.25	0.125
4.25	0.375
5.25	0.125
5.25	0.375
6.25	0.125
6.25	0.375
-0.25	0.125
-0.25	0.375
0.75	0.125
0.75	0.375
1.75	0.125
1.75	0.375
2.75	0.125
2.75	0.375
3.75	0.125
3.75	0.375
4.75	0.125
4.75	0.375
5.75	0.125
5.75	0.375
6.75	0.125
6.75	0.375
6.5	0.5
5.5	0.5
4.5	0.5
3.5	0.5
2.5	0.5
1.5	0.5
0.5	0.5
-0.5	0.5
-1	0.25
-1	0
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
-0.5	0
0.5	0
1.5	0
2.5	0
3.5	0
4.5	0
5.5	0
6.5	0
3	0.125
3.25	0
3.5	0.125
3.75	0.25
3.75	0.5
3.5	0.375
4	0.375
4	0.125
4.25	0
4.5	0.125
3.625	0.1875
3.875	0.1875
3.875	0.4375
3.875	0.3125
3.625	0.3125
3.375	0.0625
3.125	0.0625
3.625	0.0625
3.875	0.0625
3.625	0.4375
4.375	0.0625
4.125	0.0625
3.75	0
2.75	0.5
2.5	0.375
3	0.375
3.25	0.25
3.375	0.1875
4.5	0.0625
4.75	0.25
4.75	0.5
4.5	0.375
5	0.125
2.875	0.4375
3.375	0.3125
3.125	0.3125
3.125	0.1875
3.125	0.4375
4.625	0.125
4.625	0.1875
4.875	0.1875
4.625	0.3125
2.625	0.4375
3.375	0.4375
4.625	0.0625
4.875	0.0625
4.625	0.4375
4.75	0
3.25	0.5
2	0.375
2	0.125
2.25	0.25
2.25	0
2.5	0.125
2.875	0.0625
2.875	0.1875
2.75	0.25
2.625	0.3125
4	0.0625
4	0.3125
4.125	0.3125
4.125	0.125
4.25	0.25
4.4375	0.09375
4.375	0.1875
4.125	0
4.25	0.0625
4.625	0
4.75	0.0625
4.5	0.1875
4.5625	0.03125
4.875	0.25
4.75	0.1875
4.625	0.25
4.875	0.3125
5	0.375
2.375	0.3125
2.125	0.3125
2.125	0.1875
2.375	0.1875
2.625	0.1875
2.875	0.3125
2.125	0.4375
4.125	0.375
4	0.1875
4.0625	0.03125
4.0625	0.09375
4.125	0.1875
4.3125	0.09375
4.375	0.125
4.1875	0.09375
4.1875	0.03125
4.4375	0.03125
4.3125	0.03125
4.6875	0.09375
4.5625	0.21875
4.6875	0.21875
4.75	0.3125
4.125	0.4375
2.375	0.0625
2.125	0.0625
2.625	0.0625
2.375	0.4375
4.6875	0.03125
4.375	0.4375
2.75	0
4.375	0
4.25	0.5
2.25	0.5
1.5	0.125
1.875	0.0625
1.875	0.1875
1.875	0.4375
1.75	0.25
1.75	0.5
1.5	0.375
3.5	0.0625
3.625	0
3.75	0.0625
3.5	0.1875
3.875	0.25
3.75	0.1875
3.9375	0.09375
3.9375	0.21875
3.875	0.125
3.9375	0.34375
3.875	0.375
3.625	0.25
3.75	0.3125
3.5	0.4375
3.875	0.5
3.75	0.4375
3.5	0.3125
4.125	0.25
4.375	0.3125
4	0.4375
4.0625	0.28125
4.25	0.1875
4.5	0.03125
4.75	0.03125
4.6875	0.0625
4.5625	0
4.625	0.03125
4.5625	0.15625
4.625	0.09375
4.5625	0.09375
5	0.3125
4.875	0.4375
4.5	0.4375
4.625	0.375
4.75	0.4375
4.375	0.5
4.25	0.4375
4.375	0.375
5.125	0.3125
5.25	0.25
1.625	0.1875
1.875	0.3125
1.625	0.3125
3.9375	0.03125
3.5625	0.03125
3.8125	0.15625
3.8125	0.21875
3.5625	0.21875
3.6875	0.21875
3.8125	0.09375
3.9375	0.15625
3.8125	0.34375
3.9375	0.46875
3.9375	0.40625
3.6875	0.28125
3.9375	0.28125
3.8125	0.28125
3.5625	0.28125
3.8125	0.40625
3.8125	0.46875
3.5625	0.46875
3.6875	0.46875
4.25	0.3125
4.0625	0.21875
4.1875	0.21875
4.65625	0.046875
4.71875	0.046875
4.59375	0.046875
4.59375	0.015625
4.71875	0.015625
4.65625	0.015625
4.5625	0.125
4.53125	0.015625
4.8125	0.34375
4.875	0.375
4.6875	0.40625
4.5625	0.40625
4.5625	0.28125
4.5625	0.34375
4.875	0.5
4.5625	0.46875
4.6875	0.46875
4.0625	0.46875
4.5	0.3125
4.4375	0.46875
4.4375	0.40625
1.625	0.0625
1.625	0.4375
3.6875	0.03125
3.8125	0.03125
4.1875	0.28125
4.8125	0.03125
4.5625	0.0625
4.9375	0.34375
4.1875	0.46875
1.75	0
3.875	0
4.875	0
4.6875	0
3.625	0.5
4.625	0.5
4.125	0.5
1	0.375
1	0.125
1.25	0.25
1.375	0.0625
1.375	0.1875
1.25	0
3	0.0625
3	0.3125
3.125	0.25
3.25	0.3125
3	0.4375
3.125	0.375
3	0.1875
3.125	0.125
3.375	0.25
3.25	0.1875
3.4375	0.09375
3.4375	0.21875
3.375	0.125
3.125	0
3.25	0.0625
3.6875	0.09375
3.5625	0.15625
3.625	0.125
3.6875	0.34375
3.5625	0.40625
3.625	0.375
3.375	0.5
3.25	0.4375
3.4375	0.34375
3.4375	0.46875
3.375	0.375
4.3125	0.15625
4.375	0.25
4.4375	0.21875
4.4375	0.15625
4.71875	0.0625
4.71875	0.078125
4.625	0.015625
4.59375	0.03125
4.5625	0.015625
4.625	0.046875
4.65625	0.03125
4.8125	0.0625
4.625	0.15625
4.6875	0.15625
4.5	0.21875
4.5625	0.1875
4.59375	0.078125
4.5	0.09375
4.53125	0.046875
4.65625	0.078125
4.6875	0.125
4.59375	0.109375
4.8125	0.15625
4.8125	0.21875
4.6875	0.25
4.625	0.21875
4.6875	0.1875
4.875	0.125
4.6875	0.34375
4.6875	0.28125
4.8125	0.28125
5.125	0.375
5.5	0.375
1.375	0.3125
1.125	0.3125
1.125	0.1875
1.125	0.4375
3.1875	0.34375
3.1875	0.28125
3.4375	0.28125
3.3125	0.28125
3.1875	0.40625
3.0625	0.40625
3.0625	0.28125
3.0625	0.34375
3.1875	0.15625
3.0625	0.15625
3.0625	0.03125
3.0625	0.09375
3.3125	0.15625
3.3125	0.21875
3.0625	0.21875
3.1875	0.21875
3.3125	0.09375
3.4375	0.15625
3.1875	0.09375
3.1875	0.03125
3.4375	0.03125
3.3125	0.03125
3.6875	0.15625
3.5625	0.09375
3.6875	0.40625
3.5625	0.34375
3.3125	0.40625
3.0625	0.46875
3.3125	0.34375
3.4375	0.40625
4.5	0.15625
4.4375	0.1875
4.3125	0.125
4.375	0.15625
4.640625	0.0546875
4.71875	0.109375
4.65625	0.0625
4.6875	0.078125
4.609375	0.0234375
4.609375	0.0078125
4.578125	0.0078125
4.640625	0.0390625
4.75	0.09375
4.59375	0.171875
4.53125	0.171875
4.53125	0.0625
4.53125	0.078125
4.5625	0.046875
4.625	0.109375
4.65625	0.109375
4.75	0.21875
4.8125	0.1875
4.65625	0.203125
4.65625	0.234375
4.75	0.15625
4.8125	0.09375
4.75	0.28125
4.6875	0.3125
5	0.4375
5.125	0.4375
1.125	0.0625
1.375	0.4375
3.3125	0.46875
3.1875	0.46875
4.59375	0.09375
5.375	0.4375
3.375	0
4.59375	0
5.25	0.5
1.25	0.5
3.125	0.5


==> data/ExampleAO_coo_01432.dat <==
-1	0.5
-0.5	0.25
0	0.5
0.5	0.25
1	0.5
1.5	0.25
2	0.5
2.5	0.25
3	0.5
3.5	0.25
4	0.5
4.5	0.25
5	0.5
5.5	0.25
6	0.5
6.5	0.25
7	0.5
0	0.25
1	0.25
2	0.25
3	0.25
4	0.25
5	0.25
6	0.25
7	0.25
-0.75	0.125
-0.75	0.375
0.25	0.125
0.25	0.375
1.25	0.125
1.25	0.375
2.25	0.125
2.25	0.375
3.25	0.125
3.25	0.375
4.25	0.125
4.25	0.375
5.25	0.125
5.25	0.375
6.25	0.125
6.25	0.375
-0.25	0.125
-0.25	0.375
0.75	0.125
0.75	0.375
1.75	0.125
1.75	0.375
2.75	0.125
2.75	0.375
3.75	0.125
3.75	0.375
4.75	0.125
4.75	0.375
5.75	0.125
5.75	0.375
6.75	0.125
6.75	0.375
6.5	0.5
5.5	0.5
4.5	0.5
3.5	0.5
2.5	0.5
1.5	0.5
0.5	0.5
-0.5	0.5
-1	0.25
-1	0
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
-0.5	0
0.5	0
1.5	0
2.5	0
3.5	0
4.5	0
5.5	0
6.5	0
3	0.125
3.25	0
3.5	0.125
3.75	0.25
3.75	0.5
3.5	0.375
4	0.375
4	0.125
4.25	0
4.5	0.125
3.625	0.1875
3.875	0.1875
3.875	0.4375
3.875	0.3125
3.625	0.3125
3.375	0.0625
3.125	0.0625
3.625	0.0625
3.875	0.0625
3.625	0.4375
4.375	0.0625
4.125	0.0625
3.75	0
2.75	0.5
2.5	0.375
3	0.375
3.25	0.25
3.375	0.1875
4.5	0.0625
4.75	0.25
4.75	0.5
4.5	0.375
5	0.125
2.875	0.4375
3.375	0.3125
3.125	0.3125
3.125	0.1875
3.125	0.4375
4.625	0.125
4.625	0.1875
4.875	0.1875
4.625	0.3125
2.625	0.4375
3.375	0.4375
4.625	0.0625
4.875	0.0625
4.625	0.4375
4.75	0
3.25	0.5
2	0.375
2	0.125
2.25	0.25
2.25	0
2.5	0.125
2.875	0.0625
2.875	0.1875
2.75	0.25
2.625	0.3125
4	0.0625
4	0.3125
4.125	0.3125
4.125	0.125
4.25	0.25
4.4375	0.09375
4.375	0.1875
4.125	0
4.25	0.0625
4.625	0
4.75	0.0625
4.5	0.1875
4.5625	0.03125
4.875	0.25
4.75	0.1875
4.625	0.25
4.875	0.3125
5	0.375
2.375	0.3125
2.125	0.3125
2.125	0.1875
2.375	0.1875
2.625	0.1875
2.875	0.3125
2.125	0.4375
4.125	0.375
4	0.1875
4.0625	0.03125
4.0625	0.09375
4.125	0.1875
4.3125	0.09375
4.375	0.125
4.1875	0.09375
4.1875	0.03125
4.4375	0.03125
4.3125	0.03125
4.6875	0.09375
4.5625	0.21875
4.6875	0.21875
4.75	0.3125
4.125	0.4375
2.375	0.0625
2.125	0.0625
2.625	0.0625
2.375	0.4375
4.6875	0.03125
4.375	0.4375
2.75	0
4.375	0
4.25	0.5
2.25	0.5
1.5	0.125
1.875	0.0625
1.875	0.1875
1.875	0.4375
1.75	0.25
1.75	0.5
1.5	0.375
3.5	0.0625
3.625	0
3.75	0.0625
3.5	0.1875
3.875	0.25
3.75	0.1875
3.9375	0.09375
3.9375	0.21875
3.875	0.125
3.9375	0.34375
3.875	0.375
3.625	0.25
3.75	0.3125
3.5	0.4375
3.875	0.5
3.75	0.4375
3.5	0.3125
4.125	0.25
4.375	0.3125
4	0.4375
4.0625	0.28125
4.25	0.1875
4.5	0.03125
4.75	0.03125
4.6875	0.0625
4.5625	0
4.625	0.03125
4.5625	0.15625
4.625	0.09375
4.5625	0.09375
5	0.3125
4.875	0.4375
4.5	0.4375
4.625	0.375
4.75	0.4375
4.375	0.5
4.25	0.4375
4.375	0.375
5.125	0.3125
5.25	0.25
1.625	0.1875
1.875	0.3125
1.625	0.3125
3.9375	0.03125
3.5625	0.03125
3.8125	0.15625
3.8125	0.21875
3.5625	0.21875
3.6875	0.21875
3.8125	0.09375
3.9375	0.15625
3.8125	0.34375
3.9375	0.46875
3.9375	0.40625
3.6875	0.28125
3.9375	0.28125
3.8125	0.28125
3.5625	0.28125
3.8125	0.40625
3.8125	0.46875
3.5625	0.46875
3.6875	0.46875
4.25	0.3125
4.0625	0.21875
4.1875	0.21875
4.65625	0.046875
4.71875	0.046875
4.59375	0.046875
4.59375	0.015625
4.71875	0.015625
4.65625	0.015625
4.5625	0.125
4.53125	0.015625
4.8125	0.34375
4.875	0.375
4.6875	0.40625
4.5625	0.40625
4.5625	0.28125
4.5625	0.34375
4.875	0.5
4.5625	0.46875
4.6875	0.46875
4.0625	0.46875
4.5	0.3125
4.4375	0.46875
4.4375	0.40625
1.625	0.0625
1.625	0.4375
3.6875	0.03125
3.8125	0.03125
4.1875	0.28125
4.8125	0.03125
4.5625	0.0625
4.9375	0.34375
4.1875	0.46875
1.75	0
3.875	0
4.875	0
4.6875	0
3.625	0.5
4.625	0.5
4.125	0.5
1	0.375
1	0.125
1.25	0.25
1.375	0.0625
1.375	0.1875
1.25	0
3	0.0625
3	0.3125
3.125	0.25
3.25	0.3125
3	0.4375
3.125	0.375
3	0.1875
3.125	0.125
3.375	0.25
3.25	0.1875
3.4375	0.09375
3.4375	0.21875
3.375	0.125
3.125	0
3.25	0.0625
3.6875	0.09375
3.5625	0.15625
3.625	0.125
3.6875	0.34375
3.5625	0.40625
3.625	0.375
3.375	0.5
3.25	0.4375
3.4375	0.34375
3.4375	0.46875
3.375	0.375
4.3125	0.15625
4.375	0.25
4.4375	0.21875
4.4375	0.15625
4.71875	0.0625
4.71875	0.078125
4.625	0.015625
4.59375	0.03125
4.5625	0.015625
4.625	0.046875
4.65625	0.03125
4.8125	0.0625
4.625	0.15625
4.6875	0.15625
4.5	0.21875
4.5625	0.1875
4.59375	0.078125
4.5	0.09375
4.53125	0.046875
4.65625	0.078125
4.6875	0.125
4.59375	0.109375
4.8125	0.15625
4.8125	0.21875
4.6875	0.25
4.625	0.21875
4.6875	0.1875
4.875	0.125
4.6875	0.34375
4.6875	0.28125
4.8125	0.28125
5.125	0.375
5.5	0.375
1.375	0.3125
1.125	0.3125
1.125	0.1875
1.125	0.4375
3.1875	0.34375
3.1875	0.28125
3.4375	0.28125
3.3125	0.28125
3.1875	0.40625
3.0625	0.40625
3.0625	0.28125
3.0625	0.34375
3.1875	0.15625
3.0625	0.15625
3.0625	0.03125
3.0625	0.09375
3.3125	0.15625
3.3125	0.21875
3.0625	0.21875
3.1875	0.21875
3.3125	0.09375
3.4375	0.15625
3.1875	0.09375
3.1875	0.03125
3.4375	0.03125
3.3125	0.03125
3.6875	0.15625
3.5625	0.09375
3.6875	0.40625
3.5625	0.34375
3.3125	0.40625
3.0625	0.46875
3.3125	0.34375
3.4375	0.40625
4.5	0.15625
4.4375	0.1875
4.3125	0.125
4.375	0.15625
4.640625	0.0546875
4.71875	0.109375
4.65625	0.0625
4.6875	0.078125
4.609375	0.0234375
4.609375	0.0078125
4.578125	0.0078125
4.640625	0.0390625
4.75	0.09375
4.59375	0.171875
4.53125	0.171875
4.53125	0.0625
4.53125	0.078125
4.5625	0.046875
4.625	0.109375
4.65625	0.109375
4.75	0.21875
4.8125	0.1875
4.65625	0.203125
4.65625	0.234375
4.75	0.15625
4.8125	0.09375
4.75	0.28125
4.6875	0.3125
5	0.4375
5.125	0.4375
1.125	0.0625
1.375	0.4375
3.3125	0.46875
3.1875	0.46875
4.59375	0.09375
5.375	0.4375
3.375	0
4.59375	0
5.25	0.5
1.25	0.5
3.125	0.5
0.5	0.125
0.875	0.0625
0.875	0.1875
0.875	0.4375
0.75	0.25
0.75	0.5
0.5	0.375
2.25	0.3125
2.375	0.25
2.25	0.1875
2.5	0.0625
2.375	0.125
2.25	0.0625
2.625	0
2.75	0.0625
2.5	0.1875
2.625	0.125
2.875	0.25
2.75	0.1875
2.9375	0.09375
2.9375	0.21875
2.875	0.125
2.9375	0.34375
2.9375	0.46875
2.875	0.375
2.625	0.25
2.75	0.3125
2.5	0.4375
2.625	0.375
2.875	0.5
2.75	0.4375
2.375	0.5
2.25	0.4375
2.5	0.3125
2.375	0.375
4.25	0.28125
4.1875	0.34375
4.125	0.28125
4.4375	0.28125
4.3125	0.28125
4.1875	0.40625
4.0625	0.40625
4.0625	0.34375
4.1875	0.15625
4.0625	0.15625
4.1875	0.125
4.4375	0.25
4.3125	0.21875
4.1875	0.25
4.125	0.21875
4.1875	0.1875
4.4375	0.125
4.375	0.09375
4.46875	0.046875
4.46875	0.109375
4.4375	0.0625
4.40625	0.171875
4.46875	0.171875
4.46875	0.234375
4.46875	0.203125
4.25	0.03125
4.3125	0
4.375	0.03125
4.25	0.09375
4.3125	0.0625
4.65625	0.0546875
4.6875	0.046875
4.671875	0.0703125
4.578125	0.0234375
4.625	0.0078125
4.609375	0.015625
4.53125	0
4.578125	0
4.59375	0.0078125
4.578125	0.015625
4.65625	0
4.6875	0.015625
4.640625	0.03125
4.640625	0.0078125
4.640625	0.0234375
4.59375	0.15625
4.59375	0.140625
4.65625	0.140625
4.59375	0.203125
4.53125	0.203125
4.5625	0.078125
4.53125	0.09375
4.5	0.046875
4.53125	0.03125
4.578125	0.0546875
4.578125	0.0390625
4.59375	0.0625
4.53125	0.109375
4.625	0.078125
4.84375	0.203125
4.875	0.21875
4.625	0.234375
4.6875	0.234375
4.59375	0.234375
4.71875	0.171875
4.71875	0.234375
4.71875	0.203125
4.875	0.09375
5	0.0625
4.8125	0.125
4.9375	0.375
4.875	0.34375
4.9375	0.46875
4.9375	0.40625
4.65625	0.296875
4.71875	0.296875
4.71875	0.328125
4.5625	0.25
4.71875	0.265625
4.625	0.28125
4.875	0.28125
4.8125	0.25
4.9375	0.28125
4.75	0.34375
4.78125	0.265625
4.8125	0.3125
4.5625	0.375
4.625	0.40625
4.5	0.46875
4.5625	0.4375
4.5	0.34375
4.5625	0.3125
4.6875	0.375
4.625	0.34375
4.8125	0.40625
4.8125	0.46875
4.6875	0.5
4.625	0.46875
4.75	0.40625
4.6875	0.4375
4.3125	0.40625
4.4375	0.5
4.1875	0.4375
4.3125	0.34375
4.4375	0.34375
4.5	0.40625
4.4375	0.4375
5.125	0.1875
5.25	0
5.25	0.4375
0.625	0.1875
0.875	0.3125
0.625	0.3125
2.4375	0.28125
2.3125	0.28125
2.3125	0.15625
2.3125	0.21875
2.3125	0.09375
2.4375	0.09375
2.4375	0.21875
2.4375	0.15625
2.4375	0.03125
2.3125	0.03125
2.6875	0.09375
2.9375	0.03125
2.6875	0.15625
2.5625	0.15625
2.5625	0.03125
2.5625	0.09375
2.8125	0.15625
2.5625	0.21875
2.6875	0.21875
2.8125	0.09375
2.9375	0.15625
2.8125	0.34375
2.9375	0.40625
2.6875	0.34375
2.6875	0.28125
2.9375	0.28125
2.8125	0.28125
2.6875	0.40625
2.5625	0.40625
2.5625	0.28125
2.5625	0.34375
2.8125	0.40625
2.8125	0.46875
2.5625	0.46875
2.6875	0.46875
2.3125	0.40625
2.3125	0.34375
2.4375	0.34375
2.4375	0.46875
2.4375	0.40625
4.1875	0.3125
4.21875	0.265625
4.15625	0.265625
4.3125	0.25
4.25	0.34375
4.0625	0.375
4.1875	0.375
4.125	0.34375
4.0625	0.125
4.25	0.21875
4.40625	0.203125
4.40625	0.234375
4.375	0.21875
4.15625	0.234375
4.25	0.15625
4.21875	0.234375
4.46875	0.03125
4.5	0.078125
4.46875	0.078125
4.4375	0.171875
4.5	0.203125
4.40625	0.1875
4.4375	0.203125
4.34375	0.046875
4.46875	0.015625
4.34375	0.078125
4.28125	0.078125
4.28125	0.015625
4.28125	0.046875
4.671875	0.0625
4.671875	0.0546875
4.6171875	0.01171875
4.5625	0.0078125
4.546875	0.0078125
4.5859375	0.01171875
4.6171875	0.00390625
4.5703125	0.00390625
4.671875	0.0234375
4.65625	0.0234375
4.625	0.140625
4.53125	0.21875
4.546875	0.0859375
4.609375	0.0703125
4.515625	0.0859375
4.546875	0.0390625
4.578125	0.046875
4.5625	0.0390625
4.609375	0.0859375
4.9375	0.25
4.78125	0.234375
4.84375	0.234375
4.71875	0.25
4.53125	0.234375
4.625	0.203125
4.59375	0.21875
4.71875	0.1875
4.6875	0.203125
4.78125	0.109375
4.84375	0.109375
4.9375	0.09375
4.9375	0.21875
4.78125	0.359375
4.8125	0.375
4.875	0.40625
4.75	0.265625
4.71875	0.28125
4.71875	0.359375
4.59375	0.296875
4.59375	0.265625
4.65625	0.265625
4.84375	0.296875
4.84375	0.328125
4.78125	0.328125
4.78125	0.296875
4.59375	0.421875
4.59375	0.390625
4.71875	0.390625
4.65625	0.390625
4.59375	0.453125
4.53125	0.390625
4.53125	0.421875
4.59375	0.328125
4.53125	0.265625
4.65625	0.328125
4.65625	0.359375
4.53125	0.359375
4.59375	0.359375
4.75	0.46875
4.8125	0.4375
4.875	0.46875
4.65625	0.453125
4.65625	0.421875
4.71875	0.421875
4.71875	0.484375
4.71875	0.453125
4.25	0.40625
4.4375	0.375
4.375	0.34375
4.5	0.28125
4.4375	0.3125
4.46875	0.484375
4.46875	0.453125
5	0.1875
5.0625	0.46875
0.625	0.0625
0.625	0.4375
2.6875	0.03125
2.8125	0.03125
2.8125	0.21875
2.3125	0.46875
4.125	0.40625
4.125	0.15625
4.40625	0.109375
4.34375	0.015625
4.40625	0.015625
4.5859375	0.00390625
4.6015625	0.00390625
4.671875	0.0078125
4.84375	0.359375
4.53125	0.328125
4.53125	0.296875
4.65625	0.484375
4.59375	0.484375
5.125	0.0625
5.1875	0.46875
0.75	0
2.375	0
2.875	0
4.4375	0
4.609375	0
2.625	0.5
4.8125	0.5
4.5625	0.5
5.125	0.5


==> data/ExampleAO_coo_02566.dat <==
-1	0.5
-0.5	0.25
0	0.5
0.5	0.25
1	0.5
1.5	0.25
2	0.5
2.5	0.25
3	0.5
3.5	0.25
4	0.5
4.5	0.25
5	0.5
5.5	0.25
6	0.5
6.5	0.25
7	0.5
0	0.25
1	0.25
2	0.25
3	0.25
4	0.25
5	0.25
6	0.25
7	0.25
-0.75	0.125
-0.75	0.375
0.25	0.125
0.25	0.375
1.25	0.125
1.25	0.375
2.25	0.125
2.25	0.375
3.25	0.125
3.25	0.375
4.25	0.125
4.25	0.375
5.25	0.125
5.25	0.375
6.25	0.125
6.25	0.375
-0.25	0.125
-0.25	0.375
0.75	0.125
0.75	0.375
1.75	0.125
1.75	0.375
2.75	0.125
2.75	0.375
3.75	0.125
3.75	0.375
4.75	0.125
4.75	0.375
5.75	0.125
5.75	0.375
6.75	0.125
6.75	0.375
6.5	0.5
5.5	0.5
4.5	0.5
3.5	0.5
2.5	0.5
1.5	0.5
0.5	0.5
-0.5	0.5
-1	0.25
-1	0
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
-0.5	0
0.5	0
1.5	0
2.5	0
3.5	0
4.5	0
5.5	0
6.5	0
3	0.125
3.25	0
3.5	0.125
3.75	0.25
3.75	0.5
3.5	0.375
4	0.375
4	0.125
4.25	0
4.5	0.125
3.625	0.1875
3.875	0.1875
3.875	0.4375
3.875	0.3125
3.625	0.3125
3.375	0.0625
3.125	0.0625
3.625	0.0625
3.875	0.0625
3.625	0.4375
4.375	0.0625
4.125	0.0625
3.75	0
2.75	0.5
2.5	0.375
3	0.375
3.25	0.25
3.375	0.1875
4.5	0.0625
4.75	0.25
4.75	0.5
4.5	0.375
5	0.125
2.875	0.4375
3.375	0.3125
3.125	0.3125
3.125	0.1875
3.125	0.4375
4.625	0.125
4.625	0.1875
4.875	0.1875
4.625	0.3125
2.625	0.4375
3.375	0.4375
4.625	0.0625
4.875	0.0625
4.625	0.4375
4.75	0
3.25	0.5
2	0.375
2	0.125
2.25	0.25
2.25	0
2.5	0.125
2.875	0.0625
2.875	0.1875
2.75	0.25
2.625	0.3125
4	0.0625
4	0.3125
4.125	0.3125
4.125	0.125
4.25	0.25
4.4375	0.09375
4.375	0.1875
4.125	0
4.25	0.0625
4.625	0
4.75	0.0625
4.5	0.1875
4.5625	0.03125
4.875	0.25
4.75	0.1875
4.625	0.25
4.875	0.3125
5	0.375
2.375	0.3125
2.125	0.3125
2.125	0.1875
2.375	0.1875
2.625	0.1875
2.875	0.3125
2.125	0.4375
4.125	0.375
4	0.1875
4.0625	0.03125
4.0625	0.09375
4.125	0.1875
4.3125	0.09375
4.375	0.125
4.1875	0.09375
4.1875	0.03125
4.4375	0.03125
4.3125	0.03125
4.6875	0.09375
4.5625	0.21875
4.6875	0.21875
4.75	0.3125
4.125	0.4375
2.375	0.0625
2.125	0.0625
2.625	0.0625
2.375	0.4375
4.6875	0.03125
4.375	0.4375
2.75	0
4.375	0
4.25	0.5
2.25	0.5
1.5	0.125
1.875	0.0625
1.875	0.1875
1.875	0.4375
1.75	0.25
1.75	0.5
1.5	0.375
3.5	0.0625
3.625	0
3.75	0.0625
3.5	0.1875
3.875	0.25
3.75	0.1875
3.9375	0.09375
3.9375	0.21875
3.875	0.125
3.9375	0.34375
3.875	0.375
3.625	0.25
3.75	0.3125
3.5	0.4375
3.875	0.5
3.75	0.4375
3.5	0.3125
4.125	0.25
4.375	0.3125
4	0.4375
4.0625	0.28125
4.25	0.1875
4.5	0.03125
4.75	0.03125
4.6875	0.0625
4.5625	0
4.625	0.03125
4.5625	0.15625
4.625	0.09375
4.5625	0.09375
5	0.3125
4.875	0.4375
4.5	0.4375
4.625	0.375
4.75	0.4375
4.375	0.5
4.25	0.4375
4.375	0.375
5.125	0.3125
5.25	0.25
1.625	0.1875
1.875	0.3125
1.625	0.3125
3.9375	0.03125
3.5625	0.03125
3.8125	0.15625
3.8125	0.21875
3.5625	0.21875
3.6875	0.21875
3.8125	0.09375
3.9375	0.15625
3.8125	0.34375
3.9375	0.46875
3.9375	0.40625
3.6875	0.28125
3.9375	0.28125
3.8125	0.28125
3.5625	0.28125
3.8125	0.40625
3.8125	0.46875
3.5625	0.46875
3.6875	0.46875
4.25	0.3125
4.0625	0.21875
4.1875	0.21875
4.65625	0.046875
4.71875	0.046875
4.59375	0.046875
4.59375	0.015625
4.71875	0.015625
4.65625	0.015625
4.5625	0.125
4.53125	0.015625
4.8125	0.34375
4.875	0.375
4.6875	0.40625
4.5625	0.40625
4.5625	0.28125
4.5625	0.34375
4.875	0.5
4.5625	0.46875
4.6875	0.46875
4.0625	0.46875
4.5	0.3125
4.4375	0.46875
4.4375	0.40625
1.625	0.0625
1.625	0.4375
3.6875	0.03125
3.8125	0.03125
4.1875	0.28125
4.8125	0.03125
4.5625	0.0625
4.9375	0.34375
4.1875	0.46875
1.75	0
3.875	0
4.875	0
4.6875	0
3.625	0.5
4.625	0.5
4.125	0.5
1	0.375
1	0.125
1.25	0.25
1.375	0.0625
1.375	0.1875
1.25	0
3	0.0625
3	0.3125
3.125	0.25
3.25	0.3125
3	0.4375
3.125	0.375
3	0.1875
3.125	0.125
3.375	0.25
3.25	0.1875
3.4375	0.09375
3.4375	0.21875
3.375	0.125
3.125	0
3.25	0.0625
3.6875	0.09375
3.5625	0.15625
3.625	0.125
3.6875	0.34375
3.5625	0.40625
3.625	0.375
3.375	0.5
3.25	0.4375
3.4375	0.34375
3.4375	0.46875
3.375	0.375
4.3125	0.15625
4.375	0.25
4.4375	0.21875
4.4375	0.15625
4.71875	0.0625
4.71875	0.078125
4.625	0.015625
4.59375	0.03125
4.5625	0.015625
4.625	0.046875
4.65625	0.03125
4.8125	0.0625
4.625	0.15625
4.6875	0.15625
4.5	0.21875
4.5625	0.1875
4.59375	0.078125
4.5	0.09375
4.53125	0.046875
4.65625	0.078125
4.6875	0.125
4.59375	0.109375
4.8125	0.15625
4.8125	0.21875
4.6875	0.25
4.625	0.21875
4.6875	0.1875
4.875	0.125
4.6875	0.34375
4.6875	0.28125
4.8125	0.28125
5.125	0.375
5.5	0.375
1.375	0.3125
1.125	0.3125
1.125	0.1875
1.125	0.4375
3.1875	0.34375
3.1875	0.28125
3.4375	0.28125
3.3125	0.28125
3.1875	0.40625
3.0625	0.40625
3.0625	0.28125
3.0625	0.34375
3.1875	0.15625
3.0625	0.15625
3.0625	0.03125
3.0625	0.09375
3.3125	0.15625
3.3125	0.21875
3.0625	0.21875
3.1875	0.21875
3.3125	0.09375
3.4375	0.15625
3.1875	0.09375
3.1875	0.03125
3.4375	0.03125
3.3125	0.03125
3.6875	0.15625
3.5625	0.09375
3.6875	0.40625
3.5625	0.34375
3.3125	0.40625
3.0625	0.46875
3.3125	0.34375
3.4375	0.40625
4.5	0.15625
4.4375	0.1875
4.3125	0.125
4.375	0.15625
4.640625	0.0546875
4.71875	0.109375
4.65625	0.0625
4.6875	0.078125
4.609375	0.0234375
4.609375	0.0078125
4.578125	0.0078125
4.640625	0.0390625
4.75	0.09375
4.59375	0.171875
4.53125	0.171875
4.53125	0.0625
4.53125	0.078125
4.5625	0.046875
4.625	0.109375
4.65625	0.109375
4.75	0.21875
4.8125	0.1875
4.65625	0.203125
4.65625	0.234375
4.75	0.15625
4.8125	0.09375
4.75	0.28125
4.6875	0.3125
5	0.4375
5.125	0.4375
1.125	0.0625
1.375	0.4375
3.3125	0.46875
3.1875	0.46875
4.59375	0.09375
5.375	0.4375
3.375	0
4.59375	0
5.25	0.5
1.25	0.5
3.125	0.5
0.5	0.125
0.875	0.0625
0.875	0.1875
0.875	0.4375
0.75	0.25
0.75	0.5
0.5	0.375
2.25	0.3125
2.375	0.25
2.25	0.1875
2.5	0.0625
2.375	0.125
2.25	0.0625
2.625	0
2.75	0.0625
2.5	0.1875
2.625	0.125
2.875	0.25
2.75	0.1875
2.9375	0.09375
2.9375	0.21875
2.875	0.125
2.9375	0.34375
2.9375	0.46875
2.875	0.375
2.625	0.25
2.75	0.3125
2.5	0.4375
2.625	0.375
2.875	0.5
2.75	0.4375
2.375	0.5
2.25	0.4375
2.5	0.3125
2.375	0.375
4.25	0.28125
4.1875	0.34375
4.125	0.28125
4.4375	0.28125
4.3125	0.28125
4.1875	0.40625
4.0625	0.40625
4.0625	0.34375
4.1875	0.15625
4.0625	0.15625
4.1875	0.125
4.4375	0.25
4.3125	0.21875
4.1875	0.25
4.125	0.21875
4.1875	0.1875
4.4375	0.125
4.375	0.09375
4.46875	0.046875
4.46875	0.109375
4.4375	0.0625
4.40625	0.171875
4.46875	0.171875
4.46875	0.234375
4.46875	0.203125
4.25	0.03125
4.3125	0
4.375	0.03125
4.25	0.09375
4.3125	0.0625
4.65625	0.0546875
4.6875	0.046875
4.671875	0.0703125
4.578125	0.0234375
4.625	0.0078125
4.609375	0.015625
4.53125	0
4.578125	0
4.59375	0.0078125
4.578125	0.015625
4.65625	0
4.6875	0.015625
4.640625	0.03125
4.640625	0.0078125
4.640625	0.0234375
4.59375	0.15625
4.59375	0.140625
4.65625	0.140625
4.59375	0.203125
4.53125	0.203125
4.5625	0.078125
4.53125	0.09375
4.5	0.046875
4.53125	0.03125
4.578125	0.0546875
4.578125	0.0390625
4.59375	0.0625
4.53125	0.109375
4.625	0.078125
4.84375	0.203125
4.875	0.21875
4.625	0.234375
4.6875	0.234375
4.59375	0.234375
4.71875	0.171875
4.71875	0.234375
4.71875	0.203125
4.875	0.09375
5	0.0625
4.8125	0.125
4.9375	0.375
4.875	0.34375
4.9375	0.46875
4.9375	0.40625
4.65625	0.296875
4.71875	0.296875
4.71875	0.328125
4.5625	0.25
4.71875	0.265625
4.625	0.28125
4.875	0.28125
4.8125	0.25
4.9375	0.28125
4.75	0.34375
4.78125	0.265625
4.8125	0.3125
4.5625	0.375
4.625	0.40625
4.5	0.46875
4.5625	0.4375
4.5	0.34375
4.5625	0.3125
4.6875	0.375
4.625	0.34375
4.8125	0.40625
4.8125	0.46875
4.6875	0.5
4.625	0.46875
4.75	0.40625
4.6875	0.4375
4.3125	0.40625
4.4375	0.5
4.1875	0.4375
4.3125	0.34375
4.4375	0.34375
4.5	0.40625
4.4375	0.4375
5.125	0.1875
5.25	0
5.25	0.4375
0.625	0.1875
0.875	0.3125
0.625	0.3125
2.4375	0.28125
2.3125	0.28125
2.3125	0.15625
2.3125	0.21875
2.3125	0.09375
2.4375	0.09375
2.4375	0.21875
2.4375	0.15625
2.4375	0.03125
2.3125	0.03125
2.6875	0.09375
2.9375	0.03125
2.6875	0.15625
2.5625	0.15625
2.5625	0.03125
2.5625	0.09375
2.8125	0.15625
2.5625	0.21875
2.6875	0.21875
2.8125	0.09375
2.9375	0.15625
2.8125	0.34375
2.9375	0.40625
2.6875	0.34375
2.6875	0.28125
2.9375	0.28125
2.8125	0.28125
2.6875	0.40625
2.5625	0.40625
2.5625	0.28125
2.5625	0.34375
2.8125	0.40625
2.8125	0.46875
2.5625	0.46875
2.6875	0.46875
2.3125	0.40625
2.3125	0.34375
2.4375	0.34375
2.4375	0.46875
2.4375	0.40625
4.1875	0.3125
4.21875	0.265625
4.15625	0.265625
4.3125	0.25
4.25	0.34375
4.0625	0.375
4.1875	0.375
4.125	0.34375
4.0625	0.125
4.25	0.21875
4.40625	0.203125
4.40625	0.234375
4.375	0.21875
4.15625	0.234375
4.25	0.15625
4.21875	0.234375
4.46875	0.03125
4.5	0.078125
4.46875	0.078125
4.4375	0.171875
4.5	0.203125
4.40625	0.1875
4.4375	0.203125
4.34375	0.046875
4.46875	0.015625
4.34375	0.078125
4.28125	0.078125
4.28125	0.015625
4.28125	0.046875
4.671875	0.0625
4.671875	0.0546875
4.6171875	0.01171875
4.5625	0.0078125
4.546875	0.0078125
4.5859375	0.01171875
4.6171875	0.00390625
4.5703125	0.00390625
4.671875	0.0234375
4.65625	0.0234375
4.625	0.140625
4.53125	0.21875
4.546875	0.0859375
4.609375	0.0703125
4.515625	0.0859375
4.546875	0.0390625
4.578125	0.046875
4.5625	0.0390625
4.609375	0.0859375
4.9375	0.25
4.78125	0.234375
4.84375	0.234375
4.71875	0.25
4.53125	0.234375
4.625	0.203125
4.59375	0.21875
4.71875	0.1875
4.6875	0.203125
4.78125	0.109375
4.84375	0.109375
4.9375	0.09375
4.9375	0.21875
4.78125	0.359375
4.8125	0.375
4.875	0.40625
4.75	0.265625
4.71875	0.28125
4.71875	0.359375
4.59375	0.296875
4.59375	0.265625
4.65625	0.265625
4.84375	0.296875
4.84375	0.328125
4.78125	0.328125
4.78125	0.296875
4.59375	0.421875
4.59375	0.390625
4.71875	0.390625
4.65625	0.390625
4.59375	0.453125
4.53125	0.390625
4.53125	0.421875
4.59375	0.328125
4.53125	0.265625
4.65625	0.328125
4.65625	0.359375
4.53125	0.359375
4.59375	0.359375
4.75	0.46875
4.8125	0.4375
4.875	0.46875
4.65625	0.453125
4.65625	0.421875
4.71875	0.421875
4.71875	0.484375
4.71875	0.453125
4.25	0.40625
4.4375	0.375
4.375	0.34375
4.5	0.28125
4.4375	0.3125
4.46875	0.484375
4.46875	0.453125
5	0.1875
5.0625	0.46875
0.625	0.0625
0.625	0.4375
2.6875	0.03125
2.8125	0.03125
2.8125	0.21875
2.3125	0.46875
4.125	0.40625
4.125	0.15625
4.40625	0.109375
4.34375	0.015625
4.40625	0.015625
4.5859375	0.00390625
4.6015625	0.00390625
4.671875	0.0078125
4.84375	0.359375
4.53125	0.328125
4.53125	0.296875
4.65625	0.484375
4.59375	0.484375
5.125	0.0625
5.1875	0.46875
0.75	0
2.375	0
2.875	0
4.4375	0
4.609375	0
2.625	0.5
4.8125	0.5
4.5625	0.5
5.125	0.5
-0.5	0.125
-0.25	0.25
-0.25	0.5
-0.5	0.375
0	0.375
0	0.125
0.25	0.25
0.375	0.0625
0.375	0.1875
0.25	0
1.5	0.0625
1.625	0
1.75	0.0625
1.5	0.1875
1.625	0.125
1.875	0.25
1.75	0.1875
2	0.0625
1.875	0.125
2	0.3125
1.875	0.375
1.625	0.25
1.75	0.3125
1.5	0.4375
1.625	0.375
1.875	0.5
1.75	0.4375
1.5	0.3125
2.1875	0.34375
2.125	0.25
2	0.4375
2.125	0.375
2	0.1875
2.125	0.125
2.1875	0.21875
2.1875	0.09375
2.125	0
3.5	0.03125
3.5	0.15625
3.75	0.03125
3.6875	0.0625
3.5625	0
3.625	0.03125
3.8125	0
3.875	0.03125
3.75	0.09375
3.8125	0.0625
3.5625	0.125
3.625	0.15625
3.5	0.21875
3.5625	0.1875
3.5	0.09375
3.5625	0.0625
3.6875	0.125
3.625	0.09375
3.75	0.21875
3.8125	0.1875
3.9375	0.25
3.875	0.21875
3.6875	0.25
3.625	0.21875
3.75	0.15625
3.6875	0.1875
3.9375	0.125
3.875	0.09375
4	0.03125
3.9375	0.0625
4	0.15625
3.9375	0.1875
3.8125	0.125
3.875	0.15625
3.9375	0.375
3.875	0.34375
4	0.28125
3.9375	0.3125
4	0.40625
3.9375	0.4375
3.8125	0.375
3.875	0.40625
3.75	0.28125
3.6875	0.3125
3.5625	0.25
3.625	0.28125
3.8125	0.25
3.875	0.28125
3.75	0.34375
3.8125	0.3125
3.5625	0.375
3.625	0.40625
3.5	0.46875
3.5625	0.4375
3.5	0.34375
3.5625	0.3125
3.6875	0.375
3.625	0.34375
3.75	0.46875
3.8125	0.4375
3.9375	0.5
3.875	0.46875
3.6875	0.5
3.625	0.46875
3.75	0.40625
3.6875	0.4375
3.5	0.28125
3.5	0.40625
4.09375	0.296875
4.0625	0.25
4.09375	0.421875
4	0.46875
4.0625	0.4375
4.0625	0.3125
4	0.34375
4.09375	0.171875
4.0625	0.1875
4	0.21875
4	0.09375
4.0625	0.0625
4.125	0.09375
4.28125	0.203125
4.3125	0.1875
4.09375	0.234375
4.40625	0.078125
4.46875	0.0625
4.40625	0.046875
4.484375	0.0859375
4.46875	0.09375
4.4375	0.078125
4.46875	0.1875
4.46875	0.15625
4.34375	0.171875
4.46875	0.140625
4.21875	0.046875
4.1875	0.0625
4.0625	0
4.125	0.03125
4.703125	0.0390625
4.671875	0.046875
4.71875	0.03125
4.75	0.078125
4.71875	0.09375
4.6875	0.0703125
4.671875	0.0859375
4.6796875	0.06640625
4.703125	0.0703125
4.609375	0.03125
4.59375	0.0234375
4.6015625	0.01171875
4.625	0.00390625
4.6171875	0.01953125
4.609375	0.0546875
4.578125	0.03125
4.609375	0.0390625
4.546875	0.0234375
4.59375	0.00390625
4.5859375	0.0078125
4.578125	0.00390625
4.6015625	0
4.609375	0.00390625
4.6015625	0.0078125
4.5859375	0.01953125
4.5625	0.0234375
4.5859375	0.015625
4.5703125	0.01171875
4.671875	0.015625
4.640625	0
4.65625	0.0078125
4.671875	0.0390625
4.625	0.0546875
4.640625	0.046875
4.625	0.0234375
4.6328125	0.00390625
4.640625	0.015625
4.6640625	0.01953125
4.6328125	0.02734375
4.6484375	0.02734375
4.8125	0
4.78125	0.09375
4.75	0.109375
4.78125	0.078125
4.78125	0.015625
4.78125	0.046875
4.578125	0.1484375
4.609375	0.1484375
4.609375	0.1640625
4.5625	0.140625
4.65625	0.125
4.71875	0.140625
4.53125	0.1875
4.5625	0.203125
4.5	0.171875
4.53125	0.140625
4.59375	0.1875
4.5625	0.171875
4.546875	0.0703125
4.578125	0.0703125
4.546875	0.1015625
4.5	0.109375
4.515625	0.0703125
4.640625	0.1015625
4.640625	0.0703125
4.65625	0.09375
4.71875	0.125
4.6875	0.109375
4.59375	0.125
4.5625	0.109375
4.609375	0.09375
4.578125	0.0859375
4.609375	0.078125
4.609375	0.1171875
4.609375	0.1015625
4.78125	0.203125
4.78125	0.140625
4.78125	0.171875
4.65625	0.171875
4.71875	0.15625
4.65625	0.1875
4.9375	0.125
4.9375	0.15625
5	0.28125
4.9375	0.3125
5	0.40625
4.9375	0.4375
4.96875	0.390625
4.96875	0.265625
4.90625	0.265625
4.90625	0.453125
4.9375	0.5
4.84375	0.484375
4.3125	0.46875
4.1875	0.5
4.125	0.46875
5.125	0.25
5	0.46875
5.0625	0.40625
5.0625	0.28125
5.0625	0.34375
-0.375	0.1875
-0.125	0.1875
-0.125	0.4375
-0.125	0.3125
-0.375	0.3125
0.375	0.3125
0.125	0.3125
0.125	0.1875
0.125	0.4375
1.6875	0.09375
1.9375	0.03125
1.6875	0.15625
1.5625	0.15625
1.5625	0.03125
1.5625	0.09375
1.8125	0.15625
1.5625	0.21875
1.6875	0.21875
1.8125	0.09375
1.9375	0.09375
1.9375	0.21875
1.9375	0.15625
1.8125	0.34375
1.9375	0.34375
1.9375	0.46875
1.9375	0.40625
1.6875	0.34375
1.6875	0.28125
1.9375	0.28125
1.8125	0.28125
1.6875	0.40625
1.5625	0.40625
1.5625	0.28125
1.5625	0.34375
1.8125	0.40625
1.5625	0.46875
1.6875	0.46875
2.1875	0.28125
2.1875	0.40625
2.0625	0.40625
2.0625	0.28125
2.0625	0.34375
2.1875	0.15625
2.0625	0.15625
2.0625	0.03125
2.0625	0.09375
2.0625	0.21875
2.1875	0.03125
2.0625	0.46875
3.65625	0.046875
3.71875	0.046875
3.71875	0.109375
3.71875	0.078125
3.59375	0.046875
3.59375	0.015625
3.71875	0.015625
3.65625	0.015625
3.84375	0.046875
3.96875	0.015625
3.84375	0.078125
3.78125	0.078125
3.78125	0.015625
3.78125	0.046875
3.59375	0.171875
3.71875	0.140625
3.65625	0.140625
3.59375	0.203125
3.53125	0.203125
3.53125	0.140625
3.53125	0.171875
3.59375	0.078125
3.53125	0.078125
3.53125	0.015625
3.53125	0.046875
3.65625	0.078125
3.53125	0.109375
3.59375	0.109375
3.84375	0.203125
3.78125	0.203125
3.78125	0.140625
3.78125	0.171875
3.90625	0.203125
3.90625	0.234375
3.78125	0.234375
3.84375	0.234375
3.65625	0.203125
3.65625	0.234375
3.53125	0.234375
3.59375	0.234375
3.65625	0.171875
3.71875	0.171875
3.71875	0.234375
3.71875	0.203125
3.90625	0.078125
3.78125	0.109375
3.84375	0.109375
3.90625	0.046875
3.96875	0.046875
3.96875	0.109375
3.96875	0.078125
3.90625	0.171875
3.96875	0.171875
3.96875	0.234375
3.96875	0.203125
3.84375	0.171875
3.84375	0.140625
3.96875	0.140625
3.90625	0.140625
3.90625	0.328125
3.78125	0.359375
3.84375	0.359375
3.90625	0.296875
3.96875	0.296875
3.96875	0.359375
3.96875	0.328125
3.90625	0.421875
3.96875	0.421875
3.96875	0.484375
3.96875	0.453125
3.84375	0.421875
3.84375	0.390625
3.96875	0.390625
3.90625	0.390625
3.65625	0.296875
3.71875	0.296875
3.71875	0.359375
3.71875	0.328125
3.59375	0.296875
3.59375	0.265625
3.71875	0.265625
3.65625	0.265625
3.84375	0.296875
3.84375	0.265625
3.96875	0.265625
3.90625	0.265625
3.84375	0.328125
3.78125	0.328125
3.78125	0.265625
3.78125	0.296875
3.59375	0.421875
3.71875	0.390625
3.65625	0.390625
3.59375	0.453125
3.53125	0.453125
3.53125	0.390625
3.53125	0.421875
3.59375	0.328125
3.53125	0.328125
3.53125	0.265625
3.53125	0.296875
3.65625	0.328125
3.53125	0.359375
3.59375	0.359375
3.84375	0.453125
3.78125	0.453125
3.78125	0.390625
3.78125	0.421875
3.90625	0.453125
3.90625	0.484375
3.78125	0.484375
3.84375	0.484375
3.65625	0.453125
3.53125	0.484375
3.65625	0.421875
3.71875	0.421875
3.71875	0.484375
3.71875	0.453125
4.09375	0.265625
4.09375	0.453125
4.03125	0.453125
4.03125	0.421875
4.09375	0.328125
4.03125	0.328125
4.03125	0.265625
4.03125	0.296875
4.09375	0.203125
4.03125	0.203125
4.03125	0.171875
4.09375	0.078125
4.03125	0.078125
4.03125	0.015625
4.03125	0.046875
4.15625	0.078125
4.34375	0.203125
4.28125	0.171875
4.03125	0.234375
4.5	0.0703125
4.40625	0.0625
4.484375	0.0703125
4.453125	0.0703125
4.5	0.140625
4.484375	0.1796875
4.484375	0.1640625
4.15625	0.046875
4.21875	0.078125
4.09375	0.046875
4.09375	0.015625
4.21875	0.015625
4.15625	0.015625
4.6328125	0.05859375
4.6875	0.0390625
4.703125	0.0234375
4.703125	0.0859375
4.6796875	0.07421875
4.671875	0.078125
4.640625	0.0625
4.6875	0.0859375
4.6015625	0.01953125
4.6015625	0.02734375
4.5703125	0.02734375
4.5859375	0.02734375
4.609375	0.01171875
4.6171875	0.02734375
4.6015625	0.015625
4.625	0.0390625
4.609375	0.046875
4.58984375	0.013671875
4.58984375	0.009765625
4.58984375	0.001953125
4.58203125	0.001953125
4.60546875	0.005859375
4.62109375	0.001953125
4.59375	0.01171875
4.59765625	0.001953125
4.59765625	0.005859375
4.5703125	0.015625
4.5703125	0.01953125
4.578125	0.01171875
4.6484375	0.00390625
4.6875	0.0234375
4.703125	0.015625
4.6328125	0.05078125
4.6484375	0.01953125
4.6328125	0.01953125
4.65625	0.01953125
4.6484375	0.0234375
4.765625	0.1015625
4.75	0.046875
4.609375	0.140625
4.609375	0.1796875
4.53125	0.125
4.609375	0.1328125
4.578125	0.1328125
4.671875	0.1484375
4.671875	0.1328125
4.6875	0.140625
4.625	0.171875
4.625	0.1484375
4.640625	0.1484375
4.546875	0.2109375
4.546875	0.1953125
4.53125	0.15625
4.578125	0.1640625
4.578125	0.1796875
4.5625	0.0703125
4.578125	0.078125
4.515625	0.09375
4.515625	0.1015625
4.671875	0.1015625
4.625	0.1171875
4.625	0.0859375
4.640625	0.078125
4.640625	0.0859375
4.640625	0.1171875
4.671875	0.1171875
4.578125	0.1015625
4.578125	0.1171875
4.546875	0.1171875
4.59375	0.0859375
4.6171875	0.08984375
4.6171875	0.08203125
4.625	0.1015625
4.609375	0.109375
4.578125	0.09375
4.78125	0.1875
4.75	0.171875
4.78125	0.15625
4.8125	0.171875
4.6875	0.171875
4.75	0.140625
4.765625	0.1171875
4.84375	0.171875
4.78125	0.125
4.875	0.15625
4.90625	0.296875
4.96875	0.296875
4.96875	0.421875
4.96875	0.484375
4.96875	0.453125
4.875	0.296875
4.875	0.484375
4.90625	0.46875
4.90625	0.484375
4.25	0.46875
4.375	0.46875
4.03125	0.484375
4.21875	0.484375
5	0.34375
-0.375	0.0625
-0.125	0.0625
-0.375	0.4375
0.125	0.0625
0.375	0.4375
1.6875	0.03125
1.8125	0.03125
1.8125	0.21875
1.8125	0.46875
2.1875	0.46875
3.84375	0.015625
3.90625	0.015625
3.59375	0.140625
3.65625	0.109375
3.90625	0.109375
3.90625	0.359375
3.59375	0.390625
3.65625	0.359375
3.65625	0.484375
3.59375	0.484375
4.484375	0.078125
4.734375	0.0859375
4.60546875	0.001953125
4.61328125	0.001953125
4.703125	0.0078125
4.78125	0.03125
4.65625	0.15625
4.53125	0.1015625
4.640625	0.109375
4.90625	0.28125
4.15625	0.484375
4.09375	0.484375
5.0625	0.3125
-0.25	0
4.1875	0
1.875	0
3.6875	0
3.9375	0
4.71875	0
4.5859375	0
4.6171875	0
0.25	0.5
2.125	0.5
1.625	0.5
3.8125	0.5
3.5625	0.5
4.3125	0.5
4.0625	0.5


==> data/ExampleAO_ele_00331.dat <==
65	1	26
0	65	26
65	66	25
1	65	25
75	1	25
66	75	25
75	67	41
1	75	41
17	1	41
67	17	41
17	2	42
1	17	42
64	1	42
2	64	42
64	0	26
1	64	26
17	3	28
2	17	28
17	67	27
3	17	27
76	3	27
67	76	27
76	68	43
3	76	43
18	3	43
68	18	43
18	4	44
3	18	44
63	3	44
4	63	44
63	2	28
3	63	28
18	5	30
4	18	30
18	68	29
5	18	29
77	5	29
68	77	29
77	69	45
5	77	45
19	5	45
45	69	133
19	45	133
46	19	132
6	46	132
5	19	46
62	5	46
6	62	46
62	4	30
5	62	30
134	32	160
19	134	160
134	7	159
32	134	159
132	32	165
6	132	165
132	19	160
32	132	160
133	31	161
19	133	161
133	69	183
31	133	183
134	31	162
7	134	162
134	19	161
31	134	161
136	31	182
78	136	182
136	7	162
31	136	162
135	31	183
69	135	183
135	78	182
31	135	182
188	47	184
78	188	184
188	70	137
47	188	137
136	47	163
7	136	163
136	78	184
47	136	184
139	47	138
20	139	138
139	7	163
47	139	163
83	47	137
70	83	137
83	20	138
47	83	138
108	48	164
20	108	164
108	8	116
48	108	116
139	48	140
7	139	140
139	20	164
48	139	164
107	48	125
61	107	125
107	7	140
48	107	140
106	48	116
8	106	116
106	61	125
48	106	125
191	32	185
61	191	185
191	6	165
32	191	165
107	32	159
7	107	159
107	61	185
32	107	185
109	34	118
20	109	118
109	9	117
34	109	117
108	34	120
8	108	120
108	20	118
34	108	118
83	33	119
20	83	119
83	70	99
33	83	99
109	33	110
9	109	110
109	20	119
33	109	119
85	33	98
79	85	98
85	9	110
33	85	110
84	33	99
70	84	99
84	79	98
33	84	98
105	49	100
79	105	100
105	71	101
49	105	101
85	49	93
9	85	93
85	79	100
49	85	100
86	49	94
21	86	94
86	9	93
49	86	93
90	49	101
101	71	141
90	101	141
94	90	167
21	94	167
49	90	94
89	50	96
96	21	142
89	96	142
89	10	95
50	89	95
86	50	97
9	86	97
86	21	96
50	86	96
88	50	102
60	88	102
88	9	97
50	88	97
87	50	95
10	87	95
87	60	102
50	87	102
131	34	126
60	131	126
131	8	120
34	131	120
88	34	117
9	88	117
88	60	126
34	88	126
145	36	143
21	145	143
11	36	145
181	89	166
36	181	166
10	89	181
143	89	142
21	143	142
143	36	166
89	143	166
170	90	144
35	170	144
170	21	167
90	170	167
141	104	169
90	141	169
141	71	168
104	141	168
144	104	173
35	144	173
144	90	169
104	144	169
145	35	147
11	145	147
145	21	170
35	145	170
172	103	146
92	172	146
172	35	171
103	172	171
111	103	175
80	111	175
111	92	146
103	111	146
147	92	152
11	147	152
147	35	172
92	147	172
149	104	174
91	149	174
149	35	173
104	149	173
148	104	168
71	148	168
148	91	174
104	148	174
189	103	176
91	189	176
189	80	175
103	189	175
149	103	171
35	149	171
149	91	176
103	149	176
151	127	186
130	151	186
151	51	177
127	151	177
150	127	153
80	150	153
150	130	186
127	150	186
130	72	128
128	51	151
130	128	151
122	92	121
51	122	121
152	122	178
11	152	178
92	122	152
127	92	111
111	80	153
127	111	153
121	127	177
51	121	177
92	127	121
123	112	155
51	123	155
123	22	154
112	123	154
156	122	179
112	156	179
156	11	178
122	156	178
122	51	155
155	112	179
122	155	179
115	51	128
72	115	128
115	22	123
51	115	123
158	52	157
22	158	157
12	52	158
124	112	180
52	124	180
124	11	156
112	124	156
157	112	154
22	157	154
157	52	180
112	157	180
114	52	129
59	114	129
114	11	124
52	114	124
52	12	113
113	59	129
52	113	129
190	36	187
59	190	187
190	10	181
36	190	181
36	11	114
114	59	187
36	114	187
22	13	38
38	12	158
22	38	158
37	22	115
72	37	115
13	22	37
81	13	37
72	81	37
81	73	53
13	81	53
23	13	53
73	23	53
23	14	54
13	23	54
58	13	54
14	58	54
58	12	38
13	58	38
23	15	40
14	23	40
23	73	39
15	23	39
82	15	39
73	82	39
82	74	55
15	82	55
24	15	55
74	24	55
24	16	56
15	24	56
57	15	56
16	57	56
57	14	40
15	57	40


==> data/ExampleAO_ele_00536.dat <==
65	1	26
0	65	26
65	66	25
1	65	25
75	1	25
66	75	25
75	67	41
1	75	41
17	1	41
67	17	41
17	2	42
1	17	42
64	1	42
2	64	42
64	0	26
1	64	26
17	3	28
2	17	28
17	67	27
3	17	27
76	3	27
67	76	27
76	68	43
3	76	43
18	3	43
68	18	43
18	4	44
3	18	44
63	3	44
4	63	44
63	2	28
3	63	28
18	5	30
4	18	30
18	68	29
5	18	29
29	77	192
5	29	192
68	77	29
294	45	285
77	294	285
294	69	193
45	294	193
192	45	239
5	192	239
192	77	285
45	192	285
196	45	194
19	196	194
196	5	239
45	196	239
133	45	193
69	133	193
133	19	194
45	133	194
132	46	240
19	132	240
132	6	195
46	132	195
196	46	241
5	196	241
196	19	240
46	196	240
198	46	286
62	198	286
198	5	241
46	198	241
197	46	195
6	197	195
197	62	286
46	197	286
62	4	30
30	5	198
62	30	198
134	32	160
19	134	160
134	7	159
32	134	159
132	32	165
6	132	165
132	19	160
32	132	160
133	31	161
19	133	161
133	69	183
31	133	183
134	31	162
7	134	162
134	19	161
31	134	161
136	31	182
78	136	182
136	7	162
31	136	162
135	31	183
69	135	183
135	78	182
31	135	182
188	47	184
78	188	184
188	70	137
47	188	137
136	47	163
7	136	163
136	78	184
47	136	184
139	47	138
20	139	138
139	7	163
47	139	163
83	47	137
70	83	137
83	20	138
47	83	138
108	48	164
20	108	164
108	8	116
48	108	116
139	48	140
7	139	140
139	20	164
48	139	164
107	48	125
61	107	125
107	7	140
48	107	140
106	48	116
8	106	116
106	61	125
48	106	125
191	32	185
61	191	185
191	6	165
32	191	165
107	32	159
7	107	159
107	61	185
32	107	185
109	34	118
20	109	118
109	9	117
34	109	117
108	34	120
8	108	120
108	20	118
34	108	118
83	33	119
20	83	119
83	70	99
33	83	99
109	33	110
9	109	110
109	20	119
33	109	119
85	33	98
98	79	199
85	98	199
110	85	202
9	110	202
33	85	110
84	33	99
70	84	99
84	79	98
33	84	98
201	100	287
105	201	287
49	100	201
200	100	243
79	200	243
200	105	287
100	200	287
295	101	288
105	295	288
295	71	242
101	295	242
201	101	248
49	201	248
201	105	288
101	201	288
85	49	93
202	93	246
9	202	246
85	93	202
100	85	199
199	79	243
100	199	243
49	85	100
204	94	245
86	204	245
204	49	244
94	204	244
203	94	206
21	203	206
203	86	245
94	203	245
210	93	247
86	210	247
210	9	246
93	210	246
93	49	204
204	86	247
93	204	247
207	101	205
90	207	205
207	49	248
101	207	248
141	101	242
71	141	242
141	90	205
101	141	205
167	94	249
90	167	249
167	21	206
94	167	206
207	94	244
49	207	244
207	90	249
94	207	249
209	96	208
89	209	208
209	50	250
96	209	250
142	96	254
21	142	254
142	89	208
96	142	208
218	95	252
89	218	252
218	10	251
95	218	251
209	95	257
50	209	257
209	89	252
95	209	252
211	97	253
86	211	253
50	97	211
210	97	256
9	210	256
210	86	253
97	210	253
203	96	255
86	203	255
203	21	254
96	203	254
211	96	250
50	211	250
211	86	255
96	211	255
88	50	102
212	102	259
60	212	259
88	102	212
97	88	215
215	9	256
97	215	256
50	88	97
214	95	258
87	214	258
214	50	257
95	214	257
213	95	251
10	213	251
213	87	258
95	213	258
298	102	260
87	298	260
298	60	259
102	298	259
102	50	214
214	87	260
102	214	260
131	34	126
60	131	126
131	8	120
34	131	120
88	34	117
117	9	215
88	117	215
126	88	212
60	126	212
34	88	126
261	143	289
145	261	289
36	143	261
216	143	219
21	216	219
216	145	289
143	216	289
145	11	217
217	36	261
145	217	261
181	89	166
36	181	166
218	181	281
10	218	281
89	181	218
143	89	142
142	21	219
143	142	219
143	36	166
89	143	166
170	90	144
35	170	144
167	170	262
21	167	262
90	170	167
141	104	169
90	141	169
141	71	168
104	141	168
144	104	173
35	144	173
144	90	169
104	144	169
147	145	220
35	147	220
11	145	147
216	170	263
145	216	263
216	21	262
170	216	262
170	35	220
220	145	263
170	220	263
172	103	146
92	172	146
172	35	171
103	172	171
111	103	175
175	80	221
111	175	221
111	92	146
103	111	146
147	92	152
11	147	152
147	35	172
92	147	172
149	104	174
91	149	174
149	35	173
104	149	173
148	104	168
71	148	168
148	91	174
104	148	174
189	103	176
91	189	176
189	80	175
103	189	175
149	103	171
35	149	171
149	91	176
103	149	176
223	186	265
151	223	265
223	127	264
186	223	264
222	186	268
130	222	268
222	151	265
186	222	265
151	51	177
177	127	223
151	177	223
225	153	267
150	225	267
225	127	266
153	225	266
224	153	271
80	224	271
224	150	267
153	224	267
297	186	269
150	297	269
297	130	268
186	297	268
225	186	264
127	225	264
225	150	269
186	225	269
296	128	290
130	296	290
72	128	296
128	51	151
290	151	222
130	290	222
128	151	290
121	122	226
226	92	270
121	226	270
51	122	121
152	122	178
11	152	178
152	92	226
122	152	226
228	111	291
127	228	291
92	111	228
153	111	221
221	80	271
153	221	271
291	153	266
127	291	266
111	153	291
177	121	227
127	177	227
51	121	177
228	121	270
92	228	270
228	127	227
121	228	227
123	112	155
51	123	155
123	22	154
112	123	154
156	122	179
112	156	179
156	11	178
122	156	178
122	51	155
155	112	179
122	155	179
115	51	128
72	115	128
115	22	123
51	115	123
273	157	292
158	273	292
273	52	272
157	273	272
157	22	229
229	158	292
157	229	292
158	12	230
230	52	273
158	230	273
124	112	180
52	124	180
156	124	276
11	156	276
112	124	156
157	112	154
22	157	154
180	157	272
52	180	272
112	157	180
232	129	275
114	232	275
232	52	274
129	232	274
231	129	279
59	231	279
231	114	275
129	231	275
282	124	277
114	282	277
282	11	276
124	282	276
124	52	232
232	114	277
124	232	277
230	113	233
52	230	233
230	12	278
113	230	278
299	129	280
113	299	280
299	59	279
129	299	279
233	129	274
52	233	274
233	113	280
129	233	280
187	190	235
36	187	235
234	187	283
59	234	283
190	187	234
300	181	293
190	300	293
300	10	281
181	300	281
181	36	235
235	190	293
181	235	293
217	114	236
36	217	236
217	11	282
114	217	282
231	187	284
114	231	284
231	59	283
187	231	283
187	36	236
236	114	284
187	236	284
238	38	237
22	238	237
13	38	238
38	12	158
237	158	229
22	237	229
38	158	237
37	22	115
72	37	115
37	13	238
22	37	238
81	13	37
72	81	37
81	73	53
13	81	53
23	13	53
73	23	53
23	14	54
13	23	54
58	13	54
14	58	54
58	12	38
13	58	38
23	15	40
14	23	40
23	73	39
15	23	39
82	15	39
73	82	39
82	74	55
15	82	55
24	15	55
74	24	55
24	16	56
15	24	56
57	15	56
16	57	56
57	14	40
15	57	40


==> data/ExampleAO_ele_00808.dat <==
65	1	26
0	65	26
65	66	25
1	65	25
75	1	25
66	75	25
75	67	41
1	75	41
17	1	41
67	17	41
17	2	42
1	17	42
64	1	42
2	64	42
64	0	26
1	64	26
17	3	28
2	17	28
17	67	27
3	17	27
76	3	27
67	76	27
76	68	43
3	76	43
18	3	43
43	68	302
18	43	302
44	18	301
4	44	301
3	18	44
63	3	44
4	63	44
63	2	28
3	63	28
303	30	367
18	303	367
303	5	366
30	303	366
301	30	369
4	301	369
301	18	367
30	301	367
302	29	368
18	302	368
302	68	430
29	302	430
303	29	305
5	303	305
303	18	368
29	303	368
192	29	304
77	192	304
192	5	305
29	192	305
306	29	430
68	306	430
306	77	304
29	306	304
294	45	285
77	294	285
294	69	193
45	294	193
192	45	239
5	192	239
192	77	285
45	192	285
196	45	194
19	196	194
196	5	239
45	196	239
133	45	193
69	133	193
133	19	194
45	133	194
132	46	240
19	132	240
132	6	195
46	132	195
196	46	241
5	196	241
196	19	240
46	196	240
198	46	286
62	198	286
198	5	241
46	198	241
197	46	195
6	197	195
197	62	286
46	197	286
439	30	431
62	439	431
439	4	369
30	439	369
198	30	366
5	198	366
198	62	431
30	198	431
134	32	160
19	134	160
134	7	159
32	134	159
132	32	165
6	132	165
132	19	160
32	132	160
133	31	161
19	133	161
133	69	183
31	133	183
134	31	162
7	134	162
134	19	161
31	134	161
136	31	182
78	136	182
136	7	162
31	136	162
135	31	183
69	135	183
135	78	182
31	135	182
188	47	184
78	188	184
188	70	137
47	188	137
136	47	163
7	136	163
136	78	184
47	136	184
139	47	138
20	139	138
139	7	163
47	139	163
83	47	137
137	70	307
83	137	307
138	83	313
20	138	313
47	83	138
108	48	164
164	20	308
108	164	308
116	108	311
8	116	311
48	108	116
139	48	140
7	139	140
139	20	164
48	139	164
107	48	125
61	107	125
107	7	140
48	107	140
106	48	116
8	106	116
106	61	125
48	106	125
191	32	185
61	191	185
191	6	165
32	191	165
107	32	159
7	107	159
107	61	185
32	107	185
310	118	371
109	310	371
310	34	370
118	310	370
309	118	376
20	309	376
309	109	371
118	309	371
315	117	373
109	315	373
315	9	372
117	315	372
310	117	398
34	310	398
310	109	373
117	310	373
312	120	375
108	312	375
312	34	374
120	312	374
311	120	397
8	311	397
311	108	375
120	311	375
308	118	377
108	308	377
308	20	376
118	308	376
312	118	370
34	312	370
312	108	377
118	312	377
314	119	379
83	314	379
314	33	378
119	314	378
313	119	384
20	313	384
313	83	379
119	313	379
307	99	381
83	307	381
307	70	380
99	307	380
314	99	388
33	314	388
314	83	381
99	314	381
316	110	383
109	316	383
316	33	382
110	316	382
315	110	318
9	315	318
315	109	383
110	315	383
309	119	385
109	309	385
309	20	384
119	309	384
316	119	378
33	316	378
316	109	385
119	316	385
319	98	317
85	319	317
319	33	386
98	319	386
199	98	390
79	199	390
199	85	317
98	199	317
202	110	387
85	202	387
202	9	318
110	202	318
319	110	382
33	319	382
319	85	387
110	319	387
321	99	389
84	321	389
321	33	388
99	321	388
320	99	380
70	320	380
320	84	389
99	320	389
436	98	391
84	436	391
436	79	390
98	436	390
321	98	386
33	321	386
321	84	391
98	321	391
201	100	287
105	201	287
201	49	322
100	201	322
200	100	243
79	200	243
200	105	287
100	200	287
295	101	288
105	295	288
295	71	242
101	295	242
201	101	248
49	201	248
201	105	288
101	201	288
324	93	323
85	324	323
324	49	392
93	324	392
202	93	246
9	202	246
202	85	323
93	202	323
199	100	393
85	199	393
199	79	243
100	199	243
324	100	322
49	324	322
324	85	393
100	324	393
204	94	245
86	204	245
204	49	244
94	204	244
203	94	206
21	203	206
203	86	245
94	203	245
210	93	247
86	210	247
210	9	246
93	210	246
204	93	392
49	204	392
204	86	247
93	204	247
207	101	205
90	207	205
207	49	248
101	207	248
141	101	242
71	141	242
141	90	205
101	141	205
167	94	249
90	167	249
167	21	206
94	167	206
207	94	244
49	207	244
207	90	249
94	207	249
209	96	208
89	209	208
209	50	250
96	209	250
142	96	254
21	142	254
142	89	208
96	142	208
218	95	252
89	218	252
218	10	251
95	218	251
209	95	257
50	209	257
209	89	252
95	209	252
211	97	253
86	211	253
211	50	325
97	211	325
210	97	256
9	210	256
210	86	253
97	210	253
203	96	255
86	203	255
203	21	254
96	203	254
211	96	250
50	211	250
211	86	255
96	211	255
327	102	326
88	327	326
327	50	394
102	327	394
212	102	259
60	212	259
212	88	326
102	212	326
215	97	395
88	215	395
215	9	256
97	215	256
327	97	325
50	327	325
327	88	395
97	327	395
214	95	258
87	214	258
214	50	257
95	214	257
213	95	251
10	213	251
213	87	258
95	213	258
298	102	260
87	298	260
298	60	259
102	298	259
214	102	394
50	214	394
214	87	260
102	214	260
329	126	432
131	329	432
329	34	396
126	329	396
328	126	331
60	328	331
328	131	432
126	328	432
440	120	433
131	440	433
440	8	397
120	440	397
329	120	374
34	329	374
329	131	433
120	329	433
332	117	330
88	332	330
332	34	398
117	332	398
215	117	372
9	215	372
215	88	330
117	215	330
212	126	399
88	212	399
212	60	331
126	212	331
332	126	396
34	332	396
332	88	399
126	332	399
261	143	289
145	261	289
36	143	261
216	143	219
21	216	219
216	145	289
143	216	289
217	145	334
11	217	334
217	36	261
145	217	261
181	89	166
36	181	166
218	181	281
10	218	281
89	181	218
143	89	142
142	21	219
143	142	219
143	36	166
89	143	166
170	90	144
35	170	144
167	170	262
21	167	262
90	170	167
141	104	169
90	141	169
141	71	168
104	141	168
144	104	173
35	144	173
144	90	169
104	144	169
147	145	220
220	35	333
147	220	333
334	147	335
11	334	335
145	147	334
216	170	263
145	216	263
216	21	262
170	216	262
170	35	220
220	145	263
170	220	263
172	103	146
92	172	146
171	172	402
35	171	402
103	172	171
111	103	175
175	80	221
111	175	221
146	111	350
92	146	350
103	111	146
336	152	401
147	336	401
336	92	400
152	336	400
335	152	347
11	335	347
335	147	401
152	335	401
333	172	403
147	333	403
333	35	402
172	333	402
172	92	336
336	147	403
172	336	403
149	104	174
91	149	174
149	35	173
104	149	173
148	104	168
71	148	168
148	91	174
104	148	174
189	103	176
91	189	176
189	80	175
103	189	175
149	103	171
35	149	171
149	91	176
103	149	176
223	186	265
265	151	337
223	265	337
264	223	406
406	127	404
264	406	404
186	223	264
222	186	268
130	222	268
222	151	265
186	222	265
412	177	338
151	412	338
412	51	405
177	412	405
352	223	407
177	352	407
352	127	406
223	352	406
338	223	337
151	338	337
338	177	407
223	338	407
340	267	408
225	340	408
153	267	340
339	267	409
150	339	409
339	225	408
267	339	408
266	225	342
127	266	342
266	153	340
225	266	340
271	224	341
153	271	341
80	224	271
437	267	410
224	437	410
437	150	409
267	437	409
267	153	341
341	224	410
267	341	410
297	186	269
150	297	269
297	130	268
186	297	268
343	264	411
225	343	411
186	264	343
342	264	404
127	342	404
342	225	411
264	342	411
269	225	339
150	269	339
269	186	343
225	269	343
296	128	290
130	296	290
72	128	296
425	151	344
128	425	344
425	51	412
151	425	412
290	151	222
130	290	222
290	128	344
151	290	344
226	121	345
345	122	413
226	345	413
226	92	270
121	226	270
346	121	353
51	346	353
346	122	345
121	346	345
178	152	348
122	178	348
178	11	347
152	178	347
400	226	414
152	400	414
92	226	400
348	226	413
122	348	413
348	152	414
226	348	414
291	228	416
416	111	415
291	416	415
291	127	349
228	291	349
228	92	350
350	111	416
228	350	416
221	153	351
111	221	351
221	80	271
153	221	271
266	291	417
153	266	417
127	291	266
351	291	415
111	351	415
351	153	417
291	351	417
227	177	419
419	121	418
227	419	418
227	127	352
177	227	352
353	177	405
51	353	405
353	121	419
177	353	419
270	228	354
121	270	354
92	228	270
349	227	434
228	349	434
127	227	349
354	227	418
121	354	418
354	228	434
227	354	434
356	155	421
123	356	421
356	112	420
155	356	420
355	155	424
51	355	424
355	123	421
155	355	421
123	22	154
154	112	356
123	154	356
358	179	423
156	358	423
358	122	422
179	358	422
179	112	357
357	156	423
179	357	423
156	11	178
178	122	358
156	178	358
346	155	359
122	346	359
346	51	424
155	346	424
179	155	420
112	179	420
359	179	422
122	359	422
155	179	359
128	115	360
360	51	425
128	360	425
72	115	128
115	22	123
360	123	355
51	360	355
115	123	360
273	157	292
158	273	292
273	52	272
157	273	272
157	22	229
229	158	292
157	229	292
230	158	428
12	230	428
230	52	273
158	230	273
362	180	427
124	362	427
362	112	426
180	362	426
180	52	361
361	124	427
180	361	427
156	124	276
11	156	276
362	156	357
112	362	357
124	156	362
154	157	363
112	154	363
22	157	154
180	157	272
52	180	272
363	180	426
112	363	426
157	180	363
232	129	275
114	232	275
232	52	274
129	232	274
231	129	279
59	231	279
231	114	275
129	231	275
282	124	277
114	282	277
282	11	276
124	282	276
232	124	361
52	232	361
232	114	277
124	232	277
230	113	233
52	230	233
230	12	278
113	230	278
299	129	280
113	299	280
299	59	279
129	299	279
233	129	274
52	233	274
233	113	280
129	233	280
187	190	235
36	187	235
234	187	283
59	234	283
190	187	234
300	181	293
190	300	293
300	10	281
181	300	281
181	36	235
235	190	293
181	235	293
217	114	236
36	217	236
217	11	282
114	217	282
231	187	284
114	231	284
231	59	283
187	231	283
187	36	236
236	114	284
187	236	284
238	38	237
22	238	237
13	38	238
429	158	364
38	429	364
429	12	428
158	429	428
237	158	229
22	237	229
237	38	364
158	237	364
37	22	115
72	37	115
37	13	238
22	37	238
81	13	37
72	81	37
81	73	53
13	81	53
23	13	53
73	23	53
23	14	54
13	23	54
54	58	365
13	54	365
14	58	54
438	38	435
58	438	435
438	12	429
38	438	429
38	13	365
365	58	435
38	365	435
23	15	40
14	23	40
23	73	39
15	23	39
82	15	39
73	82	39
82	74	55
15	82	55
24	15	55
74	24	55
24	16	56
15	24	56
57	15	56
16	57	56
57	14	40
15	57	40


==> data/ExampleAO_ele_01432.dat <==
65	1	26
0	65	26
65	66	25
1	65	25
75	1	25
66	75	25
75	67	41
1	75	41
17	1	41
67	17	41
17	2	42
1	17	42
64	1	42
2	64	42
64	0	26
1	64	26
17	3	28
2	17	28
17	67	27
3	17	27
27	76	441
3	27	441
67	76	27
754	43	733
76	754	733
754	68	442
43	754	442
441	43	586
3	441	586
441	76	733
43	441	733
445	43	443
18	445	443
445	3	586
43	445	586
302	43	442
68	302	442
302	18	443
43	302	443
301	44	587
18	301	587
301	4	444
44	301	444
445	44	588
3	445	588
445	18	587
44	445	587
447	44	734
63	447	734
447	3	588
44	447	588
446	44	444
4	446	444
446	63	734
44	446	734
63	2	28
28	3	447
63	28	447
303	30	367
18	303	367
303	5	366
30	303	366
301	30	369
4	301	369
301	18	367
30	301	367
302	29	368
18	302	368
302	68	430
29	302	430
303	29	305
5	303	305
303	18	368
29	303	368
192	29	304
77	192	304
192	5	305
29	192	305
306	29	430
68	306	430
306	77	304
29	306	304
294	45	285
77	294	285
294	69	193
45	294	193
192	45	239
5	192	239
192	77	285
45	192	285
196	45	194
19	196	194
196	5	239
45	196	239
133	45	193
69	133	193
133	19	194
45	133	194
132	46	240
19	132	240
132	6	195
46	132	195
196	46	241
5	196	241
196	19	240
46	196	240
198	46	286
62	198	286
198	5	241
46	198	241
197	46	195
6	197	195
197	62	286
46	197	286
439	30	431
62	439	431
439	4	369
30	439	369
198	30	366
5	198	366
198	62	431
30	198	431
160	134	448
32	160	448
19	134	160
449	159	590
134	449	590
449	7	589
159	449	589
448	159	625
32	448	625
448	134	590
159	448	590
132	32	165
6	132	165
132	19	160
32	132	160
133	31	161
19	133	161
133	69	183
31	133	183
450	162	592
134	450	592
450	31	591
162	450	591
449	162	595
7	449	595
449	134	592
162	449	592
134	19	161
161	31	450
134	161	450
452	182	594
136	452	594
452	31	593
182	452	593
451	182	597
78	451	597
451	136	594
182	451	594
456	162	596
136	456	596
456	7	595
162	456	595
452	162	591
31	452	591
452	136	596
162	452	596
183	135	453
31	183	453
69	135	183
755	182	598
135	755	598
755	78	597
182	755	597
453	182	593
31	453	593
453	135	598
182	453	598
455	184	735
188	455	735
455	47	599
184	455	599
454	184	603
78	454	603
454	188	735
184	454	735
756	137	736
188	756	736
756	70	600
137	756	600
455	137	608
47	455	608
455	188	736
137	455	736
457	163	602
136	457	602
457	47	601
163	457	601
456	163	606
7	456	606
456	136	602
163	456	602
451	184	604
136	451	604
451	78	603
184	451	603
457	184	599
47	457	599
457	136	604
184	457	604
459	138	737
139	459	737
459	47	605
138	459	605
458	138	461
20	458	461
458	139	737
138	458	737
466	163	607
139	466	607
466	7	606
163	466	606
459	163	601
47	459	601
459	139	607
163	459	607
462	137	460
83	462	460
462	47	608
137	462	608
307	137	600
70	307	600
307	83	460
137	307	460
313	138	609
83	313	609
313	20	461
138	313	461
462	138	605
47	462	605
462	83	609
138	462	609
465	164	463
108	465	463
465	48	610
164	465	610
308	164	614
20	308	614
308	108	463
164	308	463
311	116	611
108	311	611
311	8	464
116	311	464
465	116	620
48	465	620
465	108	611
116	465	611
467	140	613
139	467	613
467	48	612
140	467	612
466	140	618
7	466	618
466	139	613
140	466	613
458	164	615
139	458	615
458	20	614
164	458	614
467	164	610
48	467	610
467	139	615
164	467	615
469	125	617
107	469	617
469	48	616
125	469	616
468	125	622
61	468	622
468	107	617
125	468	617
474	140	619
107	474	619
474	7	618
140	474	618
469	140	612
48	469	612
469	107	619
140	469	619
471	116	621
106	471	621
471	48	620
116	471	620
470	116	464
8	470	464
470	106	621
116	470	621
759	125	623
106	759	623
759	61	622
125	759	622
471	125	616
48	471	616
471	106	623
125	471	623
473	185	738
191	473	738
473	32	624
185	473	624
472	185	627
61	472	627
472	191	738
185	472	738
191	6	165
165	32	473
191	165	473
475	159	626
107	475	626
475	32	625
159	475	625
474	159	589
7	474	589
474	107	626
159	474	626
468	185	628
107	468	628
468	61	627
185	468	627
475	185	624
32	475	624
475	107	628
185	475	628
310	118	371
109	310	371
310	34	370
118	310	370
309	118	376
20	309	376
309	109	371
118	309	371
315	117	373
109	315	373
315	9	372
117	315	372
310	117	398
34	310	398
310	109	373
117	310	373
312	120	375
108	312	375
312	34	374
120	312	374
311	120	397
8	311	397
311	108	375
120	311	375
308	118	377
108	308	377
308	20	376
118	308	376
312	118	370
34	312	370
312	108	377
118	312	377
314	119	379
83	314	379
314	33	378
119	314	378
313	119	384
20	313	384
313	83	379
119	313	379
307	99	381
83	307	381
307	70	380
99	307	380
314	99	388
33	314	388
314	83	381
99	314	381
316	110	383
109	316	383
316	33	382
110	316	382
315	110	318
9	315	318
315	109	383
110	315	383
309	119	385
109	309	385
309	20	384
119	309	384
316	119	378
33	316	378
316	109	385
119	316	385
319	98	317
85	319	317
319	33	386
98	319	386
199	98	390
79	199	390
199	85	317
98	199	317
202	110	387
85	202	387
202	9	318
110	202	318
319	110	382
33	319	382
319	85	387
110	319	387
321	99	389
84	321	389
321	33	388
99	321	388
320	99	380
70	320	380
320	84	389
99	320	389
436	98	391
84	436	391
436	79	390
98	436	390
321	98	386
33	321	386
321	84	391
98	321	391
201	100	287
105	201	287
201	49	322
100	201	322
200	100	243
79	200	243
200	105	287
100	200	287
295	101	288
105	295	288
295	71	242
101	295	242
201	101	248
49	201	248
201	105	288
101	201	288
324	93	323
85	324	323
324	49	392
93	324	392
202	93	246
9	202	246
202	85	323
93	202	323
199	100	393
85	199	393
199	79	243
100	199	243
324	100	322
49	324	322
324	85	393
100	324	393
204	94	245
86	204	245
204	49	244
94	204	244
203	94	206
21	203	206
203	86	245
94	203	245
210	93	247
86	210	247
210	9	246
93	210	246
204	93	392
49	204	392
204	86	247
93	204	247
207	101	205
90	207	205
207	49	248
101	207	248
141	101	242
71	141	242
141	90	205
101	141	205
167	94	249
90	167	249
167	21	206
94	167	206
207	94	244
49	207	244
207	90	249
94	207	249
209	96	208
89	209	208
209	50	250
96	209	250
142	96	254
21	142	254
142	89	208
96	142	208
218	95	252
89	218	252
218	10	251
95	218	251
209	95	257
50	209	257
209	89	252
95	209	252
211	97	253
86	211	253
211	50	325
97	211	325
210	97	256
9	210	256
210	86	253
97	210	253
203	96	255
86	203	255
203	21	254
96	203	254
211	96	250
50	211	250
211	86	255
96	211	255
327	102	326
88	327	326
327	50	394
102	327	394
212	102	259
60	212	259
212	88	326
102	212	326
215	97	395
88	215	395
215	9	256
97	215	256
327	97	325
50	327	325
327	88	395
97	327	395
214	95	258
87	214	258
214	50	257
95	214	257
213	95	251
10	213	251
213	87	258
95	213	258
298	102	260
87	298	260
298	60	259
102	298	259
214	102	394
50	214	394
214	87	260
102	214	260
329	126	432
131	329	432
329	34	396
126	329	396
328	126	331
60	328	331
328	131	432
126	328	432
440	120	433
131	440	433
440	8	397
120	440	397
329	120	374
34	329	374
329	131	433
120	329	433
332	117	330
88	332	330
332	34	398
117	332	398
215	117	372
9	215	372
215	88	330
117	215	330
212	126	399
88	212	399
212	60	331
126	212	331
332	126	396
34	332	396
332	88	399
126	332	399
289	261	629
143	289	629
476	289	630
145	476	630
261	289	476
477	261	633
36	477	633
477	143	629
261	477	629
219	216	478
143	219	478
21	216	219
489	289	631
216	489	631
489	145	630
289	489	630
289	143	478
478	216	631
289	478	631
334	217	480
480	145	632
334	480	632
479	334	487
11	479	487
217	334	479
261	217	579
579	36	633
261	579	633
480	261	476
145	480	476
217	261	480
482	166	739
181	482	739
482	89	634
166	482	634
481	166	635
36	481	635
481	181	739
166	481	739
218	181	281
10	218	281
218	89	482
181	218	482
142	143	483
89	142	483
142	21	219
143	142	219
477	166	636
143	477	636
477	36	635
166	477	635
483	166	634
89	483	634
483	143	636
166	483	636
485	144	740
170	485	740
485	90	637
144	485	637
484	144	486
35	484	486
484	170	740
144	484	740
167	170	262
21	167	262
167	90	485
170	167	485
141	104	169
90	141	169
141	71	168
104	141	168
144	104	173
173	35	486
144	173	486
169	144	637
90	169	637
104	144	169
220	147	488
488	145	638
220	488	638
333	220	643
35	333	643
147	220	333
641	335	640
334	641	640
641	147	639
335	641	639
487	335	499
11	487	499
487	334	640
335	487	640
488	334	632
145	488	632
488	147	641
334	488	641
490	263	642
216	490	642
170	263	490
489	263	644
145	489	644
489	216	642
263	489	642
216	21	262
262	170	490
216	262	490
484	220	491
170	484	491
484	35	643
220	484	643
263	220	638
638	145	644
263	638	644
263	170	491
220	263	491
493	146	741
172	493	741
103	146	493
492	146	495
92	492	495
492	172	741
146	492	741
171	172	402
35	171	402
493	171	654
103	493	654
172	171	493
496	175	494
111	496	494
103	175	496
653	221	645
175	653	645
80	221	653
494	221	528
111	494	528
494	175	645
221	494	645
350	146	647
647	111	646
350	647	646
350	92	495
146	350	495
146	103	496
496	111	647
146	496	647
498	401	648
336	498	648
152	401	498
497	401	650
147	497	650
497	336	648
401	497	648
336	92	400
400	152	498
336	400	498
347	335	500
500	152	649
347	500	649
347	11	499
335	347	499
639	401	651
335	639	651
639	147	650
401	639	650
401	152	500
500	335	651
401	500	651
333	172	403
147	333	403
333	35	402
172	333	402
336	172	492
92	336	492
403	336	497
147	403	497
172	336	403
149	104	174
174	91	501
149	174	501
173	149	504
35	173	504
104	149	173
148	104	168
71	148	168
148	91	174
104	148	174
503	176	742
189	503	742
503	103	652
176	503	652
502	176	656
91	502	656
502	189	742
176	502	742
757	175	743
189	757	743
757	80	653
175	757	653
175	103	503
503	189	743
175	503	743
505	171	655
149	505	655
505	103	654
171	505	654
171	35	504
504	149	655
171	504	655
501	176	657
149	501	657
501	91	656
176	501	656
505	176	652
103	505	652
505	149	657
176	505	657
265	223	507
186	265	507
265	151	337
223	265	337
659	406	506
264	659	506
659	223	658
406	659	658
406	127	404
404	264	506
406	404	506
264	186	507
507	223	659
264	507	659
222	186	268
130	222	268
222	151	265
186	222	265
412	177	338
151	412	338
412	51	405
177	412	405
407	352	508
223	407	508
177	352	407
352	127	406
508	406	658
223	508	658
352	406	508
338	223	337
151	338	337
338	177	407
223	338	407
340	267	408
225	340	408
340	153	509
267	340	509
511	409	660
339	511	660
267	409	511
510	409	664
150	510	664
510	339	660
409	510	660
339	225	408
408	267	511
339	408	511
266	225	342
127	266	342
340	266	531
153	340	531
225	266	340
341	271	662
662	224	661
341	662	661
153	271	341
271	80	512
512	224	662
271	512	662
514	410	744
437	514	744
514	267	663
410	514	663
513	410	665
224	513	665
513	437	744
410	513	744
758	409	745
437	758	745
758	150	664
409	758	664
409	267	514
514	437	745
409	514	745
509	341	515
267	509	515
153	341	509
410	341	661
661	224	665
410	661	665
515	410	663
267	515	663
341	410	515
517	269	746
297	517	746
517	186	666
269	517	666
516	269	519
150	516	519
516	297	746
269	516	746
297	130	268
268	186	517
297	268	517
343	264	411
411	225	518
343	411	518
186	264	343
342	264	404
127	342	404
342	225	411
264	342	411
339	269	520
225	339	520
519	339	510
150	519	510
269	339	519
666	343	667
269	666	667
186	343	666
520	343	518
225	520	518
520	269	667
343	520	667
296	128	290
130	296	290
72	128	296
425	151	344
128	425	344
412	425	686
51	412	686
151	425	412
290	151	222
130	290	222
290	128	344
151	290	344
522	345	521
226	522	521
522	121	668
345	522	668
345	122	413
413	226	521
345	413	521
226	92	270
270	121	522
226	270	522
353	346	523
121	353	523
51	346	353
346	122	345
523	345	668
121	523	668
346	345	523
348	178	525
152	348	525
348	122	524
178	348	524
681	347	669
178	681	669
11	347	681
525	347	649
152	525	649
525	178	669
347	525	669
400	226	414
152	400	414
92	226	400
348	226	413
122	348	413
348	152	414
226	348	414
416	291	526
526	228	670
416	526	670
416	111	415
291	416	415
349	291	532
532	127	671
349	532	671
349	228	526
291	349	526
533	350	527
228	533	527
92	350	533
646	416	672
350	646	672
111	416	646
527	416	670
228	527	670
527	350	672
416	527	672
351	221	529
529	153	673
351	529	673
351	111	528
221	351	528
221	80	271
271	153	529
221	271	529
530	417	674
266	530	674
291	417	530
531	417	675
153	531	675
531	266	674
417	531	674
266	127	532
532	291	530
266	532	530
351	291	415
111	351	415
417	351	673
673	153	675
417	673	675
291	351	417
227	177	419
419	121	418
227	419	418
352	227	534
127	352	534
177	227	352
353	177	405
51	353	405
353	121	419
177	353	419
270	228	354
121	270	354
270	92	533
228	270	533
434	349	676
227	434	676
228	349	434
534	349	671
127	534	671
534	227	676
349	534	676
354	227	418
121	354	418
354	228	434
227	354	434
356	155	421
421	123	535
356	421	535
420	356	678
112	420	678
155	356	420
355	155	424
51	355	424
355	123	421
155	355	421
689	154	536
123	689	536
689	22	677
154	689	677
557	356	679
154	557	679
557	112	678
356	557	678
536	356	535
123	536	535
536	154	679
356	536	679
358	179	423
423	156	537
358	423	537
422	358	682
122	422	682
179	358	422
541	357	538
179	541	538
541	112	680
357	541	680
357	156	423
423	179	538
357	423	538
553	178	539
156	553	539
553	11	681
178	553	681
524	358	683
178	524	683
524	122	682
358	524	682
539	358	537
156	539	537
539	178	683
358	539	683
359	346	540
540	155	684
359	540	684
122	346	359
346	51	424
424	155	540
346	424	540
420	179	542
155	420	542
420	112	541
179	420	541
422	359	685
179	422	685
122	359	422
542	359	684
155	542	684
542	179	685
359	542	685
688	360	543
128	688	543
115	360	688
545	425	687
360	545	687
545	51	686
425	545	686
425	128	543
543	360	687
425	543	687
128	72	544
544	115	688
128	544	688
123	115	731
731	22	689
123	731	689
360	123	355
355	51	545
360	355	545
115	123	360
292	273	547
157	292	547
292	158	546
273	292	546
691	272	747
273	691	747
691	52	690
272	691	690
547	272	700
157	547	700
547	273	747
272	547	747
229	157	558
22	229	558
229	158	292
157	229	292
428	230	549
158	428	549
428	12	548
230	428	548
570	273	692
230	570	692
570	52	691
273	570	691
549	273	546
158	549	546
549	230	692
273	549	692
427	362	551
180	427	551
427	124	550
362	427	550
554	426	694
362	554	694
554	112	693
426	554	693
426	180	551
551	362	694
426	551	694
559	361	552
180	559	552
559	52	695
361	559	695
427	361	712
124	427	712
427	180	552
361	427	552
555	276	697
156	555	697
555	124	696
276	555	696
553	276	711
11	553	711
553	156	697
276	553	697
357	362	698
156	357	698
554	357	680
112	554	680
362	357	554
555	362	550
124	555	550
555	156	698
362	555	698
363	154	556
556	157	699
363	556	699
557	363	560
112	557	560
154	363	557
558	154	677
22	558	677
558	157	556
154	558	556
561	272	701
180	561	701
561	157	700
272	561	700
559	272	690
52	559	690
559	180	701
272	559	701
426	363	702
180	426	702
560	426	693
112	560	693
363	426	560
561	363	699
157	561	699
561	180	702
363	561	702
563	275	704
232	563	704
563	129	703
275	563	703
562	275	708
114	562	708
562	232	704
275	562	704
568	274	706
232	568	706
568	52	705
274	568	705
563	274	720
129	563	720
563	232	706
274	563	706
279	231	565
565	129	707
279	565	707
279	59	564
231	279	564
581	275	709
231	581	709
581	114	708
275	581	708
565	275	703
129	565	703
565	231	709
275	565	709
567	277	748
282	567	748
567	124	710
277	567	710
566	277	714
114	566	714
566	282	748
277	566	748
727	276	749
282	727	749
727	11	711
276	727	711
567	276	696
124	567	696
567	282	749
276	567	749
569	361	713
232	569	713
569	124	712
361	569	712
568	361	695
52	568	695
568	232	713
361	568	713
562	277	715
232	562	715
562	114	714
277	562	714
569	277	710
124	569	710
569	232	715
277	569	715
571	233	717
230	571	717
571	113	716
233	571	716
570	233	574
52	570	574
570	230	717
233	570	717
548	278	718
230	548	718
12	278	548
571	278	760
113	571	760
571	230	718
278	571	718
573	280	750
299	573	750
573	129	719
280	573	719
572	280	722
113	572	722
572	299	750
280	572	750
761	279	751
299	761	751
59	279	761
573	279	707
129	573	707
573	299	751
279	573	751
575	274	721
233	575	721
575	129	720
274	575	720
574	274	705
52	574	705
574	233	721
274	574	721
716	280	723
233	716	723
716	113	722
280	716	722
575	280	719
129	575	719
575	233	723
280	575	723
187	190	235
576	235	724
36	576	724
187	235	576
234	187	283
577	283	729
59	577	729
234	283	577
190	187	234
300	181	293
190	300	293
300	10	281
181	300	281
481	235	578
181	481	578
481	36	724
235	481	724
235	190	293
293	181	578
235	293	578
580	236	726
217	580	726
580	114	725
236	580	725
236	36	579
579	217	726
236	579	726
479	282	728
217	479	728
479	11	727
282	479	727
580	282	566
114	580	566
580	217	728
282	580	728
284	231	582
187	284	582
284	114	581
231	284	581
564	283	730
231	564	730
564	59	729
283	564	729
283	187	582
582	231	730
283	582	730
236	187	576
36	236	576
284	236	725
114	284	725
187	236	284
238	38	237
22	238	237
13	38	238
429	158	364
38	429	364
428	429	732
12	428	732
158	429	428
237	158	229
22	237	229
237	38	364
158	237	364
115	37	583
583	22	731
115	583	731
752	115	544
72	752	544
37	115	752
37	13	238
238	22	583
37	238	583
81	13	37
584	37	752
72	584	752
81	37	584
81	73	53
13	81	53
23	13	53
73	23	53
23	14	54
13	23	54
54	58	365
13	54	365
14	58	54
435	438	585
38	435	585
58	438	435
762	429	753
438	762	753
762	12	732
429	762	732
429	38	585
585	438	753
429	585	753
38	13	365
365	58	435
38	365	435
23	15	40
14	23	40
23	73	39
15	23	39
82	15	39
73	82	39
82	74	55
15	82	55
24	15	55
74	24	55
24	16	56
15	24	56
57	15	56
16	57	56
57	14	40
15	57	40


==> data/ExampleAO_ele_02566.dat <==
65	1	26
0	65	26
65	66	25
1	65	25
25	75	763
1	25	763
66	75	25
1330	41	1297
75	1330	1297
1330	67	1298
41	1330	1298
763	41	999
1	763	999
763	75	1297
41	763	1297
764	41	1000
17	764	1000
764	1	999
41	764	999
768	41	1298
67	768	1298
768	17	1000
41	768	1000
767	42	1002
17	767	1002
767	2	1001
42	767	1001
764	42	1003
1	764	1003
764	17	1002
42	764	1002
766	42	1299
64	766	1299
766	1	1003
42	766	1003
765	42	1001
2	765	1001
765	64	1299
42	765	1299
64	0	26
26	1	766
64	26	766
769	28	1005
17	769	1005
769	3	1004
28	769	1004
767	28	1007
2	767	1007
767	17	1005
28	767	1005
768	27	1006
17	768	1006
768	67	1300
27	768	1300
769	27	771
3	769	771
769	17	1006
27	769	1006
441	27	770
76	441	770
441	3	771
27	441	771
772	27	1300
67	772	1300
772	76	770
27	772	770
754	43	733
76	754	733
754	68	442
43	754	442
441	43	586
3	441	586
441	76	733
43	441	733
445	43	443
18	445	443
445	3	586
43	445	586
302	43	442
68	302	442
302	18	443
43	302	443
301	44	587
18	301	587
301	4	444
44	301	444
445	44	588
3	445	588
445	18	587
44	445	587
447	44	734
63	447	734
447	3	588
44	447	588
446	44	444
4	446	444
446	63	734
44	446	734
1338	28	1301
63	1338	1301
1338	2	1007
28	1338	1007
447	28	1004
3	447	1004
447	63	1301
28	447	1301
303	30	367
18	303	367
303	5	366
30	303	366
301	30	369
4	301	369
301	18	367
30	301	367
302	29	368
18	302	368
302	68	430
29	302	430
303	29	305
5	303	305
303	18	368
29	303	368
192	29	304
304	77	773
192	304	773
305	192	776
5	305	776
29	192	305
306	29	430
68	306	430
306	77	304
29	306	304
775	285	1302
294	775	1302
775	45	1008
285	775	1008
774	285	1012
77	774	1012
774	294	1302
285	774	1302
1332	193	1303
294	1332	1303
1332	69	1009
193	1332	1009
775	193	1017
45	775	1017
775	294	1303
193	775	1303
777	239	1011
192	777	1011
777	45	1010
239	777	1010
776	239	1015
5	776	1015
776	192	1011
239	776	1011
773	285	1013
192	773	1013
773	77	1012
285	773	1012
777	285	1008
45	777	1008
777	192	1013
285	777	1013
779	194	1304
196	779	1304
779	45	1014
194	779	1014
778	194	1019
19	778	1019
778	196	1304
194	778	1304
784	239	1016
196	784	1016
784	5	1015
239	784	1015
779	239	1010
45	779	1010
779	196	1016
239	779	1016
781	193	1018
133	781	1018
781	45	1017
193	781	1017
780	193	1009
69	780	1009
780	133	1018
193	780	1018
795	194	1020
133	795	1020
795	19	1019
194	795	1019
781	194	1014
45	781	1014
781	133	1020
194	781	1020
783	240	1022
132	783	1022
783	46	1021
240	783	1021
782	240	1027
19	782	1027
782	132	1022
240	782	1022
793	195	1024
132	793	1024
793	6	1023
195	793	1023
783	195	1033
46	783	1033
783	132	1024
195	783	1024
785	241	1026
196	785	1026
785	46	1025
241	785	1025
784	241	1031
5	784	1031
784	196	1026
241	784	1026
778	240	1028
196	778	1028
778	19	1027
240	778	1027
785	240	1021
46	785	1021
785	196	1028
240	785	1028
787	286	1030
198	787	1030
787	46	1029
286	787	1029
786	286	1034
62	786	1034
786	198	1030
286	786	1030
790	241	1032
198	790	1032
790	5	1031
241	790	1031
787	241	1025
46	787	1025
787	198	1032
241	787	1032
789	195	1305
197	789	1305
789	46	1033
195	789	1033
788	195	1023
6	788	1023
788	197	1305
195	788	1305
1340	286	1035
197	1340	1035
1340	62	1034
286	1340	1034
789	286	1029
46	789	1029
789	197	1035
286	789	1035
439	30	431
62	439	431
439	4	369
30	439	369
198	30	366
366	5	790
198	366	790
431	198	786
62	431	786
30	198	431
448	160	1036
134	448	1036
448	32	791
160	448	791
792	160	1039
19	792	1039
792	134	1036
160	792	1036
449	159	590
134	449	590
449	7	589
159	449	589
448	159	625
32	448	625
448	134	590
159	448	590
794	165	1038
132	794	1038
794	32	1037
165	794	1037
793	165	1047
6	793	1047
793	132	1038
165	793	1038
782	160	1040
132	782	1040
782	19	1039
160	782	1039
794	160	791
32	794	791
794	132	1040
160	794	1040
796	161	1042
133	796	1042
796	31	1041
161	796	1041
795	161	1045
19	795	1045
795	133	1042
161	795	1042
780	183	1044
133	780	1044
780	69	1043
183	780	1043
796	183	798
31	796	798
796	133	1044
183	796	1044
450	162	592
134	450	592
450	31	591
162	450	591
449	162	595
7	449	595
449	134	592
162	449	592
792	161	797
134	792	797
792	19	1045
161	792	1045
450	161	1041
31	450	1041
450	134	797
161	450	797
452	182	594
136	452	594
452	31	593
182	452	593
451	182	597
78	451	597
451	136	594
182	451	594
456	162	596
136	456	596
456	7	595
162	456	595
452	162	591
31	452	591
452	136	596
162	452	596
453	183	1046
135	453	1046
453	31	798
183	453	798
799	183	1043
69	799	1043
799	135	1046
183	799	1046
755	182	598
135	755	598
755	78	597
182	755	597
453	182	593
31	453	593
453	135	598
182	453	598
455	184	735
188	455	735
455	47	599
184	455	599
454	184	603
78	454	603
454	188	735
184	454	735
756	137	736
188	756	736
756	70	600
137	756	600
455	137	608
47	455	608
455	188	736
137	455	736
457	163	602
136	457	602
457	47	601
163	457	601
456	163	606
7	456	606
456	136	602
163	456	602
451	184	604
136	451	604
451	78	603
184	451	603
457	184	599
47	457	599
457	136	604
184	457	604
459	138	737
139	459	737
459	47	605
138	459	605
458	138	461
20	458	461
458	139	737
138	458	737
466	163	607
139	466	607
466	7	606
163	466	606
459	163	601
47	459	601
459	139	607
163	459	607
462	137	460
83	462	460
462	47	608
137	462	608
307	137	600
70	307	600
307	83	460
137	307	460
313	138	609
83	313	609
313	20	461
138	313	461
462	138	605
47	462	605
462	83	609
138	462	609
465	164	463
108	465	463
465	48	610
164	465	610
308	164	614
20	308	614
308	108	463
164	308	463
311	116	611
108	311	611
311	8	464
116	311	464
465	116	620
48	465	620
465	108	611
116	465	611
467	140	613
139	467	613
467	48	612
140	467	612
466	140	618
7	466	618
466	139	613
140	466	613
458	164	615
139	458	615
458	20	614
164	458	614
467	164	610
48	467	610
467	139	615
164	467	615
469	125	617
107	469	617
469	48	616
125	469	616
468	125	622
61	468	622
468	107	617
125	468	617
474	140	619
107	474	619
474	7	618
140	474	618
469	140	612
48	469	612
469	107	619
140	469	619
471	116	621
106	471	621
471	48	620
116	471	620
470	116	464
8	470	464
470	106	621
116	470	621
759	125	623
106	759	623
759	61	622
125	759	622
471	125	616
48	471	616
471	106	623
125	471	623
473	185	738
191	473	738
473	32	624
185	473	624
472	185	627
61	472	627
472	191	738
185	472	738
1339	165	1306
191	1339	1306
1339	6	1047
165	1339	1047
473	165	1037
32	473	1037
473	191	1306
165	473	1306
475	159	626
107	475	626
475	32	625
159	475	625
474	159	589
7	474	589
474	107	626
159	474	626
468	185	628
107	468	628
468	61	627
185	468	627
475	185	624
32	475	624
475	107	628
185	475	628
310	118	371
109	310	371
310	34	370
118	310	370
309	118	376
20	309	376
309	109	371
118	309	371
315	117	373
109	315	373
315	9	372
117	315	372
310	117	398
34	310	398
310	109	373
117	310	373
312	120	375
108	312	375
312	34	374
120	312	374
311	120	397
8	311	397
311	108	375
120	311	375
308	118	377
108	308	377
308	20	376
118	308	376
312	118	370
34	312	370
312	108	377
118	312	377
314	119	379
83	314	379
314	33	378
119	314	378
313	119	384
20	313	384
313	83	379
119	313	379
307	99	381
83	307	381
307	70	380
99	307	380
314	99	388
33	314	388
314	83	381
99	314	381
316	110	383
109	316	383
316	33	382
110	316	382
315	110	318
9	315	318
315	109	383
110	315	383
309	119	385
109	309	385
309	20	384
119	309	384
316	119	378
33	316	378
316	109	385
119	316	385
319	98	317
85	319	317
319	33	386
98	319	386
199	98	390
390	79	800
199	390	800
317	199	814
85	317	814
98	199	317
202	110	387
387	85	801
202	387	801
318	202	812
9	318	812
110	202	318
319	110	382
33	319	382
319	85	387
110	319	387
321	99	389
84	321	389
321	33	388
99	321	388
320	99	380
70	320	380
320	84	389
99	320	389
436	98	391
84	436	391
436	79	390
98	436	390
321	98	386
33	321	386
321	84	391
98	321	391
803	287	1049
201	803	1049
803	100	1048
287	803	1048
802	287	1054
105	802	1054
802	201	1049
287	802	1049
808	322	1051
201	808	1051
808	49	1050
322	808	1050
803	322	1073
100	803	1073
803	201	1051
322	803	1051
805	243	1053
200	805	1053
805	100	1052
243	805	1052
804	243	1071
79	804	1071
804	200	1053
243	804	1053
1333	287	1055
200	1333	1055
1333	105	1054
287	1333	1054
805	287	1048
100	805	1048
805	200	1055
287	805	1055
807	288	1307
295	807	1307
807	101	1056
288	807	1056
806	288	1060
105	806	1060
806	295	1307
288	806	1307
1334	242	1308
295	1334	1308
1334	71	1057
242	1334	1057
807	242	1095
101	807	1095
807	295	1308
242	807	1308
809	248	1059
201	809	1059
809	101	1058
248	809	1058
808	248	1093
49	808	1093
808	201	1059
248	808	1059
802	288	1061
201	802	1061
802	105	1060
288	802	1060
809	288	1056
101	809	1056
809	201	1061
288	809	1061
811	323	1309
324	811	1309
811	93	1062
323	811	1062
810	323	1067
85	810	1067
810	324	1309
323	810	1309
816	392	1064
324	816	1064
816	49	1063
392	816	1063
811	392	1088
93	811	1088
811	324	1064
392	811	1064
813	246	1066
202	813	1066
813	93	1065
246	813	1065
812	246	1086
9	812	1086
812	202	1066
246	812	1066
801	323	1068
202	801	1068
801	85	1067
323	801	1067
813	323	1062
93	813	1062
813	202	1068
323	813	1068
815	393	1070
199	815	1070
815	100	1069
393	815	1069
814	393	1074
85	814	1074
814	199	1070
393	814	1070
800	243	1072
199	800	1072
800	79	1071
243	800	1071
815	243	1052
100	815	1052
815	199	1072
243	815	1072
817	322	1310
324	817	1310
817	100	1073
322	817	1073
816	322	1050
49	816	1050
816	324	1310
322	816	1310
810	393	1075
324	810	1075
810	85	1074
393	810	1074
817	393	1069
100	817	1069
817	324	1075
393	817	1075
819	245	1077
204	819	1077
819	94	1076
245	819	1076
818	245	1082
86	818	1082
818	204	1077
245	818	1077
824	244	1079
204	824	1079
824	49	1078
244	824	1078
819	244	1103
94	819	1103
819	204	1079
244	819	1079
821	206	1081
203	821	1081
821	94	1080
206	821	1080
820	206	1101
21	820	1101
820	203	1081
206	820	1081
846	245	1083
203	846	1083
846	86	1082
245	846	1082
821	245	1076
94	821	1076
821	203	1083
245	821	1083
823	247	1085
210	823	1085
823	93	1084
247	823	1084
822	247	1090
86	822	1090
822	210	1085
247	822	1085
844	246	1087
210	844	1087
844	9	1086
246	844	1086
823	246	1065
93	823	1065
823	210	1087
246	823	1087
825	392	1089
204	825	1089
825	93	1088
392	825	1088
824	392	1063
49	824	1063
824	204	1089
392	824	1089
818	247	1091
204	818	1091
818	86	1090
247	818	1090
825	247	1084
93	825	1084
825	204	1091
247	825	1091
827	205	1311
207	827	1311
827	101	1092
205	827	1092
826	205	1097
90	826	1097
826	207	1311
205	826	1311
832	248	1094
207	832	1094
832	49	1093
248	832	1093
827	248	1058
101	827	1058
827	207	1094
248	827	1094
829	242	1096
141	829	1096
829	101	1095
242	829	1095
828	242	1057
71	828	1057
828	141	1096
242	828	1096
878	205	1098
141	878	1098
878	90	1097
205	878	1097
829	205	1092
101	829	1092
829	141	1098
205	829	1098
831	249	1100
167	831	1100
831	94	1099
249	831	1099
830	249	1105
90	830	1105
830	167	1100
249	830	1100
877	206	1102
167	877	1102
877	21	1101
206	877	1101
831	206	1080
94	831	1080
831	167	1102
206	831	1102
833	244	1104
207	833	1104
833	94	1103
244	833	1103
832	244	1078
49	832	1078
832	207	1104
244	832	1104
826	249	1106
207	826	1106
826	90	1105
249	826	1105
833	249	1099
94	833	1099
833	207	1106
249	833	1106
835	208	1312
209	835	1312
835	96	1107
208	835	1107
834	208	1112
89	834	1112
834	209	1312
208	834	1312
840	250	1109
209	840	1109
840	50	1108
250	840	1108
835	250	1134
96	835	1134
835	209	1109
250	835	1109
837	254	1111
142	837	1111
837	96	1110
254	837	1110
836	254	1132
21	836	1132
836	142	1111
254	836	1111
874	208	1113
142	874	1113
874	89	1112
208	874	1112
837	208	1107
96	837	1107
837	142	1113
208	837	1113
839	252	1115
218	839	1115
839	95	1114
252	839	1114
838	252	1120
89	838	1120
838	218	1115
252	838	1115
871	251	1117
218	871	1117
871	10	1116
251	871	1116
839	251	1156
95	839	1156
839	218	1117
251	839	1117
841	257	1119
209	841	1119
841	95	1118
257	841	1118
840	257	1154
50	840	1154
840	209	1119
257	840	1119
834	252	1121
209	834	1121
834	89	1120
252	834	1120
841	252	1114
95	841	1114
841	209	1121
252	841	1121
843	253	1123
211	843	1123
843	97	1122
253	843	1122
842	253	1128
86	842	1128
842	211	1123
253	842	1123
848	325	1125
211	848	1125
848	50	1124
325	848	1124
843	325	1149
97	843	1149
843	211	1125
325	843	1125
845	256	1127
210	845	1127
845	97	1126
256	845	1126
844	256	1147
9	844	1147
844	210	1127
256	844	1127
822	253	1129
210	822	1129
822	86	1128
253	822	1128
845	253	1122
97	845	1122
845	210	1129
253	845	1129
847	255	1131
203	847	1131
847	96	1130
255	847	1130
846	255	1136
86	846	1136
846	203	1131
255	846	1131
820	254	1133
203	820	1133
820	21	1132
254	820	1132
847	254	1110
96	847	1110
847	203	1133
254	847	1133
849	250	1135
211	849	1135
849	96	1134
250	849	1134
848	250	1108
50	848	1108
848	211	1135
250	848	1135
842	255	1137
211	842	1137
842	86	1136
255	842	1136
849	255	1130
96	849	1130
849	211	1137
255	849	1137
851	326	1313
327	851	1313
851	102	1138
326	851	1138
850	326	1143
88	850	1143
850	327	1313
326	850	1313
856	394	1140
327	856	1140
856	50	1139
394	856	1139
851	394	1162
102	851	1162
851	327	1140
394	851	1140
853	259	1142
212	853	1142
853	102	1141
259	853	1141
852	259	1161
60	852	1161
852	212	1142
259	852	1142
867	326	1144
212	867	1144
867	88	1143
326	867	1143
853	326	1138
102	853	1138
853	212	1144
326	853	1144
855	395	1146
215	855	1146
855	97	1145
395	855	1145
854	395	1150
88	854	1150
854	215	1146
395	854	1146
866	256	1148
215	866	1148
866	9	1147
256	866	1147
855	256	1126
97	855	1126
855	215	1148
256	855	1148
857	325	1314
327	857	1314
857	97	1149
325	857	1149
856	325	1124
50	856	1124
856	327	1314
325	856	1314
850	395	1151
327	850	1151
850	88	1150
395	850	1150
857	395	1145
97	857	1145
857	327	1151
395	857	1151
859	258	1153
214	859	1153
859	95	1152
258	859	1152
858	258	1158
87	858	1158
858	214	1153
258	858	1153
864	257	1155
214	864	1155
864	50	1154
257	864	1154
859	257	1118
95	859	1118
859	214	1155
257	859	1155
861	251	1157
213	861	1157
861	95	1156
251	861	1156
860	251	1116
10	860	1116
860	213	1157
251	860	1157
1341	258	1159
213	1341	1159
1341	87	1158
258	1341	1158
861	258	1152
95	861	1152
861	213	1159
258	861	1159
863	260	1315
298	863	1315
863	102	1160
260	863	1160
862	260	1164
87	862	1164
862	298	1315
260	862	1315
1342	259	1316
298	1342	1316
1342	60	1161
259	1342	1161
863	259	1141
102	863	1141
863	298	1316
259	863	1316
865	394	1163
214	865	1163
865	102	1162
394	865	1162
864	394	1139
50	864	1139
864	214	1163
394	864	1163
858	260	1165
214	858	1165
858	87	1164
260	858	1164
865	260	1160
102	865	1160
865	214	1165
260	865	1165
329	126	432
131	329	432
329	34	396
126	329	396
328	126	331
60	328	331
328	131	432
126	328	432
440	120	433
131	440	433
440	8	397
120	440	397
329	120	374
34	329	374
329	131	433
120	329	433
332	117	330
88	332	330
332	34	398
117	332	398
215	117	372
372	9	866
215	372	866
330	215	854
88	330	854
117	215	330
212	126	399
399	88	867
212	399	867
331	212	852
60	331	852
126	212	331
332	126	396
34	332	396
332	88	399
126	332	399
289	261	629
143	289	629
476	289	630
145	476	630
261	289	476
477	261	633
36	477	633
477	143	629
261	477	629
478	219	1166
216	478	1166
478	143	868
219	478	868
869	219	1172
21	869	1172
869	216	1166
219	869	1166
489	289	631
216	489	631
489	145	630
289	489	630
289	143	478
478	216	631
289	478	631
334	217	480
480	145	632
334	480	632
479	334	487
11	479	487
217	334	479
261	217	579
579	36	633
261	579	633
480	261	476
145	480	476
217	261	480
482	166	739
739	181	870
482	739	870
482	89	634
166	482	634
481	166	635
36	481	635
481	181	739
166	481	739
872	281	1168
218	872	1168
872	181	1167
281	872	1167
871	281	1294
10	871	1294
871	218	1168
281	871	1168
838	482	1169
218	838	1169
89	482	838
872	482	870
181	872	870
872	218	1169
482	872	1169
873	483	1171
142	873	1171
873	143	1170
483	873	1170
483	89	874
874	142	1171
483	874	1171
836	219	1173
142	836	1173
836	21	1172
219	836	1172
873	219	868
143	873	868
873	142	1173
219	873	1173
477	166	636
143	477	636
477	36	635
166	477	635
483	166	634
89	483	634
636	483	1170
143	636	1170
166	483	636
485	144	740
740	170	875
485	740	875
485	90	637
144	485	637
484	144	486
35	484	486
484	170	740
144	484	740
876	262	1175
167	876	1175
876	170	1174
262	876	1174
877	262	1184
21	877	1184
877	167	1175
262	877	1175
830	485	1176
167	830	1176
90	485	830
876	485	875
170	876	875
876	167	1176
485	876	1176
879	169	1178
141	879	1178
879	104	1177
169	879	1177
169	90	878
878	141	1178
169	878	1178
828	168	1180
141	828	1180
828	71	1179
168	828	1179
879	168	1194
104	879	1194
879	141	1180
168	879	1180
173	144	880
880	104	1181
173	880	1181
173	35	486
144	173	486
169	144	637
90	169	637
880	169	1177
104	880	1177
144	169	880
882	488	881
220	882	881
882	147	1182
488	882	1182
488	145	638
638	220	881
488	638	881
643	333	1183
220	643	1183
35	333	643
882	333	892
147	882	892
882	220	1183
333	882	1183
641	335	640
334	641	640
641	147	639
335	641	639
487	335	499
11	487	499
487	334	640
335	487	640
488	334	632
145	488	632
641	488	1182
147	641	1182
334	488	641
490	263	642
216	490	642
170	263	490
489	263	644
145	489	644
489	216	642
263	489	642
869	262	883
216	869	883
869	21	1184
262	869	1184
490	262	1174
170	490	1174
490	216	883
262	490	883
484	220	491
170	484	491
484	35	643
220	484	643
263	220	638
638	145	644
263	638	644
263	170	491
220	263	491
493	146	741
172	493	741
493	103	884
146	493	884
492	146	495
92	492	495
492	172	741
146	492	741
171	172	402
35	171	402
493	171	654
103	493	654
172	171	493
496	175	494
494	111	885
496	494	885
886	496	1186
103	886	1186
175	496	886
653	221	645
175	653	645
80	221	653
494	221	528
111	494	528
494	175	645
221	494	645
888	647	887
350	888	887
146	647	888
1187	646	1317
647	1187	1317
1187	111	1185
646	1187	1185
646	350	887
887	647	1317
646	887	1317
495	350	959
92	495	959
495	146	888
350	495	888
884	496	889
146	884	889
884	103	1186
496	884	1186
885	647	1188
496	885	1188
885	111	1187
647	885	1187
647	146	889
889	496	1188
647	889	1188
498	401	648
336	498	648
890	498	1190
152	890	1190
401	498	890
497	401	650
147	497	650
497	336	648
401	497	648
893	400	891
336	893	891
893	92	1189
400	893	1189
952	498	1191
400	952	1191
952	152	1190
498	952	1190
498	336	891
891	400	1191
498	891	1191
347	335	500
500	152	649
347	500	649
347	11	499
335	347	499
639	401	651
335	639	651
639	147	650
401	639	650
500	401	890
152	500	890
500	335	651
401	500	651
333	172	403
403	147	892
333	403	892
333	35	402
172	333	402
336	172	492
492	92	893
336	492	893
403	336	497
147	403	497
172	336	403
895	174	894
149	895	894
895	104	1192
174	895	1192
501	174	1196
91	501	1196
501	149	894
174	501	894
504	173	1193
149	504	1193
35	173	504
895	173	1181
104	895	1181
895	149	1193
173	895	1193
897	168	1195
148	897	1195
897	104	1194
168	897	1194
896	168	1179
71	896	1179
896	148	1195
168	896	1195
1331	174	1197
148	1331	1197
1331	91	1196
174	1331	1196
897	174	1192
104	897	1192
897	148	1197
174	897	1197
503	176	742
189	503	742
503	103	652
176	503	652
502	176	656
91	502	656
502	189	742
176	502	742
757	175	743
189	757	743
757	80	653
175	757	653
503	175	886
103	503	886
503	189	743
175	503	743
505	171	655
149	505	655
505	103	654
171	505	654
171	35	504
504	149	655
171	504	655
501	176	657
149	501	657
501	91	656
176	501	656
505	176	652
103	505	652
505	149	657
176	505	657
265	223	507
898	507	1199
186	898	1199
265	507	898
265	151	337
223	265	337
659	406	506
264	659	506
659	223	658
406	659	658
404	406	1204
1204	127	1198
404	1204	1198
404	264	506
406	404	506
929	507	899
264	929	899
929	186	1199
507	929	1199
507	223	659
659	264	899
507	659	899
268	222	900
900	186	1200
268	900	1200
130	222	268
265	222	1236
151	265	1236
900	265	898
186	900	898
222	265	900
902	338	1318
412	902	1318
902	177	1201
338	902	1201
338	151	901
901	412	1318
338	901	1318
405	412	940
51	405	940
405	177	902
412	405	902
1203	508	1202
407	1203	1202
352	508	1203
903	508	905
223	903	905
903	407	1202
508	903	1202
904	407	1205
177	904	1205
904	352	1203
407	904	1203
406	352	962
962	127	1204
406	962	1204
508	406	658
658	223	905
508	658	905
352	406	508
337	338	906
223	337	906
151	338	337
407	338	1201
1201	177	1205
407	1201	1205
906	407	903
223	906	903
338	407	906
908	408	1207
340	908	1207
908	267	1206
408	908	1206
907	408	1211
225	907	1211
907	340	1207
408	907	1207
913	509	1209
340	913	1209
913	153	1208
509	913	1208
908	509	922
267	908	922
908	340	1209
509	908	1209
660	511	1210
409	660	1210
339	511	660
909	511	1212
267	909	1212
909	409	1210
511	909	1210
510	409	664
910	664	1220
150	910	1220
510	664	910
510	339	660
409	510	660
932	408	911
339	932	911
932	225	1211
408	932	1211
511	408	1206
1206	267	1212
511	1206	1212
511	339	911
408	511	911
914	342	1214
266	914	1214
914	225	1213
342	914	1213
912	342	930
127	912	930
912	266	1214
342	912	1214
340	266	531
531	153	913
340	531	913
914	340	907
225	914	907
266	340	914
341	271	662
662	224	661
341	662	661
915	341	923
153	915	923
271	341	915
271	80	512
512	224	662
271	512	662
744	514	917
410	744	917
916	744	1217
437	916	1217
514	744	916
1221	663	1216
514	1221	1216
1221	267	1215
663	1221	1215
663	410	917
917	514	1216
663	917	1216
665	513	918
410	665	918
224	513	665
1336	744	1218
513	1336	1218
1336	437	1217
744	1336	1217
744	410	918
918	513	1218
744	918	1218
920	745	1319
758	920	1319
920	409	1219
745	920	1219
919	745	1222
437	919	1222
919	758	1319
745	919	1319
1337	664	1320
758	1337	1320
1337	150	1220
664	1337	1220
664	409	920
920	758	1320
664	920	1320
909	514	921
409	909	921
909	267	1221
514	909	1221
916	745	1223
514	916	1223
916	437	1222
745	916	1222
921	745	1219
409	921	1219
921	514	1223
745	921	1223
515	509	1225
1225	341	1224
515	1225	1224
922	515	924
267	922	924
509	515	922
923	509	1208
153	923	1208
923	341	1225
509	923	1225
661	410	925
341	661	925
661	224	665
410	661	665
663	515	1226
410	663	1226
924	663	1215
267	924	1215
515	663	924
925	515	1224
341	925	1224
925	410	1226
515	925	1226
746	517	926
269	746	926
297	517	746
666	517	1228
186	666	1228
926	666	935
269	926	935
517	666	926
928	519	1227
516	928	1227
269	519	928
927	519	933
150	927	933
927	516	1227
519	927	1227
516	297	746
746	269	928
516	746	928
1335	268	1321
297	1335	1321
130	268	1335
1200	517	1229
268	1200	1229
1200	186	1228
517	1200	1228
517	297	1321
1321	268	1229
517	1321	1229
343	264	411
411	225	518
343	411	518
343	186	929
264	343	929
931	404	1230
342	931	1230
264	404	931
930	404	1198
127	930	1198
930	342	1230
404	930	1230
411	342	1213
225	411	1213
411	264	931
342	411	931
934	520	1232
339	934	1232
934	269	1231
520	934	1231
932	520	936
225	932	936
932	339	1232
520	932	1232
519	339	510
933	510	910
150	933	910
519	510	933
519	269	934
339	519	934
666	343	667
935	667	1233
269	935	1233
666	667	935
186	343	666
518	520	937
343	518	937
518	225	936
520	518	936
1231	667	1234
520	1231	1234
1231	269	1233
667	1231	1233
667	343	937
937	520	1234
667	937	1234
296	128	290
938	290	942
130	938	942
296	290	938
72	128	296
344	425	941
151	344	941
128	425	344
939	686	1235
412	939	1235
425	686	939
940	686	1279
51	940	1279
940	412	1235
686	940	1235
941	412	901
151	941	901
941	425	939
412	941	939
943	222	1322
290	943	1322
943	151	1236
222	943	1236
222	130	942
942	290	1322
222	942	1322
290	128	344
344	151	943
290	344	943
521	522	945
345	521	945
521	226	944
522	521	944
1240	668	1237
522	1240	1237
121	668	1240
945	668	1246
345	945	1246
945	522	1237
668	945	1237
1245	413	946
345	1245	946
1245	122	1238
413	1245	1238
521	413	1251
226	521	1251
521	345	946
413	521	946
953	270	947
226	953	947
953	92	1239
270	953	1239
966	522	1241
270	966	1241
966	121	1240
522	966	1240
947	522	944
226	947	944
947	270	1241
522	947	1241
1244	523	1243
353	1244	1243
1244	346	1242
523	1244	1242
523	121	948
948	353	1243
523	948	1243
949	353	964
51	949	964
949	346	1244
353	949	1244
976	345	1323
346	976	1323
976	122	1245
345	976	1245
668	523	1247
1247	345	1246
668	1247	1246
121	523	668
1323	523	1242
346	1323	1242
1323	345	1247
523	1323	1247
951	525	1249
348	951	1249
951	178	1248
525	951	1248
525	152	950
950	348	1249
525	950	1249
524	348	954
122	524	954
524	178	951
348	524	951
681	347	669
178	681	669
11	347	681
525	347	649
152	525	649
669	525	1248
178	669	1248
347	525	669
414	400	1250
226	414	1250
414	152	952
400	414	952
953	400	1189
92	953	1189
953	226	1250
400	953	1250
955	413	1252
348	955	1252
955	226	1251
413	955	1251
954	413	1238
122	954	1238
954	348	1252
413	954	1252
414	348	950
152	414	950
414	226	955
348	414	955
526	416	956
956	291	1253
526	956	1253
526	228	670
416	526	670
415	416	960
111	415	960
415	291	956
416	415	956
532	349	957
291	532	957
532	127	671
349	532	671
969	526	1254
349	969	1254
228	526	969
957	526	1253
291	957	1253
957	349	1254
526	957	1254
1256	527	1324
533	1256	1324
1256	350	1255
527	1256	1255
527	228	958
958	533	1324
527	958	1324
533	92	959
959	350	1256
533	959	1256
646	416	672
350	646	672
960	646	1185
111	960	1185
416	646	960
527	416	670
228	527	670
672	527	1255
350	672	1255
416	527	672
351	221	529
529	153	673
351	529	673
351	111	528
221	351	528
221	80	271
529	271	915
153	529	915
221	271	529
530	417	674
266	530	674
291	417	530
531	417	675
153	531	675
531	266	674
417	531	674
532	266	912
127	532	912
532	291	530
266	532	530
351	291	415
111	351	415
417	351	673
673	153	675
417	673	675
291	351	417
963	419	961
227	963	961
963	177	1257
419	963	1257
1262	418	1325
419	1262	1325
1262	121	1258
418	1262	1258
961	418	1270
227	961	1270
961	419	1325
418	961	1325
1261	534	1260
352	1261	1260
1261	227	1259
534	1261	1259
534	127	962
962	352	1260
534	962	1260
963	352	904
177	963	904
963	227	1261
352	963	1261
405	353	965
177	405	965
405	51	964
353	405	964
948	419	1263
353	948	1263
948	121	1262
419	948	1262
965	419	1257
177	965	1257
965	353	1263
419	965	1263
967	354	1265
270	967	1265
967	228	1264
354	967	1264
966	354	971
121	966	971
966	270	1265
354	966	1265
1239	533	1266
270	1239	1266
92	533	1239
967	533	958
228	967	958
967	270	1266
533	967	1266
676	434	1267
349	676	1267
968	676	1268
227	968	1268
434	676	968
969	434	1272
228	969	1272
969	349	1267
434	969	1267
671	534	970
349	671	970
127	534	671
1259	676	1269
534	1259	1269
1259	227	1268
676	1259	1268
676	349	970
970	534	1269
676	970	1269
972	418	1271
354	972	1271
972	227	1270
418	972	1270
971	418	1258
121	971	1258
971	354	1271
418	971	1271
434	354	1264
1264	228	1272
434	1264	1272
972	434	968
227	972	968
354	434	972
421	356	973
973	155	1273
421	973	1273
421	123	535
356	421	535
420	356	678
112	420	678
420	155	973
356	420	973
975	424	1275
355	975	1275
975	155	1274
424	975	1274
974	424	1278
51	974	1278
974	355	1275
424	974	1275
1280	421	1276
355	1280	1276
123	421	1280
975	421	1273
155	975	1273
975	355	1276
421	975	1276
689	154	536
123	689	536
689	22	677
154	689	677
557	356	679
154	557	679
557	112	678
356	557	678
536	356	535
123	536	535
536	154	679
356	536	679
358	179	423
423	156	537
358	423	537
422	358	682
122	422	682
179	358	422
541	357	538
179	541	538
541	112	680
357	541	680
357	156	423
423	179	538
357	423	538
553	178	539
156	553	539
553	11	681
178	553	681
524	358	683
178	524	683
524	122	682
358	524	682
539	358	537
156	539	537
539	178	683
358	539	683
540	359	1277
346	540	1277
540	155	684
359	540	684
976	359	978
122	976	978
976	346	1277
359	976	1277
949	424	977
346	949	977
949	51	1278
424	949	1278
540	424	1274
155	540	1274
540	346	977
424	540	977
420	179	542
155	420	542
420	112	541
179	420	541
422	359	685
179	422	685
422	122	978
359	422	978
542	359	684
155	542	684
542	179	685
359	542	685
688	360	543
128	688	543
688	115	979
360	688	979
545	425	687
360	545	687
686	545	1281
1281	51	1279
686	1281	1279
425	545	686
425	128	543
543	360	687
425	543	687
128	72	544
544	115	688
128	544	688
731	123	980
115	731	980
731	22	689
123	731	689
355	360	1282
1282	123	1280
355	1282	1280
545	355	974
974	51	1281
545	974	1281
360	355	545
980	360	979
115	980	979
980	123	1282
360	980	1282
292	273	547
157	292	547
292	158	546
273	292	546
691	272	747
273	691	747
691	52	690
272	691	690
547	272	700
157	547	700
547	273	747
272	547	747
982	558	1284
229	982	1284
982	157	1283
558	982	1283
981	558	986
22	981	986
981	229	1284
558	981	1284
292	229	1296
158	292	1296
292	157	982
229	292	982
984	549	1285
428	984	1285
230	549	984
983	549	985
158	983	985
983	428	1285
549	983	1285
995	548	1287
428	995	1287
995	12	1286
548	995	1286
984	548	988
230	984	988
984	428	1287
548	984	1287
570	273	692
230	570	692
570	52	691
273	570	691
549	273	546
546	158	985
549	546	985
549	230	692
273	549	692
427	362	551
180	427	551
427	124	550
362	427	550
554	426	694
362	554	694
554	112	693
426	554	693
426	180	551
551	362	694
426	551	694
559	361	552
180	559	552
559	52	695
361	559	695
427	361	712
124	427	712
427	180	552
361	427	552
555	276	697
156	555	697
555	124	696
276	555	696
553	276	711
11	553	711
553	156	697
276	553	697
357	362	698
156	357	698
554	357	680
112	554	680
362	357	554
555	362	550
124	555	550
555	156	698
362	555	698
363	154	556
699	556	1288
157	699	1288
363	556	699
557	363	560
112	557	560
154	363	557
677	558	987
154	677	987
677	22	986
558	677	986
1283	556	1326
558	1283	1326
1283	157	1288
556	1283	1288
556	154	987
987	558	1326
556	987	1326
561	272	701
180	561	701
561	157	700
272	561	700
559	272	690
52	559	690
559	180	701
272	559	701
426	363	702
180	426	702
560	426	693
112	560	693
363	426	560
561	363	699
157	561	699
561	180	702
363	561	702
563	275	704
232	563	704
563	129	703
275	563	703
562	275	708
114	562	708
562	232	704
275	562	704
568	274	706
232	568	706
568	52	705
274	568	705
563	274	720
129	563	720
563	232	706
274	563	706
279	231	565
565	129	707
279	565	707
279	59	564
231	279	564
581	275	709
231	581	709
581	114	708
275	581	708
565	275	703
129	565	703
565	231	709
275	565	709
567	277	748
282	567	748
567	124	710
277	567	710
566	277	714
114	566	714
566	282	748
277	566	748
727	276	749
282	727	749
727	11	711
276	727	711
567	276	696
124	567	696
567	282	749
276	567	749
569	361	713
232	569	713
569	124	712
361	569	712
568	361	695
52	568	695
568	232	713
361	568	713
562	277	715
232	562	715
562	114	714
277	562	714
569	277	710
124	569	710
569	232	715
277	569	715
571	233	717
230	571	717
571	113	716
233	571	716
570	233	574
52	570	574
570	230	717
233	570	717
1291	718	1290
548	1291	1290
1291	278	1289
718	1291	1289
718	230	988
988	548	1290
718	988	1290
989	548	1286
12	989	1286
989	278	1291
548	989	1291
760	571	990
278	760	990
113	571	760
571	230	718
990	718	1289
278	990	1289
571	718	990
573	280	750
299	573	750
573	129	719
280	573	719
572	280	722
113	572	722
572	299	750
280	572	750
761	279	751
299	761	751
59	279	761
573	279	707
129	573	707
573	299	751
279	573	751
575	274	721
233	575	721
575	129	720
274	575	720
574	274	705
52	574	705
574	233	721
274	574	721
716	280	723
233	716	723
716	113	722
280	716	722
575	280	719
129	575	719
575	233	723
280	575	723
235	187	991
991	190	1292
235	991	1292
576	235	724
36	576	724
187	235	576
283	234	1293
187	283	1293
577	283	729
59	577	729
234	283	577
991	234	1343
190	991	1343
991	187	1293
234	991	1293
993	293	1327
300	993	1327
181	293	993
992	293	1295
190	992	1295
992	300	1327
293	992	1327
1344	281	1328
300	1344	1328
1344	10	1294
281	1344	1294
993	281	1167
181	993	1167
993	300	1328
281	993	1328
481	235	578
181	481	578
481	36	724
235	481	724
293	235	1292
1292	190	1295
293	1292	1295
293	181	578
235	293	578
580	236	726
217	580	726
580	114	725
236	580	725
236	36	579
579	217	726
236	579	726
479	282	728
217	479	728
479	11	727
282	479	727
580	282	566
114	580	566
580	217	728
282	580	728
284	231	582
187	284	582
284	114	581
231	284	581
564	283	730
231	564	730
564	59	729
283	564	729
283	187	582
582	231	730
283	582	730
236	187	576
36	236	576
284	236	725
114	284	725
187	236	284
238	38	237
994	237	997
22	994	997
238	237	994
13	38	238
364	429	996
158	364	996
38	429	364
428	429	732
732	12	995
428	732	995
996	428	983
158	996	983
429	428	996
998	229	1329
237	998	1329
998	158	1296
229	998	1296
997	229	981
22	997	981
997	237	1329
229	997	1329
237	38	364
364	158	998
237	364	998
115	37	583
583	22	731
115	583	731
752	115	544
72	752	544
37	115	752
37	13	238
583	238	994
22	583	994
37	238	583
81	13	37
584	37	752
72	584	752
81	37	584
81	73	53
13	81	53
23	13	53
73	23	53
23	14	54
13	23	54
54	58	365
13	54	365
14	58	54
435	438	585
38	435	585
58	438	435
762	429	753
438	762	753
762	12	732
429	762	732
429	38	585
585	438	753
429	585	753
38	13	365
365	58	435
38	365	435
23	15	40
14	23	40
23	73	39
15	23	39
82	15	39
73	82	39
82	74	55
15	82	55
24	15	55
74	24	55
24	16	56
15	24	56
57	15	56
16	57	56
57	14	40
15	57	40


==> data/ExamplePyramideAdapTen.dat <==
nEl	estimators
1	0.298050772637237
4	0.241478843147157
10	0.196134451216452
16	0.199967341877583
22	0.159396946683789
31	0.132235824069809
49	0.108112345584543
103	0.081579466286282
163	0.070143044413379
232	0.059541221450756
355	0.052649675660949
535	0.042465452097698
826	0.036236334133978
1249	0.029193572525913
1876	0.024021360038247
2911	0.019714923317707
4270	0.016513207387494
6526	0.013916662137487
9115	0.011214456612117
13771	0.009490279650349
20008	0.007898378246563
29134	0.006531634742739
41155	0.005145957242412
61768	0.002916152316313


==> data/ExamplePyramideAdapTri.dat <==
nE	estVol	estCons	estViol
16	0.262470780842091	0.203912780323009	0
38	0.1840538456925	0.134827579413358	0
64	0.119942127366985	0.0831697529723854	0
126	0.0958953226376583	0.0604382341193012	0
246	0.0772645033962971	0.0459767716741526	0
478	0.0598659910572223	0.0345517881463106	0
970	0.0458384287232391	0.026472978935045	0
1884	0.0339055682746009	0.0195122296493021	0
3496	0.0265416647653082	0.0143964263319352	0
6556	0.0199557583566108	0.0106797350419813	0
12028	0.0152123306238804	0.00769573027894926	0
22326	0.0114894972666629	0.00560698368490636	0
40134	0.00861738935973615	0.00371903911225173	0
40176	0.00784270445785948	0.00300987553524996	1.65341797444222e-08
40188	0.00869000161555321	0.00402686813999288	0
72417	0.00646945488183878	0.00249646759031255	0


==> data/ExamplePyramideTen_coo_01876.dat <==
0	0.000000000000000
0	0.500000000000000
5.000000e-01	0.000000000000000
5.000000e-01	0.500000000000000
5.000000e-01	0.250000000000000
0	0.250000000000000
7.500000e-01	0.000000000000000
7.500000e-01	0.250000000000000
2.500000e-01	0.000000000000000
2.500000e-01	0.250000000000000
5.000000e-01	0.750000000000000
0	0.750000000000000
7.500000e-01	0.500000000000000
7.500000e-01	0.750000000000000
2.500000e-01	0.500000000000000
2.500000e-01	0.750000000000000
2.500000e-01	0.375000000000000
5.000000e-01	0.625000000000000
3.750000e-01	0.250000000000000
3.750000e-01	0.375000000000000
6.250000e-01	0.500000000000000
6.250000e-01	0.625000000000000
2.500000e-01	0.625000000000000
5.000000e-01	0.375000000000000
3.750000e-01	0.500000000000000
3.750000e-01	0.625000000000000
6.250000e-01	0.250000000000000
6.250000e-01	0.375000000000000
5.000000e-01	0.562500000000000
5.625000e-01	0.500000000000000
5.625000e-01	0.562500000000000
7.500000e-01	0.375000000000000
0	0.375000000000000
8.750000e-01	0.250000000000000
8.750000e-01	0.375000000000000
1.250000e-01	0.250000000000000
1.250000e-01	0.375000000000000
3.750000e-01	0.562500000000000
5.000000e-01	0.437500000000000
3.750000e-01	0.437500000000000
4.375000e-01	0.500000000000000
4.375000e-01	0.562500000000000
5.625000e-01	0.375000000000000
5.625000e-01	0.437500000000000
4.375000e-01	0.375000000000000
4.375000e-01	0.437500000000000
5.000000e-01	0.531250000000000
5.312500e-01	0.500000000000000
5.312500e-01	0.531250000000000
7.500000e-01	0.625000000000000
0	0.625000000000000
8.750000e-01	0.500000000000000
8.750000e-01	0.625000000000000
1.250000e-01	0.500000000000000
1.250000e-01	0.625000000000000
7.500000e-01	0.125000000000000
8.750000e-01	0.000000000000000
8.750000e-01	0.125000000000000
5.000000e-01	0.125000000000000
6.250000e-01	0.000000000000000
6.250000e-01	0.125000000000000
6.250000e-01	0.312500000000000
2.500000e-01	0.875000000000000
3.750000e-01	0.750000000000000
3.750000e-01	0.875000000000000
0	0.875000000000000
1.250000e-01	0.750000000000000
1.250000e-01	0.875000000000000
2.500000e-01	0.687500000000000
7.500000e-01	0.875000000000000
8.750000e-01	0.750000000000000
8.750000e-01	0.875000000000000
5.000000e-01	0.875000000000000
6.250000e-01	0.750000000000000
6.250000e-01	0.875000000000000
6.250000e-01	0.687500000000000
2.500000e-01	0.125000000000000
3.750000e-01	0.000000000000000
3.750000e-01	0.125000000000000
0	0.125000000000000
1.250000e-01	0.000000000000000
1.250000e-01	0.125000000000000
2.500000e-01	0.312500000000000
6.875000e-01	0.250000000000000
6.875000e-01	0.312500000000000
3.125000e-01	0.625000000000000
3.125000e-01	0.687500000000000
6.875000e-01	0.625000000000000
6.875000e-01	0.687500000000000
3.125000e-01	0.250000000000000
3.125000e-01	0.312500000000000
4.375000e-01	0.468750000000000
5.000000e-01	0.687500000000000
5.625000e-01	0.625000000000000
5.625000e-01	0.687500000000000
6.250000e-01	0.562500000000000
6.875000e-01	0.500000000000000
6.875000e-01	0.562500000000000
5.625000e-01	0.593750000000000
4.687500e-01	0.437500000000000
4.687500e-01	0.468750000000000
5.937500e-01	0.562500000000000
5.937500e-01	0.593750000000000
5.000000e-01	0.312500000000000
5.625000e-01	0.250000000000000
5.625000e-01	0.312500000000000
6.250000e-01	0.437500000000000
6.875000e-01	0.375000000000000
6.875000e-01	0.437500000000000
5.625000e-01	0.406250000000000
4.375000e-01	0.531250000000000
5.000000e-01	0.468750000000000
3.750000e-01	0.687500000000000
4.375000e-01	0.625000000000000
4.375000e-01	0.687500000000000
2.500000e-01	0.562500000000000
3.125000e-01	0.500000000000000
3.125000e-01	0.562500000000000
3.750000e-01	0.593750000000000
3.750000e-01	0.312500000000000
4.375000e-01	0.250000000000000
4.375000e-01	0.312500000000000
2.500000e-01	0.437500000000000
3.125000e-01	0.375000000000000
3.125000e-01	0.437500000000000
3.750000e-01	0.406250000000000
5.937500e-01	0.375000000000000
5.937500e-01	0.406250000000000
4.687500e-01	0.500000000000000
4.687500e-01	0.531250000000000
5.312500e-01	0.437500000000000
5.312500e-01	0.468750000000000
4.062500e-01	0.562500000000000
4.062500e-01	0.593750000000000
4.062500e-01	0.375000000000000
4.062500e-01	0.406250000000000
6.250000e-01	0.593750000000000
6.562500e-01	0.562500000000000
6.562500e-01	0.593750000000000
5.625000e-01	0.656250000000000
5.937500e-01	0.625000000000000
5.937500e-01	0.656250000000000
6.250000e-01	0.656250000000000
6.562500e-01	0.625000000000000
6.562500e-01	0.656250000000000
5.937500e-01	0.609375000000000
5.000000e-01	0.593750000000000
5.312500e-01	0.562500000000000
5.312500e-01	0.593750000000000
5.625000e-01	0.531250000000000
5.937500e-01	0.500000000000000
5.937500e-01	0.531250000000000
5.312500e-01	0.546875000000000
5.625000e-01	0.578125000000000
5.000000e-01	0.515625000000000
6.093750e-01	0.593750000000000
6.093750e-01	0.609375000000000
5.468750e-01	0.531250000000000
5.468750e-01	0.546875000000000
5.781250e-01	0.562500000000000
5.781250e-01	0.578125000000000
5.156250e-01	0.500000000000000
5.156250e-01	0.515625000000000
1.250000e-01	0.312500000000000
7.500000e-01	0.312500000000000
0	0.312500000000000
1.875000e-01	0.250000000000000
1.875000e-01	0.312500000000000
8.125000e-01	0.250000000000000
8.125000e-01	0.312500000000000
6.250000e-02	0.250000000000000
6.250000e-02	0.312500000000000
3.125000e-01	0.343750000000000
6.250000e-01	0.187500000000000
6.875000e-01	0.125000000000000
6.875000e-01	0.187500000000000
7.500000e-01	0.187500000000000
8.125000e-01	0.125000000000000
8.125000e-01	0.187500000000000
6.875000e-01	0.281250000000000
6.250000e-01	0.343750000000000
2.500000e-01	0.187500000000000
3.125000e-01	0.125000000000000
3.125000e-01	0.187500000000000
1.250000e-01	0.187500000000000
1.875000e-01	0.125000000000000
1.875000e-01	0.187500000000000
2.500000e-01	0.281250000000000
3.437500e-01	0.312500000000000
3.437500e-01	0.343750000000000
7.187500e-01	0.250000000000000
7.187500e-01	0.281250000000000
6.562500e-01	0.312500000000000
6.562500e-01	0.343750000000000
2.812500e-01	0.250000000000000
2.812500e-01	0.281250000000000
3.750000e-01	0.468750000000000
4.062500e-01	0.437500000000000
4.062500e-01	0.468750000000000
4.375000e-01	0.406250000000000
4.687500e-01	0.375000000000000
4.687500e-01	0.406250000000000
4.062500e-01	0.421875000000000
5.000000e-01	0.406250000000000
5.312500e-01	0.375000000000000
5.312500e-01	0.406250000000000
5.625000e-01	0.468750000000000
5.937500e-01	0.437500000000000
5.937500e-01	0.468750000000000
5.312500e-01	0.453125000000000
4.687500e-01	0.515625000000000
5.000000e-01	0.484375000000000
5.625000e-01	0.421875000000000
4.687500e-01	0.484375000000000
4.375000e-01	0.453125000000000
6.250000e-01	0.640625000000000
4.218750e-01	0.406250000000000
4.218750e-01	0.421875000000000
5.468750e-01	0.437500000000000
5.468750e-01	0.453125000000000
4.843750e-01	0.500000000000000
4.843750e-01	0.515625000000000
5.156250e-01	0.468750000000000
5.156250e-01	0.484375000000000
5.781250e-01	0.406250000000000
5.781250e-01	0.421875000000000
4.843750e-01	0.468750000000000
4.843750e-01	0.484375000000000
4.531250e-01	0.437500000000000
4.531250e-01	0.453125000000000
6.406250e-01	0.625000000000000
6.406250e-01	0.640625000000000
1.250000e-01	0.687500000000000
8.750000e-01	0.687500000000000
0	0.687500000000000
7.500000e-01	0.687500000000000
8.750000e-01	0.312500000000000
1.875000e-01	0.625000000000000
1.875000e-01	0.687500000000000
9.375000e-01	0.625000000000000
9.375000e-01	0.687500000000000
6.250000e-02	0.625000000000000
6.250000e-02	0.687500000000000
8.125000e-01	0.625000000000000
8.125000e-01	0.687500000000000
9.375000e-01	0.250000000000000
9.375000e-01	0.312500000000000
8.750000e-01	0.187500000000000
9.375000e-01	0.125000000000000
9.375000e-01	0.187500000000000
8.125000e-01	0.281250000000000
8.437500e-01	0.250000000000000
8.437500e-01	0.281250000000000
3.125000e-01	0.406250000000000
3.437500e-01	0.375000000000000
3.437500e-01	0.406250000000000
3.750000e-01	0.343750000000000
4.062500e-01	0.312500000000000
4.062500e-01	0.343750000000000
3.437500e-01	0.359375000000000
5.625000e-01	0.343750000000000
5.937500e-01	0.312500000000000
5.937500e-01	0.343750000000000
6.250000e-01	0.406250000000000
6.562500e-01	0.375000000000000
6.562500e-01	0.406250000000000
5.937500e-01	0.390625000000000
4.375000e-01	0.593750000000000
4.687500e-01	0.562500000000000
4.687500e-01	0.593750000000000
3.750000e-01	0.531250000000000
4.062500e-01	0.500000000000000
4.062500e-01	0.531250000000000
4.375000e-01	0.546875000000000
3.750000e-01	0.187500000000000
4.375000e-01	0.125000000000000
4.375000e-01	0.187500000000000
3.125000e-01	0.281250000000000
3.437500e-01	0.250000000000000
3.437500e-01	0.281250000000000
1.250000e-01	0.437500000000000
1.875000e-01	0.375000000000000
1.875000e-01	0.437500000000000
2.500000e-01	0.343750000000000
2.812500e-01	0.312500000000000
2.812500e-01	0.343750000000000
3.125000e-01	0.328125000000000
3.750000e-01	0.390625000000000
3.593750e-01	0.343750000000000
3.593750e-01	0.359375000000000
6.093750e-01	0.375000000000000
6.093750e-01	0.390625000000000
4.531250e-01	0.531250000000000
4.531250e-01	0.546875000000000
3.281250e-01	0.312500000000000
3.281250e-01	0.328125000000000
3.906250e-01	0.375000000000000
3.906250e-01	0.390625000000000
5.000000e-01	0.546875000000000
5.156250e-01	0.531250000000000
5.156250e-01	0.546875000000000
5.312500e-01	0.515625000000000
5.468750e-01	0.500000000000000
5.468750e-01	0.515625000000000
5.156250e-01	0.523437500000000
5.000000e-01	0.656250000000000
5.312500e-01	0.625000000000000
5.312500e-01	0.656250000000000
5.625000e-01	0.609375000000000
5.781250e-01	0.593750000000000
5.781250e-01	0.609375000000000
6.250000e-01	0.531250000000000
6.562500e-01	0.500000000000000
6.562500e-01	0.531250000000000
5.937500e-01	0.578125000000000
6.093750e-01	0.562500000000000
6.093750e-01	0.578125000000000
5.781250e-01	0.585937500000000
5.625000e-01	0.546875000000000
5.781250e-01	0.531250000000000
5.781250e-01	0.546875000000000
5.312500e-01	0.578125000000000
5.468750e-01	0.562500000000000
5.468750e-01	0.578125000000000
5.468750e-01	0.554687500000000
5.937500e-01	0.640625000000000
6.093750e-01	0.625000000000000
6.093750e-01	0.640625000000000
6.250000e-01	0.609375000000000
6.406250e-01	0.593750000000000
6.406250e-01	0.609375000000000
6.093750e-01	0.617187500000000
5.937500e-01	0.601562500000000
5.312500e-01	0.539062500000000
5.625000e-01	0.570312500000000
6.250000e-01	0.632812500000000
5.000000e-01	0.507812500000000
5.234375e-01	0.515625000000000
5.234375e-01	0.523437500000000
5.859375e-01	0.578125000000000
5.859375e-01	0.585937500000000
5.546875e-01	0.546875000000000
5.546875e-01	0.554687500000000
6.171875e-01	0.609375000000000
6.171875e-01	0.617187500000000
6.015625e-01	0.593750000000000
6.015625e-01	0.601562500000000
5.390625e-01	0.531250000000000
5.390625e-01	0.539062500000000
5.703125e-01	0.562500000000000
5.703125e-01	0.570312500000000
6.328125e-01	0.625000000000000
6.328125e-01	0.632812500000000
5.078125e-01	0.500000000000000
5.078125e-01	0.507812500000000
1.250000e-01	0.562500000000000
8.750000e-01	0.437500000000000
0	0.437500000000000
7.500000e-01	0.437500000000000
1.875000e-01	0.500000000000000
1.875000e-01	0.562500000000000
9.375000e-01	0.375000000000000
9.375000e-01	0.437500000000000
6.250000e-02	0.375000000000000
6.250000e-02	0.437500000000000
8.125000e-01	0.375000000000000
8.125000e-01	0.437500000000000
3.125000e-01	0.656250000000000
3.437500e-01	0.625000000000000
3.437500e-01	0.656250000000000
2.812500e-01	0.296875000000000
5.000000e-01	0.187500000000000
5.625000e-01	0.125000000000000
5.625000e-01	0.187500000000000
6.250000e-01	0.281250000000000
6.562500e-01	0.250000000000000
6.562500e-01	0.281250000000000
6.875000e-01	0.343750000000000
7.187500e-01	0.312500000000000
7.187500e-01	0.343750000000000
6.562500e-01	0.328125000000000
6.250000e-01	0.359375000000000
6.250000e-01	0.812500000000000
6.875000e-01	0.750000000000000
6.875000e-01	0.812500000000000
7.500000e-01	0.812500000000000
8.125000e-01	0.750000000000000
8.125000e-01	0.812500000000000
6.875000e-01	0.718750000000000
7.187500e-01	0.687500000000000
7.187500e-01	0.718750000000000
5.000000e-01	0.812500000000000
5.625000e-01	0.750000000000000
5.625000e-01	0.812500000000000
6.250000e-01	0.718750000000000
6.562500e-01	0.687500000000000
6.562500e-01	0.718750000000000
7.500000e-01	0.562500000000000
8.125000e-01	0.500000000000000
8.125000e-01	0.562500000000000
6.875000e-01	0.656250000000000
7.187500e-01	0.625000000000000
7.187500e-01	0.656250000000000
6.562500e-01	0.671875000000000
4.062500e-01	0.578125000000000
3.125000e-01	0.593750000000000
3.437500e-01	0.562500000000000
3.437500e-01	0.593750000000000
3.750000e-01	0.656250000000000
4.062500e-01	0.625000000000000
4.062500e-01	0.656250000000000
3.750000e-01	0.609375000000000
2.968750e-01	0.281250000000000
2.968750e-01	0.296875000000000
6.718750e-01	0.312500000000000
6.718750e-01	0.328125000000000
6.406250e-01	0.343750000000000
6.406250e-01	0.359375000000000
6.718750e-01	0.656250000000000
6.718750e-01	0.671875000000000
4.218750e-01	0.562500000000000
4.218750e-01	0.578125000000000
3.906250e-01	0.593750000000000
3.906250e-01	0.609375000000000
5.625000e-01	0.718750000000000
5.937500e-01	0.687500000000000
5.937500e-01	0.718750000000000
6.250000e-01	0.671875000000000
6.406250e-01	0.656250000000000
6.406250e-01	0.671875000000000
6.875000e-01	0.593750000000000
7.187500e-01	0.562500000000000
7.187500e-01	0.593750000000000
6.562500e-01	0.640625000000000
6.718750e-01	0.625000000000000
6.718750e-01	0.640625000000000
6.406250e-01	0.648437500000000
4.375000e-01	0.484375000000000
4.531250e-01	0.468750000000000
4.531250e-01	0.484375000000000
4.687500e-01	0.453125000000000
4.843750e-01	0.437500000000000
4.843750e-01	0.453125000000000
4.531250e-01	0.460937500000000
4.843750e-01	0.492187500000000
5.000000e-01	0.343750000000000
5.312500e-01	0.312500000000000
5.312500e-01	0.343750000000000
5.625000e-01	0.390625000000000
5.781250e-01	0.375000000000000
5.781250e-01	0.390625000000000
6.250000e-01	0.468750000000000
6.562500e-01	0.437500000000000
6.562500e-01	0.468750000000000
5.937500e-01	0.421875000000000
6.093750e-01	0.406250000000000
6.093750e-01	0.421875000000000
5.781250e-01	0.414062500000000
5.000000e-01	0.453125000000000
5.156250e-01	0.437500000000000
5.156250e-01	0.453125000000000
5.312500e-01	0.484375000000000
5.468750e-01	0.468750000000000
5.468750e-01	0.484375000000000
5.156250e-01	0.476562500000000
4.843750e-01	0.507812500000000
5.312500e-01	0.421875000000000
5.468750e-01	0.406250000000000
5.468750e-01	0.421875000000000
5.625000e-01	0.453125000000000
5.781250e-01	0.437500000000000
5.781250e-01	0.453125000000000
5.468750e-01	0.445312500000000
4.375000e-01	0.421875000000000
4.531250e-01	0.406250000000000
4.531250e-01	0.421875000000000
4.062500e-01	0.453125000000000
4.218750e-01	0.437500000000000
4.218750e-01	0.453125000000000
4.218750e-01	0.429687500000000
5.625000e-01	0.429687500000000
5.000000e-01	0.492187500000000
4.687500e-01	0.546875000000000
4.843750e-01	0.531250000000000
4.843750e-01	0.546875000000000
4.375000e-01	0.515625000000000
4.531250e-01	0.500000000000000
4.531250e-01	0.515625000000000
4.687500e-01	0.523437500000000
5.312500e-01	0.460937500000000
4.375000e-01	0.343750000000000
4.687500e-01	0.312500000000000
4.687500e-01	0.343750000000000
4.062500e-01	0.390625000000000
4.218750e-01	0.375000000000000
4.218750e-01	0.390625000000000
3.125000e-01	0.468750000000000
3.437500e-01	0.437500000000000
3.437500e-01	0.468750000000000
3.750000e-01	0.421875000000000
3.906250e-01	0.406250000000000
3.906250e-01	0.421875000000000
4.062500e-01	0.414062500000000
4.687500e-01	0.476562500000000
4.375000e-01	0.445312500000000
6.484375e-01	0.640625000000000
6.484375e-01	0.648437500000000
4.609375e-01	0.453125000000000
4.609375e-01	0.460937500000000
4.921875e-01	0.484375000000000
4.921875e-01	0.492187500000000
5.859375e-01	0.406250000000000
5.859375e-01	0.414062500000000
5.234375e-01	0.468750000000000
5.234375e-01	0.476562500000000
4.921875e-01	0.500000000000000
4.921875e-01	0.507812500000000
5.546875e-01	0.437500000000000
5.546875e-01	0.445312500000000
4.296875e-01	0.421875000000000
4.296875e-01	0.429687500000000
5.703125e-01	0.421875000000000
5.703125e-01	0.429687500000000
5.078125e-01	0.484375000000000
5.078125e-01	0.492187500000000
4.765625e-01	0.515625000000000
4.765625e-01	0.523437500000000
5.390625e-01	0.453125000000000
5.390625e-01	0.460937500000000
4.140625e-01	0.406250000000000
4.140625e-01	0.414062500000000
4.765625e-01	0.468750000000000
4.765625e-01	0.476562500000000
4.453125e-01	0.437500000000000
4.453125e-01	0.445312500000000
1.875000e-01	0.281250000000000
7.500000e-01	0.281250000000000
2.187500e-01	0.250000000000000
2.187500e-01	0.281250000000000
7.812500e-01	0.250000000000000
7.812500e-01	0.281250000000000
3.437500e-01	0.640625000000000
3.750000e-01	0.812500000000000
4.375000e-01	0.750000000000000
4.375000e-01	0.812500000000000
2.500000e-01	0.812500000000000
3.125000e-01	0.750000000000000
3.125000e-01	0.812500000000000
3.125000e-01	0.718750000000000
3.437500e-01	0.687500000000000
3.437500e-01	0.718750000000000
1.250000e-01	0.812500000000000
1.875000e-01	0.750000000000000
1.875000e-01	0.812500000000000
2.500000e-01	0.718750000000000
2.812500e-01	0.687500000000000
2.812500e-01	0.718750000000000
2.500000e-01	0.656250000000000
2.812500e-01	0.625000000000000
2.812500e-01	0.656250000000000
3.125000e-01	0.671875000000000
6.875000e-01	0.218750000000000
7.187500e-01	0.187500000000000
7.187500e-01	0.218750000000000
7.500000e-01	0.218750000000000
7.812500e-01	0.187500000000000
7.812500e-01	0.218750000000000
7.187500e-01	0.265625000000000
6.875000e-01	0.296875000000000
2.500000e-01	0.218750000000000
2.812500e-01	0.187500000000000
2.812500e-01	0.218750000000000
1.875000e-01	0.218750000000000
2.187500e-01	0.187500000000000
2.187500e-01	0.218750000000000
2.500000e-01	0.265625000000000
3.593750e-01	0.625000000000000
3.593750e-01	0.640625000000000
3.281250e-01	0.656250000000000
3.281250e-01	0.671875000000000
7.343750e-01	0.250000000000000
7.343750e-01	0.265625000000000
7.031250e-01	0.281250000000000
7.031250e-01	0.296875000000000
2.656250e-01	0.250000000000000
2.656250e-01	0.265625000000000
5.625000e-01	0.281250000000000
5.937500e-01	0.250000000000000
5.937500e-01	0.281250000000000
6.250000e-01	0.328125000000000
6.406250e-01	0.312500000000000
6.406250e-01	0.328125000000000
6.875000e-01	0.406250000000000
7.187500e-01	0.375000000000000
7.187500e-01	0.406250000000000
6.562500e-01	0.359375000000000
6.718750e-01	0.343750000000000
6.718750e-01	0.359375000000000
6.406250e-01	0.351562500000000
6.562500e-01	0.296875000000000
6.718750e-01	0.281250000000000
6.718750e-01	0.296875000000000
6.875000e-01	0.328125000000000
7.031250e-01	0.312500000000000
7.031250e-01	0.328125000000000
6.718750e-01	0.320312500000000
5.937500e-01	0.359375000000000
6.093750e-01	0.343750000000000
6.093750e-01	0.359375000000000
6.250000e-01	0.390625000000000
6.406250e-01	0.375000000000000
6.406250e-01	0.390625000000000
6.250000e-01	0.367187500000000
6.562500e-01	0.335937500000000
3.906250e-01	0.398437500000000
2.500000e-01	0.406250000000000
2.812500e-01	0.375000000000000
2.812500e-01	0.406250000000000
3.125000e-01	0.359375000000000
3.281250e-01	0.343750000000000
3.281250e-01	0.359375000000000
3.750000e-01	0.281250000000000
4.062500e-01	0.250000000000000
4.062500e-01	0.281250000000000
3.437500e-01	0.328125000000000
3.593750e-01	0.312500000000000
3.593750e-01	0.328125000000000
3.281250e-01	0.335937500000000
4.531250e-01	0.539062500000000
6.093750e-01	0.382812500000000
3.750000e-01	0.359375000000000
3.906250e-01	0.343750000000000
3.906250e-01	0.359375000000000
3.437500e-01	0.390625000000000
3.593750e-01	0.375000000000000
3.593750e-01	0.390625000000000
3.593750e-01	0.367187500000000
4.062500e-01	0.546875000000000
4.218750e-01	0.531250000000000
4.218750e-01	0.546875000000000
4.375000e-01	0.578125000000000
4.531250e-01	0.562500000000000
4.531250e-01	0.578125000000000
4.375000e-01	0.554687500000000
5.937500e-01	0.398437500000000
3.437500e-01	0.351562500000000
6.562500e-01	0.664062500000000
3.750000e-01	0.382812500000000
6.484375e-01	0.343750000000000
6.484375e-01	0.351562500000000
6.796875e-01	0.312500000000000
6.796875e-01	0.320312500000000
6.328125e-01	0.359375000000000
6.328125e-01	0.367187500000000
6.640625e-01	0.328125000000000
6.640625e-01	0.335937500000000
3.984375e-01	0.390625000000000
3.984375e-01	0.398437500000000
3.359375e-01	0.328125000000000
3.359375e-01	0.335937500000000
4.609375e-01	0.531250000000000
4.609375e-01	0.539062500000000
6.171875e-01	0.375000000000000
6.171875e-01	0.382812500000000
3.671875e-01	0.359375000000000
3.671875e-01	0.367187500000000
4.453125e-01	0.546875000000000
4.453125e-01	0.554687500000000
6.015625e-01	0.390625000000000
6.015625e-01	0.398437500000000
3.515625e-01	0.343750000000000
3.515625e-01	0.351562500000000
6.640625e-01	0.656250000000000
6.640625e-01	0.664062500000000
3.828125e-01	0.375000000000000
3.828125e-01	0.382812500000000
4.921875e-01	0.496093750000000
6.562500e-01	0.648437500000000
6.640625e-01	0.640625000000000
6.640625e-01	0.648437500000000
6.406250e-01	0.664062500000000
6.484375e-01	0.656250000000000
6.484375e-01	0.664062500000000
6.484375e-01	0.652343750000000
5.000000e-01	0.496093750000000
5.000000e-01	0.523437500000000
5.078125e-01	0.515625000000000
5.078125e-01	0.523437500000000
5.156250e-01	0.507812500000000
5.234375e-01	0.500000000000000
5.234375e-01	0.507812500000000
5.078125e-01	0.511718750000000
5.937500e-01	0.671875000000000
6.093750e-01	0.656250000000000
6.093750e-01	0.671875000000000
6.250000e-01	0.648437500000000
6.328125e-01	0.640625000000000
6.328125e-01	0.648437500000000
6.562500e-01	0.609375000000000
6.718750e-01	0.593750000000000
6.718750e-01	0.609375000000000
6.406250e-01	0.632812500000000
6.484375e-01	0.625000000000000
6.484375e-01	0.632812500000000
6.328125e-01	0.636718750000000
5.312500e-01	0.609375000000000
5.468750e-01	0.593750000000000
5.468750e-01	0.609375000000000
5.625000e-01	0.585937500000000
5.703125e-01	0.578125000000000
5.703125e-01	0.585937500000000
5.937500e-01	0.546875000000000
6.093750e-01	0.531250000000000
6.093750e-01	0.546875000000000
5.781250e-01	0.570312500000000
5.859375e-01	0.562500000000000
5.859375e-01	0.570312500000000
5.703125e-01	0.574218750000000
5.000000e-01	0.578125000000000
5.156250e-01	0.562500000000000
5.156250e-01	0.578125000000000
5.312500e-01	0.554687500000000
5.390625e-01	0.546875000000000
5.390625e-01	0.554687500000000
5.625000e-01	0.515625000000000
5.781250e-01	0.500000000000000
5.781250e-01	0.515625000000000
5.468750e-01	0.539062500000000
5.546875e-01	0.531250000000000
5.546875e-01	0.539062500000000
5.390625e-01	0.542968750000000
5.625000e-01	0.640625000000000
5.781250e-01	0.625000000000000
5.781250e-01	0.640625000000000
5.937500e-01	0.617187500000000
6.015625e-01	0.609375000000000
6.015625e-01	0.617187500000000
6.250000e-01	0.578125000000000
6.406250e-01	0.562500000000000
6.406250e-01	0.578125000000000
6.093750e-01	0.601562500000000
6.171875e-01	0.593750000000000
6.171875e-01	0.601562500000000
6.015625e-01	0.605468750000000
6.250000e-01	0.617187500000000
6.328125e-01	0.609375000000000
6.328125e-01	0.617187500000000
6.093750e-01	0.632812500000000
6.171875e-01	0.625000000000000
6.171875e-01	0.632812500000000
6.171875e-01	0.621093750000000
5.468750e-01	0.570312500000000
5.546875e-01	0.562500000000000
5.546875e-01	0.570312500000000
5.625000e-01	0.554687500000000
5.703125e-01	0.546875000000000
5.703125e-01	0.554687500000000
5.546875e-01	0.558593750000000
5.937500e-01	0.585937500000000
6.015625e-01	0.578125000000000
6.015625e-01	0.585937500000000
5.781250e-01	0.601562500000000
5.859375e-01	0.593750000000000
5.859375e-01	0.601562500000000
5.859375e-01	0.589843750000000
5.312500e-01	0.523437500000000
5.390625e-01	0.515625000000000
5.390625e-01	0.523437500000000
5.156250e-01	0.539062500000000
5.234375e-01	0.531250000000000
5.234375e-01	0.539062500000000
5.234375e-01	0.527343750000000
6.406250e-01	0.644531250000000
5.156250e-01	0.519531250000000
5.781250e-01	0.582031250000000
5.468750e-01	0.550781250000000
6.093750e-01	0.613281250000000
5.937500e-01	0.597656250000000
5.312500e-01	0.535156250000000
5.625000e-01	0.566406250000000
6.250000e-01	0.628906250000000
5.000000e-01	0.503906250000000
4.960938e-01	0.492187500000000
4.960938e-01	0.496093750000000
6.523438e-01	0.648437500000000
6.523438e-01	0.652343750000000
5.039062e-01	0.492187500000000
5.039062e-01	0.496093750000000
5.117188e-01	0.507812500000000
5.117188e-01	0.511718750000000
6.367188e-01	0.632812500000000
6.367188e-01	0.636718750000000
5.742188e-01	0.570312500000000
5.742188e-01	0.574218750000000
5.429688e-01	0.539062500000000
5.429688e-01	0.542968750000000
6.054688e-01	0.601562500000000
6.054688e-01	0.605468750000000
6.210938e-01	0.617187500000000
6.210938e-01	0.621093750000000
5.585938e-01	0.554687500000000
5.585938e-01	0.558593750000000
5.898438e-01	0.585937500000000
5.898438e-01	0.589843750000000
5.273438e-01	0.523437500000000
5.273438e-01	0.527343750000000
6.445312e-01	0.640625000000000
6.445312e-01	0.644531250000000
5.195312e-01	0.515625000000000
5.195312e-01	0.519531250000000
5.820312e-01	0.578125000000000
5.820312e-01	0.582031250000000
5.507812e-01	0.546875000000000
5.507812e-01	0.550781250000000
6.132812e-01	0.609375000000000
6.132812e-01	0.613281250000000
5.976562e-01	0.593750000000000
5.976562e-01	0.597656250000000
5.351562e-01	0.531250000000000
5.351562e-01	0.535156250000000
5.664062e-01	0.562500000000000
5.664062e-01	0.566406250000000
6.289062e-01	0.625000000000000
6.289062e-01	0.628906250000000
5.039062e-01	0.500000000000000
5.039062e-01	0.503906250000000
8.750000e-01	0.812500000000000
8.750000e-01	0.562500000000000
0	0.812500000000000
0	0.562500000000000
9.375000e-01	0.750000000000000
9.375000e-01	0.812500000000000
9.375000e-01	0.500000000000000
9.375000e-01	0.562500000000000
6.250000e-02	0.750000000000000
6.250000e-02	0.812500000000000
6.250000e-02	0.500000000000000
6.250000e-02	0.562500000000000
8.125000e-01	0.593750000000000
8.125000e-01	0.531250000000000
7.500000e-01	0.593750000000000
1.875000e-01	0.593750000000000
1.250000e-01	0.593750000000000
9.375000e-01	0.343750000000000
9.375000e-01	0.281250000000000
6.250000e-02	0.656250000000000
9.375000e-01	0.656250000000000
6.250000e-02	0.343750000000000
0	0.187500000000000
6.250000e-02	0.125000000000000
6.250000e-02	0.187500000000000
6.250000e-02	0.281250000000000
0	0.343750000000000
3.125000e-01	0.531250000000000
2.500000e-01	0.593750000000000
1.250000e-01	0.531250000000000
8.750000e-01	0.656250000000000
0	0.656250000000000
7.500000e-01	0.656250000000000
1.250000e-01	0.281250000000000
8.750000e-01	0.281250000000000
0	0.281250000000000
8.437500e-01	0.562500000000000
8.437500e-01	0.593750000000000
8.437500e-01	0.500000000000000
8.437500e-01	0.531250000000000
7.812500e-01	0.562500000000000
7.812500e-01	0.593750000000000
2.187500e-01	0.562500000000000
2.187500e-01	0.593750000000000
1.562500e-01	0.562500000000000
1.562500e-01	0.593750000000000
9.687500e-01	0.312500000000000
9.687500e-01	0.343750000000000
9.687500e-01	0.250000000000000
9.687500e-01	0.281250000000000
9.375000e-02	0.625000000000000
9.375000e-02	0.656250000000000
9.687500e-01	0.625000000000000
9.687500e-01	0.656250000000000
9.375000e-02	0.312500000000000
9.375000e-02	0.343750000000000
9.375000e-02	0.250000000000000
9.375000e-02	0.281250000000000
3.125000e-02	0.312500000000000
3.125000e-02	0.343750000000000
3.437500e-01	0.500000000000000
3.437500e-01	0.531250000000000
2.812500e-01	0.562500000000000
2.812500e-01	0.593750000000000
1.562500e-01	0.500000000000000
1.562500e-01	0.531250000000000
9.062500e-01	0.625000000000000
9.062500e-01	0.656250000000000
3.125000e-02	0.625000000000000
3.125000e-02	0.656250000000000
7.812500e-01	0.625000000000000
7.812500e-01	0.656250000000000
1.562500e-01	0.250000000000000
1.562500e-01	0.281250000000000
9.062500e-01	0.250000000000000
9.062500e-01	0.281250000000000
3.125000e-02	0.250000000000000
3.125000e-02	0.281250000000000
4.062500e-01	0.515625000000000
8.125000e-01	0.218750000000000
8.437500e-01	0.187500000000000
8.437500e-01	0.218750000000000
8.750000e-01	0.218750000000000
9.062500e-01	0.187500000000000
9.062500e-01	0.218750000000000
8.437500e-01	0.265625000000000
3.750000e-01	0.515625000000000
4.218750e-01	0.500000000000000
4.218750e-01	0.515625000000000
8.593750e-01	0.250000000000000
8.593750e-01	0.265625000000000
3.906250e-01	0.500000000000000
3.906250e-01	0.515625000000000
1.875000e-01	0.343750000000000
2.187500e-01	0.312500000000000
2.187500e-01	0.343750000000000
2.500000e-01	0.296875000000000
2.656250e-01	0.281250000000000
2.656250e-01	0.296875000000000
3.125000e-01	0.218750000000000
3.437500e-01	0.187500000000000
3.437500e-01	0.218750000000000
2.812500e-01	0.265625000000000
2.968750e-01	0.250000000000000
2.968750e-01	0.265625000000000
2.656250e-01	0.273437500000000
6.250000e-01	0.218750000000000
6.562500e-01	0.187500000000000
6.562500e-01	0.218750000000000
6.875000e-01	0.265625000000000
7.031250e-01	0.250000000000000
7.031250e-01	0.265625000000000
7.500000e-01	0.343750000000000
7.812500e-01	0.312500000000000
7.812500e-01	0.343750000000000
7.187500e-01	0.296875000000000
7.343750e-01	0.281250000000000
7.343750e-01	0.296875000000000
7.031250e-01	0.289062500000000
3.437500e-01	0.609375000000000
3.593750e-01	0.593750000000000
3.593750e-01	0.609375000000000
3.750000e-01	0.640625000000000
3.906250e-01	0.625000000000000
3.906250e-01	0.640625000000000
3.593750e-01	0.632812500000000
6.875000e-01	0.304687500000000
3.750000e-01	0.578125000000000
3.906250e-01	0.562500000000000
3.906250e-01	0.578125000000000
4.375000e-01	0.656250000000000
4.687500e-01	0.625000000000000
4.687500e-01	0.656250000000000
4.062500e-01	0.609375000000000
4.218750e-01	0.593750000000000
4.218750e-01	0.609375000000000
3.906250e-01	0.601562500000000
4.218750e-01	0.570312500000000
2.812500e-01	0.328125000000000
2.968750e-01	0.312500000000000
2.968750e-01	0.328125000000000
3.125000e-01	0.296875000000000
3.281250e-01	0.281250000000000
3.281250e-01	0.296875000000000
2.968750e-01	0.304687500000000
3.750000e-01	0.617187500000000
4.062500e-01	0.585937500000000
2.812500e-01	0.289062500000000
3.125000e-01	0.320312500000000
2.734375e-01	0.265625000000000
2.734375e-01	0.273437500000000
7.109375e-01	0.281250000000000
7.109375e-01	0.289062500000000
3.671875e-01	0.625000000000000
3.671875e-01	0.632812500000000
6.953125e-01	0.296875000000000
6.953125e-01	0.304687500000000
3.984375e-01	0.593750000000000
3.984375e-01	0.601562500000000
4.296875e-01	0.562500000000000
4.296875e-01	0.570312500000000
3.046875e-01	0.296875000000000
3.046875e-01	0.304687500000000
3.828125e-01	0.609375000000000
3.828125e-01	0.617187500000000
4.140625e-01	0.578125000000000
4.140625e-01	0.585937500000000
2.890625e-01	0.281250000000000
2.890625e-01	0.289062500000000
3.203125e-01	0.312500000000000
3.203125e-01	0.320312500000000
3.437500e-01	0.421875000000000
3.593750e-01	0.406250000000000
3.593750e-01	0.421875000000000
3.750000e-01	0.398437500000000
3.828125e-01	0.390625000000000
3.828125e-01	0.398437500000000
4.062500e-01	0.359375000000000
4.218750e-01	0.343750000000000
4.218750e-01	0.359375000000000
3.906250e-01	0.382812500000000
3.984375e-01	0.375000000000000
3.984375e-01	0.382812500000000
3.828125e-01	0.386718750000000
5.625000e-01	0.359375000000000
5.781250e-01	0.343750000000000
5.781250e-01	0.359375000000000
5.937500e-01	0.382812500000000
6.015625e-01	0.375000000000000
6.015625e-01	0.382812500000000
6.250000e-01	0.421875000000000
6.406250e-01	0.406250000000000
6.406250e-01	0.421875000000000
6.093750e-01	0.398437500000000
6.171875e-01	0.390625000000000
6.171875e-01	0.398437500000000
6.015625e-01	0.394531250000000
6.093750e-01	0.367187500000000
6.171875e-01	0.359375000000000
6.171875e-01	0.367187500000000
6.250000e-01	0.382812500000000
6.328125e-01	0.375000000000000
6.328125e-01	0.382812500000000
6.171875e-01	0.378906250000000
3.906250e-01	0.414062500000000
3.984375e-01	0.406250000000000
3.984375e-01	0.414062500000000
4.062500e-01	0.398437500000000
4.140625e-01	0.390625000000000
4.140625e-01	0.398437500000000
3.984375e-01	0.402343750000000
5.781250e-01	0.398437500000000
5.859375e-01	0.390625000000000
5.859375e-01	0.398437500000000
5.937500e-01	0.414062500000000
6.015625e-01	0.406250000000000
6.015625e-01	0.414062500000000
5.937500e-01	0.402343750000000
6.093750e-01	0.386718750000000
4.062500e-01	0.484375000000000
4.218750e-01	0.468750000000000
4.218750e-01	0.484375000000000
4.375000e-01	0.460937500000000
4.453125e-01	0.453125000000000
4.453125e-01	0.460937500000000
4.687500e-01	0.421875000000000
4.843750e-01	0.406250000000000
4.843750e-01	0.421875000000000
4.531250e-01	0.445312500000000
4.609375e-01	0.437500000000000
4.609375e-01	0.445312500000000
4.453125e-01	0.449218750000000
4.687500e-01	0.492187500000000
4.765625e-01	0.484375000000000
4.765625e-01	0.492187500000000
4.843750e-01	0.476562500000000
4.921875e-01	0.468750000000000
4.921875e-01	0.476562500000000
4.765625e-01	0.480468750000000
3.750000e-01	0.453125000000000
3.906250e-01	0.437500000000000
3.906250e-01	0.453125000000000
4.062500e-01	0.429687500000000
4.140625e-01	0.421875000000000
4.140625e-01	0.429687500000000
4.375000e-01	0.390625000000000
4.531250e-01	0.375000000000000
4.531250e-01	0.390625000000000
4.218750e-01	0.414062500000000
4.296875e-01	0.406250000000000
4.296875e-01	0.414062500000000
4.140625e-01	0.417968750000000
5.000000e-01	0.421875000000000
5.156250e-01	0.406250000000000
5.156250e-01	0.421875000000000
5.312500e-01	0.445312500000000
5.390625e-01	0.437500000000000
5.390625e-01	0.445312500000000
5.625000e-01	0.484375000000000
5.781250e-01	0.468750000000000
5.781250e-01	0.484375000000000
5.468750e-01	0.460937500000000
5.546875e-01	0.453125000000000
5.546875e-01	0.460937500000000
5.390625e-01	0.457031250000000
4.687500e-01	0.507812500000000
4.765625e-01	0.500000000000000
4.765625e-01	0.507812500000000
4.843750e-01	0.523437500000000
4.921875e-01	0.515625000000000
4.921875e-01	0.523437500000000
4.765625e-01	0.519531250000000
5.000000e-01	0.476562500000000
5.078125e-01	0.468750000000000
5.078125e-01	0.476562500000000
5.156250e-01	0.492187500000000
5.234375e-01	0.484375000000000
5.234375e-01	0.492187500000000
5.078125e-01	0.488281250000000
5.312500e-01	0.390625000000000
5.468750e-01	0.375000000000000
5.468750e-01	0.390625000000000
5.625000e-01	0.414062500000000
5.703125e-01	0.406250000000000
5.703125e-01	0.414062500000000
5.937500e-01	0.453125000000000
6.093750e-01	0.437500000000000
6.093750e-01	0.453125000000000
5.781250e-01	0.429687500000000
5.859375e-01	0.421875000000000
5.859375e-01	0.429687500000000
5.703125e-01	0.425781250000000
4.218750e-01	0.445312500000000
4.296875e-01	0.437500000000000
4.296875e-01	0.445312500000000
4.375000e-01	0.429687500000000
4.453125e-01	0.421875000000000
4.453125e-01	0.429687500000000
4.296875e-01	0.433593750000000
5.468750e-01	0.429687500000000
5.546875e-01	0.421875000000000
5.546875e-01	0.429687500000000
5.625000e-01	0.445312500000000
5.703125e-01	0.437500000000000
5.703125e-01	0.445312500000000
5.546875e-01	0.441406250000000
4.921875e-01	0.503906250000000
5.156250e-01	0.460937500000000
5.234375e-01	0.453125000000000
5.234375e-01	0.460937500000000
5.312500e-01	0.476562500000000
5.390625e-01	0.468750000000000
5.390625e-01	0.476562500000000
5.234375e-01	0.472656250000000
5.859375e-01	0.410156250000000
4.687500e-01	0.460937500000000
4.765625e-01	0.453125000000000
4.765625e-01	0.460937500000000
4.531250e-01	0.476562500000000
4.609375e-01	0.468750000000000
4.609375e-01	0.476562500000000
4.609375e-01	0.464843750000000
5.312500e-01	0.464843750000000
4.531250e-01	0.523437500000000
4.609375e-01	0.515625000000000
4.609375e-01	0.523437500000000
4.687500e-01	0.539062500000000
4.765625e-01	0.531250000000000
4.765625e-01	0.539062500000000
4.687500e-01	0.527343750000000
5.625000e-01	0.433593750000000
5.468750e-01	0.449218750000000
4.843750e-01	0.511718750000000
5.156250e-01	0.480468750000000
5.781250e-01	0.417968750000000
3.906250e-01	0.394531250000000
4.531250e-01	0.457031250000000
4.843750e-01	0.488281250000000
4.218750e-01	0.425781250000000
6.562500e-01	0.660156250000000
4.062500e-01	0.410156250000000
4.687500e-01	0.472656250000000
4.375000e-01	0.441406250000000
3.750000e-01	0.367187500000000
3.828125e-01	0.359375000000000
3.828125e-01	0.367187500000000
3.593750e-01	0.382812500000000
3.671875e-01	0.375000000000000
3.671875e-01	0.382812500000000
3.750000e-01	0.378906250000000
3.867188e-01	0.382812500000000
3.867188e-01	0.386718750000000
6.054688e-01	0.390625000000000
6.054688e-01	0.394531250000000
6.210938e-01	0.375000000000000
6.210938e-01	0.378906250000000
4.023438e-01	0.398437500000000
4.023438e-01	0.402343750000000
5.976562e-01	0.398437500000000
5.976562e-01	0.402343750000000
6.132812e-01	0.382812500000000
6.132812e-01	0.386718750000000
4.492188e-01	0.445312500000000
4.492188e-01	0.449218750000000
4.804688e-01	0.476562500000000
4.804688e-01	0.480468750000000
4.179688e-01	0.414062500000000
4.179688e-01	0.417968750000000
5.429688e-01	0.453125000000000
5.429688e-01	0.457031250000000
4.804688e-01	0.515625000000000
4.804688e-01	0.519531250000000
5.117188e-01	0.484375000000000
5.117188e-01	0.488281250000000
5.742188e-01	0.421875000000000
5.742188e-01	0.425781250000000
4.335938e-01	0.429687500000000
4.335938e-01	0.433593750000000
5.585938e-01	0.437500000000000
5.585938e-01	0.441406250000000
4.960938e-01	0.500000000000000
4.960938e-01	0.503906250000000
5.273438e-01	0.468750000000000
5.273438e-01	0.472656250000000
5.898438e-01	0.406250000000000
5.898438e-01	0.410156250000000
4.648438e-01	0.460937500000000
4.648438e-01	0.464843750000000
5.351562e-01	0.460937500000000
5.351562e-01	0.464843750000000
4.726562e-01	0.523437500000000
4.726562e-01	0.527343750000000
5.664062e-01	0.429687500000000
5.664062e-01	0.433593750000000
5.507812e-01	0.445312500000000
5.507812e-01	0.449218750000000
4.882812e-01	0.507812500000000
4.882812e-01	0.511718750000000
5.195312e-01	0.476562500000000
5.195312e-01	0.480468750000000
5.820312e-01	0.414062500000000
5.820312e-01	0.417968750000000
3.945312e-01	0.390625000000000
3.945312e-01	0.394531250000000
4.570312e-01	0.453125000000000
4.570312e-01	0.457031250000000
4.882812e-01	0.484375000000000
4.882812e-01	0.488281250000000
4.257812e-01	0.421875000000000
4.257812e-01	0.425781250000000
6.601562e-01	0.656250000000000
6.601562e-01	0.660156250000000
4.101562e-01	0.406250000000000
4.101562e-01	0.410156250000000
4.726562e-01	0.468750000000000
4.726562e-01	0.472656250000000
4.414062e-01	0.437500000000000
4.414062e-01	0.441406250000000
3.789062e-01	0.375000000000000
3.789062e-01	0.378906250000000
5.000000e-01	0.501953125000000
5.019531e-01	0.500000000000000
5.019531e-01	0.501953125000000
6.250000e-02	0.593750000000000
9.375000e-01	0.593750000000000
0	0.593750000000000
8.750000e-01	0.593750000000000
8.125000e-01	0.406250000000000
6.250000e-02	0.406250000000000
9.375000e-01	0.406250000000000
8.125000e-01	0.718750000000000
8.125000e-01	0.656250000000000
6.250000e-02	0.718750000000000
9.375000e-01	0.718750000000000
1.875000e-01	0.718750000000000
1.875000e-01	0.656250000000000
8.750000e-01	0.343750000000000
0	0.718750000000000
8.750000e-01	0.718750000000000
1.250000e-01	0.718750000000000
8.125000e-01	0.343750000000000
1.250000e-01	0.343750000000000
1.250000e-01	0.656250000000000
1.250000e-01	0.406250000000000
8.750000e-01	0.406250000000000
0	0.406250000000000
9.375000e-02	0.562500000000000
9.375000e-02	0.593750000000000
9.687500e-01	0.562500000000000
9.687500e-01	0.593750000000000
3.125000e-02	0.562500000000000
3.125000e-02	0.593750000000000
9.062500e-01	0.562500000000000
9.062500e-01	0.593750000000000
8.437500e-01	0.375000000000000
8.437500e-01	0.406250000000000
9.375000e-02	0.375000000000000
9.375000e-02	0.406250000000000
9.687500e-01	0.375000000000000
9.687500e-01	0.406250000000000
8.437500e-01	0.687500000000000
8.437500e-01	0.718750000000000
8.437500e-01	0.625000000000000
8.437500e-01	0.656250000000000
9.375000e-02	0.687500000000000
9.375000e-02	0.718750000000000
9.687500e-01	0.687500000000000
9.687500e-01	0.718750000000000
2.187500e-01	0.687500000000000
2.187500e-01	0.718750000000000
2.187500e-01	0.625000000000000
2.187500e-01	0.656250000000000
9.062500e-01	0.312500000000000
9.062500e-01	0.343750000000000
3.125000e-02	0.687500000000000
3.125000e-02	0.718750000000000
9.062500e-01	0.687500000000000
9.062500e-01	0.718750000000000
1.562500e-01	0.687500000000000
1.562500e-01	0.718750000000000
8.437500e-01	0.312500000000000
8.437500e-01	0.343750000000000
1.562500e-01	0.312500000000000
1.562500e-01	0.343750000000000
1.562500e-01	0.625000000000000
1.562500e-01	0.656250000000000
1.562500e-01	0.375000000000000
1.562500e-01	0.406250000000000
9.062500e-01	0.375000000000000
9.062500e-01	0.406250000000000
3.125000e-02	0.375000000000000
3.125000e-02	0.406250000000000
7.187500e-01	0.234375000000000
7.343750e-01	0.218750000000000
7.343750e-01	0.234375000000000
7.500000e-01	0.234375000000000
7.656250e-01	0.218750000000000
7.656250e-01	0.234375000000000
7.500000e-01	0.265625000000000
7.656250e-01	0.250000000000000
7.656250e-01	0.265625000000000
7.343750e-01	0.257812500000000
7.187500e-01	0.273437500000000
2.812500e-01	0.671875000000000
2.968750e-01	0.656250000000000
2.968750e-01	0.671875000000000
3.125000e-01	0.703125000000000
3.281250e-01	0.687500000000000
3.281250e-01	0.703125000000000
2.812500e-01	0.703125000000000
2.968750e-01	0.687500000000000
2.968750e-01	0.703125000000000
3.125000e-01	0.679687500000000
3.750000e-01	0.718750000000000
4.062500e-01	0.687500000000000
4.062500e-01	0.718750000000000
3.437500e-01	0.671875000000000
3.593750e-01	0.656250000000000
3.593750e-01	0.671875000000000
3.125000e-01	0.640625000000000
3.281250e-01	0.625000000000000
3.281250e-01	0.640625000000000
3.437500e-01	0.648437500000000
2.500000e-01	0.234375000000000
2.656250e-01	0.218750000000000
2.656250e-01	0.234375000000000
2.187500e-01	0.234375000000000
2.343750e-01	0.218750000000000
2.343750e-01	0.234375000000000
2.187500e-01	0.265625000000000
2.343750e-01	0.250000000000000
2.343750e-01	0.265625000000000
2.500000e-01	0.257812500000000
7.421875e-01	0.250000000000000
7.421875e-01	0.257812500000000
7.265625e-01	0.265625000000000
7.265625e-01	0.273437500000000
3.203125e-01	0.671875000000000
3.203125e-01	0.679687500000000
3.515625e-01	0.640625000000000
3.515625e-01	0.648437500000000
2.578125e-01	0.250000000000000
2.578125e-01	0.257812500000000
2.812500e-01	0.359375000000000
2.968750e-01	0.343750000000000
2.968750e-01	0.359375000000000
3.125000e-01	0.335937500000000
3.203125e-01	0.328125000000000
3.203125e-01	0.335937500000000
3.437500e-01	0.296875000000000
3.593750e-01	0.281250000000000
3.593750e-01	0.296875000000000
3.281250e-01	0.320312500000000
3.359375e-01	0.312500000000000
3.359375e-01	0.320312500000000
3.203125e-01	0.324218750000000
3.750000e-01	0.546875000000000
3.906250e-01	0.531250000000000
3.906250e-01	0.546875000000000
4.062500e-01	0.570312500000000
4.140625e-01	0.562500000000000
4.140625e-01	0.570312500000000
4.375000e-01	0.609375000000000
4.531250e-01	0.593750000000000
4.531250e-01	0.609375000000000
4.218750e-01	0.585937500000000
4.296875e-01	0.578125000000000
4.296875e-01	0.585937500000000
4.140625e-01	0.582031250000000
3.125000e-01	0.304687500000000
3.203125e-01	0.296875000000000
3.203125e-01	0.304687500000000
2.968750e-01	0.320312500000000
3.046875e-01	0.312500000000000
3.046875e-01	0.320312500000000
3.046875e-01	0.308593750000000
4.218750e-01	0.554687500000000
4.296875e-01	0.546875000000000
4.296875e-01	0.554687500000000
4.375000e-01	0.570312500000000
4.453125e-01	0.562500000000000
4.453125e-01	0.570312500000000
4.296875e-01	0.566406250000000
3.906250e-01	0.585937500000000
3.984375e-01	0.578125000000000
3.984375e-01	0.585937500000000
4.062500e-01	0.601562500000000
4.140625e-01	0.593750000000000
4.140625e-01	0.601562500000000
4.062500e-01	0.589843750000000
4.218750e-01	0.574218750000000
6.718750e-01	0.304687500000000
6.796875e-01	0.296875000000000
6.796875e-01	0.304687500000000
6.875000e-01	0.320312500000000
6.953125e-01	0.312500000000000
6.953125e-01	0.320312500000000
6.875000e-01	0.308593750000000
3.125000e-01	0.390625000000000
3.281250e-01	0.375000000000000
3.281250e-01	0.390625000000000
3.437500e-01	0.367187500000000
3.515625e-01	0.359375000000000
3.515625e-01	0.367187500000000
3.750000e-01	0.328125000000000
3.906250e-01	0.312500000000000
3.906250e-01	0.328125000000000
3.593750e-01	0.351562500000000
3.671875e-01	0.343750000000000
3.671875e-01	0.351562500000000
3.515625e-01	0.355468750000000
4.375000e-01	0.539062500000000
4.453125e-01	0.531250000000000
4.453125e-01	0.539062500000000
4.687500e-01	0.578125000000000
4.843750e-01	0.562500000000000
4.843750e-01	0.578125000000000
4.531250e-01	0.554687500000000
4.609375e-01	0.546875000000000
4.609375e-01	0.554687500000000
4.453125e-01	0.550781250000000
3.671875e-01	0.371093750000000
4.609375e-01	0.535156250000000
3.437500e-01	0.335937500000000
3.515625e-01	0.328125000000000
3.515625e-01	0.335937500000000
3.281250e-01	0.351562500000000
3.359375e-01	0.343750000000000
3.359375e-01	0.351562500000000
3.359375e-01	0.339843750000000
6.250000e-01	0.296875000000000
6.406250e-01	0.281250000000000
6.406250e-01	0.296875000000000
6.562500e-01	0.320312500000000
6.640625e-01	0.312500000000000
6.640625e-01	0.320312500000000
6.875000e-01	0.359375000000000
7.031250e-01	0.343750000000000
7.031250e-01	0.359375000000000
6.718750e-01	0.335937500000000
6.796875e-01	0.328125000000000
6.796875e-01	0.335937500000000
6.640625e-01	0.332031250000000
5.937500e-01	0.328125000000000
6.093750e-01	0.312500000000000
6.093750e-01	0.328125000000000
6.250000e-01	0.351562500000000
6.328125e-01	0.343750000000000
6.328125e-01	0.351562500000000
6.562500e-01	0.390625000000000
6.718750e-01	0.375000000000000
6.718750e-01	0.390625000000000
6.406250e-01	0.367187500000000
6.484375e-01	0.359375000000000
6.484375e-01	0.367187500000000
6.328125e-01	0.363281250000000
6.796875e-01	0.316406250000000
6.406250e-01	0.335937500000000
6.484375e-01	0.328125000000000
6.484375e-01	0.335937500000000
6.562500e-01	0.351562500000000
6.640625e-01	0.343750000000000
6.640625e-01	0.351562500000000
6.484375e-01	0.347656250000000
4.375000e-01	0.558593750000000
4.531250e-01	0.542968750000000
6.562500e-01	0.339843750000000
6.250000e-01	0.371093750000000
6.718750e-01	0.324218750000000
6.406250e-01	0.355468750000000
3.281250e-01	0.332031250000000
3.593750e-01	0.363281250000000
3.437500e-01	0.347656250000000
3.125000e-01	0.316406250000000
3.242188e-01	0.320312500000000
3.242188e-01	0.324218750000000
4.179688e-01	0.578125000000000
4.179688e-01	0.582031250000000
3.085938e-01	0.304687500000000
3.085938e-01	0.308593750000000
4.335938e-01	0.562500000000000
4.335938e-01	0.566406250000000
4.101562e-01	0.585937500000000
4.101562e-01	0.589843750000000
4.257812e-01	0.570312500000000
4.257812e-01	0.574218750000000
6.914062e-01	0.304687500000000
6.914062e-01	0.308593750000000
3.554688e-01	0.351562500000000
3.554688e-01	0.355468750000000
4.492188e-01	0.546875000000000
4.492188e-01	0.550781250000000
3.710938e-01	0.367187500000000
3.710938e-01	0.371093750000000
4.648438e-01	0.531250000000000
4.648438e-01	0.535156250000000
3.398438e-01	0.335937500000000
3.398438e-01	0.339843750000000
6.679688e-01	0.328125000000000
6.679688e-01	0.332031250000000
6.367188e-01	0.359375000000000
6.367188e-01	0.363281250000000
6.835938e-01	0.312500000000000
6.835938e-01	0.316406250000000
6.523438e-01	0.343750000000000
6.523438e-01	0.347656250000000
4.414062e-01	0.554687500000000
4.414062e-01	0.558593750000000
4.570312e-01	0.539062500000000
4.570312e-01	0.542968750000000
6.601562e-01	0.335937500000000
6.601562e-01	0.339843750000000
6.289062e-01	0.367187500000000
6.289062e-01	0.371093750000000
6.757812e-01	0.320312500000000
6.757812e-01	0.324218750000000
6.445312e-01	0.351562500000000
6.445312e-01	0.355468750000000
3.320312e-01	0.328125000000000
3.320312e-01	0.332031250000000
3.632812e-01	0.359375000000000
3.632812e-01	0.363281250000000
3.476562e-01	0.343750000000000
3.476562e-01	0.347656250000000
3.164062e-01	0.312500000000000
3.164062e-01	0.316406250000000
4.843750e-01	0.496093750000000
4.882812e-01	0.492187500000000
4.882812e-01	0.496093750000000
4.921875e-01	0.488281250000000
4.960938e-01	0.484375000000000
4.960938e-01	0.488281250000000
4.882812e-01	0.490234375000000
4.960938e-01	0.501953125000000
5.078125e-01	0.496093750000000
5.117188e-01	0.492187500000000
5.117188e-01	0.496093750000000
5.000000e-01	0.488281250000000
5.039062e-01	0.484375000000000
5.039062e-01	0.488281250000000
5.078125e-01	0.490234375000000
5.000000e-01	0.511718750000000
5.039062e-01	0.507812500000000
5.039062e-01	0.511718750000000
5.078125e-01	0.503906250000000
5.117188e-01	0.500000000000000
5.117188e-01	0.503906250000000
5.039062e-01	0.505859375000000
6.093750e-01	0.648437500000000
6.171875e-01	0.640625000000000
6.171875e-01	0.648437500000000
6.250000e-01	0.636718750000000
6.289062e-01	0.632812500000000
6.289062e-01	0.636718750000000
6.406250e-01	0.617187500000000
6.484375e-01	0.609375000000000
6.484375e-01	0.617187500000000
6.328125e-01	0.628906250000000
6.367188e-01	0.625000000000000
6.367188e-01	0.628906250000000
6.289062e-01	0.630859375000000
5.468750e-01	0.585937500000000
5.546875e-01	0.578125000000000
5.546875e-01	0.585937500000000
5.625000e-01	0.574218750000000
5.664062e-01	0.570312500000000
5.664062e-01	0.574218750000000
5.781250e-01	0.554687500000000
5.859375e-01	0.546875000000000
5.859375e-01	0.554687500000000
5.703125e-01	0.566406250000000
5.742188e-01	0.562500000000000
5.742188e-01	0.566406250000000
5.664062e-01	0.568359375000000
5.156250e-01	0.554687500000000
5.234375e-01	0.546875000000000
5.234375e-01	0.554687500000000
5.312500e-01	0.542968750000000
5.351562e-01	0.539062500000000
5.351562e-01	0.542968750000000
5.468750e-01	0.523437500000000
5.546875e-01	0.515625000000000
5.546875e-01	0.523437500000000
5.390625e-01	0.535156250000000
5.429688e-01	0.531250000000000
5.429688e-01	0.535156250000000
5.351562e-01	0.537109375000000
5.781250e-01	0.617187500000000
5.859375e-01	0.609375000000000
5.859375e-01	0.617187500000000
5.937500e-01	0.605468750000000
5.976562e-01	0.601562500000000
5.976562e-01	0.605468750000000
6.093750e-01	0.585937500000000
6.171875e-01	0.578125000000000
6.171875e-01	0.585937500000000
6.015625e-01	0.597656250000000
6.054688e-01	0.593750000000000
6.054688e-01	0.597656250000000
5.976562e-01	0.599609375000000
5.937500e-01	0.632812500000000
6.015625e-01	0.625000000000000
6.015625e-01	0.632812500000000
6.093750e-01	0.621093750000000
6.132812e-01	0.617187500000000
6.132812e-01	0.621093750000000
6.250000e-01	0.601562500000000
6.328125e-01	0.593750000000000
6.328125e-01	0.601562500000000
6.171875e-01	0.613281250000000
6.210938e-01	0.609375000000000
6.210938e-01	0.613281250000000
6.132812e-01	0.615234375000000
5.312500e-01	0.570312500000000
5.390625e-01	0.562500000000000
5.390625e-01	0.570312500000000
5.468750e-01	0.558593750000000
5.507812e-01	0.554687500000000
5.507812e-01	0.558593750000000
5.625000e-01	0.539062500000000
5.703125e-01	0.531250000000000
5.703125e-01	0.539062500000000
5.546875e-01	0.550781250000000
5.585938e-01	0.546875000000000
5.585938e-01	0.550781250000000
5.507812e-01	0.552734375000000
5.625000e-01	0.601562500000000
5.703125e-01	0.593750000000000
5.703125e-01	0.601562500000000
5.781250e-01	0.589843750000000
5.820312e-01	0.585937500000000
5.820312e-01	0.589843750000000
5.937500e-01	0.570312500000000
6.015625e-01	0.562500000000000
6.015625e-01	0.570312500000000
5.859375e-01	0.582031250000000
5.898438e-01	0.578125000000000
5.898438e-01	0.582031250000000
5.820312e-01	0.583984375000000
5.000000e-01	0.539062500000000
5.078125e-01	0.531250000000000
5.078125e-01	0.539062500000000
5.156250e-01	0.527343750000000
5.195312e-01	0.523437500000000
5.195312e-01	0.527343750000000
5.312500e-01	0.507812500000000
5.390625e-01	0.500000000000000
5.390625e-01	0.507812500000000
5.234375e-01	0.519531250000000
5.273438e-01	0.515625000000000
5.273438e-01	0.519531250000000
5.195312e-01	0.521484375000000
6.250000e-01	0.664062500000000
6.328125e-01	0.656250000000000
6.328125e-01	0.664062500000000
6.406250e-01	0.652343750000000
6.445312e-01	0.648437500000000
6.445312e-01	0.652343750000000
6.562500e-01	0.632812500000000
6.640625e-01	0.625000000000000
6.640625e-01	0.632812500000000
6.484375e-01	0.644531250000000
6.523438e-01	0.640625000000000
6.523438e-01	0.644531250000000
6.445312e-01	0.646484375000000
5.234375e-01	0.535156250000000
5.273438e-01	0.531250000000000
5.273438e-01	0.535156250000000
5.312500e-01	0.527343750000000
5.351562e-01	0.523437500000000
5.351562e-01	0.527343750000000
5.273438e-01	0.529296875000000
5.859375e-01	0.597656250000000
5.898438e-01	0.593750000000000
5.898438e-01	0.597656250000000
5.937500e-01	0.589843750000000
5.976562e-01	0.585937500000000
5.976562e-01	0.589843750000000
5.898438e-01	0.591796875000000
5.625000e-01	0.558593750000000
5.664062e-01	0.554687500000000
5.664062e-01	0.558593750000000
5.546875e-01	0.566406250000000
5.585938e-01	0.562500000000000
5.585938e-01	0.566406250000000
5.585938e-01	0.560546875000000
6.171875e-01	0.628906250000000
6.210938e-01	0.625000000000000
6.210938e-01	0.628906250000000
6.250000e-01	0.621093750000000
6.289062e-01	0.617187500000000
6.289062e-01	0.621093750000000
6.210938e-01	0.623046875000000
6.093750e-01	0.605468750000000
6.132812e-01	0.601562500000000
6.132812e-01	0.605468750000000
6.015625e-01	0.613281250000000
6.054688e-01	0.609375000000000
6.054688e-01	0.613281250000000
6.054688e-01	0.607421875000000
5.468750e-01	0.542968750000000
5.507812e-01	0.539062500000000
5.507812e-01	0.542968750000000
5.390625e-01	0.550781250000000
5.429688e-01	0.546875000000000
5.429688e-01	0.550781250000000
5.429688e-01	0.544921875000000
5.781250e-01	0.574218750000000
5.820312e-01	0.570312500000000
5.820312e-01	0.574218750000000
5.703125e-01	0.582031250000000
5.742188e-01	0.578125000000000
5.742188e-01	0.582031250000000
5.742188e-01	0.576171875000000
6.406250e-01	0.636718750000000
6.445312e-01	0.632812500000000
6.445312e-01	0.636718750000000
6.328125e-01	0.644531250000000
6.367188e-01	0.640625000000000
6.367188e-01	0.644531250000000
6.367188e-01	0.638671875000000
5.156250e-01	0.511718750000000
5.195312e-01	0.507812500000000
5.195312e-01	0.511718750000000
5.078125e-01	0.519531250000000
5.117188e-01	0.515625000000000
5.117188e-01	0.519531250000000
5.117188e-01	0.513671875000000
5.039062e-01	0.494140625000000
6.484375e-01	0.660156250000000
6.523438e-01	0.656250000000000
6.523438e-01	0.660156250000000
6.562500e-01	0.652343750000000
6.601562e-01	0.648437500000000
6.601562e-01	0.652343750000000
6.523438e-01	0.654296875000000
4.960938e-01	0.498046875000000
5.000000e-01	0.498046875000000
4.921875e-01	0.494140625000000
6.484375e-01	0.650390625000000
5.078125e-01	0.509765625000000
6.328125e-01	0.634765625000000
5.703125e-01	0.572265625000000
5.390625e-01	0.541015625000000
6.015625e-01	0.603515625000000
6.171875e-01	0.619140625000000
5.546875e-01	0.556640625000000
5.859375e-01	0.587890625000000
5.234375e-01	0.525390625000000
6.406250e-01	0.642578125000000
5.156250e-01	0.517578125000000
5.781250e-01	0.580078125000000
5.468750e-01	0.548828125000000
6.093750e-01	0.611328125000000
5.937500e-01	0.595703125000000
5.312500e-01	0.533203125000000
5.625000e-01	0.564453125000000
6.250000e-01	0.626953125000000
4.902344e-01	0.488281250000000
4.902344e-01	0.490234375000000
4.980469e-01	0.500000000000000
4.980469e-01	0.501953125000000
5.097656e-01	0.488281250000000
5.097656e-01	0.490234375000000
5.058594e-01	0.503906250000000
5.058594e-01	0.505859375000000
6.308594e-01	0.628906250000000
6.308594e-01	0.630859375000000
5.683594e-01	0.566406250000000
5.683594e-01	0.568359375000000
5.371094e-01	0.535156250000000
5.371094e-01	0.537109375000000
5.996094e-01	0.597656250000000
5.996094e-01	0.599609375000000
6.152344e-01	0.613281250000000
6.152344e-01	0.615234375000000
5.527344e-01	0.550781250000000
5.527344e-01	0.552734375000000
5.839844e-01	0.582031250000000
5.839844e-01	0.583984375000000
5.214844e-01	0.519531250000000
5.214844e-01	0.521484375000000
6.464844e-01	0.644531250000000
6.464844e-01	0.646484375000000
5.292969e-01	0.527343750000000
5.292969e-01	0.529296875000000
5.917969e-01	0.589843750000000
5.917969e-01	0.591796875000000
5.605469e-01	0.558593750000000
5.605469e-01	0.560546875000000
6.230469e-01	0.621093750000000
6.230469e-01	0.623046875000000
6.074219e-01	0.605468750000000
6.074219e-01	0.607421875000000
5.449219e-01	0.542968750000000
5.449219e-01	0.544921875000000
5.761719e-01	0.574218750000000
5.761719e-01	0.576171875000000
6.386719e-01	0.636718750000000
6.386719e-01	0.638671875000000
5.136719e-01	0.511718750000000
5.136719e-01	0.513671875000000
5.058594e-01	0.492187500000000
5.058594e-01	0.494140625000000
6.542969e-01	0.652343750000000
6.542969e-01	0.654296875000000
4.980469e-01	0.496093750000000
4.980469e-01	0.498046875000000
5.019531e-01	0.496093750000000
5.019531e-01	0.498046875000000
4.941406e-01	0.492187500000000
4.941406e-01	0.494140625000000
6.503906e-01	0.648437500000000
6.503906e-01	0.650390625000000
5.097656e-01	0.507812500000000
5.097656e-01	0.509765625000000
6.347656e-01	0.632812500000000
6.347656e-01	0.634765625000000
5.722656e-01	0.570312500000000
5.722656e-01	0.572265625000000
5.410156e-01	0.539062500000000
5.410156e-01	0.541015625000000
6.035156e-01	0.601562500000000
6.035156e-01	0.603515625000000
6.191406e-01	0.617187500000000
6.191406e-01	0.619140625000000
5.566406e-01	0.554687500000000
5.566406e-01	0.556640625000000
5.878906e-01	0.585937500000000
5.878906e-01	0.587890625000000
5.253906e-01	0.523437500000000
5.253906e-01	0.525390625000000
6.425781e-01	0.640625000000000
6.425781e-01	0.642578125000000
5.175781e-01	0.515625000000000
5.175781e-01	0.517578125000000
5.800781e-01	0.578125000000000
5.800781e-01	0.580078125000000
5.488281e-01	0.546875000000000
5.488281e-01	0.548828125000000
6.113281e-01	0.609375000000000
6.113281e-01	0.611328125000000
5.957031e-01	0.593750000000000
5.957031e-01	0.595703125000000
5.332031e-01	0.531250000000000
5.332031e-01	0.533203125000000
5.644531e-01	0.562500000000000
5.644531e-01	0.564453125000000
6.269531e-01	0.625000000000000
6.269531e-01	0.626953125000000
1.250000e-01	0.000000000000000
6.250000e-02	0.500000000000000
6.250000e-01	0.000000000000000
5.019531e-01	0.500000000000000
5.625000e-01	0.250000000000000
3.125000e-02	0.250000000000000
8.750000e-01	0.000000000000000
7.656250e-01	0.250000000000000
3.750000e-01	0.000000000000000
2.578125e-01	0.250000000000000
5.625000e-01	0.750000000000000
6.250000e-02	0.750000000000000
8.125000e-01	0.500000000000000
8.125000e-01	0.750000000000000
3.125000e-01	0.500000000000000
3.125000e-01	0.750000000000000
2.812500e-01	0.375000000000000
5.312500e-01	0.625000000000000
4.062500e-01	0.250000000000000
3.789062e-01	0.375000000000000
6.562500e-01	0.500000000000000
6.269531e-01	0.625000000000000
2.812500e-01	0.625000000000000
5.312500e-01	0.375000000000000
3.906250e-01	0.500000000000000
3.906250e-01	0.625000000000000
6.562500e-01	0.250000000000000
6.328125e-01	0.375000000000000
5.156250e-01	0.562500000000000
5.781250e-01	0.500000000000000
5.644531e-01	0.562500000000000
8.125000e-01	0.375000000000000
3.125000e-02	0.375000000000000
9.062500e-01	0.250000000000000
9.062500e-01	0.375000000000000
1.562500e-01	0.250000000000000
1.562500e-01	0.375000000000000
3.906250e-01	0.562500000000000
5.156250e-01	0.437500000000000
3.906250e-01	0.437500000000000
4.531250e-01	0.500000000000000
4.453125e-01	0.562500000000000
5.781250e-01	0.375000000000000
5.703125e-01	0.437500000000000
4.531250e-01	0.375000000000000
4.414062e-01	0.437500000000000
5.078125e-01	0.531250000000000
5.390625e-01	0.500000000000000
5.332031e-01	0.531250000000000
7.812500e-01	0.625000000000000
3.125000e-02	0.625000000000000
9.375000e-01	0.500000000000000
9.062500e-01	0.625000000000000
1.562500e-01	0.500000000000000
1.562500e-01	0.625000000000000
8.125000e-01	0.125000000000000
1	0.000000000000000
9.375000e-01	0.125000000000000
5.625000e-01	0.125000000000000
7.500000e-01	0.000000000000000
6.875000e-01	0.125000000000000
6.406250e-01	0.312500000000000
3.750000e-01	0.875000000000000
4.375000e-01	0.750000000000000
5.000000e-01	0.875000000000000
1.250000e-01	0.875000000000000
1.875000e-01	0.750000000000000
2.500000e-01	0.875000000000000
2.812500e-01	0.687500000000000
8.750000e-01	0.875000000000000
9.375000e-01	0.750000000000000
1	0.875000000000000
6.250000e-01	0.875000000000000
6.875000e-01	0.750000000000000
7.500000e-01	0.875000000000000
6.562500e-01	0.687500000000000
3.125000e-01	0.125000000000000
5.000000e-01	0.000000000000000
4.375000e-01	0.125000000000000
6.250000e-02	0.125000000000000
2.500000e-01	0.000000000000000
1.875000e-01	0.125000000000000
2.812500e-01	0.312500000000000
7.031250e-01	0.250000000000000
6.953125e-01	0.312500000000000
3.281250e-01	0.625000000000000
3.281250e-01	0.687500000000000
7.187500e-01	0.625000000000000
7.187500e-01	0.687500000000000
3.437500e-01	0.250000000000000
3.164062e-01	0.312500000000000
4.531250e-01	0.468750000000000
5.625000e-01	0.687500000000000
5.781250e-01	0.625000000000000
5.937500e-01	0.687500000000000
6.406250e-01	0.562500000000000
7.500000e-01	0.500000000000000
7.187500e-01	0.562500000000000
5.703125e-01	0.593750000000000
4.843750e-01	0.437500000000000
4.726562e-01	0.468750000000000
6.015625e-01	0.562500000000000
5.957031e-01	0.593750000000000
5.312500e-01	0.312500000000000
5.937500e-01	0.250000000000000
5.937500e-01	0.312500000000000
6.562500e-01	0.437500000000000
7.187500e-01	0.375000000000000
7.500000e-01	0.437500000000000
5.703125e-01	0.406250000000000
4.453125e-01	0.531250000000000
5.078125e-01	0.468750000000000
4.062500e-01	0.687500000000000
4.687500e-01	0.625000000000000
5.000000e-01	0.687500000000000
2.812500e-01	0.562500000000000
3.437500e-01	0.500000000000000
3.437500e-01	0.562500000000000
3.906250e-01	0.593750000000000
3.906250e-01	0.312500000000000
5.000000e-01	0.250000000000000
4.687500e-01	0.312500000000000
3.125000e-01	0.437500000000000
3.281250e-01	0.375000000000000
3.437500e-01	0.437500000000000
3.906250e-01	0.406250000000000
6.015625e-01	0.375000000000000
6.015625e-01	0.406250000000000
4.765625e-01	0.500000000000000
4.765625e-01	0.531250000000000
5.390625e-01	0.437500000000000
5.390625e-01	0.468750000000000
4.140625e-01	0.562500000000000
4.140625e-01	0.593750000000000
4.218750e-01	0.375000000000000
4.101562e-01	0.406250000000000
6.328125e-01	0.593750000000000
6.875000e-01	0.562500000000000
6.718750e-01	0.593750000000000
5.937500e-01	0.656250000000000
6.015625e-01	0.625000000000000
6.093750e-01	0.656250000000000
6.328125e-01	0.656250000000000
6.640625e-01	0.625000000000000
6.601562e-01	0.656250000000000
6.015625e-01	0.609375000000000
5.312500e-01	0.593750000000000
5.390625e-01	0.562500000000000
5.468750e-01	0.593750000000000
5.703125e-01	0.531250000000000
6.250000e-01	0.500000000000000
6.093750e-01	0.531250000000000
5.390625e-01	0.546875000000000
5.703125e-01	0.578125000000000
5.078125e-01	0.515625000000000
6.171875e-01	0.593750000000000
6.113281e-01	0.609375000000000
5.546875e-01	0.531250000000000
5.488281e-01	0.546875000000000
5.859375e-01	0.562500000000000
5.800781e-01	0.578125000000000
5.234375e-01	0.500000000000000
5.175781e-01	0.515625000000000
1.562500e-01	0.312500000000000
7.812500e-01	0.312500000000000
3.125000e-02	0.312500000000000
2.187500e-01	0.250000000000000
2.187500e-01	0.312500000000000
8.437500e-01	0.250000000000000
8.437500e-01	0.312500000000000
9.375000e-02	0.250000000000000
9.375000e-02	0.312500000000000
3.281250e-01	0.343750000000000
6.562500e-01	0.187500000000000
7.500000e-01	0.125000000000000
7.187500e-01	0.187500000000000
7.812500e-01	0.187500000000000
8.750000e-01	0.125000000000000
8.437500e-01	0.187500000000000
7.031250e-01	0.281250000000000
6.328125e-01	0.343750000000000
2.812500e-01	0.187500000000000
3.750000e-01	0.125000000000000
3.437500e-01	0.187500000000000
1.875000e-01	0.187500000000000
2.500000e-01	0.125000000000000
2.187500e-01	0.187500000000000
2.656250e-01	0.281250000000000
3.593750e-01	0.312500000000000
3.476562e-01	0.343750000000000
7.343750e-01	0.250000000000000
7.343750e-01	0.281250000000000
6.640625e-01	0.312500000000000
6.640625e-01	0.343750000000000
2.968750e-01	0.250000000000000
2.890625e-01	0.281250000000000
4.062500e-01	0.468750000000000
4.218750e-01	0.437500000000000
4.218750e-01	0.468750000000000
4.531250e-01	0.406250000000000
5.000000e-01	0.375000000000000
4.843750e-01	0.406250000000000
4.140625e-01	0.421875000000000
5.156250e-01	0.406250000000000
5.468750e-01	0.375000000000000
5.468750e-01	0.406250000000000
5.781250e-01	0.468750000000000
6.093750e-01	0.437500000000000
6.250000e-01	0.468750000000000
5.390625e-01	0.453125000000000
4.765625e-01	0.515625000000000
5.039062e-01	0.484375000000000
5.703125e-01	0.421875000000000
4.765625e-01	0.484375000000000
4.453125e-01	0.453125000000000
6.328125e-01	0.640625000000000
4.296875e-01	0.406250000000000
4.257812e-01	0.421875000000000
5.546875e-01	0.437500000000000
5.546875e-01	0.453125000000000
4.921875e-01	0.500000000000000
4.921875e-01	0.515625000000000
5.234375e-01	0.468750000000000
5.234375e-01	0.484375000000000
5.859375e-01	0.406250000000000
5.859375e-01	0.421875000000000
4.921875e-01	0.468750000000000
4.882812e-01	0.484375000000000
4.609375e-01	0.437500000000000
4.570312e-01	0.453125000000000
6.484375e-01	0.625000000000000
6.425781e-01	0.640625000000000
1.562500e-01	0.687500000000000
9.062500e-01	0.687500000000000
3.125000e-02	0.687500000000000
8.125000e-01	0.687500000000000
9.062500e-01	0.312500000000000
2.187500e-01	0.625000000000000
2.187500e-01	0.687500000000000
9.687500e-01	0.625000000000000
9.687500e-01	0.687500000000000
9.375000e-02	0.625000000000000
9.375000e-02	0.687500000000000
8.437500e-01	0.625000000000000
8.437500e-01	0.687500000000000
9.687500e-01	0.250000000000000
9.687500e-01	0.312500000000000
9.062500e-01	0.187500000000000
1	0.125000000000000
1	0.187500000000000
8.437500e-01	0.281250000000000
8.593750e-01	0.250000000000000
8.750000e-01	0.281250000000000
3.437500e-01	0.406250000000000
3.593750e-01	0.375000000000000
3.593750e-01	0.406250000000000
3.906250e-01	0.343750000000000
4.375000e-01	0.312500000000000
4.218750e-01	0.343750000000000
3.515625e-01	0.359375000000000
5.781250e-01	0.343750000000000
6.093750e-01	0.312500000000000
6.093750e-01	0.343750000000000
6.406250e-01	0.406250000000000
6.718750e-01	0.375000000000000
6.875000e-01	0.406250000000000
6.015625e-01	0.390625000000000
4.531250e-01	0.593750000000000
4.843750e-01	0.562500000000000
5.000000e-01	0.593750000000000
3.906250e-01	0.531250000000000
4.218750e-01	0.500000000000000
4.218750e-01	0.531250000000000
4.453125e-01	0.546875000000000
4.375000e-01	0.187500000000000
5.000000e-01	0.125000000000000
5.000000e-01	0.187500000000000
3.281250e-01	0.281250000000000
3.750000e-01	0.250000000000000
3.593750e-01	0.281250000000000
1.875000e-01	0.437500000000000
2.500000e-01	0.375000000000000
2.500000e-01	0.437500000000000
2.812500e-01	0.343750000000000
2.968750e-01	0.312500000000000
2.968750e-01	0.343750000000000
3.203125e-01	0.328125000000000
3.828125e-01	0.390625000000000
3.671875e-01	0.343750000000000
3.632812e-01	0.359375000000000
6.171875e-01	0.375000000000000
6.171875e-01	0.390625000000000
4.609375e-01	0.531250000000000
4.609375e-01	0.546875000000000
3.359375e-01	0.312500000000000
3.320312e-01	0.328125000000000
3.984375e-01	0.375000000000000
3.945312e-01	0.390625000000000
5.156250e-01	0.546875000000000
5.234375e-01	0.531250000000000
5.234375e-01	0.546875000000000
5.390625e-01	0.515625000000000
5.625000e-01	0.500000000000000
5.546875e-01	0.515625000000000
5.195312e-01	0.523437500000000
5.312500e-01	0.656250000000000
5.625000e-01	0.625000000000000
5.625000e-01	0.656250000000000
5.781250e-01	0.609375000000000
5.859375e-01	0.593750000000000
5.859375e-01	0.609375000000000
6.562500e-01	0.531250000000000
6.875000e-01	0.500000000000000
6.875000e-01	0.531250000000000
6.015625e-01	0.578125000000000
6.250000e-01	0.562500000000000
6.171875e-01	0.578125000000000
5.820312e-01	0.585937500000000
5.703125e-01	0.546875000000000
5.937500e-01	0.531250000000000
5.859375e-01	0.546875000000000
5.468750e-01	0.578125000000000
5.546875e-01	0.562500000000000
5.546875e-01	0.578125000000000
5.507812e-01	0.554687500000000
6.093750e-01	0.640625000000000
6.171875e-01	0.625000000000000
6.171875e-01	0.640625000000000
6.328125e-01	0.609375000000000
6.562500e-01	0.593750000000000
6.484375e-01	0.609375000000000
6.132812e-01	0.617187500000000
5.976562e-01	0.601562500000000
5.351562e-01	0.539062500000000
5.664062e-01	0.570312500000000
6.289062e-01	0.632812500000000
5.039062e-01	0.507812500000000
5.273438e-01	0.515625000000000
5.253906e-01	0.523437500000000
5.898438e-01	0.578125000000000
5.878906e-01	0.585937500000000
5.585938e-01	0.546875000000000
5.566406e-01	0.554687500000000
6.210938e-01	0.609375000000000
6.191406e-01	0.617187500000000
6.054688e-01	0.593750000000000
6.035156e-01	0.601562500000000
5.429688e-01	0.531250000000000
5.410156e-01	0.539062500000000
5.742188e-01	0.562500000000000
5.722656e-01	0.570312500000000
6.367188e-01	0.625000000000000
6.347656e-01	0.632812500000000
5.117188e-01	0.500000000000000
5.097656e-01	0.507812500000000
1.562500e-01	0.562500000000000
9.375000e-01	0.437500000000000
6.250000e-02	0.437500000000000
8.125000e-01	0.437500000000000
2.500000e-01	0.500000000000000
2.187500e-01	0.562500000000000
9.687500e-01	0.375000000000000
1	0.437500000000000
9.375000e-02	0.375000000000000
1.250000e-01	0.437500000000000
8.437500e-01	0.375000000000000
8.750000e-01	0.437500000000000
3.281250e-01	0.656250000000000
3.593750e-01	0.625000000000000
3.593750e-01	0.656250000000000
2.968750e-01	0.296875000000000
5.625000e-01	0.187500000000000
6.250000e-01	0.125000000000000
6.250000e-01	0.187500000000000
6.406250e-01	0.281250000000000
6.875000e-01	0.250000000000000
6.718750e-01	0.281250000000000
7.031250e-01	0.343750000000000
7.500000e-01	0.312500000000000
7.500000e-01	0.343750000000000
6.640625e-01	0.328125000000000
6.328125e-01	0.359375000000000
6.875000e-01	0.812500000000000
7.500000e-01	0.750000000000000
7.500000e-01	0.812500000000000
8.125000e-01	0.812500000000000
8.750000e-01	0.750000000000000
8.750000e-01	0.812500000000000
7.187500e-01	0.718750000000000
7.500000e-01	0.687500000000000
7.500000e-01	0.718750000000000
5.625000e-01	0.812500000000000
6.250000e-01	0.750000000000000
6.250000e-01	0.812500000000000
6.562500e-01	0.718750000000000
6.875000e-01	0.687500000000000
6.875000e-01	0.718750000000000
7.812500e-01	0.562500000000000
8.437500e-01	0.500000000000000
8.437500e-01	0.562500000000000
7.187500e-01	0.656250000000000
7.500000e-01	0.625000000000000
7.500000e-01	0.656250000000000
6.718750e-01	0.671875000000000
4.140625e-01	0.578125000000000
3.437500e-01	0.593750000000000
3.750000e-01	0.562500000000000
3.593750e-01	0.593750000000000
4.062500e-01	0.656250000000000
4.375000e-01	0.625000000000000
4.375000e-01	0.656250000000000
3.828125e-01	0.609375000000000
3.125000e-01	0.281250000000000
3.046875e-01	0.296875000000000
6.796875e-01	0.312500000000000
6.796875e-01	0.328125000000000
6.484375e-01	0.343750000000000
6.484375e-01	0.359375000000000
6.875000e-01	0.656250000000000
6.875000e-01	0.671875000000000
4.296875e-01	0.562500000000000
4.296875e-01	0.578125000000000
3.984375e-01	0.593750000000000
4.062500e-01	0.609375000000000
5.937500e-01	0.718750000000000
6.250000e-01	0.687500000000000
6.250000e-01	0.718750000000000
6.406250e-01	0.671875000000000
6.484375e-01	0.656250000000000
6.562500e-01	0.671875000000000
7.187500e-01	0.593750000000000
7.500000e-01	0.562500000000000
7.500000e-01	0.593750000000000
6.640625e-01	0.640625000000000
6.875000e-01	0.625000000000000
6.875000e-01	0.640625000000000
6.445312e-01	0.648437500000000
4.531250e-01	0.484375000000000
4.609375e-01	0.468750000000000
4.687500e-01	0.484375000000000
4.765625e-01	0.453125000000000
5.000000e-01	0.437500000000000
5.000000e-01	0.453125000000000
4.609375e-01	0.460937500000000
4.882812e-01	0.492187500000000
5.312500e-01	0.343750000000000
5.625000e-01	0.312500000000000
5.625000e-01	0.343750000000000
5.781250e-01	0.390625000000000
5.937500e-01	0.375000000000000
5.859375e-01	0.390625000000000
6.562500e-01	0.468750000000000
6.875000e-01	0.437500000000000
6.875000e-01	0.468750000000000
6.093750e-01	0.421875000000000
6.250000e-01	0.406250000000000
6.250000e-01	0.421875000000000
5.820312e-01	0.414062500000000
5.156250e-01	0.453125000000000
5.312500e-01	0.437500000000000
5.234375e-01	0.453125000000000
5.468750e-01	0.484375000000000
5.625000e-01	0.468750000000000
5.625000e-01	0.484375000000000
5.195312e-01	0.476562500000000
4.882812e-01	0.507812500000000
5.468750e-01	0.421875000000000
5.625000e-01	0.406250000000000
5.546875e-01	0.421875000000000
5.781250e-01	0.453125000000000
5.937500e-01	0.437500000000000
5.937500e-01	0.453125000000000
5.507812e-01	0.445312500000000
4.453125e-01	0.421875000000000
4.687500e-01	0.406250000000000
4.687500e-01	0.421875000000000
4.218750e-01	0.453125000000000
4.296875e-01	0.437500000000000
4.375000e-01	0.453125000000000
4.296875e-01	0.429687500000000
5.664062e-01	0.429687500000000
5.039062e-01	0.492187500000000
4.843750e-01	0.546875000000000
5.000000e-01	0.531250000000000
5.000000e-01	0.546875000000000
4.531250e-01	0.515625000000000
4.687500e-01	0.500000000000000
4.609375e-01	0.515625000000000
4.726562e-01	0.523437500000000
5.351562e-01	0.460937500000000
4.687500e-01	0.343750000000000
5.000000e-01	0.312500000000000
5.000000e-01	0.343750000000000
4.140625e-01	0.390625000000000
4.375000e-01	0.375000000000000
4.375000e-01	0.390625000000000
3.437500e-01	0.468750000000000
3.750000e-01	0.437500000000000
3.750000e-01	0.468750000000000
3.906250e-01	0.421875000000000
3.984375e-01	0.406250000000000
4.062500e-01	0.421875000000000
4.140625e-01	0.414062500000000
4.765625e-01	0.476562500000000
4.453125e-01	0.445312500000000
6.523438e-01	0.640625000000000
6.503906e-01	0.648437500000000
4.687500e-01	0.453125000000000
4.648438e-01	0.460937500000000
4.960938e-01	0.484375000000000
4.941406e-01	0.492187500000000
5.898438e-01	0.406250000000000
5.937500e-01	0.414062500000000
5.273438e-01	0.468750000000000
5.312500e-01	0.476562500000000
4.960938e-01	0.500000000000000
5.000000e-01	0.507812500000000
5.585938e-01	0.437500000000000
5.625000e-01	0.445312500000000
4.375000e-01	0.421875000000000
4.335938e-01	0.429687500000000
5.742188e-01	0.421875000000000
5.781250e-01	0.429687500000000
5.117188e-01	0.484375000000000
5.117188e-01	0.492187500000000
4.804688e-01	0.515625000000000
4.843750e-01	0.523437500000000
5.429688e-01	0.453125000000000
5.468750e-01	0.460937500000000
4.218750e-01	0.406250000000000
4.179688e-01	0.414062500000000
4.843750e-01	0.468750000000000
4.804688e-01	0.476562500000000
4.531250e-01	0.437500000000000
4.492188e-01	0.445312500000000
2.187500e-01	0.281250000000000
7.812500e-01	0.281250000000000
2.343750e-01	0.250000000000000
2.500000e-01	0.281250000000000
8.125000e-01	0.250000000000000
8.125000e-01	0.281250000000000
3.515625e-01	0.640625000000000
4.375000e-01	0.812500000000000
5.000000e-01	0.750000000000000
5.000000e-01	0.812500000000000
3.125000e-01	0.812500000000000
3.750000e-01	0.750000000000000
3.750000e-01	0.812500000000000
3.437500e-01	0.718750000000000
3.750000e-01	0.687500000000000
3.750000e-01	0.718750000000000
1.875000e-01	0.812500000000000
2.500000e-01	0.750000000000000
2.500000e-01	0.812500000000000
2.812500e-01	0.718750000000000
2.968750e-01	0.687500000000000
3.125000e-01	0.718750000000000
2.812500e-01	0.656250000000000
3.125000e-01	0.625000000000000
2.968750e-01	0.656250000000000
3.203125e-01	0.671875000000000
7.187500e-01	0.218750000000000
7.500000e-01	0.187500000000000
7.343750e-01	0.218750000000000
7.656250e-01	0.218750000000000
8.125000e-01	0.187500000000000
8.125000e-01	0.218750000000000
7.265625e-01	0.265625000000000
6.953125e-01	0.296875000000000
2.656250e-01	0.218750000000000
3.125000e-01	0.187500000000000
3.125000e-01	0.218750000000000
2.187500e-01	0.218750000000000
2.500000e-01	0.187500000000000
2.343750e-01	0.218750000000000
2.656250e-01	0.265625000000000
3.671875e-01	0.625000000000000
3.750000e-01	0.640625000000000
3.437500e-01	0.656250000000000
3.437500e-01	0.671875000000000
7.421875e-01	0.250000000000000
7.500000e-01	0.265625000000000
7.109375e-01	0.281250000000000
7.187500e-01	0.296875000000000
2.812500e-01	0.250000000000000
2.734375e-01	0.265625000000000
5.937500e-01	0.281250000000000
6.250000e-01	0.250000000000000
6.250000e-01	0.281250000000000
6.406250e-01	0.328125000000000
6.562500e-01	0.312500000000000
6.484375e-01	0.328125000000000
7.187500e-01	0.406250000000000
7.500000e-01	0.375000000000000
7.500000e-01	0.406250000000000
6.718750e-01	0.359375000000000
6.875000e-01	0.343750000000000
6.875000e-01	0.359375000000000
6.445312e-01	0.351562500000000
6.718750e-01	0.296875000000000
6.875000e-01	0.281250000000000
6.796875e-01	0.296875000000000
7.031250e-01	0.328125000000000
7.187500e-01	0.312500000000000
7.187500e-01	0.328125000000000
6.757812e-01	0.320312500000000
6.093750e-01	0.359375000000000
6.250000e-01	0.343750000000000
6.171875e-01	0.359375000000000
6.406250e-01	0.390625000000000
6.562500e-01	0.375000000000000
6.562500e-01	0.390625000000000
6.289062e-01	0.367187500000000
6.601562e-01	0.335937500000000
3.984375e-01	0.398437500000000
2.812500e-01	0.406250000000000
3.125000e-01	0.375000000000000
3.125000e-01	0.406250000000000
3.281250e-01	0.359375000000000
3.359375e-01	0.343750000000000
3.437500e-01	0.359375000000000
4.062500e-01	0.281250000000000
4.375000e-01	0.250000000000000
4.375000e-01	0.281250000000000
3.515625e-01	0.328125000000000
3.750000e-01	0.312500000000000
3.750000e-01	0.328125000000000
3.359375e-01	0.335937500000000
4.570312e-01	0.539062500000000
6.132812e-01	0.382812500000000
3.828125e-01	0.359375000000000
4.062500e-01	0.343750000000000
4.062500e-01	0.359375000000000
3.593750e-01	0.390625000000000
3.671875e-01	0.375000000000000
3.750000e-01	0.390625000000000
3.671875e-01	0.367187500000000
4.218750e-01	0.546875000000000
4.375000e-01	0.531250000000000
4.296875e-01	0.546875000000000
4.531250e-01	0.578125000000000
4.687500e-01	0.562500000000000
4.687500e-01	0.578125000000000
4.414062e-01	0.554687500000000
5.976562e-01	0.398437500000000
3.515625e-01	0.351562500000000
6.640625e-01	0.664062500000000
3.828125e-01	0.382812500000000
6.523438e-01	0.343750000000000
6.562500e-01	0.351562500000000
6.835938e-01	0.312500000000000
6.875000e-01	0.320312500000000
6.367188e-01	0.359375000000000
6.406250e-01	0.367187500000000
6.679688e-01	0.328125000000000
6.718750e-01	0.335937500000000
4.062500e-01	0.390625000000000
4.023438e-01	0.398437500000000
3.437500e-01	0.328125000000000
3.398438e-01	0.335937500000000
4.648438e-01	0.531250000000000
4.687500e-01	0.539062500000000
6.210938e-01	0.375000000000000
6.250000e-01	0.382812500000000
3.750000e-01	0.359375000000000
3.710938e-01	0.367187500000000
4.492188e-01	0.546875000000000
4.531250e-01	0.554687500000000
6.054688e-01	0.390625000000000
6.093750e-01	0.398437500000000
3.593750e-01	0.343750000000000
3.554688e-01	0.351562500000000
6.718750e-01	0.656250000000000
6.718750e-01	0.664062500000000
3.906250e-01	0.375000000000000
3.867188e-01	0.382812500000000
4.960938e-01	0.496093750000000
6.601562e-01	0.648437500000000
6.718750e-01	0.640625000000000
6.718750e-01	0.648437500000000
6.484375e-01	0.664062500000000
6.523438e-01	0.656250000000000
6.562500e-01	0.664062500000000
6.523438e-01	0.652343750000000
5.019531e-01	0.496093750000000
5.078125e-01	0.523437500000000
5.117188e-01	0.515625000000000
5.156250e-01	0.523437500000000
5.195312e-01	0.507812500000000
5.312500e-01	0.500000000000000
5.312500e-01	0.507812500000000
5.117188e-01	0.511718750000000
6.093750e-01	0.671875000000000
6.250000e-01	0.656250000000000
6.250000e-01	0.671875000000000
6.328125e-01	0.648437500000000
6.367188e-01	0.640625000000000
6.406250e-01	0.648437500000000
6.718750e-01	0.609375000000000
6.875000e-01	0.593750000000000
6.875000e-01	0.609375000000000
6.445312e-01	0.632812500000000
6.562500e-01	0.625000000000000
6.562500e-01	0.632812500000000
6.367188e-01	0.636718750000000
5.468750e-01	0.609375000000000
5.625000e-01	0.593750000000000
5.625000e-01	0.609375000000000
5.703125e-01	0.585937500000000
5.742188e-01	0.578125000000000
5.781250e-01	0.585937500000000
6.093750e-01	0.546875000000000
6.250000e-01	0.531250000000000
6.250000e-01	0.546875000000000
5.820312e-01	0.570312500000000
5.937500e-01	0.562500000000000
5.937500e-01	0.570312500000000
5.742188e-01	0.574218750000000
5.156250e-01	0.578125000000000
5.312500e-01	0.562500000000000
5.312500e-01	0.578125000000000
5.390625e-01	0.554687500000000
5.429688e-01	0.546875000000000
5.468750e-01	0.554687500000000
5.781250e-01	0.515625000000000
5.937500e-01	0.500000000000000
5.937500e-01	0.515625000000000
5.507812e-01	0.539062500000000
5.625000e-01	0.531250000000000
5.625000e-01	0.539062500000000
5.429688e-01	0.542968750000000
5.781250e-01	0.640625000000000
5.937500e-01	0.625000000000000
5.937500e-01	0.640625000000000
6.015625e-01	0.617187500000000
6.054688e-01	0.609375000000000
6.093750e-01	0.617187500000000
6.406250e-01	0.578125000000000
6.562500e-01	0.562500000000000
6.562500e-01	0.578125000000000
6.132812e-01	0.601562500000000
6.250000e-01	0.593750000000000
6.250000e-01	0.601562500000000
6.054688e-01	0.605468750000000
6.289062e-01	0.617187500000000
6.406250e-01	0.609375000000000
6.406250e-01	0.617187500000000
6.171875e-01	0.632812500000000
6.210938e-01	0.625000000000000
6.250000e-01	0.632812500000000
6.210938e-01	0.621093750000000
5.546875e-01	0.570312500000000
5.585938e-01	0.562500000000000
5.625000e-01	0.570312500000000
5.664062e-01	0.554687500000000
5.781250e-01	0.546875000000000
5.781250e-01	0.554687500000000
5.585938e-01	0.558593750000000
5.976562e-01	0.585937500000000
6.093750e-01	0.578125000000000
6.093750e-01	0.585937500000000
5.859375e-01	0.601562500000000
5.898438e-01	0.593750000000000
5.937500e-01	0.601562500000000
5.898438e-01	0.589843750000000
5.351562e-01	0.523437500000000
5.468750e-01	0.515625000000000
5.468750e-01	0.523437500000000
5.234375e-01	0.539062500000000
5.273438e-01	0.531250000000000
5.312500e-01	0.539062500000000
5.273438e-01	0.527343750000000
6.445312e-01	0.644531250000000
5.195312e-01	0.519531250000000
5.820312e-01	0.582031250000000
5.507812e-01	0.550781250000000
6.132812e-01	0.613281250000000
5.976562e-01	0.597656250000000
5.351562e-01	0.535156250000000
5.664062e-01	0.566406250000000
6.289062e-01	0.628906250000000
5.039062e-01	0.503906250000000
5.000000e-01	0.492187500000000
4.980469e-01	0.496093750000000
6.562500e-01	0.648437500000000
6.542969e-01	0.652343750000000
5.058594e-01	0.492187500000000
5.078125e-01	0.496093750000000
5.156250e-01	0.507812500000000
5.136719e-01	0.511718750000000
6.406250e-01	0.632812500000000
6.386719e-01	0.636718750000000
5.781250e-01	0.570312500000000
5.761719e-01	0.574218750000000
5.468750e-01	0.539062500000000
5.449219e-01	0.542968750000000
6.093750e-01	0.601562500000000
6.074219e-01	0.605468750000000
6.250000e-01	0.617187500000000
6.230469e-01	0.621093750000000
5.625000e-01	0.554687500000000
5.605469e-01	0.558593750000000
5.937500e-01	0.585937500000000
5.917969e-01	0.589843750000000
5.312500e-01	0.523437500000000
5.292969e-01	0.527343750000000
6.484375e-01	0.640625000000000
6.464844e-01	0.644531250000000
5.234375e-01	0.515625000000000
5.214844e-01	0.519531250000000
5.859375e-01	0.578125000000000
5.839844e-01	0.582031250000000
5.546875e-01	0.546875000000000
5.527344e-01	0.550781250000000
6.171875e-01	0.609375000000000
6.152344e-01	0.613281250000000
6.015625e-01	0.593750000000000
5.996094e-01	0.597656250000000
5.390625e-01	0.531250000000000
5.371094e-01	0.535156250000000
5.703125e-01	0.562500000000000
5.683594e-01	0.566406250000000
6.328125e-01	0.625000000000000
6.308594e-01	0.628906250000000
5.078125e-01	0.500000000000000
5.058594e-01	0.503906250000000
9.375000e-01	0.812500000000000
9.062500e-01	0.562500000000000
6.250000e-02	0.812500000000000
3.125000e-02	0.562500000000000
1	0.750000000000000
1	0.812500000000000
1	0.500000000000000
9.687500e-01	0.562500000000000
1.250000e-01	0.750000000000000
1.250000e-01	0.812500000000000
1.250000e-01	0.500000000000000
9.375000e-02	0.562500000000000
8.437500e-01	0.593750000000000
8.437500e-01	0.531250000000000
7.812500e-01	0.593750000000000
2.187500e-01	0.593750000000000
1.562500e-01	0.593750000000000
9.687500e-01	0.343750000000000
9.687500e-01	0.281250000000000
9.375000e-02	0.656250000000000
9.687500e-01	0.656250000000000
9.375000e-02	0.343750000000000
6.250000e-02	0.187500000000000
1.250000e-01	0.125000000000000
1.250000e-01	0.187500000000000
9.375000e-02	0.281250000000000
3.125000e-02	0.343750000000000
3.437500e-01	0.531250000000000
2.812500e-01	0.593750000000000
1.562500e-01	0.531250000000000
9.062500e-01	0.656250000000000
3.125000e-02	0.656250000000000
7.812500e-01	0.656250000000000
1.562500e-01	0.281250000000000
9.062500e-01	0.281250000000000
3.125000e-02	0.281250000000000
8.750000e-01	0.562500000000000
8.750000e-01	0.593750000000000
8.750000e-01	0.500000000000000
8.750000e-01	0.531250000000000
8.125000e-01	0.562500000000000
8.125000e-01	0.593750000000000
2.500000e-01	0.562500000000000
2.500000e-01	0.593750000000000
1.875000e-01	0.562500000000000
1.875000e-01	0.593750000000000
1	0.312500000000000
1	0.343750000000000
1	0.250000000000000
1	0.281250000000000
1.250000e-01	0.625000000000000
1.250000e-01	0.656250000000000
1	0.625000000000000
1	0.656250000000000
1.250000e-01	0.312500000000000
1.250000e-01	0.343750000000000
1.250000e-01	0.250000000000000
1.250000e-01	0.281250000000000
6.250000e-02	0.312500000000000
6.250000e-02	0.343750000000000
3.750000e-01	0.500000000000000
3.750000e-01	0.531250000000000
3.125000e-01	0.562500000000000
3.125000e-01	0.593750000000000
1.875000e-01	0.500000000000000
1.875000e-01	0.531250000000000
9.375000e-01	0.625000000000000
9.375000e-01	0.656250000000000
6.250000e-02	0.625000000000000
6.250000e-02	0.656250000000000
8.125000e-01	0.625000000000000
8.125000e-01	0.656250000000000
1.875000e-01	0.250000000000000
1.875000e-01	0.281250000000000
9.375000e-01	0.250000000000000
9.375000e-01	0.281250000000000
6.250000e-02	0.250000000000000
6.250000e-02	0.281250000000000
4.218750e-01	0.515625000000000
8.437500e-01	0.218750000000000
8.750000e-01	0.187500000000000
8.750000e-01	0.218750000000000
9.062500e-01	0.218750000000000
9.375000e-01	0.187500000000000
9.375000e-01	0.218750000000000
8.593750e-01	0.265625000000000
3.906250e-01	0.515625000000000
4.375000e-01	0.500000000000000
4.375000e-01	0.515625000000000
8.750000e-01	0.250000000000000
8.750000e-01	0.265625000000000
4.062500e-01	0.500000000000000
4.062500e-01	0.515625000000000
2.187500e-01	0.343750000000000
2.500000e-01	0.312500000000000
2.500000e-01	0.343750000000000
2.656250e-01	0.296875000000000
2.812500e-01	0.281250000000000
2.812500e-01	0.296875000000000
3.437500e-01	0.218750000000000
3.750000e-01	0.187500000000000
3.750000e-01	0.218750000000000
2.968750e-01	0.265625000000000
3.125000e-01	0.250000000000000
3.125000e-01	0.265625000000000
2.734375e-01	0.273437500000000
6.562500e-01	0.218750000000000
6.875000e-01	0.187500000000000
6.875000e-01	0.218750000000000
7.031250e-01	0.265625000000000
7.187500e-01	0.250000000000000
7.187500e-01	0.265625000000000
7.812500e-01	0.343750000000000
8.125000e-01	0.312500000000000
8.125000e-01	0.343750000000000
7.343750e-01	0.296875000000000
7.500000e-01	0.281250000000000
7.500000e-01	0.296875000000000
7.109375e-01	0.289062500000000
3.593750e-01	0.609375000000000
3.750000e-01	0.593750000000000
3.750000e-01	0.609375000000000
3.906250e-01	0.640625000000000
4.062500e-01	0.625000000000000
4.062500e-01	0.640625000000000
3.671875e-01	0.632812500000000
6.914062e-01	0.304687500000000
3.906250e-01	0.578125000000000
4.062500e-01	0.562500000000000
3.984375e-01	0.578125000000000
4.687500e-01	0.656250000000000
5.000000e-01	0.625000000000000
5.000000e-01	0.656250000000000
4.218750e-01	0.609375000000000
4.375000e-01	0.593750000000000
4.375000e-01	0.609375000000000
3.984375e-01	0.601562500000000
4.257812e-01	0.570312500000000
2.968750e-01	0.328125000000000
3.046875e-01	0.312500000000000
3.125000e-01	0.328125000000000
3.203125e-01	0.296875000000000
3.437500e-01	0.281250000000000
3.437500e-01	0.296875000000000
3.046875e-01	0.304687500000000
3.828125e-01	0.617187500000000
4.101562e-01	0.585937500000000
2.890625e-01	0.289062500000000
3.203125e-01	0.320312500000000
2.812500e-01	0.265625000000000
2.812500e-01	0.273437500000000
7.187500e-01	0.281250000000000
7.187500e-01	0.289062500000000
3.750000e-01	0.625000000000000
3.750000e-01	0.632812500000000
7.031250e-01	0.296875000000000
7.031250e-01	0.304687500000000
4.062500e-01	0.593750000000000
4.062500e-01	0.601562500000000
4.335938e-01	0.562500000000000
4.375000e-01	0.570312500000000
3.125000e-01	0.296875000000000
3.085938e-01	0.304687500000000
3.906250e-01	0.609375000000000
3.906250e-01	0.617187500000000
4.179688e-01	0.578125000000000
4.218750e-01	0.585937500000000
2.968750e-01	0.281250000000000
2.968750e-01	0.289062500000000
3.281250e-01	0.312500000000000
3.242188e-01	0.320312500000000
3.593750e-01	0.421875000000000
3.750000e-01	0.406250000000000
3.750000e-01	0.421875000000000
3.828125e-01	0.398437500000000
3.906250e-01	0.390625000000000
3.906250e-01	0.398437500000000
4.218750e-01	0.359375000000000
4.375000e-01	0.343750000000000
4.375000e-01	0.359375000000000
3.984375e-01	0.382812500000000
4.062500e-01	0.375000000000000
4.062500e-01	0.382812500000000
3.867188e-01	0.386718750000000
5.781250e-01	0.359375000000000
5.937500e-01	0.343750000000000
5.937500e-01	0.359375000000000
6.015625e-01	0.382812500000000
6.093750e-01	0.375000000000000
6.093750e-01	0.382812500000000
6.406250e-01	0.421875000000000
6.562500e-01	0.406250000000000
6.562500e-01	0.421875000000000
6.171875e-01	0.398437500000000
6.250000e-01	0.390625000000000
6.250000e-01	0.398437500000000
6.054688e-01	0.394531250000000
6.171875e-01	0.367187500000000
6.250000e-01	0.359375000000000
6.250000e-01	0.367187500000000
6.328125e-01	0.382812500000000
6.406250e-01	0.375000000000000
6.406250e-01	0.382812500000000
6.210938e-01	0.378906250000000
3.984375e-01	0.414062500000000
4.062500e-01	0.406250000000000
4.062500e-01	0.414062500000000
4.140625e-01	0.398437500000000
4.218750e-01	0.390625000000000
4.218750e-01	0.398437500000000
4.023438e-01	0.402343750000000
5.859375e-01	0.398437500000000
5.937500e-01	0.390625000000000
5.937500e-01	0.398437500000000
6.015625e-01	0.414062500000000
6.093750e-01	0.406250000000000
6.093750e-01	0.414062500000000
5.976562e-01	0.402343750000000
6.132812e-01	0.386718750000000
4.218750e-01	0.484375000000000
4.375000e-01	0.468750000000000
4.375000e-01	0.484375000000000
4.453125e-01	0.460937500000000
4.531250e-01	0.453125000000000
4.531250e-01	0.460937500000000
4.843750e-01	0.421875000000000
5.000000e-01	0.406250000000000
5.000000e-01	0.421875000000000
4.609375e-01	0.445312500000000
4.687500e-01	0.437500000000000
4.687500e-01	0.445312500000000
4.492188e-01	0.449218750000000
4.765625e-01	0.492187500000000
4.843750e-01	0.484375000000000
4.843750e-01	0.492187500000000
4.921875e-01	0.476562500000000
5.000000e-01	0.468750000000000
5.000000e-01	0.476562500000000
4.804688e-01	0.480468750000000
3.906250e-01	0.453125000000000
4.062500e-01	0.437500000000000
4.062500e-01	0.453125000000000
4.140625e-01	0.429687500000000
4.218750e-01	0.421875000000000
4.218750e-01	0.429687500000000
4.531250e-01	0.390625000000000
4.687500e-01	0.375000000000000
4.687500e-01	0.390625000000000
4.296875e-01	0.414062500000000
4.375000e-01	0.406250000000000
4.375000e-01	0.414062500000000
4.179688e-01	0.417968750000000
5.156250e-01	0.421875000000000
5.312500e-01	0.406250000000000
5.312500e-01	0.421875000000000
5.390625e-01	0.445312500000000
5.468750e-01	0.437500000000000
5.468750e-01	0.445312500000000
5.781250e-01	0.484375000000000
5.937500e-01	0.468750000000000
5.937500e-01	0.484375000000000
5.546875e-01	0.460937500000000
5.625000e-01	0.453125000000000
5.625000e-01	0.460937500000000
5.429688e-01	0.457031250000000
4.765625e-01	0.507812500000000
4.843750e-01	0.500000000000000
4.843750e-01	0.507812500000000
4.921875e-01	0.523437500000000
5.000000e-01	0.515625000000000
5.000000e-01	0.523437500000000
4.804688e-01	0.519531250000000
5.078125e-01	0.476562500000000
5.156250e-01	0.468750000000000
5.156250e-01	0.476562500000000
5.234375e-01	0.492187500000000
5.312500e-01	0.484375000000000
5.312500e-01	0.492187500000000
5.097656e-01	0.488281250000000
5.468750e-01	0.390625000000000
5.625000e-01	0.375000000000000
5.625000e-01	0.390625000000000
5.703125e-01	0.414062500000000
5.781250e-01	0.406250000000000
5.781250e-01	0.414062500000000
6.093750e-01	0.453125000000000
6.250000e-01	0.437500000000000
6.250000e-01	0.453125000000000
5.859375e-01	0.429687500000000
5.937500e-01	0.421875000000000
5.937500e-01	0.429687500000000
5.742188e-01	0.425781250000000
4.296875e-01	0.445312500000000
4.375000e-01	0.437500000000000
4.375000e-01	0.445312500000000
4.453125e-01	0.429687500000000
4.531250e-01	0.421875000000000
4.531250e-01	0.429687500000000
4.335938e-01	0.433593750000000
5.546875e-01	0.429687500000000
5.625000e-01	0.421875000000000
5.625000e-01	0.429687500000000
5.703125e-01	0.445312500000000
5.781250e-01	0.437500000000000
5.781250e-01	0.445312500000000
5.585938e-01	0.441406250000000
4.960938e-01	0.503906250000000
5.234375e-01	0.460937500000000
5.312500e-01	0.453125000000000
5.312500e-01	0.460937500000000
5.390625e-01	0.476562500000000
5.468750e-01	0.468750000000000
5.468750e-01	0.476562500000000
5.273438e-01	0.472656250000000
5.898438e-01	0.410156250000000
4.765625e-01	0.460937500000000
4.843750e-01	0.453125000000000
4.843750e-01	0.460937500000000
4.609375e-01	0.476562500000000
4.687500e-01	0.468750000000000
4.687500e-01	0.476562500000000
4.648438e-01	0.464843750000000
5.351562e-01	0.464843750000000
4.609375e-01	0.523437500000000
4.687500e-01	0.515625000000000
4.687500e-01	0.523437500000000
4.765625e-01	0.539062500000000
4.843750e-01	0.531250000000000
4.843750e-01	0.539062500000000
4.726562e-01	0.527343750000000
5.664062e-01	0.433593750000000
5.507812e-01	0.449218750000000
4.882812e-01	0.511718750000000
5.195312e-01	0.480468750000000
5.820312e-01	0.417968750000000
3.945312e-01	0.394531250000000
4.570312e-01	0.457031250000000
4.882812e-01	0.488281250000000
4.257812e-01	0.425781250000000
6.601562e-01	0.660156250000000
4.101562e-01	0.410156250000000
4.726562e-01	0.472656250000000
4.414062e-01	0.441406250000000
3.828125e-01	0.367187500000000
3.906250e-01	0.359375000000000
3.906250e-01	0.367187500000000
3.671875e-01	0.382812500000000
3.750000e-01	0.375000000000000
3.750000e-01	0.382812500000000
3.789062e-01	0.378906250000000
3.906250e-01	0.382812500000000
3.906250e-01	0.386718750000000
6.093750e-01	0.390625000000000
6.093750e-01	0.394531250000000
6.250000e-01	0.375000000000000
6.250000e-01	0.378906250000000
4.062500e-01	0.398437500000000
4.062500e-01	0.402343750000000
6.015625e-01	0.398437500000000
6.015625e-01	0.402343750000000
6.171875e-01	0.382812500000000
6.171875e-01	0.386718750000000
4.531250e-01	0.445312500000000
4.531250e-01	0.449218750000000
4.843750e-01	0.476562500000000
4.843750e-01	0.480468750000000
4.218750e-01	0.414062500000000
4.218750e-01	0.417968750000000
5.468750e-01	0.453125000000000
5.468750e-01	0.457031250000000
4.843750e-01	0.515625000000000
4.843750e-01	0.519531250000000
5.156250e-01	0.484375000000000
5.156250e-01	0.488281250000000
5.781250e-01	0.421875000000000
5.781250e-01	0.425781250000000
4.375000e-01	0.429687500000000
4.375000e-01	0.433593750000000
5.625000e-01	0.437500000000000
5.625000e-01	0.441406250000000
4.980469e-01	0.500000000000000
5.000000e-01	0.503906250000000
5.312500e-01	0.468750000000000
5.312500e-01	0.472656250000000
5.937500e-01	0.406250000000000
5.937500e-01	0.410156250000000
4.687500e-01	0.460937500000000
4.687500e-01	0.464843750000000
5.390625e-01	0.460937500000000
5.390625e-01	0.464843750000000
4.765625e-01	0.523437500000000
4.765625e-01	0.527343750000000
5.703125e-01	0.429687500000000
5.703125e-01	0.433593750000000
5.546875e-01	0.445312500000000
5.546875e-01	0.449218750000000
4.921875e-01	0.507812500000000
4.921875e-01	0.511718750000000
5.234375e-01	0.476562500000000
5.234375e-01	0.480468750000000
5.859375e-01	0.414062500000000
5.859375e-01	0.417968750000000
3.984375e-01	0.390625000000000
3.984375e-01	0.394531250000000
4.609375e-01	0.453125000000000
4.609375e-01	0.457031250000000
4.921875e-01	0.484375000000000
4.902344e-01	0.488281250000000
4.296875e-01	0.421875000000000
4.296875e-01	0.425781250000000
6.640625e-01	0.656250000000000
6.640625e-01	0.660156250000000
4.140625e-01	0.406250000000000
4.140625e-01	0.410156250000000
4.765625e-01	0.468750000000000
4.765625e-01	0.472656250000000
4.453125e-01	0.437500000000000
4.453125e-01	0.441406250000000
3.828125e-01	0.375000000000000
3.828125e-01	0.378906250000000
5.019531e-01	0.501953125000000
5.039062e-01	0.500000000000000
5.039062e-01	0.501953125000000
9.375000e-02	0.593750000000000
9.687500e-01	0.593750000000000
3.125000e-02	0.593750000000000
9.062500e-01	0.593750000000000
8.437500e-01	0.406250000000000
9.375000e-02	0.406250000000000
9.687500e-01	0.406250000000000
8.437500e-01	0.718750000000000
8.437500e-01	0.656250000000000
9.375000e-02	0.718750000000000
9.687500e-01	0.718750000000000
2.187500e-01	0.718750000000000
2.187500e-01	0.656250000000000
9.062500e-01	0.343750000000000
3.125000e-02	0.718750000000000
9.062500e-01	0.718750000000000
1.562500e-01	0.718750000000000
8.437500e-01	0.343750000000000
1.562500e-01	0.343750000000000
1.562500e-01	0.656250000000000
1.562500e-01	0.406250000000000
9.062500e-01	0.406250000000000
3.125000e-02	0.406250000000000
1.250000e-01	0.562500000000000
1.250000e-01	0.593750000000000
1	0.562500000000000
1	0.593750000000000
6.250000e-02	0.562500000000000
6.250000e-02	0.593750000000000
9.375000e-01	0.562500000000000
9.375000e-01	0.593750000000000
8.750000e-01	0.375000000000000
8.750000e-01	0.406250000000000
1.250000e-01	0.375000000000000
1.250000e-01	0.406250000000000
1	0.375000000000000
1	0.406250000000000
8.750000e-01	0.687500000000000
8.750000e-01	0.718750000000000
8.750000e-01	0.625000000000000
8.750000e-01	0.656250000000000
1.250000e-01	0.687500000000000
1.250000e-01	0.718750000000000
1	0.687500000000000
1	0.718750000000000
2.500000e-01	0.687500000000000
2.500000e-01	0.718750000000000
2.500000e-01	0.625000000000000
2.500000e-01	0.656250000000000
9.375000e-01	0.312500000000000
9.375000e-01	0.343750000000000
6.250000e-02	0.687500000000000
6.250000e-02	0.718750000000000
9.375000e-01	0.687500000000000
9.375000e-01	0.718750000000000
1.875000e-01	0.687500000000000
1.875000e-01	0.718750000000000
8.750000e-01	0.312500000000000
8.750000e-01	0.343750000000000
1.875000e-01	0.312500000000000
1.875000e-01	0.343750000000000
1.875000e-01	0.625000000000000
1.875000e-01	0.656250000000000
1.875000e-01	0.375000000000000
1.875000e-01	0.406250000000000
9.375000e-01	0.375000000000000
9.375000e-01	0.406250000000000
6.250000e-02	0.375000000000000
6.250000e-02	0.406250000000000
7.343750e-01	0.234375000000000
7.500000e-01	0.218750000000000
7.500000e-01	0.234375000000000
7.656250e-01	0.234375000000000
7.812500e-01	0.218750000000000
7.812500e-01	0.234375000000000
7.656250e-01	0.265625000000000
7.812500e-01	0.250000000000000
7.812500e-01	0.265625000000000
7.421875e-01	0.257812500000000
7.265625e-01	0.273437500000000
2.968750e-01	0.671875000000000
3.125000e-01	0.656250000000000
3.125000e-01	0.671875000000000
3.281250e-01	0.703125000000000
3.437500e-01	0.687500000000000
3.437500e-01	0.703125000000000
2.968750e-01	0.703125000000000
3.125000e-01	0.687500000000000
3.125000e-01	0.703125000000000
3.203125e-01	0.679687500000000
4.062500e-01	0.718750000000000
4.375000e-01	0.687500000000000
4.375000e-01	0.718750000000000
3.593750e-01	0.671875000000000
3.750000e-01	0.656250000000000
3.750000e-01	0.671875000000000
3.281250e-01	0.640625000000000
3.437500e-01	0.625000000000000
3.437500e-01	0.640625000000000
3.515625e-01	0.648437500000000
2.656250e-01	0.234375000000000
2.812500e-01	0.218750000000000
2.812500e-01	0.234375000000000
2.343750e-01	0.234375000000000
2.500000e-01	0.218750000000000
2.500000e-01	0.234375000000000
2.343750e-01	0.265625000000000
2.500000e-01	0.250000000000000
2.500000e-01	0.265625000000000
2.578125e-01	0.257812500000000
7.500000e-01	0.250000000000000
7.500000e-01	0.257812500000000
7.343750e-01	0.265625000000000
7.343750e-01	0.273437500000000
3.281250e-01	0.671875000000000
3.281250e-01	0.679687500000000
3.593750e-01	0.640625000000000
3.593750e-01	0.648437500000000
2.656250e-01	0.250000000000000
2.656250e-01	0.257812500000000
2.968750e-01	0.359375000000000
3.125000e-01	0.343750000000000
3.125000e-01	0.359375000000000
3.203125e-01	0.335937500000000
3.281250e-01	0.328125000000000
3.281250e-01	0.335937500000000
3.593750e-01	0.296875000000000
3.750000e-01	0.281250000000000
3.750000e-01	0.296875000000000
3.359375e-01	0.320312500000000
3.437500e-01	0.312500000000000
3.437500e-01	0.320312500000000
3.242188e-01	0.324218750000000
3.906250e-01	0.546875000000000
4.062500e-01	0.531250000000000
4.062500e-01	0.546875000000000
4.140625e-01	0.570312500000000
4.218750e-01	0.562500000000000
4.218750e-01	0.570312500000000
4.531250e-01	0.609375000000000
4.687500e-01	0.593750000000000
4.687500e-01	0.609375000000000
4.296875e-01	0.585937500000000
4.375000e-01	0.578125000000000
4.375000e-01	0.585937500000000
4.179688e-01	0.582031250000000
3.203125e-01	0.304687500000000
3.281250e-01	0.296875000000000
3.281250e-01	0.304687500000000
3.046875e-01	0.320312500000000
3.125000e-01	0.312500000000000
3.125000e-01	0.320312500000000
3.085938e-01	0.308593750000000
4.296875e-01	0.554687500000000
4.375000e-01	0.546875000000000
4.375000e-01	0.554687500000000
4.453125e-01	0.570312500000000
4.531250e-01	0.562500000000000
4.531250e-01	0.570312500000000
4.335938e-01	0.566406250000000
3.984375e-01	0.585937500000000
4.062500e-01	0.578125000000000
4.062500e-01	0.585937500000000
4.140625e-01	0.601562500000000
4.218750e-01	0.593750000000000
4.218750e-01	0.601562500000000
4.101562e-01	0.589843750000000
4.257812e-01	0.574218750000000
6.796875e-01	0.304687500000000
6.875000e-01	0.296875000000000
6.875000e-01	0.304687500000000
6.953125e-01	0.320312500000000
7.031250e-01	0.312500000000000
7.031250e-01	0.320312500000000
6.914062e-01	0.308593750000000
3.281250e-01	0.390625000000000
3.437500e-01	0.375000000000000
3.437500e-01	0.390625000000000
3.515625e-01	0.367187500000000
3.593750e-01	0.359375000000000
3.593750e-01	0.367187500000000
3.906250e-01	0.328125000000000
4.062500e-01	0.312500000000000
4.062500e-01	0.328125000000000
3.671875e-01	0.351562500000000
3.750000e-01	0.343750000000000
3.750000e-01	0.351562500000000
3.554688e-01	0.355468750000000
4.453125e-01	0.539062500000000
4.531250e-01	0.531250000000000
4.531250e-01	0.539062500000000
4.843750e-01	0.578125000000000
5.000000e-01	0.562500000000000
5.000000e-01	0.578125000000000
4.609375e-01	0.554687500000000
4.687500e-01	0.546875000000000
4.687500e-01	0.554687500000000
4.492188e-01	0.550781250000000
3.710938e-01	0.371093750000000
4.648438e-01	0.535156250000000
3.515625e-01	0.335937500000000
3.593750e-01	0.328125000000000
3.593750e-01	0.335937500000000
3.359375e-01	0.351562500000000
3.437500e-01	0.343750000000000
3.437500e-01	0.351562500000000
3.398438e-01	0.339843750000000
6.406250e-01	0.296875000000000
6.562500e-01	0.281250000000000
6.562500e-01	0.296875000000000
6.640625e-01	0.320312500000000
6.718750e-01	0.312500000000000
6.718750e-01	0.320312500000000
7.031250e-01	0.359375000000000
7.187500e-01	0.343750000000000
7.187500e-01	0.359375000000000
6.796875e-01	0.335937500000000
6.875000e-01	0.328125000000000
6.875000e-01	0.335937500000000
6.679688e-01	0.332031250000000
6.093750e-01	0.328125000000000
6.250000e-01	0.312500000000000
6.250000e-01	0.328125000000000
6.328125e-01	0.351562500000000
6.406250e-01	0.343750000000000
6.406250e-01	0.351562500000000
6.718750e-01	0.390625000000000
6.875000e-01	0.375000000000000
6.875000e-01	0.390625000000000
6.484375e-01	0.367187500000000
6.562500e-01	0.359375000000000
6.562500e-01	0.367187500000000
6.367188e-01	0.363281250000000
6.835938e-01	0.316406250000000
6.484375e-01	0.335937500000000
6.562500e-01	0.328125000000000
6.562500e-01	0.335937500000000
6.640625e-01	0.351562500000000
6.718750e-01	0.343750000000000
6.718750e-01	0.351562500000000
6.523438e-01	0.347656250000000
4.414062e-01	0.558593750000000
4.570312e-01	0.542968750000000
6.601562e-01	0.339843750000000
6.289062e-01	0.371093750000000
6.757812e-01	0.324218750000000
6.445312e-01	0.355468750000000
3.320312e-01	0.332031250000000
3.632812e-01	0.363281250000000
3.476562e-01	0.347656250000000
3.164062e-01	0.316406250000000
3.281250e-01	0.320312500000000
3.281250e-01	0.324218750000000
4.218750e-01	0.578125000000000
4.218750e-01	0.582031250000000
3.125000e-01	0.304687500000000
3.125000e-01	0.308593750000000
4.375000e-01	0.562500000000000
4.375000e-01	0.566406250000000
4.140625e-01	0.585937500000000
4.140625e-01	0.589843750000000
4.296875e-01	0.570312500000000
4.296875e-01	0.574218750000000
6.953125e-01	0.304687500000000
6.953125e-01	0.308593750000000
3.593750e-01	0.351562500000000
3.593750e-01	0.355468750000000
4.531250e-01	0.546875000000000
4.531250e-01	0.550781250000000
3.750000e-01	0.367187500000000
3.750000e-01	0.371093750000000
4.687500e-01	0.531250000000000
4.687500e-01	0.535156250000000
3.437500e-01	0.335937500000000
3.437500e-01	0.339843750000000
6.718750e-01	0.328125000000000
6.718750e-01	0.332031250000000
6.406250e-01	0.359375000000000
6.406250e-01	0.363281250000000
6.875000e-01	0.312500000000000
6.875000e-01	0.316406250000000
6.562500e-01	0.343750000000000
6.562500e-01	0.347656250000000
4.453125e-01	0.554687500000000
4.453125e-01	0.558593750000000
4.609375e-01	0.539062500000000
4.609375e-01	0.542968750000000
6.640625e-01	0.335937500000000
6.640625e-01	0.339843750000000
6.328125e-01	0.367187500000000
6.328125e-01	0.371093750000000
6.796875e-01	0.320312500000000
6.796875e-01	0.324218750000000
6.484375e-01	0.351562500000000
6.484375e-01	0.355468750000000
3.359375e-01	0.328125000000000
3.359375e-01	0.332031250000000
3.671875e-01	0.359375000000000
3.671875e-01	0.363281250000000
3.515625e-01	0.343750000000000
3.515625e-01	0.347656250000000
3.203125e-01	0.312500000000000
3.203125e-01	0.316406250000000
4.882812e-01	0.496093750000000
4.921875e-01	0.492187500000000
4.921875e-01	0.496093750000000
4.960938e-01	0.488281250000000
5.000000e-01	0.484375000000000
5.000000e-01	0.488281250000000
4.902344e-01	0.490234375000000
4.980469e-01	0.501953125000000
5.117188e-01	0.496093750000000
5.156250e-01	0.492187500000000
5.156250e-01	0.496093750000000
5.039062e-01	0.488281250000000
5.078125e-01	0.484375000000000
5.078125e-01	0.488281250000000
5.097656e-01	0.490234375000000
5.039062e-01	0.511718750000000
5.078125e-01	0.507812500000000
5.078125e-01	0.511718750000000
5.117188e-01	0.503906250000000
5.156250e-01	0.500000000000000
5.156250e-01	0.503906250000000
5.058594e-01	0.505859375000000
6.171875e-01	0.648437500000000
6.250000e-01	0.640625000000000
6.250000e-01	0.648437500000000
6.289062e-01	0.636718750000000
6.328125e-01	0.632812500000000
6.328125e-01	0.636718750000000
6.484375e-01	0.617187500000000
6.562500e-01	0.609375000000000
6.562500e-01	0.617187500000000
6.367188e-01	0.628906250000000
6.406250e-01	0.625000000000000
6.406250e-01	0.628906250000000
6.308594e-01	0.630859375000000
5.546875e-01	0.585937500000000
5.625000e-01	0.578125000000000
5.625000e-01	0.585937500000000
5.664062e-01	0.574218750000000
5.703125e-01	0.570312500000000
5.703125e-01	0.574218750000000
5.859375e-01	0.554687500000000
5.937500e-01	0.546875000000000
5.937500e-01	0.554687500000000
5.742188e-01	0.566406250000000
5.781250e-01	0.562500000000000
5.781250e-01	0.566406250000000
5.683594e-01	0.568359375000000
5.234375e-01	0.554687500000000
5.312500e-01	0.546875000000000
5.312500e-01	0.554687500000000
5.351562e-01	0.542968750000000
5.390625e-01	0.539062500000000
5.390625e-01	0.542968750000000
5.546875e-01	0.523437500000000
5.625000e-01	0.515625000000000
5.625000e-01	0.523437500000000
5.429688e-01	0.535156250000000
5.468750e-01	0.531250000000000
5.468750e-01	0.535156250000000
5.371094e-01	0.537109375000000
5.859375e-01	0.617187500000000
5.937500e-01	0.609375000000000
5.937500e-01	0.617187500000000
5.976562e-01	0.605468750000000
6.015625e-01	0.601562500000000
6.015625e-01	0.605468750000000
6.171875e-01	0.585937500000000
6.250000e-01	0.578125000000000
6.250000e-01	0.585937500000000
6.054688e-01	0.597656250000000
6.093750e-01	0.593750000000000
6.093750e-01	0.597656250000000
5.996094e-01	0.599609375000000
6.015625e-01	0.632812500000000
6.093750e-01	0.625000000000000
6.093750e-01	0.632812500000000
6.132812e-01	0.621093750000000
6.171875e-01	0.617187500000000
6.171875e-01	0.621093750000000
6.328125e-01	0.601562500000000
6.406250e-01	0.593750000000000
6.406250e-01	0.601562500000000
6.210938e-01	0.613281250000000
6.250000e-01	0.609375000000000
6.250000e-01	0.613281250000000
6.152344e-01	0.615234375000000
5.390625e-01	0.570312500000000
5.468750e-01	0.562500000000000
5.468750e-01	0.570312500000000
5.507812e-01	0.558593750000000
5.546875e-01	0.554687500000000
5.546875e-01	0.558593750000000
5.703125e-01	0.539062500000000
5.781250e-01	0.531250000000000
5.781250e-01	0.539062500000000
5.585938e-01	0.550781250000000
5.625000e-01	0.546875000000000
5.625000e-01	0.550781250000000
5.527344e-01	0.552734375000000
5.703125e-01	0.601562500000000
5.781250e-01	0.593750000000000
5.781250e-01	0.601562500000000
5.820312e-01	0.589843750000000
5.859375e-01	0.585937500000000
5.859375e-01	0.589843750000000
6.015625e-01	0.570312500000000
6.093750e-01	0.562500000000000
6.093750e-01	0.570312500000000
5.898438e-01	0.582031250000000
5.937500e-01	0.578125000000000
5.937500e-01	0.582031250000000
5.839844e-01	0.583984375000000
5.078125e-01	0.539062500000000
5.156250e-01	0.531250000000000
5.156250e-01	0.539062500000000
5.195312e-01	0.527343750000000
5.234375e-01	0.523437500000000
5.234375e-01	0.527343750000000
5.390625e-01	0.507812500000000
5.468750e-01	0.500000000000000
5.468750e-01	0.507812500000000
5.273438e-01	0.519531250000000
5.312500e-01	0.515625000000000
5.312500e-01	0.519531250000000
5.214844e-01	0.521484375000000
6.328125e-01	0.664062500000000
6.406250e-01	0.656250000000000
6.406250e-01	0.664062500000000
6.445312e-01	0.652343750000000
6.484375e-01	0.648437500000000
6.484375e-01	0.652343750000000
6.640625e-01	0.632812500000000
6.718750e-01	0.625000000000000
6.718750e-01	0.632812500000000
6.523438e-01	0.644531250000000
6.562500e-01	0.640625000000000
6.562500e-01	0.644531250000000
6.464844e-01	0.646484375000000
5.273438e-01	0.535156250000000
5.312500e-01	0.531250000000000
5.312500e-01	0.535156250000000
5.351562e-01	0.527343750000000
5.390625e-01	0.523437500000000
5.390625e-01	0.527343750000000
5.292969e-01	0.529296875000000
5.898438e-01	0.597656250000000
5.937500e-01	0.593750000000000
5.937500e-01	0.597656250000000
5.976562e-01	0.589843750000000
6.015625e-01	0.585937500000000
6.015625e-01	0.589843750000000
5.917969e-01	0.591796875000000
5.664062e-01	0.558593750000000
5.703125e-01	0.554687500000000
5.703125e-01	0.558593750000000
5.585938e-01	0.566406250000000
5.625000e-01	0.562500000000000
5.625000e-01	0.566406250000000
5.605469e-01	0.560546875000000
6.210938e-01	0.628906250000000
6.250000e-01	0.625000000000000
6.250000e-01	0.628906250000000
6.289062e-01	0.621093750000000
6.328125e-01	0.617187500000000
6.328125e-01	0.621093750000000
6.230469e-01	0.623046875000000
6.132812e-01	0.605468750000000
6.171875e-01	0.601562500000000
6.171875e-01	0.605468750000000
6.054688e-01	0.613281250000000
6.093750e-01	0.609375000000000
6.093750e-01	0.613281250000000
6.074219e-01	0.607421875000000
5.507812e-01	0.542968750000000
5.546875e-01	0.539062500000000
5.546875e-01	0.542968750000000
5.429688e-01	0.550781250000000
5.468750e-01	0.546875000000000
5.468750e-01	0.550781250000000
5.449219e-01	0.544921875000000
5.820312e-01	0.574218750000000
5.859375e-01	0.570312500000000
5.859375e-01	0.574218750000000
5.742188e-01	0.582031250000000
5.781250e-01	0.578125000000000
5.781250e-01	0.582031250000000
5.761719e-01	0.576171875000000
6.445312e-01	0.636718750000000
6.484375e-01	0.632812500000000
6.484375e-01	0.636718750000000
6.367188e-01	0.644531250000000
6.406250e-01	0.640625000000000
6.406250e-01	0.644531250000000
6.386719e-01	0.638671875000000
5.195312e-01	0.511718750000000
5.234375e-01	0.507812500000000
5.234375e-01	0.511718750000000
5.117188e-01	0.519531250000000
5.156250e-01	0.515625000000000
5.156250e-01	0.519531250000000
5.136719e-01	0.513671875000000
5.058594e-01	0.494140625000000
6.523438e-01	0.660156250000000
6.562500e-01	0.656250000000000
6.562500e-01	0.660156250000000
6.601562e-01	0.652343750000000
6.640625e-01	0.648437500000000
6.640625e-01	0.652343750000000
6.542969e-01	0.654296875000000
4.980469e-01	0.498046875000000
5.019531e-01	0.498046875000000
4.941406e-01	0.494140625000000
6.503906e-01	0.650390625000000
5.097656e-01	0.509765625000000
6.347656e-01	0.634765625000000
5.722656e-01	0.572265625000000
5.410156e-01	0.541015625000000
6.035156e-01	0.603515625000000
6.191406e-01	0.619140625000000
5.566406e-01	0.556640625000000
5.878906e-01	0.587890625000000
5.253906e-01	0.525390625000000
6.425781e-01	0.642578125000000
5.175781e-01	0.517578125000000
5.800781e-01	0.580078125000000
5.488281e-01	0.548828125000000
6.113281e-01	0.611328125000000
5.957031e-01	0.595703125000000
5.332031e-01	0.533203125000000
5.644531e-01	0.564453125000000
6.269531e-01	0.626953125000000
4.921875e-01	0.488281250000000
4.921875e-01	0.490234375000000
5.000000e-01	0.500000000000000
5.000000e-01	0.501953125000000
5.117188e-01	0.488281250000000
5.117188e-01	0.490234375000000
5.078125e-01	0.503906250000000
5.078125e-01	0.505859375000000
6.328125e-01	0.628906250000000
6.328125e-01	0.630859375000000
5.703125e-01	0.566406250000000
5.703125e-01	0.568359375000000
5.390625e-01	0.535156250000000
5.390625e-01	0.537109375000000
6.015625e-01	0.597656250000000
6.015625e-01	0.599609375000000
6.171875e-01	0.613281250000000
6.171875e-01	0.615234375000000
5.546875e-01	0.550781250000000
5.546875e-01	0.552734375000000
5.859375e-01	0.582031250000000
5.859375e-01	0.583984375000000
5.234375e-01	0.519531250000000
5.234375e-01	0.521484375000000
6.484375e-01	0.644531250000000
6.484375e-01	0.646484375000000
5.312500e-01	0.527343750000000
5.312500e-01	0.529296875000000
5.937500e-01	0.589843750000000
5.937500e-01	0.591796875000000
5.625000e-01	0.558593750000000
5.625000e-01	0.560546875000000
6.250000e-01	0.621093750000000
6.250000e-01	0.623046875000000
6.093750e-01	0.605468750000000
6.093750e-01	0.607421875000000
5.468750e-01	0.542968750000000
5.468750e-01	0.544921875000000
5.781250e-01	0.574218750000000
5.781250e-01	0.576171875000000
6.406250e-01	0.636718750000000
6.406250e-01	0.638671875000000
5.156250e-01	0.511718750000000
5.156250e-01	0.513671875000000
5.078125e-01	0.492187500000000
5.078125e-01	0.494140625000000
6.562500e-01	0.652343750000000
6.562500e-01	0.654296875000000
5.000000e-01	0.496093750000000
5.000000e-01	0.498046875000000
5.039062e-01	0.496093750000000
5.039062e-01	0.498046875000000
4.960938e-01	0.492187500000000
4.960938e-01	0.494140625000000
6.523438e-01	0.648437500000000
6.523438e-01	0.650390625000000
5.117188e-01	0.507812500000000
5.117188e-01	0.509765625000000
6.367188e-01	0.632812500000000
6.367188e-01	0.634765625000000
5.742188e-01	0.570312500000000
5.742188e-01	0.572265625000000
5.429688e-01	0.539062500000000
5.429688e-01	0.541015625000000
6.054688e-01	0.601562500000000
6.054688e-01	0.603515625000000
6.210938e-01	0.617187500000000
6.210938e-01	0.619140625000000
5.585938e-01	0.554687500000000
5.585938e-01	0.556640625000000
5.898438e-01	0.585937500000000
5.898438e-01	0.587890625000000
5.273438e-01	0.523437500000000
5.273438e-01	0.525390625000000
6.445312e-01	0.640625000000000
6.445312e-01	0.642578125000000
5.195312e-01	0.515625000000000
5.195312e-01	0.517578125000000
5.820312e-01	0.578125000000000
5.820312e-01	0.580078125000000
5.507812e-01	0.546875000000000
5.507812e-01	0.548828125000000
6.132812e-01	0.609375000000000
6.132812e-01	0.611328125000000
5.976562e-01	0.593750000000000
5.976562e-01	0.595703125000000
5.351562e-01	0.531250000000000
5.351562e-01	0.533203125000000
5.664062e-01	0.562500000000000
5.664062e-01	0.564453125000000
6.289062e-01	0.625000000000000
6.289062e-01	0.626953125000000
1.250000e-01	0.125000000000000
6.250000e-02	0.562500000000000
6.250000e-01	0.125000000000000
5.019531e-01	0.501953125000000
5.625000e-01	0.312500000000000
3.125000e-02	0.281250000000000
8.750000e-01	0.125000000000000
7.656250e-01	0.265625000000000
3.750000e-01	0.125000000000000
2.578125e-01	0.257812500000000
5.625000e-01	0.812500000000000
6.250000e-02	0.812500000000000
8.125000e-01	0.562500000000000
8.125000e-01	0.812500000000000
3.125000e-01	0.562500000000000
3.125000e-01	0.812500000000000
2.812500e-01	0.406250000000000
5.312500e-01	0.656250000000000
4.062500e-01	0.281250000000000
3.789062e-01	0.378906250000000
6.562500e-01	0.531250000000000
6.269531e-01	0.626953125000000
2.812500e-01	0.656250000000000
5.312500e-01	0.406250000000000
3.906250e-01	0.515625000000000
3.906250e-01	0.640625000000000
6.562500e-01	0.281250000000000
6.328125e-01	0.382812500000000
5.156250e-01	0.578125000000000
5.781250e-01	0.515625000000000
5.644531e-01	0.564453125000000
8.125000e-01	0.437500000000000
3.125000e-02	0.406250000000000
9.062500e-01	0.281250000000000
9.062500e-01	0.406250000000000
1.562500e-01	0.281250000000000
1.562500e-01	0.406250000000000
3.906250e-01	0.578125000000000
5.156250e-01	0.453125000000000
3.906250e-01	0.453125000000000
4.531250e-01	0.515625000000000
4.453125e-01	0.570312500000000
5.781250e-01	0.390625000000000
5.703125e-01	0.445312500000000
4.531250e-01	0.390625000000000
4.414062e-01	0.441406250000000
5.078125e-01	0.539062500000000
5.390625e-01	0.507812500000000
5.332031e-01	0.533203125000000
7.812500e-01	0.656250000000000
3.125000e-02	0.656250000000000
9.375000e-01	0.562500000000000
9.062500e-01	0.656250000000000
1.562500e-01	0.531250000000000
1.562500e-01	0.656250000000000
8.125000e-01	0.187500000000000
1	0.125000000000000
9.375000e-01	0.187500000000000
5.625000e-01	0.187500000000000
7.500000e-01	0.125000000000000
6.875000e-01	0.187500000000000
6.406250e-01	0.328125000000000
3.750000e-01	1.000000000000000
4.375000e-01	0.812500000000000
5.000000e-01	1.000000000000000
1.250000e-01	1.000000000000000
1.875000e-01	0.812500000000000
2.500000e-01	1.000000000000000
2.812500e-01	0.718750000000000
8.750000e-01	1.000000000000000
9.375000e-01	0.812500000000000
1	1.000000000000000
6.250000e-01	1.000000000000000
6.875000e-01	0.812500000000000
7.500000e-01	1.000000000000000
6.562500e-01	0.718750000000000
3.125000e-01	0.187500000000000
5.000000e-01	0.125000000000000
4.375000e-01	0.187500000000000
6.250000e-02	0.187500000000000
2.500000e-01	0.125000000000000
1.875000e-01	0.187500000000000
2.812500e-01	0.343750000000000
7.031250e-01	0.265625000000000
6.953125e-01	0.320312500000000
3.281250e-01	0.640625000000000
3.281250e-01	0.703125000000000
7.187500e-01	0.656250000000000
7.187500e-01	0.718750000000000
3.437500e-01	0.281250000000000
3.164062e-01	0.316406250000000
4.531250e-01	0.484375000000000
5.625000e-01	0.750000000000000
5.781250e-01	0.640625000000000
5.937500e-01	0.718750000000000
6.406250e-01	0.578125000000000
7.500000e-01	0.562500000000000
7.187500e-01	0.593750000000000
5.703125e-01	0.601562500000000
4.843750e-01	0.453125000000000
4.726562e-01	0.472656250000000
6.015625e-01	0.570312500000000
5.957031e-01	0.595703125000000
5.312500e-01	0.343750000000000
5.937500e-01	0.281250000000000
5.937500e-01	0.343750000000000
6.562500e-01	0.468750000000000
7.187500e-01	0.406250000000000
7.500000e-01	0.500000000000000
5.703125e-01	0.414062500000000
4.453125e-01	0.539062500000000
5.078125e-01	0.476562500000000
4.062500e-01	0.718750000000000
4.687500e-01	0.656250000000000
5.000000e-01	0.750000000000000
2.812500e-01	0.593750000000000
3.437500e-01	0.531250000000000
3.437500e-01	0.593750000000000
3.906250e-01	0.609375000000000
3.906250e-01	0.328125000000000
5.000000e-01	0.312500000000000
4.687500e-01	0.343750000000000
3.125000e-01	0.500000000000000
3.281250e-01	0.390625000000000
3.437500e-01	0.468750000000000
3.906250e-01	0.421875000000000
6.015625e-01	0.382812500000000
6.015625e-01	0.414062500000000
4.765625e-01	0.507812500000000
4.765625e-01	0.539062500000000
5.390625e-01	0.445312500000000
5.390625e-01	0.476562500000000
4.140625e-01	0.570312500000000
4.140625e-01	0.601562500000000
4.218750e-01	0.390625000000000
4.101562e-01	0.410156250000000
6.328125e-01	0.601562500000000
6.875000e-01	0.593750000000000
6.718750e-01	0.609375000000000
5.937500e-01	0.687500000000000
6.015625e-01	0.632812500000000
6.093750e-01	0.671875000000000
6.328125e-01	0.664062500000000
6.640625e-01	0.632812500000000
6.601562e-01	0.660156250000000
6.015625e-01	0.617187500000000
5.312500e-01	0.625000000000000
5.390625e-01	0.570312500000000
5.468750e-01	0.609375000000000
5.703125e-01	0.539062500000000
6.250000e-01	0.531250000000000
6.093750e-01	0.546875000000000
5.390625e-01	0.554687500000000
5.703125e-01	0.585937500000000
5.078125e-01	0.523437500000000
6.171875e-01	0.601562500000000
6.113281e-01	0.611328125000000
5.546875e-01	0.539062500000000
5.488281e-01	0.548828125000000
5.859375e-01	0.570312500000000
5.800781e-01	0.580078125000000
5.234375e-01	0.507812500000000
5.175781e-01	0.517578125000000
1.562500e-01	0.343750000000000
7.812500e-01	0.343750000000000
3.125000e-02	0.343750000000000
2.187500e-01	0.281250000000000
2.187500e-01	0.343750000000000
8.437500e-01	0.281250000000000
8.437500e-01	0.343750000000000
9.375000e-02	0.281250000000000
9.375000e-02	0.343750000000000
3.281250e-01	0.359375000000000
6.562500e-01	0.218750000000000
7.500000e-01	0.187500000000000
7.187500e-01	0.218750000000000
7.812500e-01	0.218750000000000
8.750000e-01	0.187500000000000
8.437500e-01	0.218750000000000
7.031250e-01	0.296875000000000
6.328125e-01	0.351562500000000
2.812500e-01	0.218750000000000
3.750000e-01	0.187500000000000
3.437500e-01	0.218750000000000
1.875000e-01	0.250000000000000
2.500000e-01	0.187500000000000
2.187500e-01	0.218750000000000
2.656250e-01	0.296875000000000
3.593750e-01	0.328125000000000
3.476562e-01	0.347656250000000
7.343750e-01	0.265625000000000
7.343750e-01	0.296875000000000
6.640625e-01	0.320312500000000
6.640625e-01	0.351562500000000
2.968750e-01	0.265625000000000
2.890625e-01	0.289062500000000
4.062500e-01	0.500000000000000
4.218750e-01	0.453125000000000
4.218750e-01	0.484375000000000
4.531250e-01	0.421875000000000
5.000000e-01	0.406250000000000
4.843750e-01	0.421875000000000
4.140625e-01	0.429687500000000
5.156250e-01	0.421875000000000
5.468750e-01	0.390625000000000
5.468750e-01	0.421875000000000
5.781250e-01	0.484375000000000
6.093750e-01	0.453125000000000
6.250000e-01	0.500000000000000
5.390625e-01	0.460937500000000
4.765625e-01	0.523437500000000
5.039062e-01	0.488281250000000
5.703125e-01	0.429687500000000
4.765625e-01	0.492187500000000
4.453125e-01	0.460937500000000
6.328125e-01	0.648437500000000
4.296875e-01	0.414062500000000
4.257812e-01	0.425781250000000
5.546875e-01	0.445312500000000
5.546875e-01	0.460937500000000
4.921875e-01	0.507812500000000
4.921875e-01	0.523437500000000
5.234375e-01	0.476562500000000
5.234375e-01	0.492187500000000
5.859375e-01	0.414062500000000
5.859375e-01	0.429687500000000
4.921875e-01	0.476562500000000
4.882812e-01	0.488281250000000
4.609375e-01	0.445312500000000
4.570312e-01	0.457031250000000
6.484375e-01	0.632812500000000
6.425781e-01	0.642578125000000
1.562500e-01	0.718750000000000
9.062500e-01	0.718750000000000
3.125000e-02	0.718750000000000
8.125000e-01	0.750000000000000
9.062500e-01	0.343750000000000
2.187500e-01	0.656250000000000
2.187500e-01	0.718750000000000
9.687500e-01	0.656250000000000
9.687500e-01	0.718750000000000
9.375000e-02	0.656250000000000
9.375000e-02	0.718750000000000
8.437500e-01	0.656250000000000
8.437500e-01	0.718750000000000
9.687500e-01	0.281250000000000
9.687500e-01	0.343750000000000
9.062500e-01	0.218750000000000
1	0.187500000000000
1	0.250000000000000
8.437500e-01	0.312500000000000
8.593750e-01	0.265625000000000
8.750000e-01	0.312500000000000
3.437500e-01	0.437500000000000
3.593750e-01	0.390625000000000
3.593750e-01	0.421875000000000
3.906250e-01	0.359375000000000
4.375000e-01	0.343750000000000
4.218750e-01	0.359375000000000
3.515625e-01	0.367187500000000
5.781250e-01	0.359375000000000
6.093750e-01	0.328125000000000
6.093750e-01	0.359375000000000
6.406250e-01	0.421875000000000
6.718750e-01	0.390625000000000
6.875000e-01	0.437500000000000
6.015625e-01	0.398437500000000
4.531250e-01	0.609375000000000
4.843750e-01	0.578125000000000
5.000000e-01	0.625000000000000
3.906250e-01	0.546875000000000
4.218750e-01	0.515625000000000
4.218750e-01	0.546875000000000
4.453125e-01	0.554687500000000
4.375000e-01	0.250000000000000
5.000000e-01	0.187500000000000
5.000000e-01	0.250000000000000
3.281250e-01	0.296875000000000
3.750000e-01	0.281250000000000
3.593750e-01	0.296875000000000
1.875000e-01	0.500000000000000
2.500000e-01	0.437500000000000
2.500000e-01	0.500000000000000
2.812500e-01	0.375000000000000
2.968750e-01	0.328125000000000
2.968750e-01	0.359375000000000
3.203125e-01	0.335937500000000
3.828125e-01	0.398437500000000
3.671875e-01	0.351562500000000
3.632812e-01	0.363281250000000
6.171875e-01	0.382812500000000
6.171875e-01	0.398437500000000
4.609375e-01	0.539062500000000
4.609375e-01	0.554687500000000
3.359375e-01	0.320312500000000
3.320312e-01	0.332031250000000
3.984375e-01	0.382812500000000
3.945312e-01	0.394531250000000
5.156250e-01	0.562500000000000
5.234375e-01	0.539062500000000
5.234375e-01	0.554687500000000
5.390625e-01	0.523437500000000
5.625000e-01	0.515625000000000
5.546875e-01	0.523437500000000
5.195312e-01	0.527343750000000
5.312500e-01	0.687500000000000
5.625000e-01	0.656250000000000
5.625000e-01	0.687500000000000
5.781250e-01	0.625000000000000
5.859375e-01	0.601562500000000
5.859375e-01	0.617187500000000
6.562500e-01	0.562500000000000
6.875000e-01	0.531250000000000
6.875000e-01	0.562500000000000
6.015625e-01	0.585937500000000
6.250000e-01	0.578125000000000
6.171875e-01	0.585937500000000
5.820312e-01	0.589843750000000
5.703125e-01	0.554687500000000
5.937500e-01	0.546875000000000
5.859375e-01	0.554687500000000
5.468750e-01	0.593750000000000
5.546875e-01	0.570312500000000
5.546875e-01	0.585937500000000
5.507812e-01	0.558593750000000
6.093750e-01	0.656250000000000
6.171875e-01	0.632812500000000
6.171875e-01	0.648437500000000
6.328125e-01	0.617187500000000
6.562500e-01	0.609375000000000
6.484375e-01	0.617187500000000
6.132812e-01	0.621093750000000
5.976562e-01	0.605468750000000
5.351562e-01	0.542968750000000
5.664062e-01	0.574218750000000
6.289062e-01	0.636718750000000
5.039062e-01	0.511718750000000
5.273438e-01	0.519531250000000
5.253906e-01	0.525390625000000
5.898438e-01	0.582031250000000
5.878906e-01	0.587890625000000
5.585938e-01	0.550781250000000
5.566406e-01	0.556640625000000
6.210938e-01	0.613281250000000
6.191406e-01	0.619140625000000
6.054688e-01	0.597656250000000
6.035156e-01	0.603515625000000
5.429688e-01	0.535156250000000
5.410156e-01	0.541015625000000
5.742188e-01	0.566406250000000
5.722656e-01	0.572265625000000
6.367188e-01	0.628906250000000
6.347656e-01	0.634765625000000
5.117188e-01	0.503906250000000
5.097656e-01	0.509765625000000
1.562500e-01	0.593750000000000
9.375000e-01	0.500000000000000
6.250000e-02	0.500000000000000
8.125000e-01	0.500000000000000
2.500000e-01	0.562500000000000
2.187500e-01	0.593750000000000
9.687500e-01	0.406250000000000
1	0.500000000000000
9.375000e-02	0.406250000000000
1.250000e-01	0.500000000000000
8.437500e-01	0.406250000000000
8.750000e-01	0.500000000000000
3.281250e-01	0.671875000000000
3.593750e-01	0.640625000000000
3.593750e-01	0.671875000000000
2.968750e-01	0.312500000000000
5.625000e-01	0.250000000000000
6.250000e-01	0.187500000000000
6.250000e-01	0.250000000000000
6.406250e-01	0.296875000000000
6.875000e-01	0.281250000000000
6.718750e-01	0.296875000000000
7.031250e-01	0.359375000000000
7.500000e-01	0.343750000000000
7.500000e-01	0.375000000000000
6.640625e-01	0.335937500000000
6.328125e-01	0.367187500000000
6.875000e-01	0.875000000000000
7.500000e-01	0.812500000000000
7.500000e-01	0.875000000000000
8.125000e-01	0.875000000000000
8.750000e-01	0.812500000000000
8.750000e-01	0.875000000000000
7.187500e-01	0.750000000000000
7.500000e-01	0.718750000000000
7.500000e-01	0.750000000000000
5.625000e-01	0.875000000000000
6.250000e-01	0.812500000000000
6.250000e-01	0.875000000000000
6.562500e-01	0.750000000000000
6.875000e-01	0.718750000000000
6.875000e-01	0.750000000000000
7.812500e-01	0.593750000000000
8.437500e-01	0.531250000000000
8.437500e-01	0.593750000000000
7.187500e-01	0.687500000000000
7.500000e-01	0.656250000000000
7.500000e-01	0.687500000000000
6.718750e-01	0.687500000000000
4.140625e-01	0.585937500000000
3.437500e-01	0.625000000000000
3.750000e-01	0.593750000000000
3.593750e-01	0.609375000000000
4.062500e-01	0.687500000000000
4.375000e-01	0.656250000000000
4.375000e-01	0.687500000000000
3.828125e-01	0.617187500000000
3.125000e-01	0.296875000000000
3.046875e-01	0.304687500000000
6.796875e-01	0.320312500000000
6.796875e-01	0.335937500000000
6.484375e-01	0.351562500000000
6.484375e-01	0.367187500000000
6.875000e-01	0.671875000000000
6.875000e-01	0.687500000000000
4.296875e-01	0.570312500000000
4.296875e-01	0.585937500000000
3.984375e-01	0.601562500000000
4.062500e-01	0.625000000000000
5.937500e-01	0.750000000000000
6.250000e-01	0.718750000000000
6.250000e-01	0.750000000000000
6.406250e-01	0.687500000000000
6.484375e-01	0.664062500000000
6.562500e-01	0.687500000000000
7.187500e-01	0.625000000000000
7.500000e-01	0.593750000000000
7.500000e-01	0.625000000000000
6.640625e-01	0.648437500000000
6.875000e-01	0.640625000000000
6.875000e-01	0.656250000000000
6.445312e-01	0.652343750000000
4.531250e-01	0.500000000000000
4.609375e-01	0.476562500000000
4.687500e-01	0.500000000000000
4.765625e-01	0.460937500000000
5.000000e-01	0.453125000000000
5.000000e-01	0.468750000000000
4.609375e-01	0.468750000000000
4.882812e-01	0.496093750000000
5.312500e-01	0.375000000000000
5.625000e-01	0.343750000000000
5.625000e-01	0.375000000000000
5.781250e-01	0.406250000000000
5.937500e-01	0.390625000000000
5.859375e-01	0.398437500000000
6.562500e-01	0.500000000000000
6.875000e-01	0.468750000000000
6.875000e-01	0.500000000000000
6.093750e-01	0.437500000000000
6.250000e-01	0.421875000000000
6.250000e-01	0.437500000000000
5.820312e-01	0.417968750000000
5.156250e-01	0.468750000000000
5.312500e-01	0.453125000000000
5.234375e-01	0.460937500000000
5.468750e-01	0.500000000000000
5.625000e-01	0.484375000000000
5.625000e-01	0.500000000000000
5.195312e-01	0.480468750000000
4.882812e-01	0.511718750000000
5.468750e-01	0.437500000000000
5.625000e-01	0.421875000000000
5.546875e-01	0.429687500000000
5.781250e-01	0.468750000000000
5.937500e-01	0.453125000000000
5.937500e-01	0.468750000000000
5.507812e-01	0.449218750000000
4.453125e-01	0.429687500000000
4.687500e-01	0.421875000000000
4.687500e-01	0.437500000000000
4.218750e-01	0.468750000000000
4.296875e-01	0.445312500000000
4.375000e-01	0.468750000000000
4.296875e-01	0.437500000000000
5.664062e-01	0.433593750000000
5.039062e-01	0.496093750000000
4.843750e-01	0.562500000000000
5.000000e-01	0.546875000000000
5.000000e-01	0.562500000000000
4.531250e-01	0.531250000000000
4.687500e-01	0.515625000000000
4.609375e-01	0.523437500000000
4.726562e-01	0.527343750000000
5.351562e-01	0.464843750000000
4.687500e-01	0.375000000000000
5.000000e-01	0.343750000000000
5.000000e-01	0.375000000000000
4.140625e-01	0.398437500000000
4.375000e-01	0.390625000000000
4.375000e-01	0.406250000000000
3.437500e-01	0.500000000000000
3.750000e-01	0.468750000000000
3.750000e-01	0.500000000000000
3.906250e-01	0.437500000000000
3.984375e-01	0.414062500000000
4.062500e-01	0.437500000000000
4.140625e-01	0.421875000000000
4.765625e-01	0.484375000000000
4.453125e-01	0.453125000000000
6.523438e-01	0.644531250000000
6.503906e-01	0.650390625000000
4.687500e-01	0.460937500000000
4.648438e-01	0.464843750000000
4.960938e-01	0.488281250000000
4.941406e-01	0.494140625000000
5.898438e-01	0.410156250000000
5.937500e-01	0.421875000000000
5.273438e-01	0.472656250000000
5.312500e-01	0.484375000000000
4.960938e-01	0.503906250000000
5.000000e-01	0.515625000000000
5.585938e-01	0.441406250000000
5.625000e-01	0.453125000000000
4.375000e-01	0.429687500000000
4.335938e-01	0.433593750000000
5.742188e-01	0.425781250000000
5.781250e-01	0.437500000000000
5.117188e-01	0.488281250000000
5.117188e-01	0.496093750000000
4.804688e-01	0.519531250000000
4.843750e-01	0.531250000000000
5.429688e-01	0.457031250000000
5.468750e-01	0.468750000000000
4.218750e-01	0.414062500000000
4.179688e-01	0.417968750000000
4.843750e-01	0.476562500000000
4.804688e-01	0.480468750000000
4.531250e-01	0.445312500000000
4.492188e-01	0.449218750000000
2.187500e-01	0.312500000000000
7.812500e-01	0.312500000000000
2.343750e-01	0.265625000000000
2.500000e-01	0.312500000000000
8.125000e-01	0.281250000000000
8.125000e-01	0.312500000000000
3.515625e-01	0.648437500000000
4.375000e-01	0.875000000000000
5.000000e-01	0.812500000000000
5.000000e-01	0.875000000000000
3.125000e-01	0.875000000000000
3.750000e-01	0.812500000000000
3.750000e-01	0.875000000000000
3.437500e-01	0.750000000000000
3.750000e-01	0.718750000000000
3.750000e-01	0.750000000000000
1.875000e-01	0.875000000000000
2.500000e-01	0.812500000000000
2.500000e-01	0.875000000000000
2.812500e-01	0.750000000000000
2.968750e-01	0.703125000000000
3.125000e-01	0.750000000000000
2.812500e-01	0.687500000000000
3.125000e-01	0.656250000000000
2.968750e-01	0.671875000000000
3.203125e-01	0.679687500000000
7.187500e-01	0.250000000000000
7.500000e-01	0.218750000000000
7.343750e-01	0.234375000000000
7.656250e-01	0.234375000000000
8.125000e-01	0.218750000000000
8.125000e-01	0.250000000000000
7.265625e-01	0.273437500000000
6.953125e-01	0.304687500000000
2.656250e-01	0.234375000000000
3.125000e-01	0.218750000000000
3.125000e-01	0.250000000000000
2.187500e-01	0.250000000000000
2.500000e-01	0.218750000000000
2.343750e-01	0.234375000000000
2.656250e-01	0.281250000000000
3.671875e-01	0.632812500000000
3.750000e-01	0.656250000000000
3.437500e-01	0.671875000000000
3.437500e-01	0.687500000000000
7.421875e-01	0.257812500000000
7.500000e-01	0.281250000000000
7.109375e-01	0.289062500000000
7.187500e-01	0.312500000000000
2.812500e-01	0.265625000000000
2.734375e-01	0.273437500000000
5.937500e-01	0.312500000000000
6.250000e-01	0.281250000000000
6.250000e-01	0.312500000000000
6.406250e-01	0.343750000000000
6.562500e-01	0.328125000000000
6.484375e-01	0.335937500000000
7.187500e-01	0.437500000000000
7.500000e-01	0.406250000000000
7.500000e-01	0.437500000000000
6.718750e-01	0.375000000000000
6.875000e-01	0.359375000000000
6.875000e-01	0.375000000000000
6.445312e-01	0.355468750000000
6.718750e-01	0.312500000000000
6.875000e-01	0.296875000000000
6.796875e-01	0.304687500000000
7.031250e-01	0.343750000000000
7.187500e-01	0.328125000000000
7.187500e-01	0.343750000000000
6.757812e-01	0.324218750000000
6.093750e-01	0.375000000000000
6.250000e-01	0.359375000000000
6.171875e-01	0.367187500000000
6.406250e-01	0.406250000000000
6.562500e-01	0.390625000000000
6.562500e-01	0.406250000000000
6.289062e-01	0.371093750000000
6.601562e-01	0.339843750000000
3.984375e-01	0.406250000000000
2.812500e-01	0.437500000000000
3.125000e-01	0.406250000000000
3.125000e-01	0.437500000000000
3.281250e-01	0.375000000000000
3.359375e-01	0.351562500000000
3.437500e-01	0.375000000000000
4.062500e-01	0.312500000000000
4.375000e-01	0.281250000000000
4.375000e-01	0.312500000000000
3.515625e-01	0.335937500000000
3.750000e-01	0.328125000000000
3.750000e-01	0.343750000000000
3.359375e-01	0.343750000000000
4.570312e-01	0.542968750000000
6.132812e-01	0.386718750000000
3.828125e-01	0.367187500000000
4.062500e-01	0.359375000000000
4.062500e-01	0.375000000000000
3.593750e-01	0.406250000000000
3.671875e-01	0.382812500000000
3.750000e-01	0.406250000000000
3.671875e-01	0.375000000000000
4.218750e-01	0.562500000000000
4.375000e-01	0.546875000000000
4.296875e-01	0.554687500000000
4.531250e-01	0.593750000000000
4.687500e-01	0.578125000000000
4.687500e-01	0.593750000000000
4.414062e-01	0.558593750000000
5.976562e-01	0.402343750000000
3.515625e-01	0.359375000000000
6.640625e-01	0.671875000000000
3.828125e-01	0.390625000000000
6.523438e-01	0.347656250000000
6.562500e-01	0.359375000000000
6.835938e-01	0.316406250000000
6.875000e-01	0.328125000000000
6.367188e-01	0.363281250000000
6.406250e-01	0.375000000000000
6.679688e-01	0.332031250000000
6.718750e-01	0.343750000000000
4.062500e-01	0.398437500000000
4.023438e-01	0.402343750000000
3.437500e-01	0.335937500000000
3.398438e-01	0.339843750000000
4.648438e-01	0.535156250000000
4.687500e-01	0.546875000000000
6.210938e-01	0.378906250000000
6.250000e-01	0.390625000000000
3.750000e-01	0.367187500000000
3.710938e-01	0.371093750000000
4.492188e-01	0.550781250000000
4.531250e-01	0.562500000000000
6.054688e-01	0.394531250000000
6.093750e-01	0.406250000000000
3.593750e-01	0.351562500000000
3.554688e-01	0.355468750000000
6.718750e-01	0.664062500000000
6.718750e-01	0.671875000000000
3.906250e-01	0.382812500000000
3.867188e-01	0.386718750000000
4.960938e-01	0.500000000000000
6.601562e-01	0.652343750000000
6.718750e-01	0.648437500000000
6.718750e-01	0.656250000000000
6.484375e-01	0.671875000000000
6.523438e-01	0.660156250000000
6.562500e-01	0.671875000000000
6.523438e-01	0.656250000000000
5.019531e-01	0.498046875000000
5.078125e-01	0.531250000000000
5.117188e-01	0.519531250000000
5.156250e-01	0.531250000000000
5.195312e-01	0.511718750000000
5.312500e-01	0.507812500000000
5.312500e-01	0.515625000000000
5.117188e-01	0.515625000000000
6.093750e-01	0.687500000000000
6.250000e-01	0.671875000000000
6.250000e-01	0.687500000000000
6.328125e-01	0.656250000000000
6.367188e-01	0.644531250000000
6.406250e-01	0.656250000000000
6.718750e-01	0.625000000000000
6.875000e-01	0.609375000000000
6.875000e-01	0.625000000000000
6.445312e-01	0.636718750000000
6.562500e-01	0.632812500000000
6.562500e-01	0.640625000000000
6.367188e-01	0.640625000000000
5.468750e-01	0.625000000000000
5.625000e-01	0.609375000000000
5.625000e-01	0.625000000000000
5.703125e-01	0.593750000000000
5.742188e-01	0.582031250000000
5.781250e-01	0.593750000000000
6.093750e-01	0.562500000000000
6.250000e-01	0.546875000000000
6.250000e-01	0.562500000000000
5.820312e-01	0.574218750000000
5.937500e-01	0.570312500000000
5.937500e-01	0.578125000000000
5.742188e-01	0.578125000000000
5.156250e-01	0.593750000000000
5.312500e-01	0.578125000000000
5.312500e-01	0.593750000000000
5.390625e-01	0.562500000000000
5.429688e-01	0.550781250000000
5.468750e-01	0.562500000000000
5.781250e-01	0.531250000000000
5.937500e-01	0.515625000000000
5.937500e-01	0.531250000000000
5.507812e-01	0.542968750000000
5.625000e-01	0.539062500000000
5.625000e-01	0.546875000000000
5.429688e-01	0.546875000000000
5.781250e-01	0.656250000000000
5.937500e-01	0.640625000000000
5.937500e-01	0.656250000000000
6.015625e-01	0.625000000000000
6.054688e-01	0.613281250000000
6.093750e-01	0.625000000000000
6.406250e-01	0.593750000000000
6.562500e-01	0.578125000000000
6.562500e-01	0.593750000000000
6.132812e-01	0.605468750000000
6.250000e-01	0.601562500000000
6.250000e-01	0.609375000000000
6.054688e-01	0.609375000000000
6.289062e-01	0.621093750000000
6.406250e-01	0.617187500000000
6.406250e-01	0.625000000000000
6.171875e-01	0.640625000000000
6.210938e-01	0.628906250000000
6.250000e-01	0.640625000000000
6.210938e-01	0.625000000000000
5.546875e-01	0.578125000000000
5.585938e-01	0.566406250000000
5.625000e-01	0.578125000000000
5.664062e-01	0.558593750000000
5.781250e-01	0.554687500000000
5.781250e-01	0.562500000000000
5.585938e-01	0.562500000000000
5.976562e-01	0.589843750000000
6.093750e-01	0.585937500000000
6.093750e-01	0.593750000000000
5.859375e-01	0.609375000000000
5.898438e-01	0.597656250000000
5.937500e-01	0.609375000000000
5.898438e-01	0.593750000000000
5.351562e-01	0.527343750000000
5.468750e-01	0.523437500000000
5.468750e-01	0.531250000000000
5.234375e-01	0.546875000000000
5.273438e-01	0.535156250000000
5.312500e-01	0.546875000000000
5.273438e-01	0.531250000000000
6.445312e-01	0.648437500000000
5.195312e-01	0.523437500000000
5.820312e-01	0.585937500000000
5.507812e-01	0.554687500000000
6.132812e-01	0.617187500000000
5.976562e-01	0.601562500000000
5.351562e-01	0.539062500000000
5.664062e-01	0.570312500000000
6.289062e-01	0.632812500000000
5.039062e-01	0.507812500000000
5.000000e-01	0.496093750000000
4.980469e-01	0.498046875000000
6.562500e-01	0.652343750000000
6.542969e-01	0.654296875000000
5.058594e-01	0.494140625000000
5.078125e-01	0.500000000000000
5.156250e-01	0.511718750000000
5.136719e-01	0.513671875000000
6.406250e-01	0.636718750000000
6.386719e-01	0.638671875000000
5.781250e-01	0.574218750000000
5.761719e-01	0.576171875000000
5.468750e-01	0.542968750000000
5.449219e-01	0.544921875000000
6.093750e-01	0.605468750000000
6.074219e-01	0.607421875000000
6.250000e-01	0.621093750000000
6.230469e-01	0.623046875000000
5.625000e-01	0.558593750000000
5.605469e-01	0.560546875000000
5.937500e-01	0.589843750000000
5.917969e-01	0.591796875000000
5.312500e-01	0.527343750000000
5.292969e-01	0.529296875000000
6.484375e-01	0.644531250000000
6.464844e-01	0.646484375000000
5.234375e-01	0.519531250000000
5.214844e-01	0.521484375000000
5.859375e-01	0.582031250000000
5.839844e-01	0.583984375000000
5.546875e-01	0.550781250000000
5.527344e-01	0.552734375000000
6.171875e-01	0.613281250000000
6.152344e-01	0.615234375000000
6.015625e-01	0.597656250000000
5.996094e-01	0.599609375000000
5.390625e-01	0.535156250000000
5.371094e-01	0.537109375000000
5.703125e-01	0.566406250000000
5.683594e-01	0.568359375000000
6.328125e-01	0.628906250000000
6.308594e-01	0.630859375000000
5.078125e-01	0.503906250000000
5.058594e-01	0.505859375000000
9.375000e-01	0.875000000000000
9.062500e-01	0.593750000000000
6.250000e-02	0.875000000000000
3.125000e-02	0.593750000000000
1	0.812500000000000
1	0.875000000000000
1	0.562500000000000
9.687500e-01	0.593750000000000
1.250000e-01	0.812500000000000
1.250000e-01	0.875000000000000
1.250000e-01	0.562500000000000
9.375000e-02	0.593750000000000
8.437500e-01	0.625000000000000
8.437500e-01	0.562500000000000
7.812500e-01	0.625000000000000
2.187500e-01	0.625000000000000
1.562500e-01	0.625000000000000
9.687500e-01	0.375000000000000
9.687500e-01	0.312500000000000
9.375000e-02	0.687500000000000
9.687500e-01	0.687500000000000
9.375000e-02	0.375000000000000
6.250000e-02	0.250000000000000
1.250000e-01	0.187500000000000
1.250000e-01	0.250000000000000
9.375000e-02	0.312500000000000
3.125000e-02	0.375000000000000
3.437500e-01	0.562500000000000
2.812500e-01	0.625000000000000
1.562500e-01	0.562500000000000
9.062500e-01	0.687500000000000
3.125000e-02	0.687500000000000
7.812500e-01	0.687500000000000
1.562500e-01	0.312500000000000
9.062500e-01	0.312500000000000
3.125000e-02	0.312500000000000
8.750000e-01	0.593750000000000
8.750000e-01	0.625000000000000
8.750000e-01	0.531250000000000
8.750000e-01	0.562500000000000
8.125000e-01	0.593750000000000
8.125000e-01	0.625000000000000
2.500000e-01	0.593750000000000
2.500000e-01	0.625000000000000
1.875000e-01	0.593750000000000
1.875000e-01	0.625000000000000
1	0.343750000000000
1	0.375000000000000
1	0.281250000000000
1	0.312500000000000
1.250000e-01	0.656250000000000
1.250000e-01	0.687500000000000
1	0.656250000000000
1	0.687500000000000
1.250000e-01	0.343750000000000
1.250000e-01	0.375000000000000
1.250000e-01	0.281250000000000
1.250000e-01	0.312500000000000
6.250000e-02	0.343750000000000
6.250000e-02	0.375000000000000
3.750000e-01	0.531250000000000
3.750000e-01	0.562500000000000
3.125000e-01	0.593750000000000
3.125000e-01	0.625000000000000
1.875000e-01	0.531250000000000
1.875000e-01	0.562500000000000
9.375000e-01	0.656250000000000
9.375000e-01	0.687500000000000
6.250000e-02	0.656250000000000
6.250000e-02	0.687500000000000
8.125000e-01	0.656250000000000
8.125000e-01	0.687500000000000
1.875000e-01	0.281250000000000
1.875000e-01	0.312500000000000
9.375000e-01	0.281250000000000
9.375000e-01	0.312500000000000
6.250000e-02	0.281250000000000
6.250000e-02	0.312500000000000
4.218750e-01	0.531250000000000
8.437500e-01	0.250000000000000
8.750000e-01	0.218750000000000
8.750000e-01	0.250000000000000
9.062500e-01	0.250000000000000
9.375000e-01	0.218750000000000
9.375000e-01	0.250000000000000
8.593750e-01	0.281250000000000
3.906250e-01	0.531250000000000
4.375000e-01	0.515625000000000
4.375000e-01	0.531250000000000
8.750000e-01	0.265625000000000
8.750000e-01	0.281250000000000
4.062500e-01	0.515625000000000
4.062500e-01	0.531250000000000
2.187500e-01	0.375000000000000
2.500000e-01	0.343750000000000
2.500000e-01	0.375000000000000
2.656250e-01	0.312500000000000
2.812500e-01	0.296875000000000
2.812500e-01	0.312500000000000
3.437500e-01	0.250000000000000
3.750000e-01	0.218750000000000
3.750000e-01	0.250000000000000
2.968750e-01	0.281250000000000
3.125000e-01	0.265625000000000
3.125000e-01	0.281250000000000
2.734375e-01	0.281250000000000
6.562500e-01	0.250000000000000
6.875000e-01	0.218750000000000
6.875000e-01	0.250000000000000
7.031250e-01	0.281250000000000
7.187500e-01	0.265625000000000
7.187500e-01	0.281250000000000
7.812500e-01	0.375000000000000
8.125000e-01	0.343750000000000
8.125000e-01	0.375000000000000
7.343750e-01	0.312500000000000
7.500000e-01	0.296875000000000
7.500000e-01	0.312500000000000
7.109375e-01	0.296875000000000
3.593750e-01	0.625000000000000
3.750000e-01	0.609375000000000
3.750000e-01	0.625000000000000
3.906250e-01	0.656250000000000
4.062500e-01	0.640625000000000
4.062500e-01	0.656250000000000
3.671875e-01	0.640625000000000
6.914062e-01	0.308593750000000
3.906250e-01	0.593750000000000
4.062500e-01	0.578125000000000
3.984375e-01	0.585937500000000
4.687500e-01	0.687500000000000
5.000000e-01	0.656250000000000
5.000000e-01	0.687500000000000
4.218750e-01	0.625000000000000
4.375000e-01	0.609375000000000
4.375000e-01	0.625000000000000
3.984375e-01	0.609375000000000
4.257812e-01	0.574218750000000
2.968750e-01	0.343750000000000
3.046875e-01	0.320312500000000
3.125000e-01	0.343750000000000
3.203125e-01	0.304687500000000
3.437500e-01	0.296875000000000
3.437500e-01	0.312500000000000
3.046875e-01	0.312500000000000
3.828125e-01	0.625000000000000
4.101562e-01	0.589843750000000
2.890625e-01	0.296875000000000
3.203125e-01	0.328125000000000
2.812500e-01	0.273437500000000
2.812500e-01	0.281250000000000
7.187500e-01	0.289062500000000
7.187500e-01	0.296875000000000
3.750000e-01	0.632812500000000
3.750000e-01	0.640625000000000
7.031250e-01	0.304687500000000
7.031250e-01	0.312500000000000
4.062500e-01	0.601562500000000
4.062500e-01	0.609375000000000
4.335938e-01	0.566406250000000
4.375000e-01	0.578125000000000
3.125000e-01	0.304687500000000
3.085938e-01	0.308593750000000
3.906250e-01	0.617187500000000
3.906250e-01	0.625000000000000
4.179688e-01	0.582031250000000
4.218750e-01	0.593750000000000
2.968750e-01	0.289062500000000
2.968750e-01	0.296875000000000
3.281250e-01	0.320312500000000
3.242188e-01	0.324218750000000
3.593750e-01	0.437500000000000
3.750000e-01	0.421875000000000
3.750000e-01	0.437500000000000
3.828125e-01	0.406250000000000
3.906250e-01	0.398437500000000
3.906250e-01	0.406250000000000
4.218750e-01	0.375000000000000
4.375000e-01	0.359375000000000
4.375000e-01	0.375000000000000
3.984375e-01	0.390625000000000
4.062500e-01	0.382812500000000
4.062500e-01	0.390625000000000
3.867188e-01	0.390625000000000
5.781250e-01	0.375000000000000
5.937500e-01	0.359375000000000
5.937500e-01	0.375000000000000
6.015625e-01	0.390625000000000
6.093750e-01	0.382812500000000
6.093750e-01	0.390625000000000
6.406250e-01	0.437500000000000
6.562500e-01	0.421875000000000
6.562500e-01	0.437500000000000
6.171875e-01	0.406250000000000
6.250000e-01	0.398437500000000
6.250000e-01	0.406250000000000
6.054688e-01	0.398437500000000
6.171875e-01	0.375000000000000
6.250000e-01	0.367187500000000
6.250000e-01	0.375000000000000
6.328125e-01	0.390625000000000
6.406250e-01	0.382812500000000
6.406250e-01	0.390625000000000
6.210938e-01	0.382812500000000
3.984375e-01	0.421875000000000
4.062500e-01	0.414062500000000
4.062500e-01	0.421875000000000
4.140625e-01	0.406250000000000
4.218750e-01	0.398437500000000
4.218750e-01	0.406250000000000
4.023438e-01	0.406250000000000
5.859375e-01	0.406250000000000
5.937500e-01	0.398437500000000
5.937500e-01	0.406250000000000
6.015625e-01	0.421875000000000
6.093750e-01	0.414062500000000
6.093750e-01	0.421875000000000
5.976562e-01	0.406250000000000
6.132812e-01	0.390625000000000
4.218750e-01	0.500000000000000
4.375000e-01	0.484375000000000
4.375000e-01	0.500000000000000
4.453125e-01	0.468750000000000
4.531250e-01	0.460937500000000
4.531250e-01	0.468750000000000
4.843750e-01	0.437500000000000
5.000000e-01	0.421875000000000
5.000000e-01	0.437500000000000
4.609375e-01	0.453125000000000
4.687500e-01	0.445312500000000
4.687500e-01	0.453125000000000
4.492188e-01	0.453125000000000
4.765625e-01	0.500000000000000
4.843750e-01	0.492187500000000
4.843750e-01	0.500000000000000
4.921875e-01	0.484375000000000
5.000000e-01	0.476562500000000
5.000000e-01	0.484375000000000
4.804688e-01	0.484375000000000
3.906250e-01	0.468750000000000
4.062500e-01	0.453125000000000
4.062500e-01	0.468750000000000
4.140625e-01	0.437500000000000
4.218750e-01	0.429687500000000
4.218750e-01	0.437500000000000
4.531250e-01	0.406250000000000
4.687500e-01	0.390625000000000
4.687500e-01	0.406250000000000
4.296875e-01	0.421875000000000
4.375000e-01	0.414062500000000
4.375000e-01	0.421875000000000
4.179688e-01	0.421875000000000
5.156250e-01	0.437500000000000
5.312500e-01	0.421875000000000
5.312500e-01	0.437500000000000
5.390625e-01	0.453125000000000
5.468750e-01	0.445312500000000
5.468750e-01	0.453125000000000
5.781250e-01	0.500000000000000
5.937500e-01	0.484375000000000
5.937500e-01	0.500000000000000
5.546875e-01	0.468750000000000
5.625000e-01	0.460937500000000
5.625000e-01	0.468750000000000
5.429688e-01	0.460937500000000
4.765625e-01	0.515625000000000
4.843750e-01	0.507812500000000
4.843750e-01	0.515625000000000
4.921875e-01	0.531250000000000
5.000000e-01	0.523437500000000
5.000000e-01	0.531250000000000
4.804688e-01	0.523437500000000
5.078125e-01	0.484375000000000
5.156250e-01	0.476562500000000
5.156250e-01	0.484375000000000
5.234375e-01	0.500000000000000
5.312500e-01	0.492187500000000
5.312500e-01	0.500000000000000
5.097656e-01	0.490234375000000
5.468750e-01	0.406250000000000
5.625000e-01	0.390625000000000
5.625000e-01	0.406250000000000
5.703125e-01	0.421875000000000
5.781250e-01	0.414062500000000
5.781250e-01	0.421875000000000
6.093750e-01	0.468750000000000
6.250000e-01	0.453125000000000
6.250000e-01	0.468750000000000
5.859375e-01	0.437500000000000
5.937500e-01	0.429687500000000
5.937500e-01	0.437500000000000
5.742188e-01	0.429687500000000
4.296875e-01	0.453125000000000
4.375000e-01	0.445312500000000
4.375000e-01	0.453125000000000
4.453125e-01	0.437500000000000
4.531250e-01	0.429687500000000
4.531250e-01	0.437500000000000
4.335938e-01	0.437500000000000
5.546875e-01	0.437500000000000
5.625000e-01	0.429687500000000
5.625000e-01	0.437500000000000
5.703125e-01	0.453125000000000
5.781250e-01	0.445312500000000
5.781250e-01	0.453125000000000
5.585938e-01	0.445312500000000
4.960938e-01	0.507812500000000
5.234375e-01	0.468750000000000
5.312500e-01	0.460937500000000
5.312500e-01	0.468750000000000
5.390625e-01	0.484375000000000
5.468750e-01	0.476562500000000
5.468750e-01	0.484375000000000
5.273438e-01	0.476562500000000
5.898438e-01	0.414062500000000
4.765625e-01	0.468750000000000
4.843750e-01	0.460937500000000
4.843750e-01	0.468750000000000
4.609375e-01	0.484375000000000
4.687500e-01	0.476562500000000
4.687500e-01	0.484375000000000
4.648438e-01	0.468750000000000
5.351562e-01	0.468750000000000
4.609375e-01	0.531250000000000
4.687500e-01	0.523437500000000
4.687500e-01	0.531250000000000
4.765625e-01	0.546875000000000
4.843750e-01	0.539062500000000
4.843750e-01	0.546875000000000
4.726562e-01	0.531250000000000
5.664062e-01	0.437500000000000
5.507812e-01	0.453125000000000
4.882812e-01	0.515625000000000
5.195312e-01	0.484375000000000
5.820312e-01	0.421875000000000
3.945312e-01	0.398437500000000
4.570312e-01	0.460937500000000
4.882812e-01	0.492187500000000
4.257812e-01	0.429687500000000
6.601562e-01	0.664062500000000
4.101562e-01	0.414062500000000
4.726562e-01	0.476562500000000
4.414062e-01	0.445312500000000
3.828125e-01	0.375000000000000
3.906250e-01	0.367187500000000
3.906250e-01	0.375000000000000
3.671875e-01	0.390625000000000
3.750000e-01	0.382812500000000
3.750000e-01	0.390625000000000
3.789062e-01	0.382812500000000
3.906250e-01	0.386718750000000
3.906250e-01	0.390625000000000
6.093750e-01	0.394531250000000
6.093750e-01	0.398437500000000
6.250000e-01	0.378906250000000
6.250000e-01	0.382812500000000
4.062500e-01	0.402343750000000
4.062500e-01	0.406250000000000
6.015625e-01	0.402343750000000
6.015625e-01	0.406250000000000
6.171875e-01	0.386718750000000
6.171875e-01	0.390625000000000
4.531250e-01	0.449218750000000
4.531250e-01	0.453125000000000
4.843750e-01	0.480468750000000
4.843750e-01	0.484375000000000
4.218750e-01	0.417968750000000
4.218750e-01	0.421875000000000
5.468750e-01	0.457031250000000
5.468750e-01	0.460937500000000
4.843750e-01	0.519531250000000
4.843750e-01	0.523437500000000
5.156250e-01	0.488281250000000
5.156250e-01	0.492187500000000
5.781250e-01	0.425781250000000
5.781250e-01	0.429687500000000
4.375000e-01	0.433593750000000
4.375000e-01	0.437500000000000
5.625000e-01	0.441406250000000
5.625000e-01	0.445312500000000
4.980469e-01	0.501953125000000
5.000000e-01	0.507812500000000
5.312500e-01	0.472656250000000
5.312500e-01	0.476562500000000
5.937500e-01	0.410156250000000
5.937500e-01	0.414062500000000
4.687500e-01	0.464843750000000
4.687500e-01	0.468750000000000
5.390625e-01	0.464843750000000
5.390625e-01	0.468750000000000
4.765625e-01	0.527343750000000
4.765625e-01	0.531250000000000
5.703125e-01	0.433593750000000
5.703125e-01	0.437500000000000
5.546875e-01	0.449218750000000
5.546875e-01	0.453125000000000
4.921875e-01	0.511718750000000
4.921875e-01	0.515625000000000
5.234375e-01	0.480468750000000
5.234375e-01	0.484375000000000
5.859375e-01	0.417968750000000
5.859375e-01	0.421875000000000
3.984375e-01	0.394531250000000
3.984375e-01	0.398437500000000
4.609375e-01	0.457031250000000
4.609375e-01	0.460937500000000
4.921875e-01	0.488281250000000
4.902344e-01	0.490234375000000
4.296875e-01	0.425781250000000
4.296875e-01	0.429687500000000
6.640625e-01	0.660156250000000
6.640625e-01	0.664062500000000
4.140625e-01	0.410156250000000
4.140625e-01	0.414062500000000
4.765625e-01	0.472656250000000
4.765625e-01	0.476562500000000
4.453125e-01	0.441406250000000
4.453125e-01	0.445312500000000
3.828125e-01	0.378906250000000
3.828125e-01	0.382812500000000
5.019531e-01	0.503906250000000
5.039062e-01	0.501953125000000
5.039062e-01	0.503906250000000
9.375000e-02	0.625000000000000
9.687500e-01	0.625000000000000
3.125000e-02	0.625000000000000
9.062500e-01	0.625000000000000
8.437500e-01	0.437500000000000
9.375000e-02	0.437500000000000
9.687500e-01	0.437500000000000
8.437500e-01	0.750000000000000
8.437500e-01	0.687500000000000
9.375000e-02	0.750000000000000
9.687500e-01	0.750000000000000
2.187500e-01	0.750000000000000
2.187500e-01	0.687500000000000
9.062500e-01	0.375000000000000
3.125000e-02	0.750000000000000
9.062500e-01	0.750000000000000
1.562500e-01	0.750000000000000
8.437500e-01	0.375000000000000
1.562500e-01	0.375000000000000
1.562500e-01	0.687500000000000
1.562500e-01	0.437500000000000
9.062500e-01	0.437500000000000
3.125000e-02	0.437500000000000
1.250000e-01	0.593750000000000
1.250000e-01	0.625000000000000
1	0.593750000000000
1	0.625000000000000
6.250000e-02	0.593750000000000
6.250000e-02	0.625000000000000
9.375000e-01	0.593750000000000
9.375000e-01	0.625000000000000
8.750000e-01	0.406250000000000
8.750000e-01	0.437500000000000
1.250000e-01	0.406250000000000
1.250000e-01	0.437500000000000
1	0.406250000000000
1	0.437500000000000
8.750000e-01	0.718750000000000
8.750000e-01	0.750000000000000
8.750000e-01	0.656250000000000
8.750000e-01	0.687500000000000
1.250000e-01	0.718750000000000
1.250000e-01	0.750000000000000
1	0.718750000000000
1	0.750000000000000
2.500000e-01	0.718750000000000
2.500000e-01	0.750000000000000
2.500000e-01	0.656250000000000
2.500000e-01	0.687500000000000
9.375000e-01	0.343750000000000
9.375000e-01	0.375000000000000
6.250000e-02	0.718750000000000
6.250000e-02	0.750000000000000
9.375000e-01	0.718750000000000
9.375000e-01	0.750000000000000
1.875000e-01	0.718750000000000
1.875000e-01	0.750000000000000
8.750000e-01	0.343750000000000
8.750000e-01	0.375000000000000
1.875000e-01	0.343750000000000
1.875000e-01	0.375000000000000
1.875000e-01	0.656250000000000
1.875000e-01	0.687500000000000
1.875000e-01	0.406250000000000
1.875000e-01	0.437500000000000
9.375000e-01	0.406250000000000
9.375000e-01	0.437500000000000
6.250000e-02	0.406250000000000
6.250000e-02	0.437500000000000
7.343750e-01	0.250000000000000
7.500000e-01	0.234375000000000
7.500000e-01	0.250000000000000
7.656250e-01	0.250000000000000
7.812500e-01	0.234375000000000
7.812500e-01	0.250000000000000
7.656250e-01	0.281250000000000
7.812500e-01	0.265625000000000
7.812500e-01	0.281250000000000
7.421875e-01	0.265625000000000
7.265625e-01	0.281250000000000
2.968750e-01	0.687500000000000
3.125000e-01	0.671875000000000
3.125000e-01	0.687500000000000
3.281250e-01	0.718750000000000
3.437500e-01	0.703125000000000
3.437500e-01	0.718750000000000
2.968750e-01	0.718750000000000
3.125000e-01	0.703125000000000
3.125000e-01	0.718750000000000
3.203125e-01	0.687500000000000
4.062500e-01	0.750000000000000
4.375000e-01	0.718750000000000
4.375000e-01	0.750000000000000
3.593750e-01	0.687500000000000
3.750000e-01	0.671875000000000
3.750000e-01	0.687500000000000
3.281250e-01	0.656250000000000
3.437500e-01	0.640625000000000
3.437500e-01	0.656250000000000
3.515625e-01	0.656250000000000
2.656250e-01	0.250000000000000
2.812500e-01	0.234375000000000
2.812500e-01	0.250000000000000
2.343750e-01	0.250000000000000
2.500000e-01	0.234375000000000
2.500000e-01	0.250000000000000
2.343750e-01	0.281250000000000
2.500000e-01	0.265625000000000
2.500000e-01	0.281250000000000
2.578125e-01	0.265625000000000
7.500000e-01	0.257812500000000
7.500000e-01	0.265625000000000
7.343750e-01	0.273437500000000
7.343750e-01	0.281250000000000
3.281250e-01	0.679687500000000
3.281250e-01	0.687500000000000
3.593750e-01	0.648437500000000
3.593750e-01	0.656250000000000
2.656250e-01	0.257812500000000
2.656250e-01	0.265625000000000
2.968750e-01	0.375000000000000
3.125000e-01	0.359375000000000
3.125000e-01	0.375000000000000
3.203125e-01	0.343750000000000
3.281250e-01	0.335937500000000
3.281250e-01	0.343750000000000
3.593750e-01	0.312500000000000
3.750000e-01	0.296875000000000
3.750000e-01	0.312500000000000
3.359375e-01	0.328125000000000
3.437500e-01	0.320312500000000
3.437500e-01	0.328125000000000
3.242188e-01	0.328125000000000
3.906250e-01	0.562500000000000
4.062500e-01	0.546875000000000
4.062500e-01	0.562500000000000
4.140625e-01	0.578125000000000
4.218750e-01	0.570312500000000
4.218750e-01	0.578125000000000
4.531250e-01	0.625000000000000
4.687500e-01	0.609375000000000
4.687500e-01	0.625000000000000
4.296875e-01	0.593750000000000
4.375000e-01	0.585937500000000
4.375000e-01	0.593750000000000
4.179688e-01	0.585937500000000
3.203125e-01	0.312500000000000
3.281250e-01	0.304687500000000
3.281250e-01	0.312500000000000
3.046875e-01	0.328125000000000
3.125000e-01	0.320312500000000
3.125000e-01	0.328125000000000
3.085938e-01	0.312500000000000
4.296875e-01	0.562500000000000
4.375000e-01	0.554687500000000
4.375000e-01	0.562500000000000
4.453125e-01	0.578125000000000
4.531250e-01	0.570312500000000
4.531250e-01	0.578125000000000
4.335938e-01	0.570312500000000
3.984375e-01	0.593750000000000
4.062500e-01	0.585937500000000
4.062500e-01	0.593750000000000
4.140625e-01	0.609375000000000
4.218750e-01	0.601562500000000
4.218750e-01	0.609375000000000
4.101562e-01	0.593750000000000
4.257812e-01	0.578125000000000
6.796875e-01	0.312500000000000
6.875000e-01	0.304687500000000
6.875000e-01	0.312500000000000
6.953125e-01	0.328125000000000
7.031250e-01	0.320312500000000
7.031250e-01	0.328125000000000
6.914062e-01	0.312500000000000
3.281250e-01	0.406250000000000
3.437500e-01	0.390625000000000
3.437500e-01	0.406250000000000
3.515625e-01	0.375000000000000
3.593750e-01	0.367187500000000
3.593750e-01	0.375000000000000
3.906250e-01	0.343750000000000
4.062500e-01	0.328125000000000
4.062500e-01	0.343750000000000
3.671875e-01	0.359375000000000
3.750000e-01	0.351562500000000
3.750000e-01	0.359375000000000
3.554688e-01	0.359375000000000
4.453125e-01	0.546875000000000
4.531250e-01	0.539062500000000
4.531250e-01	0.546875000000000
4.843750e-01	0.593750000000000
5.000000e-01	0.578125000000000
5.000000e-01	0.593750000000000
4.609375e-01	0.562500000000000
4.687500e-01	0.554687500000000
4.687500e-01	0.562500000000000
4.492188e-01	0.554687500000000
3.710938e-01	0.375000000000000
4.648438e-01	0.539062500000000
3.515625e-01	0.343750000000000
3.593750e-01	0.335937500000000
3.593750e-01	0.343750000000000
3.359375e-01	0.359375000000000
3.437500e-01	0.351562500000000
3.437500e-01	0.359375000000000
3.398438e-01	0.343750000000000
6.406250e-01	0.312500000000000
6.562500e-01	0.296875000000000
6.562500e-01	0.312500000000000
6.640625e-01	0.328125000000000
6.718750e-01	0.320312500000000
6.718750e-01	0.328125000000000
7.031250e-01	0.375000000000000
7.187500e-01	0.359375000000000
7.187500e-01	0.375000000000000
6.796875e-01	0.343750000000000
6.875000e-01	0.335937500000000
6.875000e-01	0.343750000000000
6.679688e-01	0.335937500000000
6.093750e-01	0.343750000000000
6.250000e-01	0.328125000000000
6.250000e-01	0.343750000000000
6.328125e-01	0.359375000000000
6.406250e-01	0.351562500000000
6.406250e-01	0.359375000000000
6.718750e-01	0.406250000000000
6.875000e-01	0.390625000000000
6.875000e-01	0.406250000000000
6.484375e-01	0.375000000000000
6.562500e-01	0.367187500000000
6.562500e-01	0.375000000000000
6.367188e-01	0.367187500000000
6.835938e-01	0.320312500000000
6.484375e-01	0.343750000000000
6.562500e-01	0.335937500000000
6.562500e-01	0.343750000000000
6.640625e-01	0.359375000000000
6.718750e-01	0.351562500000000
6.718750e-01	0.359375000000000
6.523438e-01	0.351562500000000
4.414062e-01	0.562500000000000
4.570312e-01	0.546875000000000
6.601562e-01	0.343750000000000
6.289062e-01	0.375000000000000
6.757812e-01	0.328125000000000
6.445312e-01	0.359375000000000
3.320312e-01	0.335937500000000
3.632812e-01	0.367187500000000
3.476562e-01	0.351562500000000
3.164062e-01	0.320312500000000
3.281250e-01	0.324218750000000
3.281250e-01	0.328125000000000
4.218750e-01	0.582031250000000
4.218750e-01	0.585937500000000
3.125000e-01	0.308593750000000
3.125000e-01	0.312500000000000
4.375000e-01	0.566406250000000
4.375000e-01	0.570312500000000
4.140625e-01	0.589843750000000
4.140625e-01	0.593750000000000
4.296875e-01	0.574218750000000
4.296875e-01	0.578125000000000
6.953125e-01	0.308593750000000
6.953125e-01	0.312500000000000
3.593750e-01	0.355468750000000
3.593750e-01	0.359375000000000
4.531250e-01	0.550781250000000
4.531250e-01	0.554687500000000
3.750000e-01	0.371093750000000
3.750000e-01	0.375000000000000
4.687500e-01	0.535156250000000
4.687500e-01	0.539062500000000
3.437500e-01	0.339843750000000
3.437500e-01	0.343750000000000
6.718750e-01	0.332031250000000
6.718750e-01	0.335937500000000
6.406250e-01	0.363281250000000
6.406250e-01	0.367187500000000
6.875000e-01	0.316406250000000
6.875000e-01	0.320312500000000
6.562500e-01	0.347656250000000
6.562500e-01	0.351562500000000
4.453125e-01	0.558593750000000
4.453125e-01	0.562500000000000
4.609375e-01	0.542968750000000
4.609375e-01	0.546875000000000
6.640625e-01	0.339843750000000
6.640625e-01	0.343750000000000
6.328125e-01	0.371093750000000
6.328125e-01	0.375000000000000
6.796875e-01	0.324218750000000
6.796875e-01	0.328125000000000
6.484375e-01	0.355468750000000
6.484375e-01	0.359375000000000
3.359375e-01	0.332031250000000
3.359375e-01	0.335937500000000
3.671875e-01	0.363281250000000
3.671875e-01	0.367187500000000
3.515625e-01	0.347656250000000
3.515625e-01	0.351562500000000
3.203125e-01	0.316406250000000
3.203125e-01	0.320312500000000
4.882812e-01	0.500000000000000
4.921875e-01	0.496093750000000
4.921875e-01	0.500000000000000
4.960938e-01	0.492187500000000
5.000000e-01	0.488281250000000
5.000000e-01	0.492187500000000
4.902344e-01	0.492187500000000
4.980469e-01	0.503906250000000
5.117188e-01	0.500000000000000
5.156250e-01	0.496093750000000
5.156250e-01	0.500000000000000
5.039062e-01	0.492187500000000
5.078125e-01	0.488281250000000
5.078125e-01	0.492187500000000
5.097656e-01	0.492187500000000
5.039062e-01	0.515625000000000
5.078125e-01	0.511718750000000
5.078125e-01	0.515625000000000
5.117188e-01	0.507812500000000
5.156250e-01	0.503906250000000
5.156250e-01	0.507812500000000
5.058594e-01	0.507812500000000
6.171875e-01	0.656250000000000
6.250000e-01	0.648437500000000
6.250000e-01	0.656250000000000
6.289062e-01	0.640625000000000
6.328125e-01	0.636718750000000
6.328125e-01	0.640625000000000
6.484375e-01	0.625000000000000
6.562500e-01	0.617187500000000
6.562500e-01	0.625000000000000
6.367188e-01	0.632812500000000
6.406250e-01	0.628906250000000
6.406250e-01	0.632812500000000
6.308594e-01	0.632812500000000
5.546875e-01	0.593750000000000
5.625000e-01	0.585937500000000
5.625000e-01	0.593750000000000
5.664062e-01	0.578125000000000
5.703125e-01	0.574218750000000
5.703125e-01	0.578125000000000
5.859375e-01	0.562500000000000
5.937500e-01	0.554687500000000
5.937500e-01	0.562500000000000
5.742188e-01	0.570312500000000
5.781250e-01	0.566406250000000
5.781250e-01	0.570312500000000
5.683594e-01	0.570312500000000
5.234375e-01	0.562500000000000
5.312500e-01	0.554687500000000
5.312500e-01	0.562500000000000
5.351562e-01	0.546875000000000
5.390625e-01	0.542968750000000
5.390625e-01	0.546875000000000
5.546875e-01	0.531250000000000
5.625000e-01	0.523437500000000
5.625000e-01	0.531250000000000
5.429688e-01	0.539062500000000
5.468750e-01	0.535156250000000
5.468750e-01	0.539062500000000
5.371094e-01	0.539062500000000
5.859375e-01	0.625000000000000
5.937500e-01	0.617187500000000
5.937500e-01	0.625000000000000
5.976562e-01	0.609375000000000
6.015625e-01	0.605468750000000
6.015625e-01	0.609375000000000
6.171875e-01	0.593750000000000
6.250000e-01	0.585937500000000
6.250000e-01	0.593750000000000
6.054688e-01	0.601562500000000
6.093750e-01	0.597656250000000
6.093750e-01	0.601562500000000
5.996094e-01	0.601562500000000
6.015625e-01	0.640625000000000
6.093750e-01	0.632812500000000
6.093750e-01	0.640625000000000
6.132812e-01	0.625000000000000
6.171875e-01	0.621093750000000
6.171875e-01	0.625000000000000
6.328125e-01	0.609375000000000
6.406250e-01	0.601562500000000
6.406250e-01	0.609375000000000
6.210938e-01	0.617187500000000
6.250000e-01	0.613281250000000
6.250000e-01	0.617187500000000
6.152344e-01	0.617187500000000
5.390625e-01	0.578125000000000
5.468750e-01	0.570312500000000
5.468750e-01	0.578125000000000
5.507812e-01	0.562500000000000
5.546875e-01	0.558593750000000
5.546875e-01	0.562500000000000
5.703125e-01	0.546875000000000
5.781250e-01	0.539062500000000
5.781250e-01	0.546875000000000
5.585938e-01	0.554687500000000
5.625000e-01	0.550781250000000
5.625000e-01	0.554687500000000
5.527344e-01	0.554687500000000
5.703125e-01	0.609375000000000
5.781250e-01	0.601562500000000
5.781250e-01	0.609375000000000
5.820312e-01	0.593750000000000
5.859375e-01	0.589843750000000
5.859375e-01	0.593750000000000
6.015625e-01	0.578125000000000
6.093750e-01	0.570312500000000
6.093750e-01	0.578125000000000
5.898438e-01	0.585937500000000
5.937500e-01	0.582031250000000
5.937500e-01	0.585937500000000
5.839844e-01	0.585937500000000
5.078125e-01	0.546875000000000
5.156250e-01	0.539062500000000
5.156250e-01	0.546875000000000
5.195312e-01	0.531250000000000
5.234375e-01	0.527343750000000
5.234375e-01	0.531250000000000
5.390625e-01	0.515625000000000
5.468750e-01	0.507812500000000
5.468750e-01	0.515625000000000
5.273438e-01	0.523437500000000
5.312500e-01	0.519531250000000
5.312500e-01	0.523437500000000
5.214844e-01	0.523437500000000
6.328125e-01	0.671875000000000
6.406250e-01	0.664062500000000
6.406250e-01	0.671875000000000
6.445312e-01	0.656250000000000
6.484375e-01	0.652343750000000
6.484375e-01	0.656250000000000
6.640625e-01	0.640625000000000
6.718750e-01	0.632812500000000
6.718750e-01	0.640625000000000
6.523438e-01	0.648437500000000
6.562500e-01	0.644531250000000
6.562500e-01	0.648437500000000
6.464844e-01	0.648437500000000
5.273438e-01	0.539062500000000
5.312500e-01	0.535156250000000
5.312500e-01	0.539062500000000
5.351562e-01	0.531250000000000
5.390625e-01	0.527343750000000
5.390625e-01	0.531250000000000
5.292969e-01	0.531250000000000
5.898438e-01	0.601562500000000
5.937500e-01	0.597656250000000
5.937500e-01	0.601562500000000
5.976562e-01	0.593750000000000
6.015625e-01	0.589843750000000
6.015625e-01	0.593750000000000
5.917969e-01	0.593750000000000
5.664062e-01	0.562500000000000
5.703125e-01	0.558593750000000
5.703125e-01	0.562500000000000
5.585938e-01	0.570312500000000
5.625000e-01	0.566406250000000
5.625000e-01	0.570312500000000
5.605469e-01	0.562500000000000
6.210938e-01	0.632812500000000
6.250000e-01	0.628906250000000
6.250000e-01	0.632812500000000
6.289062e-01	0.625000000000000
6.328125e-01	0.621093750000000
6.328125e-01	0.625000000000000
6.230469e-01	0.625000000000000
6.132812e-01	0.609375000000000
6.171875e-01	0.605468750000000
6.171875e-01	0.609375000000000
6.054688e-01	0.617187500000000
6.093750e-01	0.613281250000000
6.093750e-01	0.617187500000000
6.074219e-01	0.609375000000000
5.507812e-01	0.546875000000000
5.546875e-01	0.542968750000000
5.546875e-01	0.546875000000000
5.429688e-01	0.554687500000000
5.468750e-01	0.550781250000000
5.468750e-01	0.554687500000000
5.449219e-01	0.546875000000000
5.820312e-01	0.578125000000000
5.859375e-01	0.574218750000000
5.859375e-01	0.578125000000000
5.742188e-01	0.585937500000000
5.781250e-01	0.582031250000000
5.781250e-01	0.585937500000000
5.761719e-01	0.578125000000000
6.445312e-01	0.640625000000000
6.484375e-01	0.636718750000000
6.484375e-01	0.640625000000000
6.367188e-01	0.648437500000000
6.406250e-01	0.644531250000000
6.406250e-01	0.648437500000000
6.386719e-01	0.640625000000000
5.195312e-01	0.515625000000000
5.234375e-01	0.511718750000000
5.234375e-01	0.515625000000000
5.117188e-01	0.523437500000000
5.156250e-01	0.519531250000000
5.156250e-01	0.523437500000000
5.136719e-01	0.515625000000000
5.058594e-01	0.496093750000000
6.523438e-01	0.664062500000000
6.562500e-01	0.660156250000000
6.562500e-01	0.664062500000000
6.601562e-01	0.656250000000000
6.640625e-01	0.652343750000000
6.640625e-01	0.656250000000000
6.542969e-01	0.656250000000000
4.980469e-01	0.500000000000000
5.019531e-01	0.500000000000000
4.941406e-01	0.496093750000000
6.503906e-01	0.652343750000000
5.097656e-01	0.511718750000000
6.347656e-01	0.636718750000000
5.722656e-01	0.574218750000000
5.410156e-01	0.542968750000000
6.035156e-01	0.605468750000000
6.191406e-01	0.621093750000000
5.566406e-01	0.558593750000000
5.878906e-01	0.589843750000000
5.253906e-01	0.527343750000000
6.425781e-01	0.644531250000000
5.175781e-01	0.519531250000000
5.800781e-01	0.582031250000000
5.488281e-01	0.550781250000000
6.113281e-01	0.613281250000000
5.957031e-01	0.597656250000000
5.332031e-01	0.535156250000000
5.644531e-01	0.566406250000000
6.269531e-01	0.628906250000000
4.921875e-01	0.490234375000000
4.921875e-01	0.492187500000000
5.000000e-01	0.501953125000000
5.000000e-01	0.503906250000000
5.117188e-01	0.490234375000000
5.117188e-01	0.492187500000000
5.078125e-01	0.505859375000000
5.078125e-01	0.507812500000000
6.328125e-01	0.630859375000000
6.328125e-01	0.632812500000000
5.703125e-01	0.568359375000000
5.703125e-01	0.570312500000000
5.390625e-01	0.537109375000000
5.390625e-01	0.539062500000000
6.015625e-01	0.599609375000000
6.015625e-01	0.601562500000000
6.171875e-01	0.615234375000000
6.171875e-01	0.617187500000000
5.546875e-01	0.552734375000000
5.546875e-01	0.554687500000000
5.859375e-01	0.583984375000000
5.859375e-01	0.585937500000000
5.234375e-01	0.521484375000000
5.234375e-01	0.523437500000000
6.484375e-01	0.646484375000000
6.484375e-01	0.648437500000000
5.312500e-01	0.529296875000000
5.312500e-01	0.531250000000000
5.937500e-01	0.591796875000000
5.937500e-01	0.593750000000000
5.625000e-01	0.560546875000000
5.625000e-01	0.562500000000000
6.250000e-01	0.623046875000000
6.250000e-01	0.625000000000000
6.093750e-01	0.607421875000000
6.093750e-01	0.609375000000000
5.468750e-01	0.544921875000000
5.468750e-01	0.546875000000000
5.781250e-01	0.576171875000000
5.781250e-01	0.578125000000000
6.406250e-01	0.638671875000000
6.406250e-01	0.640625000000000
5.156250e-01	0.513671875000000
5.156250e-01	0.515625000000000
5.078125e-01	0.494140625000000
5.078125e-01	0.496093750000000
6.562500e-01	0.654296875000000
6.562500e-01	0.656250000000000
5.000000e-01	0.498046875000000
5.000000e-01	0.500000000000000
5.039062e-01	0.498046875000000
5.039062e-01	0.500000000000000
4.960938e-01	0.494140625000000
4.960938e-01	0.496093750000000
6.523438e-01	0.650390625000000
6.523438e-01	0.652343750000000
5.117188e-01	0.509765625000000
5.117188e-01	0.511718750000000
6.367188e-01	0.634765625000000
6.367188e-01	0.636718750000000
5.742188e-01	0.572265625000000
5.742188e-01	0.574218750000000
5.429688e-01	0.541015625000000
5.429688e-01	0.542968750000000
6.054688e-01	0.603515625000000
6.054688e-01	0.605468750000000
6.210938e-01	0.619140625000000
6.210938e-01	0.621093750000000
5.585938e-01	0.556640625000000
5.585938e-01	0.558593750000000
5.898438e-01	0.587890625000000
5.898438e-01	0.589843750000000
5.273438e-01	0.525390625000000
5.273438e-01	0.527343750000000
6.445312e-01	0.642578125000000
6.445312e-01	0.644531250000000
5.195312e-01	0.517578125000000
5.195312e-01	0.519531250000000
5.820312e-01	0.580078125000000
5.820312e-01	0.582031250000000
5.507812e-01	0.548828125000000
5.507812e-01	0.550781250000000
6.132812e-01	0.611328125000000
6.132812e-01	0.613281250000000
5.976562e-01	0.595703125000000
5.976562e-01	0.597656250000000
5.351562e-01	0.533203125000000
5.351562e-01	0.535156250000000
5.664062e-01	0.564453125000000
5.664062e-01	0.566406250000000
6.289062e-01	0.626953125000000
6.289062e-01	0.628906250000000
0	0.125000000000000
0	0.562500000000000
5.000000e-01	0.125000000000000
5.000000e-01	0.501953125000000
5.000000e-01	0.312500000000000
0	0.281250000000000
7.500000e-01	0.125000000000000
7.500000e-01	0.265625000000000
2.500000e-01	0.125000000000000
2.500000e-01	0.257812500000000
5.000000e-01	0.812500000000000
0	0.812500000000000
7.500000e-01	0.562500000000000
7.500000e-01	0.812500000000000
2.500000e-01	0.562500000000000
2.500000e-01	0.812500000000000
2.500000e-01	0.406250000000000
5.000000e-01	0.656250000000000
3.750000e-01	0.281250000000000
3.750000e-01	0.378906250000000
6.250000e-01	0.531250000000000
6.250000e-01	0.626953125000000
2.500000e-01	0.656250000000000
5.000000e-01	0.406250000000000
3.750000e-01	0.515625000000000
3.750000e-01	0.640625000000000
6.250000e-01	0.281250000000000
6.250000e-01	0.382812500000000
5.000000e-01	0.578125000000000
5.625000e-01	0.515625000000000
5.625000e-01	0.564453125000000
7.500000e-01	0.437500000000000
0	0.406250000000000
8.750000e-01	0.281250000000000
8.750000e-01	0.406250000000000
1.250000e-01	0.281250000000000
1.250000e-01	0.406250000000000
3.750000e-01	0.578125000000000
5.000000e-01	0.453125000000000
3.750000e-01	0.453125000000000
4.375000e-01	0.515625000000000
4.375000e-01	0.570312500000000
5.625000e-01	0.390625000000000
5.625000e-01	0.445312500000000
4.375000e-01	0.390625000000000
4.375000e-01	0.441406250000000
5.000000e-01	0.539062500000000
5.312500e-01	0.507812500000000
5.312500e-01	0.533203125000000
7.500000e-01	0.656250000000000
0	0.656250000000000
8.750000e-01	0.562500000000000
8.750000e-01	0.656250000000000
1.250000e-01	0.531250000000000
1.250000e-01	0.656250000000000
7.500000e-01	0.187500000000000
8.750000e-01	0.125000000000000
8.750000e-01	0.187500000000000
5.000000e-01	0.187500000000000
6.250000e-01	0.125000000000000
6.250000e-01	0.187500000000000
6.250000e-01	0.328125000000000
2.500000e-01	1.000000000000000
3.750000e-01	0.812500000000000
3.750000e-01	1.000000000000000
0	1.000000000000000
1.250000e-01	0.812500000000000
1.250000e-01	1.000000000000000
2.500000e-01	0.718750000000000
7.500000e-01	1.000000000000000
8.750000e-01	0.812500000000000
8.750000e-01	1.000000000000000
5.000000e-01	1.000000000000000
6.250000e-01	0.812500000000000
6.250000e-01	1.000000000000000
6.250000e-01	0.718750000000000
2.500000e-01	0.187500000000000
3.750000e-01	0.125000000000000
3.750000e-01	0.187500000000000
0	0.187500000000000
1.250000e-01	0.125000000000000
1.250000e-01	0.187500000000000
2.500000e-01	0.343750000000000
6.875000e-01	0.265625000000000
6.875000e-01	0.320312500000000
3.125000e-01	0.640625000000000
3.125000e-01	0.703125000000000
6.875000e-01	0.656250000000000
6.875000e-01	0.718750000000000
3.125000e-01	0.281250000000000
3.125000e-01	0.316406250000000
4.375000e-01	0.484375000000000
5.000000e-01	0.750000000000000
5.625000e-01	0.640625000000000
5.625000e-01	0.718750000000000
6.250000e-01	0.578125000000000
6.875000e-01	0.562500000000000
6.875000e-01	0.593750000000000
5.625000e-01	0.601562500000000
4.687500e-01	0.453125000000000
4.687500e-01	0.472656250000000
5.937500e-01	0.570312500000000
5.937500e-01	0.595703125000000
5.000000e-01	0.343750000000000
5.625000e-01	0.281250000000000
5.625000e-01	0.343750000000000
6.250000e-01	0.468750000000000
6.875000e-01	0.406250000000000
6.875000e-01	0.500000000000000
5.625000e-01	0.414062500000000
4.375000e-01	0.539062500000000
5.000000e-01	0.476562500000000
3.750000e-01	0.718750000000000
4.375000e-01	0.656250000000000
4.375000e-01	0.750000000000000
2.500000e-01	0.593750000000000
3.125000e-01	0.531250000000000
3.125000e-01	0.593750000000000
3.750000e-01	0.609375000000000
3.750000e-01	0.328125000000000
4.375000e-01	0.312500000000000
4.375000e-01	0.343750000000000
2.500000e-01	0.500000000000000
3.125000e-01	0.390625000000000
3.125000e-01	0.468750000000000
3.750000e-01	0.421875000000000
5.937500e-01	0.382812500000000
5.937500e-01	0.414062500000000
4.687500e-01	0.507812500000000
4.687500e-01	0.539062500000000
5.312500e-01	0.445312500000000
5.312500e-01	0.476562500000000
4.062500e-01	0.570312500000000
4.062500e-01	0.601562500000000
4.062500e-01	0.390625000000000
4.062500e-01	0.410156250000000
6.250000e-01	0.601562500000000
6.562500e-01	0.593750000000000
6.562500e-01	0.609375000000000
5.625000e-01	0.687500000000000
5.937500e-01	0.632812500000000
5.937500e-01	0.671875000000000
6.250000e-01	0.664062500000000
6.562500e-01	0.632812500000000
6.562500e-01	0.660156250000000
5.937500e-01	0.617187500000000
5.000000e-01	0.625000000000000
5.312500e-01	0.570312500000000
5.312500e-01	0.609375000000000
5.625000e-01	0.539062500000000
5.937500e-01	0.531250000000000
5.937500e-01	0.546875000000000
5.312500e-01	0.554687500000000
5.625000e-01	0.585937500000000
5.000000e-01	0.523437500000000
6.093750e-01	0.601562500000000
6.093750e-01	0.611328125000000
5.468750e-01	0.539062500000000
5.468750e-01	0.548828125000000
5.781250e-01	0.570312500000000
5.781250e-01	0.580078125000000
5.156250e-01	0.507812500000000
5.156250e-01	0.517578125000000
1.250000e-01	0.343750000000000
7.500000e-01	0.343750000000000
0	0.343750000000000
1.875000e-01	0.281250000000000
1.875000e-01	0.343750000000000
8.125000e-01	0.281250000000000
8.125000e-01	0.343750000000000
6.250000e-02	0.281250000000000
6.250000e-02	0.343750000000000
3.125000e-01	0.359375000000000
6.250000e-01	0.218750000000000
6.875000e-01	0.187500000000000
6.875000e-01	0.218750000000000
7.500000e-01	0.218750000000000
8.125000e-01	0.187500000000000
8.125000e-01	0.218750000000000
6.875000e-01	0.296875000000000
6.250000e-01	0.351562500000000
2.500000e-01	0.218750000000000
3.125000e-01	0.187500000000000
3.125000e-01	0.218750000000000
1.250000e-01	0.250000000000000
1.875000e-01	0.187500000000000
1.875000e-01	0.218750000000000
2.500000e-01	0.296875000000000
3.437500e-01	0.328125000000000
3.437500e-01	0.347656250000000
7.187500e-01	0.265625000000000
7.187500e-01	0.296875000000000
6.562500e-01	0.320312500000000
6.562500e-01	0.351562500000000
2.812500e-01	0.265625000000000
2.812500e-01	0.289062500000000
3.750000e-01	0.500000000000000
4.062500e-01	0.453125000000000
4.062500e-01	0.484375000000000
4.375000e-01	0.421875000000000
4.687500e-01	0.406250000000000
4.687500e-01	0.421875000000000
4.062500e-01	0.429687500000000
5.000000e-01	0.421875000000000
5.312500e-01	0.390625000000000
5.312500e-01	0.421875000000000
5.625000e-01	0.484375000000000
5.937500e-01	0.453125000000000
5.937500e-01	0.500000000000000
5.312500e-01	0.460937500000000
4.687500e-01	0.523437500000000
5.000000e-01	0.488281250000000
5.625000e-01	0.429687500000000
4.687500e-01	0.492187500000000
4.375000e-01	0.460937500000000
6.250000e-01	0.648437500000000
4.218750e-01	0.414062500000000
4.218750e-01	0.425781250000000
5.468750e-01	0.445312500000000
5.468750e-01	0.460937500000000
4.843750e-01	0.507812500000000
4.843750e-01	0.523437500000000
5.156250e-01	0.476562500000000
5.156250e-01	0.492187500000000
5.781250e-01	0.414062500000000
5.781250e-01	0.429687500000000
4.843750e-01	0.476562500000000
4.843750e-01	0.488281250000000
4.531250e-01	0.445312500000000
4.531250e-01	0.457031250000000
6.406250e-01	0.632812500000000
6.406250e-01	0.642578125000000
1.250000e-01	0.718750000000000
8.750000e-01	0.718750000000000
0	0.718750000000000
7.500000e-01	0.750000000000000
8.750000e-01	0.343750000000000
1.875000e-01	0.656250000000000
1.875000e-01	0.718750000000000
9.375000e-01	0.656250000000000
9.375000e-01	0.718750000000000
6.250000e-02	0.656250000000000
6.250000e-02	0.718750000000000
8.125000e-01	0.656250000000000
8.125000e-01	0.718750000000000
9.375000e-01	0.281250000000000
9.375000e-01	0.343750000000000
8.750000e-01	0.218750000000000
9.375000e-01	0.187500000000000
9.375000e-01	0.250000000000000
8.125000e-01	0.312500000000000
8.437500e-01	0.265625000000000
8.437500e-01	0.312500000000000
3.125000e-01	0.437500000000000
3.437500e-01	0.390625000000000
3.437500e-01	0.421875000000000
3.750000e-01	0.359375000000000
4.062500e-01	0.343750000000000
4.062500e-01	0.359375000000000
3.437500e-01	0.367187500000000
5.625000e-01	0.359375000000000
5.937500e-01	0.328125000000000
5.937500e-01	0.359375000000000
6.250000e-01	0.421875000000000
6.562500e-01	0.390625000000000
6.562500e-01	0.437500000000000
5.937500e-01	0.398437500000000
4.375000e-01	0.609375000000000
4.687500e-01	0.578125000000000
4.687500e-01	0.625000000000000
3.750000e-01	0.546875000000000
4.062500e-01	0.515625000000000
4.062500e-01	0.546875000000000
4.375000e-01	0.554687500000000
3.750000e-01	0.250000000000000
4.375000e-01	0.187500000000000
4.375000e-01	0.250000000000000
3.125000e-01	0.296875000000000
3.437500e-01	0.281250000000000
3.437500e-01	0.296875000000000
1.250000e-01	0.500000000000000
1.875000e-01	0.437500000000000
1.875000e-01	0.500000000000000
2.500000e-01	0.375000000000000
2.812500e-01	0.328125000000000
2.812500e-01	0.359375000000000
3.125000e-01	0.335937500000000
3.750000e-01	0.398437500000000
3.593750e-01	0.351562500000000
3.593750e-01	0.363281250000000
6.093750e-01	0.382812500000000
6.093750e-01	0.398437500000000
4.531250e-01	0.539062500000000
4.531250e-01	0.554687500000000
3.281250e-01	0.320312500000000
3.281250e-01	0.332031250000000
3.906250e-01	0.382812500000000
3.906250e-01	0.394531250000000
5.000000e-01	0.562500000000000
5.156250e-01	0.539062500000000
5.156250e-01	0.554687500000000
5.312500e-01	0.523437500000000
5.468750e-01	0.515625000000000
5.468750e-01	0.523437500000000
5.156250e-01	0.527343750000000
5.000000e-01	0.687500000000000
5.312500e-01	0.656250000000000
5.312500e-01	0.687500000000000
5.625000e-01	0.625000000000000
5.781250e-01	0.601562500000000
5.781250e-01	0.617187500000000
6.250000e-01	0.562500000000000
6.562500e-01	0.531250000000000
6.562500e-01	0.562500000000000
5.937500e-01	0.585937500000000
6.093750e-01	0.578125000000000
6.093750e-01	0.585937500000000
5.781250e-01	0.589843750000000
5.625000e-01	0.554687500000000
5.781250e-01	0.546875000000000
5.781250e-01	0.554687500000000
5.312500e-01	0.593750000000000
5.468750e-01	0.570312500000000
5.468750e-01	0.585937500000000
5.468750e-01	0.558593750000000
5.937500e-01	0.656250000000000
6.093750e-01	0.632812500000000
6.093750e-01	0.648437500000000
6.250000e-01	0.617187500000000
6.406250e-01	0.609375000000000
6.406250e-01	0.617187500000000
6.093750e-01	0.621093750000000
5.937500e-01	0.605468750000000
5.312500e-01	0.542968750000000
5.625000e-01	0.574218750000000
6.250000e-01	0.636718750000000
5.000000e-01	0.511718750000000
5.234375e-01	0.519531250000000
5.234375e-01	0.525390625000000
5.859375e-01	0.582031250000000
5.859375e-01	0.587890625000000
5.546875e-01	0.550781250000000
5.546875e-01	0.556640625000000
6.171875e-01	0.613281250000000
6.171875e-01	0.619140625000000
6.015625e-01	0.597656250000000
6.015625e-01	0.603515625000000
5.390625e-01	0.535156250000000
5.390625e-01	0.541015625000000
5.703125e-01	0.566406250000000
5.703125e-01	0.572265625000000
6.328125e-01	0.628906250000000
6.328125e-01	0.634765625000000
5.078125e-01	0.503906250000000
5.078125e-01	0.509765625000000
1.250000e-01	0.593750000000000
8.750000e-01	0.500000000000000
0	0.500000000000000
7.500000e-01	0.500000000000000
1.875000e-01	0.562500000000000
1.875000e-01	0.593750000000000
9.375000e-01	0.406250000000000
9.375000e-01	0.500000000000000
6.250000e-02	0.406250000000000
6.250000e-02	0.500000000000000
8.125000e-01	0.406250000000000
8.125000e-01	0.500000000000000
3.125000e-01	0.671875000000000
3.437500e-01	0.640625000000000
3.437500e-01	0.671875000000000
2.812500e-01	0.312500000000000
5.000000e-01	0.250000000000000
5.625000e-01	0.187500000000000
5.625000e-01	0.250000000000000
6.250000e-01	0.296875000000000
6.562500e-01	0.281250000000000
6.562500e-01	0.296875000000000
6.875000e-01	0.359375000000000
7.187500e-01	0.343750000000000
7.187500e-01	0.375000000000000
6.562500e-01	0.335937500000000
6.250000e-01	0.367187500000000
6.250000e-01	0.875000000000000
6.875000e-01	0.812500000000000
6.875000e-01	0.875000000000000
7.500000e-01	0.875000000000000
8.125000e-01	0.812500000000000
8.125000e-01	0.875000000000000
6.875000e-01	0.750000000000000
7.187500e-01	0.718750000000000
7.187500e-01	0.750000000000000
5.000000e-01	0.875000000000000
5.625000e-01	0.812500000000000
5.625000e-01	0.875000000000000
6.250000e-01	0.750000000000000
6.562500e-01	0.718750000000000
6.562500e-01	0.750000000000000
7.500000e-01	0.593750000000000
8.125000e-01	0.531250000000000
8.125000e-01	0.593750000000000
6.875000e-01	0.687500000000000
7.187500e-01	0.656250000000000
7.187500e-01	0.687500000000000
6.562500e-01	0.687500000000000
4.062500e-01	0.585937500000000
3.125000e-01	0.625000000000000
3.437500e-01	0.593750000000000
3.437500e-01	0.609375000000000
3.750000e-01	0.687500000000000
4.062500e-01	0.656250000000000
4.062500e-01	0.687500000000000
3.750000e-01	0.617187500000000
2.968750e-01	0.296875000000000
2.968750e-01	0.304687500000000
6.718750e-01	0.320312500000000
6.718750e-01	0.335937500000000
6.406250e-01	0.351562500000000
6.406250e-01	0.367187500000000
6.718750e-01	0.671875000000000
6.718750e-01	0.687500000000000
4.218750e-01	0.570312500000000
4.218750e-01	0.585937500000000
3.906250e-01	0.601562500000000
3.906250e-01	0.625000000000000
5.625000e-01	0.750000000000000
5.937500e-01	0.718750000000000
5.937500e-01	0.750000000000000
6.250000e-01	0.687500000000000
6.406250e-01	0.664062500000000
6.406250e-01	0.687500000000000
6.875000e-01	0.625000000000000
7.187500e-01	0.593750000000000
7.187500e-01	0.625000000000000
6.562500e-01	0.648437500000000
6.718750e-01	0.640625000000000
6.718750e-01	0.656250000000000
6.406250e-01	0.652343750000000
4.375000e-01	0.500000000000000
4.531250e-01	0.476562500000000
4.531250e-01	0.500000000000000
4.687500e-01	0.460937500000000
4.843750e-01	0.453125000000000
4.843750e-01	0.468750000000000
4.531250e-01	0.468750000000000
4.843750e-01	0.496093750000000
5.000000e-01	0.375000000000000
5.312500e-01	0.343750000000000
5.312500e-01	0.375000000000000
5.625000e-01	0.406250000000000
5.781250e-01	0.390625000000000
5.781250e-01	0.398437500000000
6.250000e-01	0.500000000000000
6.562500e-01	0.468750000000000
6.562500e-01	0.500000000000000
5.937500e-01	0.437500000000000
6.093750e-01	0.421875000000000
6.093750e-01	0.437500000000000
5.781250e-01	0.417968750000000
5.000000e-01	0.468750000000000
5.156250e-01	0.453125000000000
5.156250e-01	0.460937500000000
5.312500e-01	0.500000000000000
5.468750e-01	0.484375000000000
5.468750e-01	0.500000000000000
5.156250e-01	0.480468750000000
4.843750e-01	0.511718750000000
5.312500e-01	0.437500000000000
5.468750e-01	0.421875000000000
5.468750e-01	0.429687500000000
5.625000e-01	0.468750000000000
5.781250e-01	0.453125000000000
5.781250e-01	0.468750000000000
5.468750e-01	0.449218750000000
4.375000e-01	0.429687500000000
4.531250e-01	0.421875000000000
4.531250e-01	0.437500000000000
4.062500e-01	0.468750000000000
4.218750e-01	0.445312500000000
4.218750e-01	0.468750000000000
4.218750e-01	0.437500000000000
5.625000e-01	0.433593750000000
5.000000e-01	0.496093750000000
4.687500e-01	0.562500000000000
4.843750e-01	0.546875000000000
4.843750e-01	0.562500000000000
4.375000e-01	0.531250000000000
4.531250e-01	0.515625000000000
4.531250e-01	0.523437500000000
4.687500e-01	0.527343750000000
5.312500e-01	0.464843750000000
4.375000e-01	0.375000000000000
4.687500e-01	0.343750000000000
4.687500e-01	0.375000000000000
4.062500e-01	0.398437500000000
4.218750e-01	0.390625000000000
4.218750e-01	0.406250000000000
3.125000e-01	0.500000000000000
3.437500e-01	0.468750000000000
3.437500e-01	0.500000000000000
3.750000e-01	0.437500000000000
3.906250e-01	0.414062500000000
3.906250e-01	0.437500000000000
4.062500e-01	0.421875000000000
4.687500e-01	0.484375000000000
4.375000e-01	0.453125000000000
6.484375e-01	0.644531250000000
6.484375e-01	0.650390625000000
4.609375e-01	0.460937500000000
4.609375e-01	0.464843750000000
4.921875e-01	0.488281250000000
4.921875e-01	0.494140625000000
5.859375e-01	0.410156250000000
5.859375e-01	0.421875000000000
5.234375e-01	0.472656250000000
5.234375e-01	0.484375000000000
4.921875e-01	0.503906250000000
4.921875e-01	0.515625000000000
5.546875e-01	0.441406250000000
5.546875e-01	0.453125000000000
4.296875e-01	0.429687500000000
4.296875e-01	0.433593750000000
5.703125e-01	0.425781250000000
5.703125e-01	0.437500000000000
5.078125e-01	0.488281250000000
5.078125e-01	0.496093750000000
4.765625e-01	0.519531250000000
4.765625e-01	0.531250000000000
5.390625e-01	0.457031250000000
5.390625e-01	0.468750000000000
4.140625e-01	0.414062500000000
4.140625e-01	0.417968750000000
4.765625e-01	0.476562500000000
4.765625e-01	0.480468750000000
4.453125e-01	0.445312500000000
4.453125e-01	0.449218750000000
1.875000e-01	0.312500000000000
7.500000e-01	0.312500000000000
2.187500e-01	0.265625000000000
2.187500e-01	0.312500000000000
7.812500e-01	0.281250000000000
7.812500e-01	0.312500000000000
3.437500e-01	0.648437500000000
3.750000e-01	0.875000000000000
4.375000e-01	0.812500000000000
4.375000e-01	0.875000000000000
2.500000e-01	0.875000000000000
3.125000e-01	0.812500000000000
3.125000e-01	0.875000000000000
3.125000e-01	0.750000000000000
3.437500e-01	0.718750000000000
3.437500e-01	0.750000000000000
1.250000e-01	0.875000000000000
1.875000e-01	0.812500000000000
1.875000e-01	0.875000000000000
2.500000e-01	0.750000000000000
2.812500e-01	0.703125000000000
2.812500e-01	0.750000000000000
2.500000e-01	0.687500000000000
2.812500e-01	0.656250000000000
2.812500e-01	0.671875000000000
3.125000e-01	0.679687500000000
6.875000e-01	0.250000000000000
7.187500e-01	0.218750000000000
7.187500e-01	0.234375000000000
7.500000e-01	0.234375000000000
7.812500e-01	0.218750000000000
7.812500e-01	0.250000000000000
7.187500e-01	0.273437500000000
6.875000e-01	0.304687500000000
2.500000e-01	0.234375000000000
2.812500e-01	0.218750000000000
2.812500e-01	0.250000000000000
1.875000e-01	0.250000000000000
2.187500e-01	0.218750000000000
2.187500e-01	0.234375000000000
2.500000e-01	0.281250000000000
3.593750e-01	0.632812500000000
3.593750e-01	0.656250000000000
3.281250e-01	0.671875000000000
3.281250e-01	0.687500000000000
7.343750e-01	0.257812500000000
7.343750e-01	0.281250000000000
7.031250e-01	0.289062500000000
7.031250e-01	0.312500000000000
2.656250e-01	0.265625000000000
2.656250e-01	0.273437500000000
5.625000e-01	0.312500000000000
5.937500e-01	0.281250000000000
5.937500e-01	0.312500000000000
6.250000e-01	0.343750000000000
6.406250e-01	0.328125000000000
6.406250e-01	0.335937500000000
6.875000e-01	0.437500000000000
7.187500e-01	0.406250000000000
7.187500e-01	0.437500000000000
6.562500e-01	0.375000000000000
6.718750e-01	0.359375000000000
6.718750e-01	0.375000000000000
6.406250e-01	0.355468750000000
6.562500e-01	0.312500000000000
6.718750e-01	0.296875000000000
6.718750e-01	0.304687500000000
6.875000e-01	0.343750000000000
7.031250e-01	0.328125000000000
7.031250e-01	0.343750000000000
6.718750e-01	0.324218750000000
5.937500e-01	0.375000000000000
6.093750e-01	0.359375000000000
6.093750e-01	0.367187500000000
6.250000e-01	0.406250000000000
6.406250e-01	0.390625000000000
6.406250e-01	0.406250000000000
6.250000e-01	0.371093750000000
6.562500e-01	0.339843750000000
3.906250e-01	0.406250000000000
2.500000e-01	0.437500000000000
2.812500e-01	0.406250000000000
2.812500e-01	0.437500000000000
3.125000e-01	0.375000000000000
3.281250e-01	0.351562500000000
3.281250e-01	0.375000000000000
3.750000e-01	0.312500000000000
4.062500e-01	0.281250000000000
4.062500e-01	0.312500000000000
3.437500e-01	0.335937500000000
3.593750e-01	0.328125000000000
3.593750e-01	0.343750000000000
3.281250e-01	0.343750000000000
4.531250e-01	0.542968750000000
6.093750e-01	0.386718750000000
3.750000e-01	0.367187500000000
3.906250e-01	0.359375000000000
3.906250e-01	0.375000000000000
3.437500e-01	0.406250000000000
3.593750e-01	0.382812500000000
3.593750e-01	0.406250000000000
3.593750e-01	0.375000000000000
4.062500e-01	0.562500000000000
4.218750e-01	0.546875000000000
4.218750e-01	0.554687500000000
4.375000e-01	0.593750000000000
4.531250e-01	0.578125000000000
4.531250e-01	0.593750000000000
4.375000e-01	0.558593750000000
5.937500e-01	0.402343750000000
3.437500e-01	0.359375000000000
6.562500e-01	0.671875000000000
3.750000e-01	0.390625000000000
6.484375e-01	0.347656250000000
6.484375e-01	0.359375000000000
6.796875e-01	0.316406250000000
6.796875e-01	0.328125000000000
6.328125e-01	0.363281250000000
6.328125e-01	0.375000000000000
6.640625e-01	0.332031250000000
6.640625e-01	0.343750000000000
3.984375e-01	0.398437500000000
3.984375e-01	0.402343750000000
3.359375e-01	0.335937500000000
3.359375e-01	0.339843750000000
4.609375e-01	0.535156250000000
4.609375e-01	0.546875000000000
6.171875e-01	0.378906250000000
6.171875e-01	0.390625000000000
3.671875e-01	0.367187500000000
3.671875e-01	0.371093750000000
4.453125e-01	0.550781250000000
4.453125e-01	0.562500000000000
6.015625e-01	0.394531250000000
6.015625e-01	0.406250000000000
3.515625e-01	0.351562500000000
3.515625e-01	0.355468750000000
6.640625e-01	0.664062500000000
6.640625e-01	0.671875000000000
3.828125e-01	0.382812500000000
3.828125e-01	0.386718750000000
4.921875e-01	0.500000000000000
6.562500e-01	0.652343750000000
6.640625e-01	0.648437500000000
6.640625e-01	0.656250000000000
6.406250e-01	0.671875000000000
6.484375e-01	0.660156250000000
6.484375e-01	0.671875000000000
6.484375e-01	0.656250000000000
5.000000e-01	0.498046875000000
5.000000e-01	0.531250000000000
5.078125e-01	0.519531250000000
5.078125e-01	0.531250000000000
5.156250e-01	0.511718750000000
5.234375e-01	0.507812500000000
5.234375e-01	0.515625000000000
5.078125e-01	0.515625000000000
5.937500e-01	0.687500000000000
6.093750e-01	0.671875000000000
6.093750e-01	0.687500000000000
6.250000e-01	0.656250000000000
6.328125e-01	0.644531250000000
6.328125e-01	0.656250000000000
6.562500e-01	0.625000000000000
6.718750e-01	0.609375000000000
6.718750e-01	0.625000000000000
6.406250e-01	0.636718750000000
6.484375e-01	0.632812500000000
6.484375e-01	0.640625000000000
6.328125e-01	0.640625000000000
5.312500e-01	0.625000000000000
5.468750e-01	0.609375000000000
5.468750e-01	0.625000000000000
5.625000e-01	0.593750000000000
5.703125e-01	0.582031250000000
5.703125e-01	0.593750000000000
5.937500e-01	0.562500000000000
6.093750e-01	0.546875000000000
6.093750e-01	0.562500000000000
5.781250e-01	0.574218750000000
5.859375e-01	0.570312500000000
5.859375e-01	0.578125000000000
5.703125e-01	0.578125000000000
5.000000e-01	0.593750000000000
5.156250e-01	0.578125000000000
5.156250e-01	0.593750000000000
5.312500e-01	0.562500000000000
5.390625e-01	0.550781250000000
5.390625e-01	0.562500000000000
5.625000e-01	0.531250000000000
5.781250e-01	0.515625000000000
5.781250e-01	0.531250000000000
5.468750e-01	0.542968750000000
5.546875e-01	0.539062500000000
5.546875e-01	0.546875000000000
5.390625e-01	0.546875000000000
5.625000e-01	0.656250000000000
5.781250e-01	0.640625000000000
5.781250e-01	0.656250000000000
5.937500e-01	0.625000000000000
6.015625e-01	0.613281250000000
6.015625e-01	0.625000000000000
6.250000e-01	0.593750000000000
6.406250e-01	0.578125000000000
6.406250e-01	0.593750000000000
6.093750e-01	0.605468750000000
6.171875e-01	0.601562500000000
6.171875e-01	0.609375000000000
6.015625e-01	0.609375000000000
6.250000e-01	0.621093750000000
6.328125e-01	0.617187500000000
6.328125e-01	0.625000000000000
6.093750e-01	0.640625000000000
6.171875e-01	0.628906250000000
6.171875e-01	0.640625000000000
6.171875e-01	0.625000000000000
5.468750e-01	0.578125000000000
5.546875e-01	0.566406250000000
5.546875e-01	0.578125000000000
5.625000e-01	0.558593750000000
5.703125e-01	0.554687500000000
5.703125e-01	0.562500000000000
5.546875e-01	0.562500000000000
5.937500e-01	0.589843750000000
6.015625e-01	0.585937500000000
6.015625e-01	0.593750000000000
5.781250e-01	0.609375000000000
5.859375e-01	0.597656250000000
5.859375e-01	0.609375000000000
5.859375e-01	0.593750000000000
5.312500e-01	0.527343750000000
5.390625e-01	0.523437500000000
5.390625e-01	0.531250000000000
5.156250e-01	0.546875000000000
5.234375e-01	0.535156250000000
5.234375e-01	0.546875000000000
5.234375e-01	0.531250000000000
6.406250e-01	0.648437500000000
5.156250e-01	0.523437500000000
5.781250e-01	0.585937500000000
5.468750e-01	0.554687500000000
6.093750e-01	0.617187500000000
5.937500e-01	0.601562500000000
5.312500e-01	0.539062500000000
5.625000e-01	0.570312500000000
6.250000e-01	0.632812500000000
5.000000e-01	0.507812500000000
4.960938e-01	0.496093750000000
4.960938e-01	0.498046875000000
6.523438e-01	0.652343750000000
6.523438e-01	0.654296875000000
5.039062e-01	0.494140625000000
5.039062e-01	0.500000000000000
5.117188e-01	0.511718750000000
5.117188e-01	0.513671875000000
6.367188e-01	0.636718750000000
6.367188e-01	0.638671875000000
5.742188e-01	0.574218750000000
5.742188e-01	0.576171875000000
5.429688e-01	0.542968750000000
5.429688e-01	0.544921875000000
6.054688e-01	0.605468750000000
6.054688e-01	0.607421875000000
6.210938e-01	0.621093750000000
6.210938e-01	0.623046875000000
5.585938e-01	0.558593750000000
5.585938e-01	0.560546875000000
5.898438e-01	0.589843750000000
5.898438e-01	0.591796875000000
5.273438e-01	0.527343750000000
5.273438e-01	0.529296875000000
6.445312e-01	0.644531250000000
6.445312e-01	0.646484375000000
5.195312e-01	0.519531250000000
5.195312e-01	0.521484375000000
5.820312e-01	0.582031250000000
5.820312e-01	0.583984375000000
5.507812e-01	0.550781250000000
5.507812e-01	0.552734375000000
6.132812e-01	0.613281250000000
6.132812e-01	0.615234375000000
5.976562e-01	0.597656250000000
5.976562e-01	0.599609375000000
5.351562e-01	0.535156250000000
5.351562e-01	0.537109375000000
5.664062e-01	0.566406250000000
5.664062e-01	0.568359375000000
6.289062e-01	0.628906250000000
6.289062e-01	0.630859375000000
5.039062e-01	0.503906250000000
5.039062e-01	0.505859375000000
8.750000e-01	0.875000000000000
8.750000e-01	0.593750000000000
0	0.875000000000000
0	0.593750000000000
9.375000e-01	0.812500000000000
9.375000e-01	0.875000000000000
9.375000e-01	0.562500000000000
9.375000e-01	0.593750000000000
6.250000e-02	0.812500000000000
6.250000e-02	0.875000000000000
6.250000e-02	0.562500000000000
6.250000e-02	0.593750000000000
8.125000e-01	0.625000000000000
8.125000e-01	0.562500000000000
7.500000e-01	0.625000000000000
1.875000e-01	0.625000000000000
1.250000e-01	0.625000000000000
9.375000e-01	0.375000000000000
9.375000e-01	0.312500000000000
6.250000e-02	0.687500000000000
9.375000e-01	0.687500000000000
6.250000e-02	0.375000000000000
0	0.250000000000000
6.250000e-02	0.187500000000000
6.250000e-02	0.250000000000000
6.250000e-02	0.312500000000000
0	0.375000000000000
3.125000e-01	0.562500000000000
2.500000e-01	0.625000000000000
1.250000e-01	0.562500000000000
8.750000e-01	0.687500000000000
0	0.687500000000000
7.500000e-01	0.687500000000000
1.250000e-01	0.312500000000000
8.750000e-01	0.312500000000000
0	0.312500000000000
8.437500e-01	0.593750000000000
8.437500e-01	0.625000000000000
8.437500e-01	0.531250000000000
8.437500e-01	0.562500000000000
7.812500e-01	0.593750000000000
7.812500e-01	0.625000000000000
2.187500e-01	0.593750000000000
2.187500e-01	0.625000000000000
1.562500e-01	0.593750000000000
1.562500e-01	0.625000000000000
9.687500e-01	0.343750000000000
9.687500e-01	0.375000000000000
9.687500e-01	0.281250000000000
9.687500e-01	0.312500000000000
9.375000e-02	0.656250000000000
9.375000e-02	0.687500000000000
9.687500e-01	0.656250000000000
9.687500e-01	0.687500000000000
9.375000e-02	0.343750000000000
9.375000e-02	0.375000000000000
9.375000e-02	0.281250000000000
9.375000e-02	0.312500000000000
3.125000e-02	0.343750000000000
3.125000e-02	0.375000000000000
3.437500e-01	0.531250000000000
3.437500e-01	0.562500000000000
2.812500e-01	0.593750000000000
2.812500e-01	0.625000000000000
1.562500e-01	0.531250000000000
1.562500e-01	0.562500000000000
9.062500e-01	0.656250000000000
9.062500e-01	0.687500000000000
3.125000e-02	0.656250000000000
3.125000e-02	0.687500000000000
7.812500e-01	0.656250000000000
7.812500e-01	0.687500000000000
1.562500e-01	0.281250000000000
1.562500e-01	0.312500000000000
9.062500e-01	0.281250000000000
9.062500e-01	0.312500000000000
3.125000e-02	0.281250000000000
3.125000e-02	0.312500000000000
4.062500e-01	0.531250000000000
8.125000e-01	0.250000000000000
8.437500e-01	0.218750000000000
8.437500e-01	0.250000000000000
8.750000e-01	0.250000000000000
9.062500e-01	0.218750000000000
9.062500e-01	0.250000000000000
8.437500e-01	0.281250000000000
3.750000e-01	0.531250000000000
4.218750e-01	0.515625000000000
4.218750e-01	0.531250000000000
8.593750e-01	0.265625000000000
8.593750e-01	0.281250000000000
3.906250e-01	0.515625000000000
3.906250e-01	0.531250000000000
1.875000e-01	0.375000000000000
2.187500e-01	0.343750000000000
2.187500e-01	0.375000000000000
2.500000e-01	0.312500000000000
2.656250e-01	0.296875000000000
2.656250e-01	0.312500000000000
3.125000e-01	0.250000000000000
3.437500e-01	0.218750000000000
3.437500e-01	0.250000000000000
2.812500e-01	0.281250000000000
2.968750e-01	0.265625000000000
2.968750e-01	0.281250000000000
2.656250e-01	0.281250000000000
6.250000e-01	0.250000000000000
6.562500e-01	0.218750000000000
6.562500e-01	0.250000000000000
6.875000e-01	0.281250000000000
7.031250e-01	0.265625000000000
7.031250e-01	0.281250000000000
7.500000e-01	0.375000000000000
7.812500e-01	0.343750000000000
7.812500e-01	0.375000000000000
7.187500e-01	0.312500000000000
7.343750e-01	0.296875000000000
7.343750e-01	0.312500000000000
7.031250e-01	0.296875000000000
3.437500e-01	0.625000000000000
3.593750e-01	0.609375000000000
3.593750e-01	0.625000000000000
3.750000e-01	0.656250000000000
3.906250e-01	0.640625000000000
3.906250e-01	0.656250000000000
3.593750e-01	0.640625000000000
6.875000e-01	0.308593750000000
3.750000e-01	0.593750000000000
3.906250e-01	0.578125000000000
3.906250e-01	0.585937500000000
4.375000e-01	0.687500000000000
4.687500e-01	0.656250000000000
4.687500e-01	0.687500000000000
4.062500e-01	0.625000000000000
4.218750e-01	0.609375000000000
4.218750e-01	0.625000000000000
3.906250e-01	0.609375000000000
4.218750e-01	0.574218750000000
2.812500e-01	0.343750000000000
2.968750e-01	0.320312500000000
2.968750e-01	0.343750000000000
3.125000e-01	0.304687500000000
3.281250e-01	0.296875000000000
3.281250e-01	0.312500000000000
2.968750e-01	0.312500000000000
3.750000e-01	0.625000000000000
4.062500e-01	0.589843750000000
2.812500e-01	0.296875000000000
3.125000e-01	0.328125000000000
2.734375e-01	0.273437500000000
2.734375e-01	0.281250000000000
7.109375e-01	0.289062500000000
7.109375e-01	0.296875000000000
3.671875e-01	0.632812500000000
3.671875e-01	0.640625000000000
6.953125e-01	0.304687500000000
6.953125e-01	0.312500000000000
3.984375e-01	0.601562500000000
3.984375e-01	0.609375000000000
4.296875e-01	0.566406250000000
4.296875e-01	0.578125000000000
3.046875e-01	0.304687500000000
3.046875e-01	0.308593750000000
3.828125e-01	0.617187500000000
3.828125e-01	0.625000000000000
4.140625e-01	0.582031250000000
4.140625e-01	0.593750000000000
2.890625e-01	0.289062500000000
2.890625e-01	0.296875000000000
3.203125e-01	0.320312500000000
3.203125e-01	0.324218750000000
3.437500e-01	0.437500000000000
3.593750e-01	0.421875000000000
3.593750e-01	0.437500000000000
3.750000e-01	0.406250000000000
3.828125e-01	0.398437500000000
3.828125e-01	0.406250000000000
4.062500e-01	0.375000000000000
4.218750e-01	0.359375000000000
4.218750e-01	0.375000000000000
3.906250e-01	0.390625000000000
3.984375e-01	0.382812500000000
3.984375e-01	0.390625000000000
3.828125e-01	0.390625000000000
5.625000e-01	0.375000000000000
5.781250e-01	0.359375000000000
5.781250e-01	0.375000000000000
5.937500e-01	0.390625000000000
6.015625e-01	0.382812500000000
6.015625e-01	0.390625000000000
6.250000e-01	0.437500000000000
6.406250e-01	0.421875000000000
6.406250e-01	0.437500000000000
6.093750e-01	0.406250000000000
6.171875e-01	0.398437500000000
6.171875e-01	0.406250000000000
6.015625e-01	0.398437500000000
6.093750e-01	0.375000000000000
6.171875e-01	0.367187500000000
6.171875e-01	0.375000000000000
6.250000e-01	0.390625000000000
6.328125e-01	0.382812500000000
6.328125e-01	0.390625000000000
6.171875e-01	0.382812500000000
3.906250e-01	0.421875000000000
3.984375e-01	0.414062500000000
3.984375e-01	0.421875000000000
4.062500e-01	0.406250000000000
4.140625e-01	0.398437500000000
4.140625e-01	0.406250000000000
3.984375e-01	0.406250000000000
5.781250e-01	0.406250000000000
5.859375e-01	0.398437500000000
5.859375e-01	0.406250000000000
5.937500e-01	0.421875000000000
6.015625e-01	0.414062500000000
6.015625e-01	0.421875000000000
5.937500e-01	0.406250000000000
6.093750e-01	0.390625000000000
4.062500e-01	0.500000000000000
4.218750e-01	0.484375000000000
4.218750e-01	0.500000000000000
4.375000e-01	0.468750000000000
4.453125e-01	0.460937500000000
4.453125e-01	0.468750000000000
4.687500e-01	0.437500000000000
4.843750e-01	0.421875000000000
4.843750e-01	0.437500000000000
4.531250e-01	0.453125000000000
4.609375e-01	0.445312500000000
4.609375e-01	0.453125000000000
4.453125e-01	0.453125000000000
4.687500e-01	0.500000000000000
4.765625e-01	0.492187500000000
4.765625e-01	0.500000000000000
4.843750e-01	0.484375000000000
4.921875e-01	0.476562500000000
4.921875e-01	0.484375000000000
4.765625e-01	0.484375000000000
3.750000e-01	0.468750000000000
3.906250e-01	0.453125000000000
3.906250e-01	0.468750000000000
4.062500e-01	0.437500000000000
4.140625e-01	0.429687500000000
4.140625e-01	0.437500000000000
4.375000e-01	0.406250000000000
4.531250e-01	0.390625000000000
4.531250e-01	0.406250000000000
4.218750e-01	0.421875000000000
4.296875e-01	0.414062500000000
4.296875e-01	0.421875000000000
4.140625e-01	0.421875000000000
5.000000e-01	0.437500000000000
5.156250e-01	0.421875000000000
5.156250e-01	0.437500000000000
5.312500e-01	0.453125000000000
5.390625e-01	0.445312500000000
5.390625e-01	0.453125000000000
5.625000e-01	0.500000000000000
5.781250e-01	0.484375000000000
5.781250e-01	0.500000000000000
5.468750e-01	0.468750000000000
5.546875e-01	0.460937500000000
5.546875e-01	0.468750000000000
5.390625e-01	0.460937500000000
4.687500e-01	0.515625000000000
4.765625e-01	0.507812500000000
4.765625e-01	0.515625000000000
4.843750e-01	0.531250000000000
4.921875e-01	0.523437500000000
4.921875e-01	0.531250000000000
4.765625e-01	0.523437500000000
5.000000e-01	0.484375000000000
5.078125e-01	0.476562500000000
5.078125e-01	0.484375000000000
5.156250e-01	0.500000000000000
5.234375e-01	0.492187500000000
5.234375e-01	0.500000000000000
5.078125e-01	0.490234375000000
5.312500e-01	0.406250000000000
5.468750e-01	0.390625000000000
5.468750e-01	0.406250000000000
5.625000e-01	0.421875000000000
5.703125e-01	0.414062500000000
5.703125e-01	0.421875000000000
5.937500e-01	0.468750000000000
6.093750e-01	0.453125000000000
6.093750e-01	0.468750000000000
5.781250e-01	0.437500000000000
5.859375e-01	0.429687500000000
5.859375e-01	0.437500000000000
5.703125e-01	0.429687500000000
4.218750e-01	0.453125000000000
4.296875e-01	0.445312500000000
4.296875e-01	0.453125000000000
4.375000e-01	0.437500000000000
4.453125e-01	0.429687500000000
4.453125e-01	0.437500000000000
4.296875e-01	0.437500000000000
5.468750e-01	0.437500000000000
5.546875e-01	0.429687500000000
5.546875e-01	0.437500000000000
5.625000e-01	0.453125000000000
5.703125e-01	0.445312500000000
5.703125e-01	0.453125000000000
5.546875e-01	0.445312500000000
4.921875e-01	0.507812500000000
5.156250e-01	0.468750000000000
5.234375e-01	0.460937500000000
5.234375e-01	0.468750000000000
5.312500e-01	0.484375000000000
5.390625e-01	0.476562500000000
5.390625e-01	0.484375000000000
5.234375e-01	0.476562500000000
5.859375e-01	0.414062500000000
4.687500e-01	0.468750000000000
4.765625e-01	0.460937500000000
4.765625e-01	0.468750000000000
4.531250e-01	0.484375000000000
4.609375e-01	0.476562500000000
4.609375e-01	0.484375000000000
4.609375e-01	0.468750000000000
5.312500e-01	0.468750000000000
4.531250e-01	0.531250000000000
4.609375e-01	0.523437500000000
4.609375e-01	0.531250000000000
4.687500e-01	0.546875000000000
4.765625e-01	0.539062500000000
4.765625e-01	0.546875000000000
4.687500e-01	0.531250000000000
5.625000e-01	0.437500000000000
5.468750e-01	0.453125000000000
4.843750e-01	0.515625000000000
5.156250e-01	0.484375000000000
5.781250e-01	0.421875000000000
3.906250e-01	0.398437500000000
4.531250e-01	0.460937500000000
4.843750e-01	0.492187500000000
4.218750e-01	0.429687500000000
6.562500e-01	0.664062500000000
4.062500e-01	0.414062500000000
4.687500e-01	0.476562500000000
4.375000e-01	0.445312500000000
3.750000e-01	0.375000000000000
3.828125e-01	0.367187500000000
3.828125e-01	0.375000000000000
3.593750e-01	0.390625000000000
3.671875e-01	0.382812500000000
3.671875e-01	0.390625000000000
3.750000e-01	0.382812500000000
3.867188e-01	0.386718750000000
3.867188e-01	0.390625000000000
6.054688e-01	0.394531250000000
6.054688e-01	0.398437500000000
6.210938e-01	0.378906250000000
6.210938e-01	0.382812500000000
4.023438e-01	0.402343750000000
4.023438e-01	0.406250000000000
5.976562e-01	0.402343750000000
5.976562e-01	0.406250000000000
6.132812e-01	0.386718750000000
6.132812e-01	0.390625000000000
4.492188e-01	0.449218750000000
4.492188e-01	0.453125000000000
4.804688e-01	0.480468750000000
4.804688e-01	0.484375000000000
4.179688e-01	0.417968750000000
4.179688e-01	0.421875000000000
5.429688e-01	0.457031250000000
5.429688e-01	0.460937500000000
4.804688e-01	0.519531250000000
4.804688e-01	0.523437500000000
5.117188e-01	0.488281250000000
5.117188e-01	0.492187500000000
5.742188e-01	0.425781250000000
5.742188e-01	0.429687500000000
4.335938e-01	0.433593750000000
4.335938e-01	0.437500000000000
5.585938e-01	0.441406250000000
5.585938e-01	0.445312500000000
4.960938e-01	0.501953125000000
4.960938e-01	0.507812500000000
5.273438e-01	0.472656250000000
5.273438e-01	0.476562500000000
5.898438e-01	0.410156250000000
5.898438e-01	0.414062500000000
4.648438e-01	0.464843750000000
4.648438e-01	0.468750000000000
5.351562e-01	0.464843750000000
5.351562e-01	0.468750000000000
4.726562e-01	0.527343750000000
4.726562e-01	0.531250000000000
5.664062e-01	0.433593750000000
5.664062e-01	0.437500000000000
5.507812e-01	0.449218750000000
5.507812e-01	0.453125000000000
4.882812e-01	0.511718750000000
4.882812e-01	0.515625000000000
5.195312e-01	0.480468750000000
5.195312e-01	0.484375000000000
5.820312e-01	0.417968750000000
5.820312e-01	0.421875000000000
3.945312e-01	0.394531250000000
3.945312e-01	0.398437500000000
4.570312e-01	0.457031250000000
4.570312e-01	0.460937500000000
4.882812e-01	0.488281250000000
4.882812e-01	0.490234375000000
4.257812e-01	0.425781250000000
4.257812e-01	0.429687500000000
6.601562e-01	0.660156250000000
6.601562e-01	0.664062500000000
4.101562e-01	0.410156250000000
4.101562e-01	0.414062500000000
4.726562e-01	0.472656250000000
4.726562e-01	0.476562500000000
4.414062e-01	0.441406250000000
4.414062e-01	0.445312500000000
3.789062e-01	0.378906250000000
3.789062e-01	0.382812500000000
5.000000e-01	0.503906250000000
5.019531e-01	0.501953125000000
5.019531e-01	0.503906250000000
6.250000e-02	0.625000000000000
9.375000e-01	0.625000000000000
0	0.625000000000000
8.750000e-01	0.625000000000000
8.125000e-01	0.437500000000000
6.250000e-02	0.437500000000000
9.375000e-01	0.437500000000000
8.125000e-01	0.750000000000000
8.125000e-01	0.687500000000000
6.250000e-02	0.750000000000000
9.375000e-01	0.750000000000000
1.875000e-01	0.750000000000000
1.875000e-01	0.687500000000000
8.750000e-01	0.375000000000000
0	0.750000000000000
8.750000e-01	0.750000000000000
1.250000e-01	0.750000000000000
8.125000e-01	0.375000000000000
1.250000e-01	0.375000000000000
1.250000e-01	0.687500000000000
1.250000e-01	0.437500000000000
8.750000e-01	0.437500000000000
0	0.437500000000000
9.375000e-02	0.593750000000000
9.375000e-02	0.625000000000000
9.687500e-01	0.593750000000000
9.687500e-01	0.625000000000000
3.125000e-02	0.593750000000000
3.125000e-02	0.625000000000000
9.062500e-01	0.593750000000000
9.062500e-01	0.625000000000000
8.437500e-01	0.406250000000000
8.437500e-01	0.437500000000000
9.375000e-02	0.406250000000000
9.375000e-02	0.437500000000000
9.687500e-01	0.406250000000000
9.687500e-01	0.437500000000000
8.437500e-01	0.718750000000000
8.437500e-01	0.750000000000000
8.437500e-01	0.656250000000000
8.437500e-01	0.687500000000000
9.375000e-02	0.718750000000000
9.375000e-02	0.750000000000000
9.687500e-01	0.718750000000000
9.687500e-01	0.750000000000000
2.187500e-01	0.718750000000000
2.187500e-01	0.750000000000000
2.187500e-01	0.656250000000000
2.187500e-01	0.687500000000000
9.062500e-01	0.343750000000000
9.062500e-01	0.375000000000000
3.125000e-02	0.718750000000000
3.125000e-02	0.750000000000000
9.062500e-01	0.718750000000000
9.062500e-01	0.750000000000000
1.562500e-01	0.718750000000000
1.562500e-01	0.750000000000000
8.437500e-01	0.343750000000000
8.437500e-01	0.375000000000000
1.562500e-01	0.343750000000000
1.562500e-01	0.375000000000000
1.562500e-01	0.656250000000000
1.562500e-01	0.687500000000000
1.562500e-01	0.406250000000000
1.562500e-01	0.437500000000000
9.062500e-01	0.406250000000000
9.062500e-01	0.437500000000000
3.125000e-02	0.406250000000000
3.125000e-02	0.437500000000000
7.187500e-01	0.250000000000000
7.343750e-01	0.234375000000000
7.343750e-01	0.250000000000000
7.500000e-01	0.250000000000000
7.656250e-01	0.234375000000000
7.656250e-01	0.250000000000000
7.500000e-01	0.281250000000000
7.656250e-01	0.265625000000000
7.656250e-01	0.281250000000000
7.343750e-01	0.265625000000000
7.187500e-01	0.281250000000000
2.812500e-01	0.687500000000000
2.968750e-01	0.671875000000000
2.968750e-01	0.687500000000000
3.125000e-01	0.718750000000000
3.281250e-01	0.703125000000000
3.281250e-01	0.718750000000000
2.812500e-01	0.718750000000000
2.968750e-01	0.703125000000000
2.968750e-01	0.718750000000000
3.125000e-01	0.687500000000000
3.750000e-01	0.750000000000000
4.062500e-01	0.718750000000000
4.062500e-01	0.750000000000000
3.437500e-01	0.687500000000000
3.593750e-01	0.671875000000000
3.593750e-01	0.687500000000000
3.125000e-01	0.656250000000000
3.281250e-01	0.640625000000000
3.281250e-01	0.656250000000000
3.437500e-01	0.656250000000000
2.500000e-01	0.250000000000000
2.656250e-01	0.234375000000000
2.656250e-01	0.250000000000000
2.187500e-01	0.250000000000000
2.343750e-01	0.234375000000000
2.343750e-01	0.250000000000000
2.187500e-01	0.281250000000000
2.343750e-01	0.265625000000000
2.343750e-01	0.281250000000000
2.500000e-01	0.265625000000000
7.421875e-01	0.257812500000000
7.421875e-01	0.265625000000000
7.265625e-01	0.273437500000000
7.265625e-01	0.281250000000000
3.203125e-01	0.679687500000000
3.203125e-01	0.687500000000000
3.515625e-01	0.648437500000000
3.515625e-01	0.656250000000000
2.578125e-01	0.257812500000000
2.578125e-01	0.265625000000000
2.812500e-01	0.375000000000000
2.968750e-01	0.359375000000000
2.968750e-01	0.375000000000000
3.125000e-01	0.343750000000000
3.203125e-01	0.335937500000000
3.203125e-01	0.343750000000000
3.437500e-01	0.312500000000000
3.593750e-01	0.296875000000000
3.593750e-01	0.312500000000000
3.281250e-01	0.328125000000000
3.359375e-01	0.320312500000000
3.359375e-01	0.328125000000000
3.203125e-01	0.328125000000000
3.750000e-01	0.562500000000000
3.906250e-01	0.546875000000000
3.906250e-01	0.562500000000000
4.062500e-01	0.578125000000000
4.140625e-01	0.570312500000000
4.140625e-01	0.578125000000000
4.375000e-01	0.625000000000000
4.531250e-01	0.609375000000000
4.531250e-01	0.625000000000000
4.218750e-01	0.593750000000000
4.296875e-01	0.585937500000000
4.296875e-01	0.593750000000000
4.140625e-01	0.585937500000000
3.125000e-01	0.312500000000000
3.203125e-01	0.304687500000000
3.203125e-01	0.312500000000000
2.968750e-01	0.328125000000000
3.046875e-01	0.320312500000000
3.046875e-01	0.328125000000000
3.046875e-01	0.312500000000000
4.218750e-01	0.562500000000000
4.296875e-01	0.554687500000000
4.296875e-01	0.562500000000000
4.375000e-01	0.578125000000000
4.453125e-01	0.570312500000000
4.453125e-01	0.578125000000000
4.296875e-01	0.570312500000000
3.906250e-01	0.593750000000000
3.984375e-01	0.585937500000000
3.984375e-01	0.593750000000000
4.062500e-01	0.609375000000000
4.140625e-01	0.601562500000000
4.140625e-01	0.609375000000000
4.062500e-01	0.593750000000000
4.218750e-01	0.578125000000000
6.718750e-01	0.312500000000000
6.796875e-01	0.304687500000000
6.796875e-01	0.312500000000000
6.875000e-01	0.328125000000000
6.953125e-01	0.320312500000000
6.953125e-01	0.328125000000000
6.875000e-01	0.312500000000000
3.125000e-01	0.406250000000000
3.281250e-01	0.390625000000000
3.281250e-01	0.406250000000000
3.437500e-01	0.375000000000000
3.515625e-01	0.367187500000000
3.515625e-01	0.375000000000000
3.750000e-01	0.343750000000000
3.906250e-01	0.328125000000000
3.906250e-01	0.343750000000000
3.593750e-01	0.359375000000000
3.671875e-01	0.351562500000000
3.671875e-01	0.359375000000000
3.515625e-01	0.359375000000000
4.375000e-01	0.546875000000000
4.453125e-01	0.539062500000000
4.453125e-01	0.546875000000000
4.687500e-01	0.593750000000000
4.843750e-01	0.578125000000000
4.843750e-01	0.593750000000000
4.531250e-01	0.562500000000000
4.609375e-01	0.554687500000000
4.609375e-01	0.562500000000000
4.453125e-01	0.554687500000000
3.671875e-01	0.375000000000000
4.609375e-01	0.539062500000000
3.437500e-01	0.343750000000000
3.515625e-01	0.335937500000000
3.515625e-01	0.343750000000000
3.281250e-01	0.359375000000000
3.359375e-01	0.351562500000000
3.359375e-01	0.359375000000000
3.359375e-01	0.343750000000000
6.250000e-01	0.312500000000000
6.406250e-01	0.296875000000000
6.406250e-01	0.312500000000000
6.562500e-01	0.328125000000000
6.640625e-01	0.320312500000000
6.640625e-01	0.328125000000000
6.875000e-01	0.375000000000000
7.031250e-01	0.359375000000000
7.031250e-01	0.375000000000000
6.718750e-01	0.343750000000000
6.796875e-01	0.335937500000000
6.796875e-01	0.343750000000000
6.640625e-01	0.335937500000000
5.937500e-01	0.343750000000000
6.093750e-01	0.328125000000000
6.093750e-01	0.343750000000000
6.250000e-01	0.359375000000000
6.328125e-01	0.351562500000000
6.328125e-01	0.359375000000000
6.562500e-01	0.406250000000000
6.718750e-01	0.390625000000000
6.718750e-01	0.406250000000000
6.406250e-01	0.375000000000000
6.484375e-01	0.367187500000000
6.484375e-01	0.375000000000000
6.328125e-01	0.367187500000000
6.796875e-01	0.320312500000000
6.406250e-01	0.343750000000000
6.484375e-01	0.335937500000000
6.484375e-01	0.343750000000000
6.562500e-01	0.359375000000000
6.640625e-01	0.351562500000000
6.640625e-01	0.359375000000000
6.484375e-01	0.351562500000000
4.375000e-01	0.562500000000000
4.531250e-01	0.546875000000000
6.562500e-01	0.343750000000000
6.250000e-01	0.375000000000000
6.718750e-01	0.328125000000000
6.406250e-01	0.359375000000000
3.281250e-01	0.335937500000000
3.593750e-01	0.367187500000000
3.437500e-01	0.351562500000000
3.125000e-01	0.320312500000000
3.242188e-01	0.324218750000000
3.242188e-01	0.328125000000000
4.179688e-01	0.582031250000000
4.179688e-01	0.585937500000000
3.085938e-01	0.308593750000000
3.085938e-01	0.312500000000000
4.335938e-01	0.566406250000000
4.335938e-01	0.570312500000000
4.101562e-01	0.589843750000000
4.101562e-01	0.593750000000000
4.257812e-01	0.574218750000000
4.257812e-01	0.578125000000000
6.914062e-01	0.308593750000000
6.914062e-01	0.312500000000000
3.554688e-01	0.355468750000000
3.554688e-01	0.359375000000000
4.492188e-01	0.550781250000000
4.492188e-01	0.554687500000000
3.710938e-01	0.371093750000000
3.710938e-01	0.375000000000000
4.648438e-01	0.535156250000000
4.648438e-01	0.539062500000000
3.398438e-01	0.339843750000000
3.398438e-01	0.343750000000000
6.679688e-01	0.332031250000000
6.679688e-01	0.335937500000000
6.367188e-01	0.363281250000000
6.367188e-01	0.367187500000000
6.835938e-01	0.316406250000000
6.835938e-01	0.320312500000000
6.523438e-01	0.347656250000000
6.523438e-01	0.351562500000000
4.414062e-01	0.558593750000000
4.414062e-01	0.562500000000000
4.570312e-01	0.542968750000000
4.570312e-01	0.546875000000000
6.601562e-01	0.339843750000000
6.601562e-01	0.343750000000000
6.289062e-01	0.371093750000000
6.289062e-01	0.375000000000000
6.757812e-01	0.324218750000000
6.757812e-01	0.328125000000000
6.445312e-01	0.355468750000000
6.445312e-01	0.359375000000000
3.320312e-01	0.332031250000000
3.320312e-01	0.335937500000000
3.632812e-01	0.363281250000000
3.632812e-01	0.367187500000000
3.476562e-01	0.347656250000000
3.476562e-01	0.351562500000000
3.164062e-01	0.316406250000000
3.164062e-01	0.320312500000000
4.843750e-01	0.500000000000000
4.882812e-01	0.496093750000000
4.882812e-01	0.500000000000000
4.921875e-01	0.492187500000000
4.960938e-01	0.488281250000000
4.960938e-01	0.492187500000000
4.882812e-01	0.492187500000000
4.960938e-01	0.503906250000000
5.078125e-01	0.500000000000000
5.117188e-01	0.496093750000000
5.117188e-01	0.500000000000000
5.000000e-01	0.492187500000000
5.039062e-01	0.488281250000000
5.039062e-01	0.492187500000000
5.078125e-01	0.492187500000000
5.000000e-01	0.515625000000000
5.039062e-01	0.511718750000000
5.039062e-01	0.515625000000000
5.078125e-01	0.507812500000000
5.117188e-01	0.503906250000000
5.117188e-01	0.507812500000000
5.039062e-01	0.507812500000000
6.093750e-01	0.656250000000000
6.171875e-01	0.648437500000000
6.171875e-01	0.656250000000000
6.250000e-01	0.640625000000000
6.289062e-01	0.636718750000000
6.289062e-01	0.640625000000000
6.406250e-01	0.625000000000000
6.484375e-01	0.617187500000000
6.484375e-01	0.625000000000000
6.328125e-01	0.632812500000000
6.367188e-01	0.628906250000000
6.367188e-01	0.632812500000000
6.289062e-01	0.632812500000000
5.468750e-01	0.593750000000000
5.546875e-01	0.585937500000000
5.546875e-01	0.593750000000000
5.625000e-01	0.578125000000000
5.664062e-01	0.574218750000000
5.664062e-01	0.578125000000000
5.781250e-01	0.562500000000000
5.859375e-01	0.554687500000000
5.859375e-01	0.562500000000000
5.703125e-01	0.570312500000000
5.742188e-01	0.566406250000000
5.742188e-01	0.570312500000000
5.664062e-01	0.570312500000000
5.156250e-01	0.562500000000000
5.234375e-01	0.554687500000000
5.234375e-01	0.562500000000000
5.312500e-01	0.546875000000000
5.351562e-01	0.542968750000000
5.351562e-01	0.546875000000000
5.468750e-01	0.531250000000000
5.546875e-01	0.523437500000000
5.546875e-01	0.531250000000000
5.390625e-01	0.539062500000000
5.429688e-01	0.535156250000000
5.429688e-01	0.539062500000000
5.351562e-01	0.539062500000000
5.781250e-01	0.625000000000000
5.859375e-01	0.617187500000000
5.859375e-01	0.625000000000000
5.937500e-01	0.609375000000000
5.976562e-01	0.605468750000000
5.976562e-01	0.609375000000000
6.093750e-01	0.593750000000000
6.171875e-01	0.585937500000000
6.171875e-01	0.593750000000000
6.015625e-01	0.601562500000000
6.054688e-01	0.597656250000000
6.054688e-01	0.601562500000000
5.976562e-01	0.601562500000000
5.937500e-01	0.640625000000000
6.015625e-01	0.632812500000000
6.015625e-01	0.640625000000000
6.093750e-01	0.625000000000000
6.132812e-01	0.621093750000000
6.132812e-01	0.625000000000000
6.250000e-01	0.609375000000000
6.328125e-01	0.601562500000000
6.328125e-01	0.609375000000000
6.171875e-01	0.617187500000000
6.210938e-01	0.613281250000000
6.210938e-01	0.617187500000000
6.132812e-01	0.617187500000000
5.312500e-01	0.578125000000000
5.390625e-01	0.570312500000000
5.390625e-01	0.578125000000000
5.468750e-01	0.562500000000000
5.507812e-01	0.558593750000000
5.507812e-01	0.562500000000000
5.625000e-01	0.546875000000000
5.703125e-01	0.539062500000000
5.703125e-01	0.546875000000000
5.546875e-01	0.554687500000000
5.585938e-01	0.550781250000000
5.585938e-01	0.554687500000000
5.507812e-01	0.554687500000000
5.625000e-01	0.609375000000000
5.703125e-01	0.601562500000000
5.703125e-01	0.609375000000000
5.781250e-01	0.593750000000000
5.820312e-01	0.589843750000000
5.820312e-01	0.593750000000000
5.937500e-01	0.578125000000000
6.015625e-01	0.570312500000000
6.015625e-01	0.578125000000000
5.859375e-01	0.585937500000000
5.898438e-01	0.582031250000000
5.898438e-01	0.585937500000000
5.820312e-01	0.585937500000000
5.000000e-01	0.546875000000000
5.078125e-01	0.539062500000000
5.078125e-01	0.546875000000000
5.156250e-01	0.531250000000000
5.195312e-01	0.527343750000000
5.195312e-01	0.531250000000000
5.312500e-01	0.515625000000000
5.390625e-01	0.507812500000000
5.390625e-01	0.515625000000000
5.234375e-01	0.523437500000000
5.273438e-01	0.519531250000000
5.273438e-01	0.523437500000000
5.195312e-01	0.523437500000000
6.250000e-01	0.671875000000000
6.328125e-01	0.664062500000000
6.328125e-01	0.671875000000000
6.406250e-01	0.656250000000000
6.445312e-01	0.652343750000000
6.445312e-01	0.656250000000000
6.562500e-01	0.640625000000000
6.640625e-01	0.632812500000000
6.640625e-01	0.640625000000000
6.484375e-01	0.648437500000000
6.523438e-01	0.644531250000000
6.523438e-01	0.648437500000000
6.445312e-01	0.648437500000000
5.234375e-01	0.539062500000000
5.273438e-01	0.535156250000000
5.273438e-01	0.539062500000000
5.312500e-01	0.531250000000000
5.351562e-01	0.527343750000000
5.351562e-01	0.531250000000000
5.273438e-01	0.531250000000000
5.859375e-01	0.601562500000000
5.898438e-01	0.597656250000000
5.898438e-01	0.601562500000000
5.937500e-01	0.593750000000000
5.976562e-01	0.589843750000000
5.976562e-01	0.593750000000000
5.898438e-01	0.593750000000000
5.625000e-01	0.562500000000000
5.664062e-01	0.558593750000000
5.664062e-01	0.562500000000000
5.546875e-01	0.570312500000000
5.585938e-01	0.566406250000000
5.585938e-01	0.570312500000000
5.585938e-01	0.562500000000000
6.171875e-01	0.632812500000000
6.210938e-01	0.628906250000000
6.210938e-01	0.632812500000000
6.250000e-01	0.625000000000000
6.289062e-01	0.621093750000000
6.289062e-01	0.625000000000000
6.210938e-01	0.625000000000000
6.093750e-01	0.609375000000000
6.132812e-01	0.605468750000000
6.132812e-01	0.609375000000000
6.015625e-01	0.617187500000000
6.054688e-01	0.613281250000000
6.054688e-01	0.617187500000000
6.054688e-01	0.609375000000000
5.468750e-01	0.546875000000000
5.507812e-01	0.542968750000000
5.507812e-01	0.546875000000000
5.390625e-01	0.554687500000000
5.429688e-01	0.550781250000000
5.429688e-01	0.554687500000000
5.429688e-01	0.546875000000000
5.781250e-01	0.578125000000000
5.820312e-01	0.574218750000000
5.820312e-01	0.578125000000000
5.703125e-01	0.585937500000000
5.742188e-01	0.582031250000000
5.742188e-01	0.585937500000000
5.742188e-01	0.578125000000000
6.406250e-01	0.640625000000000
6.445312e-01	0.636718750000000
6.445312e-01	0.640625000000000
6.328125e-01	0.648437500000000
6.367188e-01	0.644531250000000
6.367188e-01	0.648437500000000
6.367188e-01	0.640625000000000
5.156250e-01	0.515625000000000
5.195312e-01	0.511718750000000
5.195312e-01	0.515625000000000
5.078125e-01	0.523437500000000
5.117188e-01	0.519531250000000
5.117188e-01	0.523437500000000
5.117188e-01	0.515625000000000
5.039062e-01	0.496093750000000
6.484375e-01	0.664062500000000
6.523438e-01	0.660156250000000
6.523438e-01	0.664062500000000
6.562500e-01	0.656250000000000
6.601562e-01	0.652343750000000
6.601562e-01	0.656250000000000
6.523438e-01	0.656250000000000
4.960938e-01	0.500000000000000
5.000000e-01	0.500000000000000
4.921875e-01	0.496093750000000
6.484375e-01	0.652343750000000
5.078125e-01	0.511718750000000
6.328125e-01	0.636718750000000
5.703125e-01	0.574218750000000
5.390625e-01	0.542968750000000
6.015625e-01	0.605468750000000
6.171875e-01	0.621093750000000
5.546875e-01	0.558593750000000
5.859375e-01	0.589843750000000
5.234375e-01	0.527343750000000
6.406250e-01	0.644531250000000
5.156250e-01	0.519531250000000
5.781250e-01	0.582031250000000
5.468750e-01	0.550781250000000
6.093750e-01	0.613281250000000
5.937500e-01	0.597656250000000
5.312500e-01	0.535156250000000
5.625000e-01	0.566406250000000
6.250000e-01	0.628906250000000
4.902344e-01	0.490234375000000
4.902344e-01	0.492187500000000
4.980469e-01	0.501953125000000
4.980469e-01	0.503906250000000
5.097656e-01	0.490234375000000
5.097656e-01	0.492187500000000
5.058594e-01	0.505859375000000
5.058594e-01	0.507812500000000
6.308594e-01	0.630859375000000
6.308594e-01	0.632812500000000
5.683594e-01	0.568359375000000
5.683594e-01	0.570312500000000
5.371094e-01	0.537109375000000
5.371094e-01	0.539062500000000
5.996094e-01	0.599609375000000
5.996094e-01	0.601562500000000
6.152344e-01	0.615234375000000
6.152344e-01	0.617187500000000
5.527344e-01	0.552734375000000
5.527344e-01	0.554687500000000
5.839844e-01	0.583984375000000
5.839844e-01	0.585937500000000
5.214844e-01	0.521484375000000
5.214844e-01	0.523437500000000
6.464844e-01	0.646484375000000
6.464844e-01	0.648437500000000
5.292969e-01	0.529296875000000
5.292969e-01	0.531250000000000
5.917969e-01	0.591796875000000
5.917969e-01	0.593750000000000
5.605469e-01	0.560546875000000
5.605469e-01	0.562500000000000
6.230469e-01	0.623046875000000
6.230469e-01	0.625000000000000
6.074219e-01	0.607421875000000
6.074219e-01	0.609375000000000
5.449219e-01	0.544921875000000
5.449219e-01	0.546875000000000
5.761719e-01	0.576171875000000
5.761719e-01	0.578125000000000
6.386719e-01	0.638671875000000
6.386719e-01	0.640625000000000
5.136719e-01	0.513671875000000
5.136719e-01	0.515625000000000
5.058594e-01	0.494140625000000
5.058594e-01	0.496093750000000
6.542969e-01	0.654296875000000
6.542969e-01	0.656250000000000
4.980469e-01	0.498046875000000
4.980469e-01	0.500000000000000
5.019531e-01	0.498046875000000
5.019531e-01	0.500000000000000
4.941406e-01	0.494140625000000
4.941406e-01	0.496093750000000
6.503906e-01	0.650390625000000
6.503906e-01	0.652343750000000
5.097656e-01	0.509765625000000
5.097656e-01	0.511718750000000
6.347656e-01	0.634765625000000
6.347656e-01	0.636718750000000
5.722656e-01	0.572265625000000
5.722656e-01	0.574218750000000
5.410156e-01	0.541015625000000
5.410156e-01	0.542968750000000
6.035156e-01	0.603515625000000
6.035156e-01	0.605468750000000
6.191406e-01	0.619140625000000
6.191406e-01	0.621093750000000
5.566406e-01	0.556640625000000
5.566406e-01	0.558593750000000
5.878906e-01	0.587890625000000
5.878906e-01	0.589843750000000
5.253906e-01	0.525390625000000
5.253906e-01	0.527343750000000
6.425781e-01	0.642578125000000
6.425781e-01	0.644531250000000
5.175781e-01	0.517578125000000
5.175781e-01	0.519531250000000
5.800781e-01	0.580078125000000
5.800781e-01	0.582031250000000
5.488281e-01	0.548828125000000
5.488281e-01	0.550781250000000
6.113281e-01	0.611328125000000
6.113281e-01	0.613281250000000
5.957031e-01	0.595703125000000
5.957031e-01	0.597656250000000
5.332031e-01	0.533203125000000
5.332031e-01	0.535156250000000
5.644531e-01	0.564453125000000
5.644531e-01	0.566406250000000
6.269531e-01	0.626953125000000
6.269531e-01	0.628906250000000


==> data/ExamplePyramideTen_coo_04270.dat <==
0	0.000000000000000
0	0.500000000000000
5.000000e-01	0.000000000000000
5.000000e-01	0.500000000000000
5.000000e-01	0.250000000000000
0	0.250000000000000
7.500000e-01	0.000000000000000
7.500000e-01	0.250000000000000
2.500000e-01	0.000000000000000
2.500000e-01	0.250000000000000
5.000000e-01	0.750000000000000
0	0.750000000000000
7.500000e-01	0.500000000000000
7.500000e-01	0.750000000000000
2.500000e-01	0.500000000000000
2.500000e-01	0.750000000000000
2.500000e-01	0.375000000000000
5.000000e-01	0.625000000000000
3.750000e-01	0.250000000000000
3.750000e-01	0.375000000000000
6.250000e-01	0.500000000000000
6.250000e-01	0.625000000000000
2.500000e-01	0.625000000000000
5.000000e-01	0.375000000000000
3.750000e-01	0.500000000000000
3.750000e-01	0.625000000000000
6.250000e-01	0.250000000000000
6.250000e-01	0.375000000000000
5.000000e-01	0.562500000000000
5.625000e-01	0.500000000000000
5.625000e-01	0.562500000000000
7.500000e-01	0.375000000000000
0	0.375000000000000
8.750000e-01	0.250000000000000
8.750000e-01	0.375000000000000
1.250000e-01	0.250000000000000
1.250000e-01	0.375000000000000
3.750000e-01	0.562500000000000
5.000000e-01	0.437500000000000
3.750000e-01	0.437500000000000
4.375000e-01	0.500000000000000
4.375000e-01	0.562500000000000
5.625000e-01	0.375000000000000
5.625000e-01	0.437500000000000
4.375000e-01	0.375000000000000
4.375000e-01	0.437500000000000
5.000000e-01	0.531250000000000
5.312500e-01	0.500000000000000
5.312500e-01	0.531250000000000
7.500000e-01	0.625000000000000
0	0.625000000000000
8.750000e-01	0.500000000000000
8.750000e-01	0.625000000000000
1.250000e-01	0.500000000000000
1.250000e-01	0.625000000000000
7.500000e-01	0.125000000000000
8.750000e-01	0.000000000000000
8.750000e-01	0.125000000000000
5.000000e-01	0.125000000000000
6.250000e-01	0.000000000000000
6.250000e-01	0.125000000000000
6.250000e-01	0.312500000000000
2.500000e-01	0.875000000000000
3.750000e-01	0.750000000000000
3.750000e-01	0.875000000000000
0	0.875000000000000
1.250000e-01	0.750000000000000
1.250000e-01	0.875000000000000
2.500000e-01	0.687500000000000
7.500000e-01	0.875000000000000
8.750000e-01	0.750000000000000
8.750000e-01	0.875000000000000
5.000000e-01	0.875000000000000
6.250000e-01	0.750000000000000
6.250000e-01	0.875000000000000
6.250000e-01	0.687500000000000
2.500000e-01	0.125000000000000
3.750000e-01	0.000000000000000
3.750000e-01	0.125000000000000
0	0.125000000000000
1.250000e-01	0.000000000000000
1.250000e-01	0.125000000000000
2.500000e-01	0.312500000000000
6.875000e-01	0.250000000000000
6.875000e-01	0.312500000000000
3.125000e-01	0.625000000000000
3.125000e-01	0.687500000000000
6.875000e-01	0.625000000000000
6.875000e-01	0.687500000000000
3.125000e-01	0.250000000000000
3.125000e-01	0.312500000000000
4.375000e-01	0.468750000000000
5.000000e-01	0.687500000000000
5.625000e-01	0.625000000000000
5.625000e-01	0.687500000000000
6.250000e-01	0.562500000000000
6.875000e-01	0.500000000000000
6.875000e-01	0.562500000000000
5.625000e-01	0.593750000000000
4.687500e-01	0.437500000000000
4.687500e-01	0.468750000000000
5.937500e-01	0.562500000000000
5.937500e-01	0.593750000000000
5.000000e-01	0.312500000000000
5.625000e-01	0.250000000000000
5.625000e-01	0.312500000000000
6.250000e-01	0.437500000000000
6.875000e-01	0.375000000000000
6.875000e-01	0.437500000000000
5.625000e-01	0.406250000000000
4.375000e-01	0.531250000000000
5.000000e-01	0.468750000000000
3.750000e-01	0.687500000000000
4.375000e-01	0.625000000000000
4.375000e-01	0.687500000000000
2.500000e-01	0.562500000000000
3.125000e-01	0.500000000000000
3.125000e-01	0.562500000000000
3.750000e-01	0.593750000000000
3.750000e-01	0.312500000000000
4.375000e-01	0.250000000000000
4.375000e-01	0.312500000000000
2.500000e-01	0.437500000000000
3.125000e-01	0.375000000000000
3.125000e-01	0.437500000000000
3.750000e-01	0.406250000000000
5.937500e-01	0.375000000000000
5.937500e-01	0.406250000000000
4.687500e-01	0.500000000000000
4.687500e-01	0.531250000000000
5.312500e-01	0.437500000000000
5.312500e-01	0.468750000000000
4.062500e-01	0.562500000000000
4.062500e-01	0.593750000000000
4.062500e-01	0.375000000000000
4.062500e-01	0.406250000000000
6.250000e-01	0.593750000000000
6.562500e-01	0.562500000000000
6.562500e-01	0.593750000000000
5.625000e-01	0.656250000000000
5.937500e-01	0.625000000000000
5.937500e-01	0.656250000000000
6.250000e-01	0.656250000000000
6.562500e-01	0.625000000000000
6.562500e-01	0.656250000000000
5.937500e-01	0.609375000000000
5.000000e-01	0.593750000000000
5.312500e-01	0.562500000000000
5.312500e-01	0.593750000000000
5.625000e-01	0.531250000000000
5.937500e-01	0.500000000000000
5.937500e-01	0.531250000000000
5.312500e-01	0.546875000000000
5.625000e-01	0.578125000000000
5.000000e-01	0.515625000000000
6.093750e-01	0.593750000000000
6.093750e-01	0.609375000000000
5.468750e-01	0.531250000000000
5.468750e-01	0.546875000000000
5.781250e-01	0.562500000000000
5.781250e-01	0.578125000000000
5.156250e-01	0.500000000000000
5.156250e-01	0.515625000000000
1.250000e-01	0.312500000000000
7.500000e-01	0.312500000000000
0	0.312500000000000
1.875000e-01	0.250000000000000
1.875000e-01	0.312500000000000
8.125000e-01	0.250000000000000
8.125000e-01	0.312500000000000
6.250000e-02	0.250000000000000
6.250000e-02	0.312500000000000
3.125000e-01	0.343750000000000
6.250000e-01	0.187500000000000
6.875000e-01	0.125000000000000
6.875000e-01	0.187500000000000
7.500000e-01	0.187500000000000
8.125000e-01	0.125000000000000
8.125000e-01	0.187500000000000
6.875000e-01	0.281250000000000
6.250000e-01	0.343750000000000
2.500000e-01	0.187500000000000
3.125000e-01	0.125000000000000
3.125000e-01	0.187500000000000
1.250000e-01	0.187500000000000
1.875000e-01	0.125000000000000
1.875000e-01	0.187500000000000
2.500000e-01	0.281250000000000
3.437500e-01	0.312500000000000
3.437500e-01	0.343750000000000
7.187500e-01	0.250000000000000
7.187500e-01	0.281250000000000
6.562500e-01	0.312500000000000
6.562500e-01	0.343750000000000
2.812500e-01	0.250000000000000
2.812500e-01	0.281250000000000
3.750000e-01	0.468750000000000
4.062500e-01	0.437500000000000
4.062500e-01	0.468750000000000
4.375000e-01	0.406250000000000
4.687500e-01	0.375000000000000
4.687500e-01	0.406250000000000
4.062500e-01	0.421875000000000
5.000000e-01	0.406250000000000
5.312500e-01	0.375000000000000
5.312500e-01	0.406250000000000
5.625000e-01	0.468750000000000
5.937500e-01	0.437500000000000
5.937500e-01	0.468750000000000
5.312500e-01	0.453125000000000
4.687500e-01	0.515625000000000
5.000000e-01	0.484375000000000
5.625000e-01	0.421875000000000
4.687500e-01	0.484375000000000
4.375000e-01	0.453125000000000
6.250000e-01	0.640625000000000
4.218750e-01	0.406250000000000
4.218750e-01	0.421875000000000
5.468750e-01	0.437500000000000
5.468750e-01	0.453125000000000
4.843750e-01	0.500000000000000
4.843750e-01	0.515625000000000
5.156250e-01	0.468750000000000
5.156250e-01	0.484375000000000
5.781250e-01	0.406250000000000
5.781250e-01	0.421875000000000
4.843750e-01	0.468750000000000
4.843750e-01	0.484375000000000
4.531250e-01	0.437500000000000
4.531250e-01	0.453125000000000
6.406250e-01	0.625000000000000
6.406250e-01	0.640625000000000
1.250000e-01	0.687500000000000
8.750000e-01	0.687500000000000
0	0.687500000000000
7.500000e-01	0.687500000000000
8.750000e-01	0.312500000000000
1.875000e-01	0.625000000000000
1.875000e-01	0.687500000000000
9.375000e-01	0.625000000000000
9.375000e-01	0.687500000000000
6.250000e-02	0.625000000000000
6.250000e-02	0.687500000000000
8.125000e-01	0.625000000000000
8.125000e-01	0.687500000000000
9.375000e-01	0.250000000000000
9.375000e-01	0.312500000000000
8.750000e-01	0.187500000000000
9.375000e-01	0.125000000000000
9.375000e-01	0.187500000000000
8.125000e-01	0.281250000000000
8.437500e-01	0.250000000000000
8.437500e-01	0.281250000000000
3.125000e-01	0.406250000000000
3.437500e-01	0.375000000000000
3.437500e-01	0.406250000000000
3.750000e-01	0.343750000000000
4.062500e-01	0.312500000000000
4.062500e-01	0.343750000000000
3.437500e-01	0.359375000000000
5.625000e-01	0.343750000000000
5.937500e-01	0.312500000000000
5.937500e-01	0.343750000000000
6.250000e-01	0.406250000000000
6.562500e-01	0.375000000000000
6.562500e-01	0.406250000000000
5.937500e-01	0.390625000000000
4.375000e-01	0.593750000000000
4.687500e-01	0.562500000000000
4.687500e-01	0.593750000000000
3.750000e-01	0.531250000000000
4.062500e-01	0.500000000000000
4.062500e-01	0.531250000000000
4.375000e-01	0.546875000000000
3.750000e-01	0.187500000000000
4.375000e-01	0.125000000000000
4.375000e-01	0.187500000000000
3.125000e-01	0.281250000000000
3.437500e-01	0.250000000000000
3.437500e-01	0.281250000000000
1.250000e-01	0.437500000000000
1.875000e-01	0.375000000000000
1.875000e-01	0.437500000000000
2.500000e-01	0.343750000000000
2.812500e-01	0.312500000000000
2.812500e-01	0.343750000000000
3.125000e-01	0.328125000000000
3.750000e-01	0.390625000000000
3.593750e-01	0.343750000000000
3.593750e-01	0.359375000000000
6.093750e-01	0.375000000000000
6.093750e-01	0.390625000000000
4.531250e-01	0.531250000000000
4.531250e-01	0.546875000000000
3.281250e-01	0.312500000000000
3.281250e-01	0.328125000000000
3.906250e-01	0.375000000000000
3.906250e-01	0.390625000000000
5.000000e-01	0.546875000000000
5.156250e-01	0.531250000000000
5.156250e-01	0.546875000000000
5.312500e-01	0.515625000000000
5.468750e-01	0.500000000000000
5.468750e-01	0.515625000000000
5.156250e-01	0.523437500000000
5.000000e-01	0.656250000000000
5.312500e-01	0.625000000000000
5.312500e-01	0.656250000000000
5.625000e-01	0.609375000000000
5.781250e-01	0.593750000000000
5.781250e-01	0.609375000000000
6.250000e-01	0.531250000000000
6.562500e-01	0.500000000000000
6.562500e-01	0.531250000000000
5.937500e-01	0.578125000000000
6.093750e-01	0.562500000000000
6.093750e-01	0.578125000000000
5.781250e-01	0.585937500000000
5.625000e-01	0.546875000000000
5.781250e-01	0.531250000000000
5.781250e-01	0.546875000000000
5.312500e-01	0.578125000000000
5.468750e-01	0.562500000000000
5.468750e-01	0.578125000000000
5.468750e-01	0.554687500000000
5.937500e-01	0.640625000000000
6.093750e-01	0.625000000000000
6.093750e-01	0.640625000000000
6.250000e-01	0.609375000000000
6.406250e-01	0.593750000000000
6.406250e-01	0.609375000000000
6.093750e-01	0.617187500000000
5.937500e-01	0.601562500000000
5.312500e-01	0.539062500000000
5.625000e-01	0.570312500000000
6.250000e-01	0.632812500000000
5.000000e-01	0.507812500000000
5.234375e-01	0.515625000000000
5.234375e-01	0.523437500000000
5.859375e-01	0.578125000000000
5.859375e-01	0.585937500000000
5.546875e-01	0.546875000000000
5.546875e-01	0.554687500000000
6.171875e-01	0.609375000000000
6.171875e-01	0.617187500000000
6.015625e-01	0.593750000000000
6.015625e-01	0.601562500000000
5.390625e-01	0.531250000000000
5.390625e-01	0.539062500000000
5.703125e-01	0.562500000000000
5.703125e-01	0.570312500000000
6.328125e-01	0.625000000000000
6.328125e-01	0.632812500000000
5.078125e-01	0.500000000000000
5.078125e-01	0.507812500000000
1.250000e-01	0.562500000000000
8.750000e-01	0.437500000000000
0	0.437500000000000
7.500000e-01	0.437500000000000
1.875000e-01	0.500000000000000
1.875000e-01	0.562500000000000
9.375000e-01	0.375000000000000
9.375000e-01	0.437500000000000
6.250000e-02	0.375000000000000
6.250000e-02	0.437500000000000
8.125000e-01	0.375000000000000
8.125000e-01	0.437500000000000
3.125000e-01	0.656250000000000
3.437500e-01	0.625000000000000
3.437500e-01	0.656250000000000
2.812500e-01	0.296875000000000
5.000000e-01	0.187500000000000
5.625000e-01	0.125000000000000
5.625000e-01	0.187500000000000
6.250000e-01	0.281250000000000
6.562500e-01	0.250000000000000
6.562500e-01	0.281250000000000
6.875000e-01	0.343750000000000
7.187500e-01	0.312500000000000
7.187500e-01	0.343750000000000
6.562500e-01	0.328125000000000
6.250000e-01	0.359375000000000
6.250000e-01	0.812500000000000
6.875000e-01	0.750000000000000
6.875000e-01	0.812500000000000
7.500000e-01	0.812500000000000
8.125000e-01	0.750000000000000
8.125000e-01	0.812500000000000
6.875000e-01	0.718750000000000
7.187500e-01	0.687500000000000
7.187500e-01	0.718750000000000
5.000000e-01	0.812500000000000
5.625000e-01	0.750000000000000
5.625000e-01	0.812500000000000
6.250000e-01	0.718750000000000
6.562500e-01	0.687500000000000
6.562500e-01	0.718750000000000
7.500000e-01	0.562500000000000
8.125000e-01	0.500000000000000
8.125000e-01	0.562500000000000
6.875000e-01	0.656250000000000
7.187500e-01	0.625000000000000
7.187500e-01	0.656250000000000
6.562500e-01	0.671875000000000
4.062500e-01	0.578125000000000
3.125000e-01	0.593750000000000
3.437500e-01	0.562500000000000
3.437500e-01	0.593750000000000
3.750000e-01	0.656250000000000
4.062500e-01	0.625000000000000
4.062500e-01	0.656250000000000
3.750000e-01	0.609375000000000
2.968750e-01	0.281250000000000
2.968750e-01	0.296875000000000
6.718750e-01	0.312500000000000
6.718750e-01	0.328125000000000
6.406250e-01	0.343750000000000
6.406250e-01	0.359375000000000
6.718750e-01	0.656250000000000
6.718750e-01	0.671875000000000
4.218750e-01	0.562500000000000
4.218750e-01	0.578125000000000
3.906250e-01	0.593750000000000
3.906250e-01	0.609375000000000
5.625000e-01	0.718750000000000
5.937500e-01	0.687500000000000
5.937500e-01	0.718750000000000
6.250000e-01	0.671875000000000
6.406250e-01	0.656250000000000
6.406250e-01	0.671875000000000
6.875000e-01	0.593750000000000
7.187500e-01	0.562500000000000
7.187500e-01	0.593750000000000
6.562500e-01	0.640625000000000
6.718750e-01	0.625000000000000
6.718750e-01	0.640625000000000
6.406250e-01	0.648437500000000
4.375000e-01	0.484375000000000
4.531250e-01	0.468750000000000
4.531250e-01	0.484375000000000
4.687500e-01	0.453125000000000
4.843750e-01	0.437500000000000
4.843750e-01	0.453125000000000
4.531250e-01	0.460937500000000
4.843750e-01	0.492187500000000
5.000000e-01	0.343750000000000
5.312500e-01	0.312500000000000
5.312500e-01	0.343750000000000
5.625000e-01	0.390625000000000
5.781250e-01	0.375000000000000
5.781250e-01	0.390625000000000
6.250000e-01	0.468750000000000
6.562500e-01	0.437500000000000
6.562500e-01	0.468750000000000
5.937500e-01	0.421875000000000
6.093750e-01	0.406250000000000
6.093750e-01	0.421875000000000
5.781250e-01	0.414062500000000
5.000000e-01	0.453125000000000
5.156250e-01	0.437500000000000
5.156250e-01	0.453125000000000
5.312500e-01	0.484375000000000
5.468750e-01	0.468750000000000
5.468750e-01	0.484375000000000
5.156250e-01	0.476562500000000
4.843750e-01	0.507812500000000
5.312500e-01	0.421875000000000
5.468750e-01	0.406250000000000
5.468750e-01	0.421875000000000
5.625000e-01	0.453125000000000
5.781250e-01	0.437500000000000
5.781250e-01	0.453125000000000
5.468750e-01	0.445312500000000
4.375000e-01	0.421875000000000
4.531250e-01	0.406250000000000
4.531250e-01	0.421875000000000
4.062500e-01	0.453125000000000
4.218750e-01	0.437500000000000
4.218750e-01	0.453125000000000
4.218750e-01	0.429687500000000
5.625000e-01	0.429687500000000
5.000000e-01	0.492187500000000
4.687500e-01	0.546875000000000
4.843750e-01	0.531250000000000
4.843750e-01	0.546875000000000
4.375000e-01	0.515625000000000
4.531250e-01	0.500000000000000
4.531250e-01	0.515625000000000
4.687500e-01	0.523437500000000
5.312500e-01	0.460937500000000
4.375000e-01	0.343750000000000
4.687500e-01	0.312500000000000
4.687500e-01	0.343750000000000
4.062500e-01	0.390625000000000
4.218750e-01	0.375000000000000
4.218750e-01	0.390625000000000
3.125000e-01	0.468750000000000
3.437500e-01	0.437500000000000
3.437500e-01	0.468750000000000
3.750000e-01	0.421875000000000
3.906250e-01	0.406250000000000
3.906250e-01	0.421875000000000
4.062500e-01	0.414062500000000
4.687500e-01	0.476562500000000
4.375000e-01	0.445312500000000
6.484375e-01	0.640625000000000
6.484375e-01	0.648437500000000
4.609375e-01	0.453125000000000
4.609375e-01	0.460937500000000
4.921875e-01	0.484375000000000
4.921875e-01	0.492187500000000
5.859375e-01	0.406250000000000
5.859375e-01	0.414062500000000
5.234375e-01	0.468750000000000
5.234375e-01	0.476562500000000
4.921875e-01	0.500000000000000
4.921875e-01	0.507812500000000
5.546875e-01	0.437500000000000
5.546875e-01	0.445312500000000
4.296875e-01	0.421875000000000
4.296875e-01	0.429687500000000
5.703125e-01	0.421875000000000
5.703125e-01	0.429687500000000
5.078125e-01	0.484375000000000
5.078125e-01	0.492187500000000
4.765625e-01	0.515625000000000
4.765625e-01	0.523437500000000
5.390625e-01	0.453125000000000
5.390625e-01	0.460937500000000
4.140625e-01	0.406250000000000
4.140625e-01	0.414062500000000
4.765625e-01	0.468750000000000
4.765625e-01	0.476562500000000
4.453125e-01	0.437500000000000
4.453125e-01	0.445312500000000
1.875000e-01	0.281250000000000
7.500000e-01	0.281250000000000
2.187500e-01	0.250000000000000
2.187500e-01	0.281250000000000
7.812500e-01	0.250000000000000
7.812500e-01	0.281250000000000
3.437500e-01	0.640625000000000
3.750000e-01	0.812500000000000
4.375000e-01	0.750000000000000
4.375000e-01	0.812500000000000
2.500000e-01	0.812500000000000
3.125000e-01	0.750000000000000
3.125000e-01	0.812500000000000
3.125000e-01	0.718750000000000
3.437500e-01	0.687500000000000
3.437500e-01	0.718750000000000
1.250000e-01	0.812500000000000
1.875000e-01	0.750000000000000
1.875000e-01	0.812500000000000
2.500000e-01	0.718750000000000
2.812500e-01	0.687500000000000
2.812500e-01	0.718750000000000
2.500000e-01	0.656250000000000
2.812500e-01	0.625000000000000
2.812500e-01	0.656250000000000
3.125000e-01	0.671875000000000
6.875000e-01	0.218750000000000
7.187500e-01	0.187500000000000
7.187500e-01	0.218750000000000
7.500000e-01	0.218750000000000
7.812500e-01	0.187500000000000
7.812500e-01	0.218750000000000
7.187500e-01	0.265625000000000
6.875000e-01	0.296875000000000
2.500000e-01	0.218750000000000
2.812500e-01	0.187500000000000
2.812500e-01	0.218750000000000
1.875000e-01	0.218750000000000
2.187500e-01	0.187500000000000
2.187500e-01	0.218750000000000
2.500000e-01	0.265625000000000
3.593750e-01	0.625000000000000
3.593750e-01	0.640625000000000
3.281250e-01	0.656250000000000
3.281250e-01	0.671875000000000
7.343750e-01	0.250000000000000
7.343750e-01	0.265625000000000
7.031250e-01	0.281250000000000
7.031250e-01	0.296875000000000
2.656250e-01	0.250000000000000
2.656250e-01	0.265625000000000
5.625000e-01	0.281250000000000
5.937500e-01	0.250000000000000
5.937500e-01	0.281250000000000
6.250000e-01	0.328125000000000
6.406250e-01	0.312500000000000
6.406250e-01	0.328125000000000
6.875000e-01	0.406250000000000
7.187500e-01	0.375000000000000
7.187500e-01	0.406250000000000
6.562500e-01	0.359375000000000
6.718750e-01	0.343750000000000
6.718750e-01	0.359375000000000
6.406250e-01	0.351562500000000
6.562500e-01	0.296875000000000
6.718750e-01	0.281250000000000
6.718750e-01	0.296875000000000
6.875000e-01	0.328125000000000
7.031250e-01	0.312500000000000
7.031250e-01	0.328125000000000
6.718750e-01	0.320312500000000
5.937500e-01	0.359375000000000
6.093750e-01	0.343750000000000
6.093750e-01	0.359375000000000
6.250000e-01	0.390625000000000
6.406250e-01	0.375000000000000
6.406250e-01	0.390625000000000
6.250000e-01	0.367187500000000
6.562500e-01	0.335937500000000
3.906250e-01	0.398437500000000
2.500000e-01	0.406250000000000
2.812500e-01	0.375000000000000
2.812500e-01	0.406250000000000
3.125000e-01	0.359375000000000
3.281250e-01	0.343750000000000
3.281250e-01	0.359375000000000
3.750000e-01	0.281250000000000
4.062500e-01	0.250000000000000
4.062500e-01	0.281250000000000
3.437500e-01	0.328125000000000
3.593750e-01	0.312500000000000
3.593750e-01	0.328125000000000
3.281250e-01	0.335937500000000
4.531250e-01	0.539062500000000
6.093750e-01	0.382812500000000
3.750000e-01	0.359375000000000
3.906250e-01	0.343750000000000
3.906250e-01	0.359375000000000
3.437500e-01	0.390625000000000
3.593750e-01	0.375000000000000
3.593750e-01	0.390625000000000
3.593750e-01	0.367187500000000
4.062500e-01	0.546875000000000
4.218750e-01	0.531250000000000
4.218750e-01	0.546875000000000
4.375000e-01	0.578125000000000
4.531250e-01	0.562500000000000
4.531250e-01	0.578125000000000
4.375000e-01	0.554687500000000
5.937500e-01	0.398437500000000
3.437500e-01	0.351562500000000
6.562500e-01	0.664062500000000
3.750000e-01	0.382812500000000
6.484375e-01	0.343750000000000
6.484375e-01	0.351562500000000
6.796875e-01	0.312500000000000
6.796875e-01	0.320312500000000
6.328125e-01	0.359375000000000
6.328125e-01	0.367187500000000
6.640625e-01	0.328125000000000
6.640625e-01	0.335937500000000
3.984375e-01	0.390625000000000
3.984375e-01	0.398437500000000
3.359375e-01	0.328125000000000
3.359375e-01	0.335937500000000
4.609375e-01	0.531250000000000
4.609375e-01	0.539062500000000
6.171875e-01	0.375000000000000
6.171875e-01	0.382812500000000
3.671875e-01	0.359375000000000
3.671875e-01	0.367187500000000
4.453125e-01	0.546875000000000
4.453125e-01	0.554687500000000
6.015625e-01	0.390625000000000
6.015625e-01	0.398437500000000
3.515625e-01	0.343750000000000
3.515625e-01	0.351562500000000
6.640625e-01	0.656250000000000
6.640625e-01	0.664062500000000
3.828125e-01	0.375000000000000
3.828125e-01	0.382812500000000
4.921875e-01	0.496093750000000
6.562500e-01	0.648437500000000
6.640625e-01	0.640625000000000
6.640625e-01	0.648437500000000
6.406250e-01	0.664062500000000
6.484375e-01	0.656250000000000
6.484375e-01	0.664062500000000
6.484375e-01	0.652343750000000
5.000000e-01	0.496093750000000
5.000000e-01	0.523437500000000
5.078125e-01	0.515625000000000
5.078125e-01	0.523437500000000
5.156250e-01	0.507812500000000
5.234375e-01	0.500000000000000
5.234375e-01	0.507812500000000
5.078125e-01	0.511718750000000
5.937500e-01	0.671875000000000
6.093750e-01	0.656250000000000
6.093750e-01	0.671875000000000
6.250000e-01	0.648437500000000
6.328125e-01	0.640625000000000
6.328125e-01	0.648437500000000
6.562500e-01	0.609375000000000
6.718750e-01	0.593750000000000
6.718750e-01	0.609375000000000
6.406250e-01	0.632812500000000
6.484375e-01	0.625000000000000
6.484375e-01	0.632812500000000
6.328125e-01	0.636718750000000
5.312500e-01	0.609375000000000
5.468750e-01	0.593750000000000
5.468750e-01	0.609375000000000
5.625000e-01	0.585937500000000
5.703125e-01	0.578125000000000
5.703125e-01	0.585937500000000
5.937500e-01	0.546875000000000
6.093750e-01	0.531250000000000
6.093750e-01	0.546875000000000
5.781250e-01	0.570312500000000
5.859375e-01	0.562500000000000
5.859375e-01	0.570312500000000
5.703125e-01	0.574218750000000
5.000000e-01	0.578125000000000
5.156250e-01	0.562500000000000
5.156250e-01	0.578125000000000
5.312500e-01	0.554687500000000
5.390625e-01	0.546875000000000
5.390625e-01	0.554687500000000
5.625000e-01	0.515625000000000
5.781250e-01	0.500000000000000
5.781250e-01	0.515625000000000
5.468750e-01	0.539062500000000
5.546875e-01	0.531250000000000
5.546875e-01	0.539062500000000
5.390625e-01	0.542968750000000
5.625000e-01	0.640625000000000
5.781250e-01	0.625000000000000
5.781250e-01	0.640625000000000
5.937500e-01	0.617187500000000
6.015625e-01	0.609375000000000
6.015625e-01	0.617187500000000
6.250000e-01	0.578125000000000
6.406250e-01	0.562500000000000
6.406250e-01	0.578125000000000
6.093750e-01	0.601562500000000
6.171875e-01	0.593750000000000
6.171875e-01	0.601562500000000
6.015625e-01	0.605468750000000
6.250000e-01	0.617187500000000
6.328125e-01	0.609375000000000
6.328125e-01	0.617187500000000
6.093750e-01	0.632812500000000
6.171875e-01	0.625000000000000
6.171875e-01	0.632812500000000
6.171875e-01	0.621093750000000
5.468750e-01	0.570312500000000
5.546875e-01	0.562500000000000
5.546875e-01	0.570312500000000
5.625000e-01	0.554687500000000
5.703125e-01	0.546875000000000
5.703125e-01	0.554687500000000
5.546875e-01	0.558593750000000
5.937500e-01	0.585937500000000
6.015625e-01	0.578125000000000
6.015625e-01	0.585937500000000
5.781250e-01	0.601562500000000
5.859375e-01	0.593750000000000
5.859375e-01	0.601562500000000
5.859375e-01	0.589843750000000
5.312500e-01	0.523437500000000
5.390625e-01	0.515625000000000
5.390625e-01	0.523437500000000
5.156250e-01	0.539062500000000
5.234375e-01	0.531250000000000
5.234375e-01	0.539062500000000
5.234375e-01	0.527343750000000
6.406250e-01	0.644531250000000
5.156250e-01	0.519531250000000
5.781250e-01	0.582031250000000
5.468750e-01	0.550781250000000
6.093750e-01	0.613281250000000
5.937500e-01	0.597656250000000
5.312500e-01	0.535156250000000
5.625000e-01	0.566406250000000
6.250000e-01	0.628906250000000
5.000000e-01	0.503906250000000
4.960938e-01	0.492187500000000
4.960938e-01	0.496093750000000
6.523438e-01	0.648437500000000
6.523438e-01	0.652343750000000
5.039062e-01	0.492187500000000
5.039062e-01	0.496093750000000
5.117188e-01	0.507812500000000
5.117188e-01	0.511718750000000
6.367188e-01	0.632812500000000
6.367188e-01	0.636718750000000
5.742188e-01	0.570312500000000
5.742188e-01	0.574218750000000
5.429688e-01	0.539062500000000
5.429688e-01	0.542968750000000
6.054688e-01	0.601562500000000
6.054688e-01	0.605468750000000
6.210938e-01	0.617187500000000
6.210938e-01	0.621093750000000
5.585938e-01	0.554687500000000
5.585938e-01	0.558593750000000
5.898438e-01	0.585937500000000
5.898438e-01	0.589843750000000
5.273438e-01	0.523437500000000
5.273438e-01	0.527343750000000
6.445312e-01	0.640625000000000
6.445312e-01	0.644531250000000
5.195312e-01	0.515625000000000
5.195312e-01	0.519531250000000
5.820312e-01	0.578125000000000
5.820312e-01	0.582031250000000
5.507812e-01	0.546875000000000
5.507812e-01	0.550781250000000
6.132812e-01	0.609375000000000
6.132812e-01	0.613281250000000
5.976562e-01	0.593750000000000
5.976562e-01	0.597656250000000
5.351562e-01	0.531250000000000
5.351562e-01	0.535156250000000
5.664062e-01	0.562500000000000
5.664062e-01	0.566406250000000
6.289062e-01	0.625000000000000
6.289062e-01	0.628906250000000
5.039062e-01	0.500000000000000
5.039062e-01	0.503906250000000
8.750000e-01	0.812500000000000
8.750000e-01	0.562500000000000
0	0.812500000000000
0	0.562500000000000
9.375000e-01	0.750000000000000
9.375000e-01	0.812500000000000
9.375000e-01	0.500000000000000
9.375000e-01	0.562500000000000
6.250000e-02	0.750000000000000
6.250000e-02	0.812500000000000
6.250000e-02	0.500000000000000
6.250000e-02	0.562500000000000
8.125000e-01	0.593750000000000
8.125000e-01	0.531250000000000
7.500000e-01	0.593750000000000
1.875000e-01	0.593750000000000
1.250000e-01	0.593750000000000
9.375000e-01	0.343750000000000
9.375000e-01	0.281250000000000
6.250000e-02	0.656250000000000
9.375000e-01	0.656250000000000
6.250000e-02	0.343750000000000
0	0.187500000000000
6.250000e-02	0.125000000000000
6.250000e-02	0.187500000000000
6.250000e-02	0.281250000000000
0	0.343750000000000
3.125000e-01	0.531250000000000
2.500000e-01	0.593750000000000
1.250000e-01	0.531250000000000
8.750000e-01	0.656250000000000
0	0.656250000000000
7.500000e-01	0.656250000000000
1.250000e-01	0.281250000000000
8.750000e-01	0.281250000000000
0	0.281250000000000
8.437500e-01	0.562500000000000
8.437500e-01	0.593750000000000
8.437500e-01	0.500000000000000
8.437500e-01	0.531250000000000
7.812500e-01	0.562500000000000
7.812500e-01	0.593750000000000
2.187500e-01	0.562500000000000
2.187500e-01	0.593750000000000
1.562500e-01	0.562500000000000
1.562500e-01	0.593750000000000
9.687500e-01	0.312500000000000
9.687500e-01	0.343750000000000
9.687500e-01	0.250000000000000
9.687500e-01	0.281250000000000
9.375000e-02	0.625000000000000
9.375000e-02	0.656250000000000
9.687500e-01	0.625000000000000
9.687500e-01	0.656250000000000
9.375000e-02	0.312500000000000
9.375000e-02	0.343750000000000
9.375000e-02	0.250000000000000
9.375000e-02	0.281250000000000
3.125000e-02	0.312500000000000
3.125000e-02	0.343750000000000
3.437500e-01	0.500000000000000
3.437500e-01	0.531250000000000
2.812500e-01	0.562500000000000
2.812500e-01	0.593750000000000
1.562500e-01	0.500000000000000
1.562500e-01	0.531250000000000
9.062500e-01	0.625000000000000
9.062500e-01	0.656250000000000
3.125000e-02	0.625000000000000
3.125000e-02	0.656250000000000
7.812500e-01	0.625000000000000
7.812500e-01	0.656250000000000
1.562500e-01	0.250000000000000
1.562500e-01	0.281250000000000
9.062500e-01	0.250000000000000
9.062500e-01	0.281250000000000
3.125000e-02	0.250000000000000
3.125000e-02	0.281250000000000
4.062500e-01	0.515625000000000
8.125000e-01	0.218750000000000
8.437500e-01	0.187500000000000
8.437500e-01	0.218750000000000
8.750000e-01	0.218750000000000
9.062500e-01	0.187500000000000
9.062500e-01	0.218750000000000
8.437500e-01	0.265625000000000
3.750000e-01	0.515625000000000
4.218750e-01	0.500000000000000
4.218750e-01	0.515625000000000
8.593750e-01	0.250000000000000
8.593750e-01	0.265625000000000
3.906250e-01	0.500000000000000
3.906250e-01	0.515625000000000
1.875000e-01	0.343750000000000
2.187500e-01	0.312500000000000
2.187500e-01	0.343750000000000
2.500000e-01	0.296875000000000
2.656250e-01	0.281250000000000
2.656250e-01	0.296875000000000
3.125000e-01	0.218750000000000
3.437500e-01	0.187500000000000
3.437500e-01	0.218750000000000
2.812500e-01	0.265625000000000
2.968750e-01	0.250000000000000
2.968750e-01	0.265625000000000
2.656250e-01	0.273437500000000
6.250000e-01	0.218750000000000
6.562500e-01	0.187500000000000
6.562500e-01	0.218750000000000
6.875000e-01	0.265625000000000
7.031250e-01	0.250000000000000
7.031250e-01	0.265625000000000
7.500000e-01	0.343750000000000
7.812500e-01	0.312500000000000
7.812500e-01	0.343750000000000
7.187500e-01	0.296875000000000
7.343750e-01	0.281250000000000
7.343750e-01	0.296875000000000
7.031250e-01	0.289062500000000
3.437500e-01	0.609375000000000
3.593750e-01	0.593750000000000
3.593750e-01	0.609375000000000
3.750000e-01	0.640625000000000
3.906250e-01	0.625000000000000
3.906250e-01	0.640625000000000
3.593750e-01	0.632812500000000
6.875000e-01	0.304687500000000
3.750000e-01	0.578125000000000
3.906250e-01	0.562500000000000
3.906250e-01	0.578125000000000
4.375000e-01	0.656250000000000
4.687500e-01	0.625000000000000
4.687500e-01	0.656250000000000
4.062500e-01	0.609375000000000
4.218750e-01	0.593750000000000
4.218750e-01	0.609375000000000
3.906250e-01	0.601562500000000
4.218750e-01	0.570312500000000
2.812500e-01	0.328125000000000
2.968750e-01	0.312500000000000
2.968750e-01	0.328125000000000
3.125000e-01	0.296875000000000
3.281250e-01	0.281250000000000
3.281250e-01	0.296875000000000
2.968750e-01	0.304687500000000
3.750000e-01	0.617187500000000
4.062500e-01	0.585937500000000
2.812500e-01	0.289062500000000
3.125000e-01	0.320312500000000
2.734375e-01	0.265625000000000
2.734375e-01	0.273437500000000
7.109375e-01	0.281250000000000
7.109375e-01	0.289062500000000
3.671875e-01	0.625000000000000
3.671875e-01	0.632812500000000
6.953125e-01	0.296875000000000
6.953125e-01	0.304687500000000
3.984375e-01	0.593750000000000
3.984375e-01	0.601562500000000
4.296875e-01	0.562500000000000
4.296875e-01	0.570312500000000
3.046875e-01	0.296875000000000
3.046875e-01	0.304687500000000
3.828125e-01	0.609375000000000
3.828125e-01	0.617187500000000
4.140625e-01	0.578125000000000
4.140625e-01	0.585937500000000
2.890625e-01	0.281250000000000
2.890625e-01	0.289062500000000
3.203125e-01	0.312500000000000
3.203125e-01	0.320312500000000
3.437500e-01	0.421875000000000
3.593750e-01	0.406250000000000
3.593750e-01	0.421875000000000
3.750000e-01	0.398437500000000
3.828125e-01	0.390625000000000
3.828125e-01	0.398437500000000
4.062500e-01	0.359375000000000
4.218750e-01	0.343750000000000
4.218750e-01	0.359375000000000
3.906250e-01	0.382812500000000
3.984375e-01	0.375000000000000
3.984375e-01	0.382812500000000
3.828125e-01	0.386718750000000
5.625000e-01	0.359375000000000
5.781250e-01	0.343750000000000
5.781250e-01	0.359375000000000
5.937500e-01	0.382812500000000
6.015625e-01	0.375000000000000
6.015625e-01	0.382812500000000
6.250000e-01	0.421875000000000
6.406250e-01	0.406250000000000
6.406250e-01	0.421875000000000
6.093750e-01	0.398437500000000
6.171875e-01	0.390625000000000
6.171875e-01	0.398437500000000
6.015625e-01	0.394531250000000
6.093750e-01	0.367187500000000
6.171875e-01	0.359375000000000
6.171875e-01	0.367187500000000
6.250000e-01	0.382812500000000
6.328125e-01	0.375000000000000
6.328125e-01	0.382812500000000
6.171875e-01	0.378906250000000
3.906250e-01	0.414062500000000
3.984375e-01	0.406250000000000
3.984375e-01	0.414062500000000
4.062500e-01	0.398437500000000
4.140625e-01	0.390625000000000
4.140625e-01	0.398437500000000
3.984375e-01	0.402343750000000
5.781250e-01	0.398437500000000
5.859375e-01	0.390625000000000
5.859375e-01	0.398437500000000
5.937500e-01	0.414062500000000
6.015625e-01	0.406250000000000
6.015625e-01	0.414062500000000
5.937500e-01	0.402343750000000
6.093750e-01	0.386718750000000
4.062500e-01	0.484375000000000
4.218750e-01	0.468750000000000
4.218750e-01	0.484375000000000
4.375000e-01	0.460937500000000
4.453125e-01	0.453125000000000
4.453125e-01	0.460937500000000
4.687500e-01	0.421875000000000
4.843750e-01	0.406250000000000
4.843750e-01	0.421875000000000
4.531250e-01	0.445312500000000
4.609375e-01	0.437500000000000
4.609375e-01	0.445312500000000
4.453125e-01	0.449218750000000
4.687500e-01	0.492187500000000
4.765625e-01	0.484375000000000
4.765625e-01	0.492187500000000
4.843750e-01	0.476562500000000
4.921875e-01	0.468750000000000
4.921875e-01	0.476562500000000
4.765625e-01	0.480468750000000
3.750000e-01	0.453125000000000
3.906250e-01	0.437500000000000
3.906250e-01	0.453125000000000
4.062500e-01	0.429687500000000
4.140625e-01	0.421875000000000
4.140625e-01	0.429687500000000
4.375000e-01	0.390625000000000
4.531250e-01	0.375000000000000
4.531250e-01	0.390625000000000
4.218750e-01	0.414062500000000
4.296875e-01	0.406250000000000
4.296875e-01	0.414062500000000
4.140625e-01	0.417968750000000
5.000000e-01	0.421875000000000
5.156250e-01	0.406250000000000
5.156250e-01	0.421875000000000
5.312500e-01	0.445312500000000
5.390625e-01	0.437500000000000
5.390625e-01	0.445312500000000
5.625000e-01	0.484375000000000
5.781250e-01	0.468750000000000
5.781250e-01	0.484375000000000
5.468750e-01	0.460937500000000
5.546875e-01	0.453125000000000
5.546875e-01	0.460937500000000
5.390625e-01	0.457031250000000
4.687500e-01	0.507812500000000
4.765625e-01	0.500000000000000
4.765625e-01	0.507812500000000
4.843750e-01	0.523437500000000
4.921875e-01	0.515625000000000
4.921875e-01	0.523437500000000
4.765625e-01	0.519531250000000
5.000000e-01	0.476562500000000
5.078125e-01	0.468750000000000
5.078125e-01	0.476562500000000
5.156250e-01	0.492187500000000
5.234375e-01	0.484375000000000
5.234375e-01	0.492187500000000
5.078125e-01	0.488281250000000
5.312500e-01	0.390625000000000
5.468750e-01	0.375000000000000
5.468750e-01	0.390625000000000
5.625000e-01	0.414062500000000
5.703125e-01	0.406250000000000
5.703125e-01	0.414062500000000
5.937500e-01	0.453125000000000
6.093750e-01	0.437500000000000
6.093750e-01	0.453125000000000
5.781250e-01	0.429687500000000
5.859375e-01	0.421875000000000
5.859375e-01	0.429687500000000
5.703125e-01	0.425781250000000
4.218750e-01	0.445312500000000
4.296875e-01	0.437500000000000
4.296875e-01	0.445312500000000
4.375000e-01	0.429687500000000
4.453125e-01	0.421875000000000
4.453125e-01	0.429687500000000
4.296875e-01	0.433593750000000
5.468750e-01	0.429687500000000
5.546875e-01	0.421875000000000
5.546875e-01	0.429687500000000
5.625000e-01	0.445312500000000
5.703125e-01	0.437500000000000
5.703125e-01	0.445312500000000
5.546875e-01	0.441406250000000
4.921875e-01	0.503906250000000
5.156250e-01	0.460937500000000
5.234375e-01	0.453125000000000
5.234375e-01	0.460937500000000
5.312500e-01	0.476562500000000
5.390625e-01	0.468750000000000
5.390625e-01	0.476562500000000
5.234375e-01	0.472656250000000
5.859375e-01	0.410156250000000
4.687500e-01	0.460937500000000
4.765625e-01	0.453125000000000
4.765625e-01	0.460937500000000
4.531250e-01	0.476562500000000
4.609375e-01	0.468750000000000
4.609375e-01	0.476562500000000
4.609375e-01	0.464843750000000
5.312500e-01	0.464843750000000
4.531250e-01	0.523437500000000
4.609375e-01	0.515625000000000
4.609375e-01	0.523437500000000
4.687500e-01	0.539062500000000
4.765625e-01	0.531250000000000
4.765625e-01	0.539062500000000
4.687500e-01	0.527343750000000
5.625000e-01	0.433593750000000
5.468750e-01	0.449218750000000
4.843750e-01	0.511718750000000
5.156250e-01	0.480468750000000
5.781250e-01	0.417968750000000
3.906250e-01	0.394531250000000
4.531250e-01	0.457031250000000
4.843750e-01	0.488281250000000
4.218750e-01	0.425781250000000
6.562500e-01	0.660156250000000
4.062500e-01	0.410156250000000
4.687500e-01	0.472656250000000
4.375000e-01	0.441406250000000
3.750000e-01	0.367187500000000
3.828125e-01	0.359375000000000
3.828125e-01	0.367187500000000
3.593750e-01	0.382812500000000
3.671875e-01	0.375000000000000
3.671875e-01	0.382812500000000
3.750000e-01	0.378906250000000
3.867188e-01	0.382812500000000
3.867188e-01	0.386718750000000
6.054688e-01	0.390625000000000
6.054688e-01	0.394531250000000
6.210938e-01	0.375000000000000
6.210938e-01	0.378906250000000
4.023438e-01	0.398437500000000
4.023438e-01	0.402343750000000
5.976562e-01	0.398437500000000
5.976562e-01	0.402343750000000
6.132812e-01	0.382812500000000
6.132812e-01	0.386718750000000
4.492188e-01	0.445312500000000
4.492188e-01	0.449218750000000
4.804688e-01	0.476562500000000
4.804688e-01	0.480468750000000
4.179688e-01	0.414062500000000
4.179688e-01	0.417968750000000
5.429688e-01	0.453125000000000
5.429688e-01	0.457031250000000
4.804688e-01	0.515625000000000
4.804688e-01	0.519531250000000
5.117188e-01	0.484375000000000
5.117188e-01	0.488281250000000
5.742188e-01	0.421875000000000
5.742188e-01	0.425781250000000
4.335938e-01	0.429687500000000
4.335938e-01	0.433593750000000
5.585938e-01	0.437500000000000
5.585938e-01	0.441406250000000
4.960938e-01	0.500000000000000
4.960938e-01	0.503906250000000
5.273438e-01	0.468750000000000
5.273438e-01	0.472656250000000
5.898438e-01	0.406250000000000
5.898438e-01	0.410156250000000
4.648438e-01	0.460937500000000
4.648438e-01	0.464843750000000
5.351562e-01	0.460937500000000
5.351562e-01	0.464843750000000
4.726562e-01	0.523437500000000
4.726562e-01	0.527343750000000
5.664062e-01	0.429687500000000
5.664062e-01	0.433593750000000
5.507812e-01	0.445312500000000
5.507812e-01	0.449218750000000
4.882812e-01	0.507812500000000
4.882812e-01	0.511718750000000
5.195312e-01	0.476562500000000
5.195312e-01	0.480468750000000
5.820312e-01	0.414062500000000
5.820312e-01	0.417968750000000
3.945312e-01	0.390625000000000
3.945312e-01	0.394531250000000
4.570312e-01	0.453125000000000
4.570312e-01	0.457031250000000
4.882812e-01	0.484375000000000
4.882812e-01	0.488281250000000
4.257812e-01	0.421875000000000
4.257812e-01	0.425781250000000
6.601562e-01	0.656250000000000
6.601562e-01	0.660156250000000
4.101562e-01	0.406250000000000
4.101562e-01	0.410156250000000
4.726562e-01	0.468750000000000
4.726562e-01	0.472656250000000
4.414062e-01	0.437500000000000
4.414062e-01	0.441406250000000
3.789062e-01	0.375000000000000
3.789062e-01	0.378906250000000
5.000000e-01	0.501953125000000
5.019531e-01	0.500000000000000
5.019531e-01	0.501953125000000
6.250000e-02	0.593750000000000
9.375000e-01	0.593750000000000
0	0.593750000000000
8.750000e-01	0.593750000000000
8.125000e-01	0.406250000000000
6.250000e-02	0.406250000000000
9.375000e-01	0.406250000000000
8.125000e-01	0.718750000000000
8.125000e-01	0.656250000000000
6.250000e-02	0.718750000000000
9.375000e-01	0.718750000000000
1.875000e-01	0.718750000000000
1.875000e-01	0.656250000000000
8.750000e-01	0.343750000000000
0	0.718750000000000
8.750000e-01	0.718750000000000
1.250000e-01	0.718750000000000
8.125000e-01	0.343750000000000
1.250000e-01	0.343750000000000
1.250000e-01	0.656250000000000
1.250000e-01	0.406250000000000
8.750000e-01	0.406250000000000
0	0.406250000000000
9.375000e-02	0.562500000000000
9.375000e-02	0.593750000000000
9.687500e-01	0.562500000000000
9.687500e-01	0.593750000000000
3.125000e-02	0.562500000000000
3.125000e-02	0.593750000000000
9.062500e-01	0.562500000000000
9.062500e-01	0.593750000000000
8.437500e-01	0.375000000000000
8.437500e-01	0.406250000000000
9.375000e-02	0.375000000000000
9.375000e-02	0.406250000000000
9.687500e-01	0.375000000000000
9.687500e-01	0.406250000000000
8.437500e-01	0.687500000000000
8.437500e-01	0.718750000000000
8.437500e-01	0.625000000000000
8.437500e-01	0.656250000000000
9.375000e-02	0.687500000000000
9.375000e-02	0.718750000000000
9.687500e-01	0.687500000000000
9.687500e-01	0.718750000000000
2.187500e-01	0.687500000000000
2.187500e-01	0.718750000000000
2.187500e-01	0.625000000000000
2.187500e-01	0.656250000000000
9.062500e-01	0.312500000000000
9.062500e-01	0.343750000000000
3.125000e-02	0.687500000000000
3.125000e-02	0.718750000000000
9.062500e-01	0.687500000000000
9.062500e-01	0.718750000000000
1.562500e-01	0.687500000000000
1.562500e-01	0.718750000000000
8.437500e-01	0.312500000000000
8.437500e-01	0.343750000000000
1.562500e-01	0.312500000000000
1.562500e-01	0.343750000000000
1.562500e-01	0.625000000000000
1.562500e-01	0.656250000000000
1.562500e-01	0.375000000000000
1.562500e-01	0.406250000000000
9.062500e-01	0.375000000000000
9.062500e-01	0.406250000000000
3.125000e-02	0.375000000000000
3.125000e-02	0.406250000000000
7.187500e-01	0.234375000000000
7.343750e-01	0.218750000000000
7.343750e-01	0.234375000000000
7.500000e-01	0.234375000000000
7.656250e-01	0.218750000000000
7.656250e-01	0.234375000000000
7.500000e-01	0.265625000000000
7.656250e-01	0.250000000000000
7.656250e-01	0.265625000000000
7.343750e-01	0.257812500000000
7.187500e-01	0.273437500000000
2.812500e-01	0.671875000000000
2.968750e-01	0.656250000000000
2.968750e-01	0.671875000000000
3.125000e-01	0.703125000000000
3.281250e-01	0.687500000000000
3.281250e-01	0.703125000000000
2.812500e-01	0.703125000000000
2.968750e-01	0.687500000000000
2.968750e-01	0.703125000000000
3.125000e-01	0.679687500000000
3.750000e-01	0.718750000000000
4.062500e-01	0.687500000000000
4.062500e-01	0.718750000000000
3.437500e-01	0.671875000000000
3.593750e-01	0.656250000000000
3.593750e-01	0.671875000000000
3.125000e-01	0.640625000000000
3.281250e-01	0.625000000000000
3.281250e-01	0.640625000000000
3.437500e-01	0.648437500000000
2.500000e-01	0.234375000000000
2.656250e-01	0.218750000000000
2.656250e-01	0.234375000000000
2.187500e-01	0.234375000000000
2.343750e-01	0.218750000000000
2.343750e-01	0.234375000000000
2.187500e-01	0.265625000000000
2.343750e-01	0.250000000000000
2.343750e-01	0.265625000000000
2.500000e-01	0.257812500000000
7.421875e-01	0.250000000000000
7.421875e-01	0.257812500000000
7.265625e-01	0.265625000000000
7.265625e-01	0.273437500000000
3.203125e-01	0.671875000000000
3.203125e-01	0.679687500000000
3.515625e-01	0.640625000000000
3.515625e-01	0.648437500000000
2.578125e-01	0.250000000000000
2.578125e-01	0.257812500000000
2.812500e-01	0.359375000000000
2.968750e-01	0.343750000000000
2.968750e-01	0.359375000000000
3.125000e-01	0.335937500000000
3.203125e-01	0.328125000000000
3.203125e-01	0.335937500000000
3.437500e-01	0.296875000000000
3.593750e-01	0.281250000000000
3.593750e-01	0.296875000000000
3.281250e-01	0.320312500000000
3.359375e-01	0.312500000000000
3.359375e-01	0.320312500000000
3.203125e-01	0.324218750000000
3.750000e-01	0.546875000000000
3.906250e-01	0.531250000000000
3.906250e-01	0.546875000000000
4.062500e-01	0.570312500000000
4.140625e-01	0.562500000000000
4.140625e-01	0.570312500000000
4.375000e-01	0.609375000000000
4.531250e-01	0.593750000000000
4.531250e-01	0.609375000000000
4.218750e-01	0.585937500000000
4.296875e-01	0.578125000000000
4.296875e-01	0.585937500000000
4.140625e-01	0.582031250000000
3.125000e-01	0.304687500000000
3.203125e-01	0.296875000000000
3.203125e-01	0.304687500000000
2.968750e-01	0.320312500000000
3.046875e-01	0.312500000000000
3.046875e-01	0.320312500000000
3.046875e-01	0.308593750000000
4.218750e-01	0.554687500000000
4.296875e-01	0.546875000000000
4.296875e-01	0.554687500000000
4.375000e-01	0.570312500000000
4.453125e-01	0.562500000000000
4.453125e-01	0.570312500000000
4.296875e-01	0.566406250000000
3.906250e-01	0.585937500000000
3.984375e-01	0.578125000000000
3.984375e-01	0.585937500000000
4.062500e-01	0.601562500000000
4.140625e-01	0.593750000000000
4.140625e-01	0.601562500000000
4.062500e-01	0.589843750000000
4.218750e-01	0.574218750000000
6.718750e-01	0.304687500000000
6.796875e-01	0.296875000000000
6.796875e-01	0.304687500000000
6.875000e-01	0.320312500000000
6.953125e-01	0.312500000000000
6.953125e-01	0.320312500000000
6.875000e-01	0.308593750000000
3.125000e-01	0.390625000000000
3.281250e-01	0.375000000000000
3.281250e-01	0.390625000000000
3.437500e-01	0.367187500000000
3.515625e-01	0.359375000000000
3.515625e-01	0.367187500000000
3.750000e-01	0.328125000000000
3.906250e-01	0.312500000000000
3.906250e-01	0.328125000000000
3.593750e-01	0.351562500000000
3.671875e-01	0.343750000000000
3.671875e-01	0.351562500000000
3.515625e-01	0.355468750000000
4.375000e-01	0.539062500000000
4.453125e-01	0.531250000000000
4.453125e-01	0.539062500000000
4.687500e-01	0.578125000000000
4.843750e-01	0.562500000000000
4.843750e-01	0.578125000000000
4.531250e-01	0.554687500000000
4.609375e-01	0.546875000000000
4.609375e-01	0.554687500000000
4.453125e-01	0.550781250000000
3.671875e-01	0.371093750000000
4.609375e-01	0.535156250000000
3.437500e-01	0.335937500000000
3.515625e-01	0.328125000000000
3.515625e-01	0.335937500000000
3.281250e-01	0.351562500000000
3.359375e-01	0.343750000000000
3.359375e-01	0.351562500000000
3.359375e-01	0.339843750000000
6.250000e-01	0.296875000000000
6.406250e-01	0.281250000000000
6.406250e-01	0.296875000000000
6.562500e-01	0.320312500000000
6.640625e-01	0.312500000000000
6.640625e-01	0.320312500000000
6.875000e-01	0.359375000000000
7.031250e-01	0.343750000000000
7.031250e-01	0.359375000000000
6.718750e-01	0.335937500000000
6.796875e-01	0.328125000000000
6.796875e-01	0.335937500000000
6.640625e-01	0.332031250000000
5.937500e-01	0.328125000000000
6.093750e-01	0.312500000000000
6.093750e-01	0.328125000000000
6.250000e-01	0.351562500000000
6.328125e-01	0.343750000000000
6.328125e-01	0.351562500000000
6.562500e-01	0.390625000000000
6.718750e-01	0.375000000000000
6.718750e-01	0.390625000000000
6.406250e-01	0.367187500000000
6.484375e-01	0.359375000000000
6.484375e-01	0.367187500000000
6.328125e-01	0.363281250000000
6.796875e-01	0.316406250000000
6.406250e-01	0.335937500000000
6.484375e-01	0.328125000000000
6.484375e-01	0.335937500000000
6.562500e-01	0.351562500000000
6.640625e-01	0.343750000000000
6.640625e-01	0.351562500000000
6.484375e-01	0.347656250000000
4.375000e-01	0.558593750000000
4.531250e-01	0.542968750000000
6.562500e-01	0.339843750000000
6.250000e-01	0.371093750000000
6.718750e-01	0.324218750000000
6.406250e-01	0.355468750000000
3.281250e-01	0.332031250000000
3.593750e-01	0.363281250000000
3.437500e-01	0.347656250000000
3.125000e-01	0.316406250000000
3.242188e-01	0.320312500000000
3.242188e-01	0.324218750000000
4.179688e-01	0.578125000000000
4.179688e-01	0.582031250000000
3.085938e-01	0.304687500000000
3.085938e-01	0.308593750000000
4.335938e-01	0.562500000000000
4.335938e-01	0.566406250000000
4.101562e-01	0.585937500000000
4.101562e-01	0.589843750000000
4.257812e-01	0.570312500000000
4.257812e-01	0.574218750000000
6.914062e-01	0.304687500000000
6.914062e-01	0.308593750000000
3.554688e-01	0.351562500000000
3.554688e-01	0.355468750000000
4.492188e-01	0.546875000000000
4.492188e-01	0.550781250000000
3.710938e-01	0.367187500000000
3.710938e-01	0.371093750000000
4.648438e-01	0.531250000000000
4.648438e-01	0.535156250000000
3.398438e-01	0.335937500000000
3.398438e-01	0.339843750000000
6.679688e-01	0.328125000000000
6.679688e-01	0.332031250000000
6.367188e-01	0.359375000000000
6.367188e-01	0.363281250000000
6.835938e-01	0.312500000000000
6.835938e-01	0.316406250000000
6.523438e-01	0.343750000000000
6.523438e-01	0.347656250000000
4.414062e-01	0.554687500000000
4.414062e-01	0.558593750000000
4.570312e-01	0.539062500000000
4.570312e-01	0.542968750000000
6.601562e-01	0.335937500000000
6.601562e-01	0.339843750000000
6.289062e-01	0.367187500000000
6.289062e-01	0.371093750000000
6.757812e-01	0.320312500000000
6.757812e-01	0.324218750000000
6.445312e-01	0.351562500000000
6.445312e-01	0.355468750000000
3.320312e-01	0.328125000000000
3.320312e-01	0.332031250000000
3.632812e-01	0.359375000000000
3.632812e-01	0.363281250000000
3.476562e-01	0.343750000000000
3.476562e-01	0.347656250000000
3.164062e-01	0.312500000000000
3.164062e-01	0.316406250000000
4.843750e-01	0.496093750000000
4.882812e-01	0.492187500000000
4.882812e-01	0.496093750000000
4.921875e-01	0.488281250000000
4.960938e-01	0.484375000000000
4.960938e-01	0.488281250000000
4.882812e-01	0.490234375000000
4.960938e-01	0.501953125000000
5.078125e-01	0.496093750000000
5.117188e-01	0.492187500000000
5.117188e-01	0.496093750000000
5.000000e-01	0.488281250000000
5.039062e-01	0.484375000000000
5.039062e-01	0.488281250000000
5.078125e-01	0.490234375000000
5.000000e-01	0.511718750000000
5.039062e-01	0.507812500000000
5.039062e-01	0.511718750000000
5.078125e-01	0.503906250000000
5.117188e-01	0.500000000000000
5.117188e-01	0.503906250000000
5.039062e-01	0.505859375000000
6.093750e-01	0.648437500000000
6.171875e-01	0.640625000000000
6.171875e-01	0.648437500000000
6.250000e-01	0.636718750000000
6.289062e-01	0.632812500000000
6.289062e-01	0.636718750000000
6.406250e-01	0.617187500000000
6.484375e-01	0.609375000000000
6.484375e-01	0.617187500000000
6.328125e-01	0.628906250000000
6.367188e-01	0.625000000000000
6.367188e-01	0.628906250000000
6.289062e-01	0.630859375000000
5.468750e-01	0.585937500000000
5.546875e-01	0.578125000000000
5.546875e-01	0.585937500000000
5.625000e-01	0.574218750000000
5.664062e-01	0.570312500000000
5.664062e-01	0.574218750000000
5.781250e-01	0.554687500000000
5.859375e-01	0.546875000000000
5.859375e-01	0.554687500000000
5.703125e-01	0.566406250000000
5.742188e-01	0.562500000000000
5.742188e-01	0.566406250000000
5.664062e-01	0.568359375000000
5.156250e-01	0.554687500000000
5.234375e-01	0.546875000000000
5.234375e-01	0.554687500000000
5.312500e-01	0.542968750000000
5.351562e-01	0.539062500000000
5.351562e-01	0.542968750000000
5.468750e-01	0.523437500000000
5.546875e-01	0.515625000000000
5.546875e-01	0.523437500000000
5.390625e-01	0.535156250000000
5.429688e-01	0.531250000000000
5.429688e-01	0.535156250000000
5.351562e-01	0.537109375000000
5.781250e-01	0.617187500000000
5.859375e-01	0.609375000000000
5.859375e-01	0.617187500000000
5.937500e-01	0.605468750000000
5.976562e-01	0.601562500000000
5.976562e-01	0.605468750000000
6.093750e-01	0.585937500000000
6.171875e-01	0.578125000000000
6.171875e-01	0.585937500000000
6.015625e-01	0.597656250000000
6.054688e-01	0.593750000000000
6.054688e-01	0.597656250000000
5.976562e-01	0.599609375000000
5.937500e-01	0.632812500000000
6.015625e-01	0.625000000000000
6.015625e-01	0.632812500000000
6.093750e-01	0.621093750000000
6.132812e-01	0.617187500000000
6.132812e-01	0.621093750000000
6.250000e-01	0.601562500000000
6.328125e-01	0.593750000000000
6.328125e-01	0.601562500000000
6.171875e-01	0.613281250000000
6.210938e-01	0.609375000000000
6.210938e-01	0.613281250000000
6.132812e-01	0.615234375000000
5.312500e-01	0.570312500000000
5.390625e-01	0.562500000000000
5.390625e-01	0.570312500000000
5.468750e-01	0.558593750000000
5.507812e-01	0.554687500000000
5.507812e-01	0.558593750000000
5.625000e-01	0.539062500000000
5.703125e-01	0.531250000000000
5.703125e-01	0.539062500000000
5.546875e-01	0.550781250000000
5.585938e-01	0.546875000000000
5.585938e-01	0.550781250000000
5.507812e-01	0.552734375000000
5.625000e-01	0.601562500000000
5.703125e-01	0.593750000000000
5.703125e-01	0.601562500000000
5.781250e-01	0.589843750000000
5.820312e-01	0.585937500000000
5.820312e-01	0.589843750000000
5.937500e-01	0.570312500000000
6.015625e-01	0.562500000000000
6.015625e-01	0.570312500000000
5.859375e-01	0.582031250000000
5.898438e-01	0.578125000000000
5.898438e-01	0.582031250000000
5.820312e-01	0.583984375000000
5.000000e-01	0.539062500000000
5.078125e-01	0.531250000000000
5.078125e-01	0.539062500000000
5.156250e-01	0.527343750000000
5.195312e-01	0.523437500000000
5.195312e-01	0.527343750000000
5.312500e-01	0.507812500000000
5.390625e-01	0.500000000000000
5.390625e-01	0.507812500000000
5.234375e-01	0.519531250000000
5.273438e-01	0.515625000000000
5.273438e-01	0.519531250000000
5.195312e-01	0.521484375000000
6.250000e-01	0.664062500000000
6.328125e-01	0.656250000000000
6.328125e-01	0.664062500000000
6.406250e-01	0.652343750000000
6.445312e-01	0.648437500000000
6.445312e-01	0.652343750000000
6.562500e-01	0.632812500000000
6.640625e-01	0.625000000000000
6.640625e-01	0.632812500000000
6.484375e-01	0.644531250000000
6.523438e-01	0.640625000000000
6.523438e-01	0.644531250000000
6.445312e-01	0.646484375000000
5.234375e-01	0.535156250000000
5.273438e-01	0.531250000000000
5.273438e-01	0.535156250000000
5.312500e-01	0.527343750000000
5.351562e-01	0.523437500000000
5.351562e-01	0.527343750000000
5.273438e-01	0.529296875000000
5.859375e-01	0.597656250000000
5.898438e-01	0.593750000000000
5.898438e-01	0.597656250000000
5.937500e-01	0.589843750000000
5.976562e-01	0.585937500000000
5.976562e-01	0.589843750000000
5.898438e-01	0.591796875000000
5.625000e-01	0.558593750000000
5.664062e-01	0.554687500000000
5.664062e-01	0.558593750000000
5.546875e-01	0.566406250000000
5.585938e-01	0.562500000000000
5.585938e-01	0.566406250000000
5.585938e-01	0.560546875000000
6.171875e-01	0.628906250000000
6.210938e-01	0.625000000000000
6.210938e-01	0.628906250000000
6.250000e-01	0.621093750000000
6.289062e-01	0.617187500000000
6.289062e-01	0.621093750000000
6.210938e-01	0.623046875000000
6.093750e-01	0.605468750000000
6.132812e-01	0.601562500000000
6.132812e-01	0.605468750000000
6.015625e-01	0.613281250000000
6.054688e-01	0.609375000000000
6.054688e-01	0.613281250000000
6.054688e-01	0.607421875000000
5.468750e-01	0.542968750000000
5.507812e-01	0.539062500000000
5.507812e-01	0.542968750000000
5.390625e-01	0.550781250000000
5.429688e-01	0.546875000000000
5.429688e-01	0.550781250000000
5.429688e-01	0.544921875000000
5.781250e-01	0.574218750000000
5.820312e-01	0.570312500000000
5.820312e-01	0.574218750000000
5.703125e-01	0.582031250000000
5.742188e-01	0.578125000000000
5.742188e-01	0.582031250000000
5.742188e-01	0.576171875000000
6.406250e-01	0.636718750000000
6.445312e-01	0.632812500000000
6.445312e-01	0.636718750000000
6.328125e-01	0.644531250000000
6.367188e-01	0.640625000000000
6.367188e-01	0.644531250000000
6.367188e-01	0.638671875000000
5.156250e-01	0.511718750000000
5.195312e-01	0.507812500000000
5.195312e-01	0.511718750000000
5.078125e-01	0.519531250000000
5.117188e-01	0.515625000000000
5.117188e-01	0.519531250000000
5.117188e-01	0.513671875000000
5.039062e-01	0.494140625000000
6.484375e-01	0.660156250000000
6.523438e-01	0.656250000000000
6.523438e-01	0.660156250000000
6.562500e-01	0.652343750000000
6.601562e-01	0.648437500000000
6.601562e-01	0.652343750000000
6.523438e-01	0.654296875000000
4.960938e-01	0.498046875000000
5.000000e-01	0.498046875000000
4.921875e-01	0.494140625000000
6.484375e-01	0.650390625000000
5.078125e-01	0.509765625000000
6.328125e-01	0.634765625000000
5.703125e-01	0.572265625000000
5.390625e-01	0.541015625000000
6.015625e-01	0.603515625000000
6.171875e-01	0.619140625000000
5.546875e-01	0.556640625000000
5.859375e-01	0.587890625000000
5.234375e-01	0.525390625000000
6.406250e-01	0.642578125000000
5.156250e-01	0.517578125000000
5.781250e-01	0.580078125000000
5.468750e-01	0.548828125000000
6.093750e-01	0.611328125000000
5.937500e-01	0.595703125000000
5.312500e-01	0.533203125000000
5.625000e-01	0.564453125000000
6.250000e-01	0.626953125000000
4.902344e-01	0.488281250000000
4.902344e-01	0.490234375000000
4.980469e-01	0.500000000000000
4.980469e-01	0.501953125000000
5.097656e-01	0.488281250000000
5.097656e-01	0.490234375000000
5.058594e-01	0.503906250000000
5.058594e-01	0.505859375000000
6.308594e-01	0.628906250000000
6.308594e-01	0.630859375000000
5.683594e-01	0.566406250000000
5.683594e-01	0.568359375000000
5.371094e-01	0.535156250000000
5.371094e-01	0.537109375000000
5.996094e-01	0.597656250000000
5.996094e-01	0.599609375000000
6.152344e-01	0.613281250000000
6.152344e-01	0.615234375000000
5.527344e-01	0.550781250000000
5.527344e-01	0.552734375000000
5.839844e-01	0.582031250000000
5.839844e-01	0.583984375000000
5.214844e-01	0.519531250000000
5.214844e-01	0.521484375000000
6.464844e-01	0.644531250000000
6.464844e-01	0.646484375000000
5.292969e-01	0.527343750000000
5.292969e-01	0.529296875000000
5.917969e-01	0.589843750000000
5.917969e-01	0.591796875000000
5.605469e-01	0.558593750000000
5.605469e-01	0.560546875000000
6.230469e-01	0.621093750000000
6.230469e-01	0.623046875000000
6.074219e-01	0.605468750000000
6.074219e-01	0.607421875000000
5.449219e-01	0.542968750000000
5.449219e-01	0.544921875000000
5.761719e-01	0.574218750000000
5.761719e-01	0.576171875000000
6.386719e-01	0.636718750000000
6.386719e-01	0.638671875000000
5.136719e-01	0.511718750000000
5.136719e-01	0.513671875000000
5.058594e-01	0.492187500000000
5.058594e-01	0.494140625000000
6.542969e-01	0.652343750000000
6.542969e-01	0.654296875000000
4.980469e-01	0.496093750000000
4.980469e-01	0.498046875000000
5.019531e-01	0.496093750000000
5.019531e-01	0.498046875000000
4.941406e-01	0.492187500000000
4.941406e-01	0.494140625000000
6.503906e-01	0.648437500000000
6.503906e-01	0.650390625000000
5.097656e-01	0.507812500000000
5.097656e-01	0.509765625000000
6.347656e-01	0.632812500000000
6.347656e-01	0.634765625000000
5.722656e-01	0.570312500000000
5.722656e-01	0.572265625000000
5.410156e-01	0.539062500000000
5.410156e-01	0.541015625000000
6.035156e-01	0.601562500000000
6.035156e-01	0.603515625000000
6.191406e-01	0.617187500000000
6.191406e-01	0.619140625000000
5.566406e-01	0.554687500000000
5.566406e-01	0.556640625000000
5.878906e-01	0.585937500000000
5.878906e-01	0.587890625000000
5.253906e-01	0.523437500000000
5.253906e-01	0.525390625000000
6.425781e-01	0.640625000000000
6.425781e-01	0.642578125000000
5.175781e-01	0.515625000000000
5.175781e-01	0.517578125000000
5.800781e-01	0.578125000000000
5.800781e-01	0.580078125000000
5.488281e-01	0.546875000000000
5.488281e-01	0.548828125000000
6.113281e-01	0.609375000000000
6.113281e-01	0.611328125000000
5.957031e-01	0.593750000000000
5.957031e-01	0.595703125000000
5.332031e-01	0.531250000000000
5.332031e-01	0.533203125000000
5.644531e-01	0.562500000000000
5.644531e-01	0.564453125000000
6.269531e-01	0.625000000000000
6.269531e-01	0.626953125000000
9.375000e-01	0.781250000000000
8.125000e-01	0.468750000000000
6.250000e-02	0.468750000000000
9.375000e-01	0.468750000000000
7.500000e-01	0.468750000000000
0	0.468750000000000
8.750000e-01	0.468750000000000
1.875000e-01	0.468750000000000
1.875000e-01	0.406250000000000
1.250000e-01	0.468750000000000
7.500000e-01	0.718750000000000
2.500000e-01	0.468750000000000
6.875000e-01	0.468750000000000
6.875000e-01	0.531250000000000
7.500000e-01	0.406250000000000
2.500000e-01	0.531250000000000
0	0.781250000000000
9.687500e-01	0.750000000000000
9.687500e-01	0.781250000000000
8.437500e-01	0.437500000000000
8.437500e-01	0.468750000000000
9.375000e-02	0.437500000000000
9.375000e-02	0.468750000000000
9.687500e-01	0.437500000000000
9.687500e-01	0.468750000000000
7.812500e-01	0.437500000000000
7.812500e-01	0.468750000000000
3.125000e-02	0.437500000000000
3.125000e-02	0.468750000000000
9.062500e-01	0.437500000000000
9.062500e-01	0.468750000000000
2.187500e-01	0.437500000000000
2.187500e-01	0.468750000000000
2.187500e-01	0.375000000000000
2.187500e-01	0.406250000000000
1.562500e-01	0.437500000000000
1.562500e-01	0.468750000000000
7.812500e-01	0.687500000000000
7.812500e-01	0.718750000000000
2.812500e-01	0.437500000000000
2.812500e-01	0.468750000000000
7.187500e-01	0.437500000000000
7.187500e-01	0.468750000000000
7.187500e-01	0.500000000000000
7.187500e-01	0.531250000000000
7.812500e-01	0.375000000000000
7.812500e-01	0.406250000000000
2.812500e-01	0.500000000000000
2.812500e-01	0.531250000000000
3.125000e-02	0.750000000000000
3.125000e-02	0.781250000000000
3.437500e-01	0.546875000000000
3.437500e-01	0.515625000000000
3.125000e-01	0.546875000000000
7.812500e-01	0.265625000000000
6.562500e-01	0.546875000000000
6.562500e-01	0.515625000000000
6.250000e-01	0.546875000000000
1.250000e-01	0.218750000000000
1.562500e-01	0.187500000000000
1.562500e-01	0.218750000000000
1.875000e-01	0.265625000000000
5.937500e-01	0.515625000000000
3.125000e-01	0.515625000000000
6.250000e-01	0.515625000000000
3.593750e-01	0.531250000000000
3.593750e-01	0.546875000000000
3.593750e-01	0.500000000000000
3.593750e-01	0.515625000000000
3.281250e-01	0.531250000000000
3.281250e-01	0.546875000000000
7.968750e-01	0.250000000000000
7.968750e-01	0.265625000000000
6.718750e-01	0.531250000000000
6.718750e-01	0.546875000000000
6.718750e-01	0.500000000000000
6.718750e-01	0.515625000000000
6.406250e-01	0.531250000000000
6.406250e-01	0.546875000000000
2.031250e-01	0.250000000000000
2.031250e-01	0.265625000000000
6.093750e-01	0.500000000000000
6.093750e-01	0.515625000000000
3.281250e-01	0.500000000000000
3.281250e-01	0.515625000000000
6.406250e-01	0.500000000000000
6.406250e-01	0.515625000000000
3.281250e-01	0.664062500000000
5.468750e-01	0.507812500000000
5.625000e-01	0.507812500000000
3.359375e-01	0.656250000000000
3.359375e-01	0.664062500000000
5.546875e-01	0.500000000000000
5.546875e-01	0.507812500000000
5.703125e-01	0.500000000000000
5.703125e-01	0.507812500000000
3.125000e-01	0.609375000000000
3.281250e-01	0.593750000000000
3.281250e-01	0.609375000000000
3.437500e-01	0.632812500000000
3.515625e-01	0.625000000000000
3.515625e-01	0.632812500000000
3.750000e-01	0.671875000000000
3.906250e-01	0.656250000000000
3.906250e-01	0.671875000000000
3.593750e-01	0.648437500000000
3.671875e-01	0.640625000000000
3.671875e-01	0.648437500000000
3.515625e-01	0.644531250000000
3.281250e-01	0.648437500000000
3.359375e-01	0.640625000000000
3.359375e-01	0.648437500000000
3.437500e-01	0.664062500000000
3.515625e-01	0.656250000000000
3.515625e-01	0.664062500000000
3.437500e-01	0.652343750000000
2.500000e-01	0.328125000000000
2.656250e-01	0.312500000000000
2.656250e-01	0.328125000000000
2.812500e-01	0.304687500000000
2.890625e-01	0.296875000000000
2.890625e-01	0.304687500000000
3.125000e-01	0.265625000000000
3.281250e-01	0.250000000000000
3.281250e-01	0.265625000000000
2.968750e-01	0.289062500000000
3.046875e-01	0.281250000000000
3.046875e-01	0.289062500000000
2.890625e-01	0.292968750000000
3.437500e-01	0.578125000000000
3.593750e-01	0.562500000000000
3.593750e-01	0.578125000000000
3.750000e-01	0.601562500000000
3.828125e-01	0.593750000000000
3.828125e-01	0.601562500000000
4.062500e-01	0.640625000000000
4.218750e-01	0.625000000000000
4.218750e-01	0.640625000000000
3.906250e-01	0.617187500000000
3.984375e-01	0.609375000000000
3.984375e-01	0.617187500000000
3.828125e-01	0.613281250000000
3.984375e-01	0.597656250000000
6.562500e-01	0.265625000000000
6.718750e-01	0.250000000000000
6.718750e-01	0.265625000000000
6.875000e-01	0.289062500000000
6.953125e-01	0.281250000000000
6.953125e-01	0.289062500000000
7.187500e-01	0.328125000000000
7.343750e-01	0.312500000000000
7.343750e-01	0.328125000000000
7.031250e-01	0.304687500000000
7.109375e-01	0.296875000000000
7.109375e-01	0.304687500000000
6.953125e-01	0.300781250000000
3.593750e-01	0.617187500000000
3.671875e-01	0.609375000000000
3.671875e-01	0.617187500000000
3.750000e-01	0.632812500000000
3.828125e-01	0.625000000000000
3.828125e-01	0.632812500000000
3.671875e-01	0.628906250000000
7.031250e-01	0.273437500000000
7.109375e-01	0.265625000000000
7.109375e-01	0.273437500000000
7.187500e-01	0.289062500000000
7.265625e-01	0.281250000000000
7.265625e-01	0.289062500000000
7.109375e-01	0.285156250000000
3.750000e-01	0.621093750000000
3.906250e-01	0.605468750000000
3.593750e-01	0.636718750000000
7.031250e-01	0.292968750000000
6.875000e-01	0.671875000000000
7.031250e-01	0.656250000000000
7.031250e-01	0.671875000000000
6.562500e-01	0.703125000000000
6.718750e-01	0.687500000000000
6.718750e-01	0.703125000000000
6.875000e-01	0.703125000000000
7.031250e-01	0.687500000000000
7.031250e-01	0.703125000000000
6.718750e-01	0.679687500000000
6.796875e-01	0.671875000000000
6.796875e-01	0.679687500000000
6.250000e-01	0.703125000000000
6.406250e-01	0.687500000000000
6.406250e-01	0.703125000000000
6.562500e-01	0.679687500000000
6.640625e-01	0.671875000000000
6.640625e-01	0.679687500000000
6.875000e-01	0.640625000000000
7.031250e-01	0.625000000000000
7.031250e-01	0.640625000000000
6.718750e-01	0.664062500000000
6.796875e-01	0.656250000000000
6.796875e-01	0.664062500000000
6.640625e-01	0.667968750000000
2.968750e-01	0.300781250000000
2.812500e-01	0.273437500000000
2.890625e-01	0.265625000000000
2.890625e-01	0.273437500000000
2.656250e-01	0.289062500000000
2.734375e-01	0.281250000000000
2.734375e-01	0.289062500000000
2.812500e-01	0.285156250000000
3.554688e-01	0.640625000000000
3.554688e-01	0.644531250000000
3.476562e-01	0.648437500000000
3.476562e-01	0.652343750000000
2.929688e-01	0.289062500000000
2.929688e-01	0.292968750000000
3.867188e-01	0.609375000000000
3.867188e-01	0.613281250000000
4.023438e-01	0.593750000000000
4.023438e-01	0.597656250000000
6.992188e-01	0.296875000000000
6.992188e-01	0.300781250000000
3.710938e-01	0.625000000000000
3.710938e-01	0.628906250000000
7.148438e-01	0.281250000000000
7.148438e-01	0.285156250000000
3.789062e-01	0.617187500000000
3.789062e-01	0.621093750000000
3.945312e-01	0.601562500000000
3.945312e-01	0.605468750000000
3.632812e-01	0.632812500000000
3.632812e-01	0.636718750000000
7.070312e-01	0.289062500000000
7.070312e-01	0.292968750000000
6.679688e-01	0.664062500000000
6.679688e-01	0.667968750000000
3.007812e-01	0.296875000000000
3.007812e-01	0.300781250000000
2.851562e-01	0.281250000000000
2.851562e-01	0.285156250000000
3.437500e-01	0.382812500000000
3.515625e-01	0.375000000000000
3.515625e-01	0.382812500000000
3.593750e-01	0.371093750000000
3.632812e-01	0.367187500000000
3.632812e-01	0.371093750000000
3.750000e-01	0.351562500000000
3.828125e-01	0.343750000000000
3.828125e-01	0.351562500000000
3.671875e-01	0.363281250000000
3.710938e-01	0.359375000000000
3.710938e-01	0.363281250000000
3.632812e-01	0.365234375000000
6.093750e-01	0.351562500000000
6.171875e-01	0.343750000000000
6.171875e-01	0.351562500000000
6.250000e-01	0.363281250000000
6.289062e-01	0.359375000000000
6.289062e-01	0.363281250000000
6.406250e-01	0.382812500000000
6.484375e-01	0.375000000000000
6.484375e-01	0.382812500000000
6.328125e-01	0.371093750000000
6.367188e-01	0.367187500000000
6.367188e-01	0.371093750000000
6.289062e-01	0.369140625000000
4.375000e-01	0.523437500000000
4.453125e-01	0.515625000000000
4.453125e-01	0.523437500000000
4.531250e-01	0.535156250000000
4.570312e-01	0.531250000000000
4.570312e-01	0.535156250000000
4.687500e-01	0.554687500000000
4.765625e-01	0.546875000000000
4.765625e-01	0.554687500000000
4.609375e-01	0.542968750000000
4.648438e-01	0.539062500000000
4.648438e-01	0.542968750000000
4.570312e-01	0.541015625000000
4.218750e-01	0.539062500000000
4.296875e-01	0.531250000000000
4.296875e-01	0.539062500000000
4.375000e-01	0.550781250000000
4.414062e-01	0.546875000000000
4.414062e-01	0.550781250000000
4.531250e-01	0.570312500000000
4.609375e-01	0.562500000000000
4.609375e-01	0.570312500000000
4.453125e-01	0.558593750000000
4.492188e-01	0.554687500000000
4.492188e-01	0.558593750000000
4.414062e-01	0.556640625000000
6.328125e-01	0.355468750000000
6.367188e-01	0.351562500000000
6.367188e-01	0.355468750000000
6.406250e-01	0.363281250000000
6.445312e-01	0.359375000000000
6.445312e-01	0.363281250000000
6.367188e-01	0.361328125000000
4.609375e-01	0.527343750000000
4.648438e-01	0.523437500000000
4.648438e-01	0.527343750000000
4.687500e-01	0.535156250000000
4.726562e-01	0.531250000000000
4.726562e-01	0.535156250000000
4.648438e-01	0.533203125000000
3.671875e-01	0.378906250000000
3.710938e-01	0.375000000000000
3.710938e-01	0.378906250000000
3.750000e-01	0.371093750000000
3.789062e-01	0.367187500000000
3.789062e-01	0.371093750000000
3.710938e-01	0.373046875000000
4.453125e-01	0.542968750000000
4.492188e-01	0.539062500000000
4.492188e-01	0.542968750000000
4.531250e-01	0.550781250000000
4.570312e-01	0.546875000000000
4.570312e-01	0.550781250000000
4.492188e-01	0.548828125000000
3.593750e-01	0.355468750000000
3.632812e-01	0.351562500000000
3.632812e-01	0.355468750000000
3.515625e-01	0.363281250000000
3.554688e-01	0.359375000000000
3.554688e-01	0.363281250000000
3.554688e-01	0.357421875000000
6.406250e-01	0.357421875000000
6.171875e-01	0.371093750000000
6.210938e-01	0.367187500000000
6.210938e-01	0.371093750000000
6.250000e-01	0.378906250000000
6.289062e-01	0.375000000000000
6.289062e-01	0.378906250000000
6.250000e-01	0.373046875000000
4.531250e-01	0.544921875000000
4.296875e-01	0.558593750000000
4.335938e-01	0.554687500000000
4.335938e-01	0.558593750000000
4.375000e-01	0.566406250000000
4.414062e-01	0.562500000000000
4.414062e-01	0.566406250000000
4.375000e-01	0.560546875000000
6.328125e-01	0.365234375000000
4.609375e-01	0.537109375000000
4.453125e-01	0.552734375000000
3.593750e-01	0.398437500000000
3.671875e-01	0.390625000000000
3.671875e-01	0.398437500000000
3.750000e-01	0.386718750000000
3.789062e-01	0.382812500000000
3.789062e-01	0.386718750000000
3.906250e-01	0.367187500000000
3.984375e-01	0.359375000000000
3.984375e-01	0.367187500000000
3.828125e-01	0.378906250000000
3.867188e-01	0.375000000000000
3.867188e-01	0.378906250000000
3.789062e-01	0.380859375000000
4.218750e-01	0.460937500000000
4.296875e-01	0.453125000000000
4.296875e-01	0.460937500000000
4.375000e-01	0.449218750000000
4.414062e-01	0.445312500000000
4.414062e-01	0.449218750000000
4.531250e-01	0.429687500000000
4.609375e-01	0.421875000000000
4.609375e-01	0.429687500000000
4.453125e-01	0.441406250000000
4.492188e-01	0.437500000000000
4.492188e-01	0.441406250000000
4.414062e-01	0.443359375000000
4.531250e-01	0.492187500000000
4.609375e-01	0.484375000000000
4.609375e-01	0.492187500000000
4.687500e-01	0.480468750000000
4.726562e-01	0.476562500000000
4.726562e-01	0.480468750000000
4.843750e-01	0.460937500000000
4.921875e-01	0.453125000000000
4.921875e-01	0.460937500000000
4.765625e-01	0.472656250000000
4.804688e-01	0.468750000000000
4.804688e-01	0.472656250000000
4.726562e-01	0.474609375000000
3.906250e-01	0.429687500000000
3.984375e-01	0.421875000000000
3.984375e-01	0.429687500000000
4.062500e-01	0.417968750000000
4.101562e-01	0.414062500000000
4.101562e-01	0.417968750000000
4.218750e-01	0.398437500000000
4.296875e-01	0.390625000000000
4.296875e-01	0.398437500000000
4.140625e-01	0.410156250000000
4.179688e-01	0.406250000000000
4.179688e-01	0.410156250000000
4.101562e-01	0.412109375000000
6.406250e-01	0.679687500000000
6.484375e-01	0.671875000000000
6.484375e-01	0.679687500000000
6.562500e-01	0.667968750000000
6.601562e-01	0.664062500000000
6.601562e-01	0.667968750000000
6.718750e-01	0.648437500000000
6.796875e-01	0.640625000000000
6.796875e-01	0.648437500000000
6.640625e-01	0.660156250000000
6.679688e-01	0.656250000000000
6.679688e-01	0.660156250000000
6.601562e-01	0.662109375000000
4.062500e-01	0.445312500000000
4.140625e-01	0.437500000000000
4.140625e-01	0.445312500000000
4.218750e-01	0.433593750000000
4.257812e-01	0.429687500000000
4.257812e-01	0.433593750000000
4.375000e-01	0.414062500000000
4.453125e-01	0.406250000000000
4.453125e-01	0.414062500000000
4.296875e-01	0.425781250000000
4.335938e-01	0.421875000000000
4.335938e-01	0.425781250000000
4.257812e-01	0.427734375000000
4.375000e-01	0.476562500000000
4.453125e-01	0.468750000000000
4.453125e-01	0.476562500000000
4.531250e-01	0.464843750000000
4.570312e-01	0.460937500000000
4.570312e-01	0.464843750000000
4.687500e-01	0.445312500000000
4.765625e-01	0.437500000000000
4.765625e-01	0.445312500000000
4.609375e-01	0.457031250000000
4.648438e-01	0.453125000000000
4.648438e-01	0.457031250000000
4.570312e-01	0.458984375000000
3.750000e-01	0.414062500000000
3.828125e-01	0.406250000000000
3.828125e-01	0.414062500000000
3.906250e-01	0.402343750000000
3.945312e-01	0.398437500000000
3.945312e-01	0.402343750000000
4.062500e-01	0.382812500000000
4.140625e-01	0.375000000000000
4.140625e-01	0.382812500000000
3.984375e-01	0.394531250000000
4.023438e-01	0.390625000000000
4.023438e-01	0.394531250000000
3.945312e-01	0.396484375000000
5.625000e-01	0.398437500000000
5.703125e-01	0.390625000000000
5.703125e-01	0.398437500000000
5.781250e-01	0.410156250000000
5.820312e-01	0.406250000000000
5.820312e-01	0.410156250000000
5.937500e-01	0.429687500000000
6.015625e-01	0.421875000000000
6.015625e-01	0.429687500000000
5.859375e-01	0.417968750000000
5.898438e-01	0.414062500000000
5.898438e-01	0.417968750000000
5.820312e-01	0.416015625000000
5.000000e-01	0.460937500000000
5.078125e-01	0.453125000000000
5.078125e-01	0.460937500000000
5.156250e-01	0.472656250000000
5.195312e-01	0.468750000000000
5.195312e-01	0.472656250000000
5.312500e-01	0.492187500000000
5.390625e-01	0.484375000000000
5.390625e-01	0.492187500000000
5.234375e-01	0.480468750000000
5.273438e-01	0.476562500000000
5.273438e-01	0.480468750000000
5.195312e-01	0.478515625000000
4.843750e-01	0.503906250000000
4.882812e-01	0.500000000000000
4.882812e-01	0.503906250000000
4.921875e-01	0.511718750000000
4.960938e-01	0.507812500000000
4.960938e-01	0.511718750000000
4.882812e-01	0.509765625000000
5.312500e-01	0.429687500000000
5.390625e-01	0.421875000000000
5.390625e-01	0.429687500000000
5.468750e-01	0.441406250000000
5.507812e-01	0.437500000000000
5.507812e-01	0.441406250000000
5.625000e-01	0.460937500000000
5.703125e-01	0.453125000000000
5.703125e-01	0.460937500000000
5.546875e-01	0.449218750000000
5.585938e-01	0.445312500000000
5.585938e-01	0.449218750000000
5.507812e-01	0.447265625000000
5.468750e-01	0.414062500000000
5.546875e-01	0.406250000000000
5.546875e-01	0.414062500000000
5.625000e-01	0.425781250000000
5.664062e-01	0.421875000000000
5.664062e-01	0.425781250000000
5.781250e-01	0.445312500000000
5.859375e-01	0.437500000000000
5.859375e-01	0.445312500000000
5.703125e-01	0.433593750000000
5.742188e-01	0.429687500000000
5.742188e-01	0.433593750000000
5.664062e-01	0.431640625000000
4.531250e-01	0.507812500000000
4.609375e-01	0.500000000000000
4.609375e-01	0.507812500000000
4.687500e-01	0.519531250000000
4.726562e-01	0.515625000000000
4.726562e-01	0.519531250000000
4.843750e-01	0.539062500000000
4.921875e-01	0.531250000000000
4.921875e-01	0.539062500000000
4.765625e-01	0.527343750000000
4.804688e-01	0.523437500000000
4.804688e-01	0.527343750000000
4.726562e-01	0.525390625000000
5.156250e-01	0.445312500000000
5.234375e-01	0.437500000000000
5.234375e-01	0.445312500000000
5.312500e-01	0.457031250000000
5.351562e-01	0.453125000000000
5.351562e-01	0.457031250000000
5.468750e-01	0.476562500000000
5.546875e-01	0.468750000000000
5.546875e-01	0.476562500000000
5.390625e-01	0.464843750000000
5.429688e-01	0.460937500000000
5.429688e-01	0.464843750000000
5.351562e-01	0.462890625000000
4.609375e-01	0.472656250000000
4.648438e-01	0.468750000000000
4.648438e-01	0.472656250000000
4.687500e-01	0.464843750000000
4.726562e-01	0.460937500000000
4.726562e-01	0.464843750000000
4.648438e-01	0.466796875000000
5.859375e-01	0.402343750000000
5.898438e-01	0.398437500000000
5.898438e-01	0.402343750000000
5.937500e-01	0.410156250000000
5.976562e-01	0.406250000000000
5.976562e-01	0.410156250000000
5.898438e-01	0.408203125000000
5.234375e-01	0.464843750000000
5.273438e-01	0.460937500000000
5.273438e-01	0.464843750000000
5.312500e-01	0.472656250000000
5.351562e-01	0.468750000000000
5.351562e-01	0.472656250000000
5.273438e-01	0.470703125000000
5.546875e-01	0.433593750000000
5.585938e-01	0.429687500000000
5.585938e-01	0.433593750000000
5.625000e-01	0.441406250000000
5.664062e-01	0.437500000000000
5.664062e-01	0.441406250000000
5.585938e-01	0.439453125000000
4.375000e-01	0.433593750000000
4.414062e-01	0.429687500000000
4.414062e-01	0.433593750000000
4.296875e-01	0.441406250000000
4.335938e-01	0.437500000000000
4.335938e-01	0.441406250000000
4.335938e-01	0.435546875000000
5.703125e-01	0.417968750000000
5.742188e-01	0.414062500000000
5.742188e-01	0.417968750000000
5.781250e-01	0.425781250000000
5.820312e-01	0.421875000000000
5.820312e-01	0.425781250000000
5.742188e-01	0.423828125000000
5.078125e-01	0.480468750000000
5.117188e-01	0.476562500000000
5.117188e-01	0.480468750000000
5.156250e-01	0.488281250000000
5.195312e-01	0.484375000000000
5.195312e-01	0.488281250000000
5.117188e-01	0.486328125000000
4.765625e-01	0.511718750000000
4.804688e-01	0.507812500000000
4.804688e-01	0.511718750000000
4.843750e-01	0.519531250000000
4.882812e-01	0.515625000000000
4.882812e-01	0.519531250000000
4.804688e-01	0.517578125000000
5.390625e-01	0.449218750000000
5.429688e-01	0.445312500000000
5.429688e-01	0.449218750000000
5.468750e-01	0.457031250000000
5.507812e-01	0.453125000000000
5.507812e-01	0.457031250000000
5.429688e-01	0.455078125000000
4.218750e-01	0.417968750000000
4.257812e-01	0.414062500000000
4.257812e-01	0.417968750000000
4.140625e-01	0.425781250000000
4.179688e-01	0.421875000000000
4.179688e-01	0.425781250000000
4.179688e-01	0.419921875000000
4.843750e-01	0.480468750000000
4.882812e-01	0.476562500000000
4.882812e-01	0.480468750000000
4.765625e-01	0.488281250000000
4.804688e-01	0.484375000000000
4.804688e-01	0.488281250000000
4.804688e-01	0.482421875000000
4.531250e-01	0.449218750000000
4.570312e-01	0.445312500000000
4.570312e-01	0.449218750000000
4.453125e-01	0.457031250000000
4.492188e-01	0.453125000000000
4.492188e-01	0.457031250000000
4.492188e-01	0.451171875000000
5.937500e-01	0.367187500000000
6.015625e-01	0.359375000000000
6.015625e-01	0.367187500000000
6.093750e-01	0.378906250000000
6.132812e-01	0.375000000000000
6.132812e-01	0.378906250000000
6.250000e-01	0.398437500000000
6.328125e-01	0.390625000000000
6.328125e-01	0.398437500000000
6.171875e-01	0.386718750000000
6.210938e-01	0.382812500000000
6.210938e-01	0.386718750000000
6.132812e-01	0.384765625000000
5.781250e-01	0.382812500000000
5.859375e-01	0.375000000000000
5.859375e-01	0.382812500000000
5.937500e-01	0.394531250000000
5.976562e-01	0.390625000000000
5.976562e-01	0.394531250000000
6.093750e-01	0.414062500000000
6.171875e-01	0.406250000000000
6.171875e-01	0.414062500000000
6.015625e-01	0.402343750000000
6.054688e-01	0.398437500000000
6.054688e-01	0.402343750000000
5.976562e-01	0.400390625000000
4.062500e-01	0.402343750000000
4.101562e-01	0.398437500000000
4.101562e-01	0.402343750000000
3.984375e-01	0.410156250000000
4.023438e-01	0.406250000000000
4.023438e-01	0.410156250000000
4.023438e-01	0.404296875000000
6.210938e-01	0.376953125000000
6.015625e-01	0.386718750000000
6.054688e-01	0.382812500000000
6.054688e-01	0.386718750000000
6.093750e-01	0.394531250000000
6.132812e-01	0.390625000000000
6.132812e-01	0.394531250000000
6.054688e-01	0.392578125000000
3.906250e-01	0.386718750000000
3.945312e-01	0.382812500000000
3.945312e-01	0.386718750000000
3.828125e-01	0.394531250000000
3.867188e-01	0.390625000000000
3.867188e-01	0.394531250000000
3.867188e-01	0.388671875000000
5.781250e-01	0.419921875000000
5.156250e-01	0.482421875000000
4.843750e-01	0.513671875000000
5.468750e-01	0.451171875000000
5.625000e-01	0.435546875000000
4.687500e-01	0.529296875000000
5.312500e-01	0.466796875000000
5.859375e-01	0.412109375000000
5.234375e-01	0.474609375000000
4.921875e-01	0.505859375000000
5.546875e-01	0.443359375000000
5.703125e-01	0.427734375000000
4.765625e-01	0.521484375000000
5.390625e-01	0.458984375000000
6.093750e-01	0.388671875000000
5.937500e-01	0.404296875000000
6.171875e-01	0.380859375000000
6.015625e-01	0.396484375000000
3.828125e-01	0.384765625000000
3.671875e-01	0.369140625000000
3.984375e-01	0.400390625000000
4.453125e-01	0.447265625000000
4.765625e-01	0.478515625000000
4.140625e-01	0.416015625000000
4.296875e-01	0.431640625000000
4.609375e-01	0.462890625000000
3.906250e-01	0.392578125000000
3.593750e-01	0.361328125000000
4.531250e-01	0.455078125000000
4.843750e-01	0.486328125000000
4.218750e-01	0.423828125000000
6.562500e-01	0.658203125000000
4.062500e-01	0.408203125000000
4.687500e-01	0.470703125000000
4.375000e-01	0.439453125000000
3.750000e-01	0.376953125000000
3.652344e-01	0.363281250000000
3.652344e-01	0.365234375000000
6.308594e-01	0.367187500000000
6.308594e-01	0.369140625000000
4.589844e-01	0.539062500000000
4.589844e-01	0.541015625000000
4.433594e-01	0.554687500000000
4.433594e-01	0.556640625000000
6.386719e-01	0.359375000000000
6.386719e-01	0.361328125000000
4.667969e-01	0.531250000000000
4.667969e-01	0.533203125000000
3.730469e-01	0.371093750000000
3.730469e-01	0.373046875000000
4.511719e-01	0.546875000000000
4.511719e-01	0.548828125000000
3.574219e-01	0.355468750000000
3.574219e-01	0.357421875000000
6.425781e-01	0.355468750000000
6.425781e-01	0.357421875000000
6.269531e-01	0.371093750000000
6.269531e-01	0.373046875000000
4.550781e-01	0.542968750000000
4.550781e-01	0.544921875000000
4.394531e-01	0.558593750000000
4.394531e-01	0.560546875000000
6.347656e-01	0.363281250000000
6.347656e-01	0.365234375000000
4.628906e-01	0.535156250000000
4.628906e-01	0.537109375000000
4.472656e-01	0.550781250000000
4.472656e-01	0.552734375000000
3.808594e-01	0.378906250000000
3.808594e-01	0.380859375000000
4.433594e-01	0.441406250000000
4.433594e-01	0.443359375000000
4.746094e-01	0.472656250000000
4.746094e-01	0.474609375000000
4.121094e-01	0.410156250000000
4.121094e-01	0.412109375000000
6.621094e-01	0.660156250000000
6.621094e-01	0.662109375000000
4.277344e-01	0.425781250000000
4.277344e-01	0.427734375000000
4.589844e-01	0.457031250000000
4.589844e-01	0.458984375000000
3.964844e-01	0.394531250000000
3.964844e-01	0.396484375000000
5.839844e-01	0.414062500000000
5.839844e-01	0.416015625000000
5.214844e-01	0.476562500000000
5.214844e-01	0.478515625000000
4.902344e-01	0.507812500000000
4.902344e-01	0.509765625000000
5.527344e-01	0.445312500000000
5.527344e-01	0.447265625000000
5.683594e-01	0.429687500000000
5.683594e-01	0.431640625000000
4.746094e-01	0.523437500000000
4.746094e-01	0.525390625000000
5.371094e-01	0.460937500000000
5.371094e-01	0.462890625000000
4.667969e-01	0.464843750000000
4.667969e-01	0.466796875000000
5.917969e-01	0.406250000000000
5.917969e-01	0.408203125000000
5.292969e-01	0.468750000000000
5.292969e-01	0.470703125000000
5.605469e-01	0.437500000000000
5.605469e-01	0.439453125000000
4.355469e-01	0.433593750000000
4.355469e-01	0.435546875000000
5.761719e-01	0.421875000000000
5.761719e-01	0.423828125000000
5.136719e-01	0.484375000000000
5.136719e-01	0.486328125000000
4.824219e-01	0.515625000000000
4.824219e-01	0.517578125000000
5.449219e-01	0.453125000000000
5.449219e-01	0.455078125000000
4.199219e-01	0.417968750000000
4.199219e-01	0.419921875000000
4.824219e-01	0.480468750000000
4.824219e-01	0.482421875000000
4.511719e-01	0.449218750000000
4.511719e-01	0.451171875000000
6.152344e-01	0.382812500000000
6.152344e-01	0.384765625000000
5.996094e-01	0.398437500000000
5.996094e-01	0.400390625000000
4.042969e-01	0.402343750000000
4.042969e-01	0.404296875000000
6.230469e-01	0.375000000000000
6.230469e-01	0.376953125000000
6.074219e-01	0.390625000000000
6.074219e-01	0.392578125000000
3.886719e-01	0.386718750000000
3.886719e-01	0.388671875000000
5.800781e-01	0.417968750000000
5.800781e-01	0.419921875000000
5.175781e-01	0.480468750000000
5.175781e-01	0.482421875000000
4.863281e-01	0.511718750000000
4.863281e-01	0.513671875000000
5.488281e-01	0.449218750000000
5.488281e-01	0.451171875000000
5.644531e-01	0.433593750000000
5.644531e-01	0.435546875000000
4.707031e-01	0.527343750000000
4.707031e-01	0.529296875000000
5.332031e-01	0.464843750000000
5.332031e-01	0.466796875000000
5.878906e-01	0.410156250000000
5.878906e-01	0.412109375000000
5.253906e-01	0.472656250000000
5.253906e-01	0.474609375000000
4.941406e-01	0.503906250000000
4.941406e-01	0.505859375000000
5.566406e-01	0.441406250000000
5.566406e-01	0.443359375000000
5.722656e-01	0.425781250000000
5.722656e-01	0.427734375000000
4.785156e-01	0.519531250000000
4.785156e-01	0.521484375000000
5.410156e-01	0.457031250000000
5.410156e-01	0.458984375000000
6.113281e-01	0.386718750000000
6.113281e-01	0.388671875000000
5.957031e-01	0.402343750000000
5.957031e-01	0.404296875000000
6.191406e-01	0.378906250000000
6.191406e-01	0.380859375000000
6.035156e-01	0.394531250000000
6.035156e-01	0.396484375000000
3.847656e-01	0.382812500000000
3.847656e-01	0.384765625000000
3.691406e-01	0.367187500000000
3.691406e-01	0.369140625000000
4.003906e-01	0.398437500000000
4.003906e-01	0.400390625000000
4.472656e-01	0.445312500000000
4.472656e-01	0.447265625000000
4.785156e-01	0.476562500000000
4.785156e-01	0.478515625000000
4.160156e-01	0.414062500000000
4.160156e-01	0.416015625000000
4.316406e-01	0.429687500000000
4.316406e-01	0.431640625000000
4.628906e-01	0.460937500000000
4.628906e-01	0.462890625000000
3.925781e-01	0.390625000000000
3.925781e-01	0.392578125000000
3.613281e-01	0.359375000000000
3.613281e-01	0.361328125000000
4.550781e-01	0.453125000000000
4.550781e-01	0.455078125000000
4.863281e-01	0.484375000000000
4.863281e-01	0.486328125000000
4.238281e-01	0.421875000000000
4.238281e-01	0.423828125000000
6.582031e-01	0.656250000000000
6.582031e-01	0.658203125000000
4.082031e-01	0.406250000000000
4.082031e-01	0.408203125000000
4.707031e-01	0.468750000000000
4.707031e-01	0.470703125000000
4.394531e-01	0.437500000000000
4.394531e-01	0.439453125000000
3.769531e-01	0.375000000000000
3.769531e-01	0.376953125000000
5.390625e-01	0.558593750000000
5.429688e-01	0.554687500000000
5.429688e-01	0.558593750000000
5.468750e-01	0.552734375000000
5.488281e-01	0.550781250000000
5.488281e-01	0.552734375000000
5.546875e-01	0.542968750000000
5.585938e-01	0.539062500000000
5.585938e-01	0.542968750000000
5.507812e-01	0.548828125000000
5.527344e-01	0.546875000000000
5.527344e-01	0.548828125000000
5.488281e-01	0.549804687500000
5.468750e-01	0.566406250000000
5.507812e-01	0.562500000000000
5.507812e-01	0.566406250000000
5.546875e-01	0.560546875000000
5.566406e-01	0.558593750000000
5.566406e-01	0.560546875000000
5.625000e-01	0.550781250000000
5.664062e-01	0.546875000000000
5.664062e-01	0.550781250000000
5.585938e-01	0.556640625000000
5.605469e-01	0.554687500000000
5.605469e-01	0.556640625000000
5.566406e-01	0.557617187500000
5.429688e-01	0.548828125000000
5.449219e-01	0.546875000000000
5.449219e-01	0.548828125000000
5.468750e-01	0.544921875000000
5.488281e-01	0.542968750000000
5.488281e-01	0.544921875000000
5.449219e-01	0.545898437500000
5.585938e-01	0.564453125000000
5.605469e-01	0.562500000000000
5.605469e-01	0.564453125000000
5.625000e-01	0.560546875000000
5.644531e-01	0.558593750000000
5.644531e-01	0.560546875000000
5.605469e-01	0.561523437500000
5.312500e-01	0.529296875000000
5.332031e-01	0.527343750000000
5.332031e-01	0.529296875000000
5.273438e-01	0.533203125000000
5.292969e-01	0.531250000000000
5.292969e-01	0.533203125000000
5.292969e-01	0.530273437500000
5.546875e-01	0.552734375000000
5.566406e-01	0.550781250000000
5.566406e-01	0.552734375000000
5.507812e-01	0.556640625000000
5.527344e-01	0.554687500000000
5.527344e-01	0.556640625000000
5.527344e-01	0.553710937500000
5.390625e-01	0.537109375000000
5.410156e-01	0.535156250000000
5.410156e-01	0.537109375000000
5.351562e-01	0.541015625000000
5.371094e-01	0.539062500000000
5.371094e-01	0.541015625000000
5.371094e-01	0.538085937500000
5.390625e-01	0.527343750000000
5.429688e-01	0.523437500000000
5.429688e-01	0.527343750000000
5.351562e-01	0.533203125000000
5.371094e-01	0.531250000000000
5.371094e-01	0.533203125000000
5.234375e-01	0.542968750000000
5.273438e-01	0.539062500000000
5.273438e-01	0.542968750000000
5.312500e-01	0.537109375000000
5.332031e-01	0.535156250000000
5.332031e-01	0.537109375000000
5.351562e-01	0.536132812500000
5.507812e-01	0.551757812500000
5.234375e-01	0.511718750000000
5.273438e-01	0.507812500000000
5.273438e-01	0.511718750000000
5.195312e-01	0.517578125000000
5.214844e-01	0.515625000000000
5.214844e-01	0.517578125000000
5.078125e-01	0.527343750000000
5.117188e-01	0.523437500000000
5.117188e-01	0.527343750000000
5.156250e-01	0.521484375000000
5.175781e-01	0.519531250000000
5.175781e-01	0.521484375000000
5.195312e-01	0.520507812500000
5.312500e-01	0.519531250000000
5.351562e-01	0.515625000000000
5.351562e-01	0.519531250000000
5.273438e-01	0.525390625000000
5.292969e-01	0.523437500000000
5.292969e-01	0.525390625000000
5.156250e-01	0.535156250000000
5.195312e-01	0.531250000000000
5.195312e-01	0.535156250000000
5.234375e-01	0.529296875000000
5.253906e-01	0.527343750000000
5.253906e-01	0.529296875000000
5.273438e-01	0.528320312500000
5.585938e-01	0.559570312500000
5.468750e-01	0.535156250000000
5.507812e-01	0.531250000000000
5.507812e-01	0.535156250000000
5.429688e-01	0.541015625000000
5.449219e-01	0.539062500000000
5.449219e-01	0.541015625000000
5.312500e-01	0.550781250000000
5.351562e-01	0.546875000000000
5.351562e-01	0.550781250000000
5.390625e-01	0.544921875000000
5.410156e-01	0.542968750000000
5.410156e-01	0.544921875000000
5.429688e-01	0.543945312500000
5.390625e-01	0.540039062500000
5.546875e-01	0.555664062500000
5.156250e-01	0.513671875000000
5.175781e-01	0.511718750000000
5.175781e-01	0.513671875000000
5.117188e-01	0.517578125000000
5.136719e-01	0.515625000000000
5.136719e-01	0.517578125000000
5.156250e-01	0.516601562500000
5.468750e-01	0.547851562500000
5.312500e-01	0.532226562500000
5.000000e-01	0.500976562500000
5.498047e-01	0.548828125000000
5.498047e-01	0.549804687500000
5.576172e-01	0.556640625000000
5.576172e-01	0.557617187500000
5.458984e-01	0.544921875000000
5.458984e-01	0.545898437500000
5.615234e-01	0.560546875000000
5.615234e-01	0.561523437500000
5.302734e-01	0.529296875000000
5.302734e-01	0.530273437500000
5.537109e-01	0.552734375000000
5.537109e-01	0.553710937500000
5.380859e-01	0.537109375000000
5.380859e-01	0.538085937500000
5.361328e-01	0.535156250000000
5.361328e-01	0.536132812500000
5.517578e-01	0.550781250000000
5.517578e-01	0.551757812500000
5.205078e-01	0.519531250000000
5.205078e-01	0.520507812500000
5.283203e-01	0.527343750000000
5.283203e-01	0.528320312500000
5.595703e-01	0.558593750000000
5.595703e-01	0.559570312500000
5.439453e-01	0.542968750000000
5.439453e-01	0.543945312500000
5.400391e-01	0.539062500000000
5.400391e-01	0.540039062500000
5.556641e-01	0.554687500000000
5.556641e-01	0.555664062500000
5.166016e-01	0.515625000000000
5.166016e-01	0.516601562500000
5.478516e-01	0.546875000000000
5.478516e-01	0.547851562500000
5.322266e-01	0.531250000000000
5.322266e-01	0.532226562500000
5.009766e-01	0.500000000000000
5.009766e-01	0.500976562500000
8.750000e-01	0.937500000000000
7.500000e-01	0.937500000000000
1.250000e-01	0.937500000000000
0	0.937500000000000
9.375000e-01	0.875000000000000
9.375000e-01	0.937500000000000
8.125000e-01	0.875000000000000
8.125000e-01	0.937500000000000
1.875000e-01	0.875000000000000
1.875000e-01	0.937500000000000
6.250000e-02	0.875000000000000
6.250000e-02	0.937500000000000
6.250000e-02	0.781250000000000
1.875000e-01	0.781250000000000
8.125000e-01	0.781250000000000
1.875000e-01	0.531250000000000
8.750000e-01	0.781250000000000
1.250000e-01	0.781250000000000
7.500000e-01	0.781250000000000
7.500000e-01	0.531250000000000
9.375000e-02	0.750000000000000
9.375000e-02	0.781250000000000
2.187500e-01	0.750000000000000
2.187500e-01	0.781250000000000
8.437500e-01	0.750000000000000
8.437500e-01	0.781250000000000
2.187500e-01	0.500000000000000
2.187500e-01	0.531250000000000
9.062500e-01	0.750000000000000
9.062500e-01	0.781250000000000
1.562500e-01	0.750000000000000
1.562500e-01	0.781250000000000
7.812500e-01	0.750000000000000
7.812500e-01	0.781250000000000
7.812500e-01	0.500000000000000
7.812500e-01	0.531250000000000
2.812500e-01	0.546875000000000
2.812500e-01	0.515625000000000
7.187500e-01	0.546875000000000
7.187500e-01	0.515625000000000
2.500000e-01	0.546875000000000
6.875000e-01	0.546875000000000
3.125000e-02	0.296875000000000
9.062500e-01	0.296875000000000
1.562500e-01	0.265625000000000
9.375000e-02	0.296875000000000
6.250000e-02	0.218750000000000
9.375000e-02	0.187500000000000
9.375000e-02	0.218750000000000
9.375000e-02	0.265625000000000
9.687500e-01	0.296875000000000
0	0.296875000000000
8.750000e-01	0.296875000000000
1.250000e-01	0.296875000000000
6.250000e-02	0.296875000000000
9.375000e-01	0.296875000000000
8.437500e-01	0.296875000000000
8.125000e-01	0.265625000000000
6.875000e-01	0.515625000000000
1.250000e-01	0.265625000000000
8.750000e-01	0.265625000000000
2.500000e-01	0.515625000000000
2.968750e-01	0.531250000000000
2.968750e-01	0.546875000000000
2.968750e-01	0.500000000000000
2.968750e-01	0.515625000000000
7.343750e-01	0.531250000000000
7.343750e-01	0.546875000000000
7.343750e-01	0.500000000000000
7.343750e-01	0.515625000000000
2.656250e-01	0.531250000000000
2.656250e-01	0.546875000000000
7.031250e-01	0.531250000000000
7.031250e-01	0.546875000000000
4.687500e-02	0.281250000000000
4.687500e-02	0.296875000000000
9.218750e-01	0.281250000000000
9.218750e-01	0.296875000000000
1.718750e-01	0.250000000000000
1.718750e-01	0.265625000000000
1.093750e-01	0.281250000000000
1.093750e-01	0.296875000000000
1.093750e-01	0.250000000000000
1.093750e-01	0.265625000000000
9.843750e-01	0.281250000000000
9.843750e-01	0.296875000000000
1.562500e-02	0.281250000000000
1.562500e-02	0.296875000000000
8.906250e-01	0.281250000000000
8.906250e-01	0.296875000000000
1.406250e-01	0.281250000000000
1.406250e-01	0.296875000000000
7.812500e-02	0.281250000000000
7.812500e-02	0.296875000000000
9.531250e-01	0.281250000000000
9.531250e-01	0.296875000000000
8.593750e-01	0.281250000000000
8.593750e-01	0.296875000000000
8.281250e-01	0.250000000000000
8.281250e-01	0.265625000000000
7.031250e-01	0.500000000000000
7.031250e-01	0.515625000000000
1.406250e-01	0.250000000000000
1.406250e-01	0.265625000000000
8.906250e-01	0.250000000000000
8.906250e-01	0.265625000000000
2.656250e-01	0.500000000000000
2.656250e-01	0.515625000000000
7.812500e-01	0.234375000000000
7.968750e-01	0.218750000000000
7.968750e-01	0.234375000000000
8.125000e-01	0.234375000000000
8.281250e-01	0.218750000000000
8.281250e-01	0.234375000000000
7.968750e-01	0.257812500000000
1.875000e-01	0.234375000000000
2.031250e-01	0.218750000000000
2.031250e-01	0.234375000000000
1.562500e-01	0.234375000000000
1.718750e-01	0.218750000000000
1.718750e-01	0.234375000000000
1.875000e-01	0.257812500000000
8.046875e-01	0.250000000000000
8.046875e-01	0.257812500000000
1.953125e-01	0.250000000000000
1.953125e-01	0.257812500000000
3.359375e-01	0.660156250000000
3.437500e-01	0.703125000000000
3.593750e-01	0.687500000000000
3.593750e-01	0.703125000000000
3.281250e-01	0.679687500000000
3.359375e-01	0.671875000000000
3.359375e-01	0.679687500000000
2.812500e-01	0.640625000000000
2.968750e-01	0.625000000000000
2.968750e-01	0.640625000000000
3.125000e-01	0.664062500000000
3.203125e-01	0.656250000000000
3.203125e-01	0.664062500000000
3.281250e-01	0.667968750000000
2.187500e-01	0.296875000000000
2.343750e-01	0.281250000000000
2.343750e-01	0.296875000000000
2.500000e-01	0.273437500000000
2.578125e-01	0.265625000000000
2.578125e-01	0.273437500000000
2.812500e-01	0.234375000000000
2.968750e-01	0.218750000000000
2.968750e-01	0.234375000000000
2.656250e-01	0.257812500000000
2.734375e-01	0.250000000000000
2.734375e-01	0.257812500000000
2.578125e-01	0.261718750000000
6.875000e-01	0.234375000000000
7.031250e-01	0.218750000000000
7.031250e-01	0.234375000000000
7.187500e-01	0.257812500000000
7.265625e-01	0.250000000000000
7.265625e-01	0.257812500000000
7.500000e-01	0.296875000000000
7.656250e-01	0.281250000000000
7.656250e-01	0.296875000000000
7.343750e-01	0.273437500000000
7.421875e-01	0.265625000000000
7.421875e-01	0.273437500000000
7.265625e-01	0.269531250000000
7.187500e-01	0.277343750000000
7.343750e-01	0.261718750000000
2.734375e-01	0.277343750000000
2.656250e-01	0.269531250000000
3.398438e-01	0.656250000000000
3.398438e-01	0.660156250000000
3.320312e-01	0.664062500000000
3.320312e-01	0.667968750000000
2.617188e-01	0.257812500000000
2.617188e-01	0.261718750000000
7.304688e-01	0.265625000000000
7.304688e-01	0.269531250000000
7.226562e-01	0.273437500000000
7.226562e-01	0.277343750000000
7.382812e-01	0.257812500000000
7.382812e-01	0.261718750000000
2.773438e-01	0.273437500000000
2.773438e-01	0.277343750000000
2.695312e-01	0.265625000000000
2.695312e-01	0.269531250000000
2.656250e-01	0.304687500000000
2.734375e-01	0.296875000000000
2.734375e-01	0.304687500000000
2.812500e-01	0.292968750000000
2.851562e-01	0.289062500000000
2.851562e-01	0.292968750000000
2.968750e-01	0.273437500000000
3.046875e-01	0.265625000000000
3.046875e-01	0.273437500000000
2.890625e-01	0.285156250000000
2.929688e-01	0.281250000000000
2.929688e-01	0.285156250000000
2.851562e-01	0.287109375000000
2.812500e-01	0.320312500000000
2.890625e-01	0.312500000000000
2.890625e-01	0.320312500000000
2.968750e-01	0.308593750000000
3.007812e-01	0.304687500000000
3.007812e-01	0.308593750000000
3.125000e-01	0.289062500000000
3.203125e-01	0.281250000000000
3.203125e-01	0.289062500000000
3.046875e-01	0.300781250000000
3.085938e-01	0.296875000000000
3.085938e-01	0.300781250000000
3.007812e-01	0.302734375000000
3.750000e-01	0.585937500000000
3.828125e-01	0.578125000000000
3.828125e-01	0.585937500000000
3.906250e-01	0.597656250000000
3.945312e-01	0.593750000000000
3.945312e-01	0.597656250000000
4.062500e-01	0.617187500000000
4.140625e-01	0.609375000000000
4.140625e-01	0.617187500000000
3.984375e-01	0.605468750000000
4.023438e-01	0.601562500000000
4.023438e-01	0.605468750000000
3.945312e-01	0.603515625000000
6.953125e-01	0.292968750000000
6.992188e-01	0.289062500000000
6.992188e-01	0.292968750000000
7.031250e-01	0.300781250000000
7.070312e-01	0.296875000000000
7.070312e-01	0.300781250000000
6.992188e-01	0.298828125000000
3.984375e-01	0.589843750000000
4.023438e-01	0.585937500000000
4.023438e-01	0.589843750000000
4.062500e-01	0.597656250000000
4.101562e-01	0.593750000000000
4.101562e-01	0.597656250000000
4.023438e-01	0.595703125000000
2.968750e-01	0.292968750000000
3.007812e-01	0.289062500000000
3.007812e-01	0.292968750000000
2.890625e-01	0.300781250000000
2.929688e-01	0.296875000000000
2.929688e-01	0.300781250000000
2.929688e-01	0.294921875000000
7.031250e-01	0.294921875000000
3.828125e-01	0.605468750000000
3.867188e-01	0.601562500000000
3.867188e-01	0.605468750000000
3.906250e-01	0.613281250000000
3.945312e-01	0.609375000000000
3.945312e-01	0.613281250000000
3.906250e-01	0.607421875000000
7.031250e-01	0.320312500000000
7.109375e-01	0.312500000000000
7.109375e-01	0.320312500000000
6.953125e-01	0.308593750000000
6.992188e-01	0.304687500000000
6.992188e-01	0.308593750000000
6.718750e-01	0.289062500000000
6.796875e-01	0.281250000000000
6.796875e-01	0.289062500000000
6.875000e-01	0.300781250000000
6.914062e-01	0.296875000000000
6.914062e-01	0.300781250000000
6.953125e-01	0.302734375000000
3.984375e-01	0.599609375000000
2.968750e-01	0.335937500000000
3.046875e-01	0.328125000000000
3.046875e-01	0.335937500000000
3.125000e-01	0.324218750000000
3.164062e-01	0.320312500000000
3.164062e-01	0.324218750000000
3.281250e-01	0.304687500000000
3.359375e-01	0.296875000000000
3.359375e-01	0.304687500000000
3.203125e-01	0.316406250000000
3.242188e-01	0.312500000000000
3.242188e-01	0.316406250000000
3.164062e-01	0.318359375000000
3.281250e-01	0.367187500000000
3.359375e-01	0.359375000000000
3.359375e-01	0.367187500000000
3.437500e-01	0.355468750000000
3.476562e-01	0.351562500000000
3.476562e-01	0.355468750000000
3.593750e-01	0.335937500000000
3.671875e-01	0.328125000000000
3.671875e-01	0.335937500000000
3.515625e-01	0.347656250000000
3.554688e-01	0.343750000000000
3.554688e-01	0.347656250000000
3.476562e-01	0.349609375000000
3.125000e-01	0.351562500000000
3.203125e-01	0.343750000000000
3.203125e-01	0.351562500000000
3.281250e-01	0.339843750000000
3.320312e-01	0.335937500000000
3.320312e-01	0.339843750000000
3.437500e-01	0.320312500000000
3.515625e-01	0.312500000000000
3.515625e-01	0.320312500000000
3.359375e-01	0.332031250000000
3.398438e-01	0.328125000000000
3.398438e-01	0.332031250000000
3.320312e-01	0.333984375000000
6.250000e-01	0.335937500000000
6.328125e-01	0.328125000000000
6.328125e-01	0.335937500000000
6.406250e-01	0.347656250000000
6.445312e-01	0.343750000000000
6.445312e-01	0.347656250000000
6.562500e-01	0.367187500000000
6.640625e-01	0.359375000000000
6.640625e-01	0.367187500000000
6.484375e-01	0.355468750000000
6.523438e-01	0.351562500000000
6.523438e-01	0.355468750000000
6.445312e-01	0.353515625000000
6.562500e-01	0.304687500000000
6.640625e-01	0.296875000000000
6.640625e-01	0.304687500000000
6.718750e-01	0.316406250000000
6.757812e-01	0.312500000000000
6.757812e-01	0.316406250000000
6.875000e-01	0.335937500000000
6.953125e-01	0.328125000000000
6.953125e-01	0.335937500000000
6.796875e-01	0.324218750000000
6.835938e-01	0.320312500000000
6.835938e-01	0.324218750000000
6.757812e-01	0.322265625000000
6.406250e-01	0.320312500000000
6.484375e-01	0.312500000000000
6.484375e-01	0.320312500000000
6.562500e-01	0.332031250000000
6.601562e-01	0.328125000000000
6.601562e-01	0.332031250000000
6.718750e-01	0.351562500000000
6.796875e-01	0.343750000000000
6.796875e-01	0.351562500000000
6.640625e-01	0.339843750000000
6.679688e-01	0.335937500000000
6.679688e-01	0.339843750000000
6.601562e-01	0.337890625000000
6.484375e-01	0.339843750000000
6.523438e-01	0.335937500000000
6.523438e-01	0.339843750000000
6.562500e-01	0.347656250000000
6.601562e-01	0.343750000000000
6.601562e-01	0.347656250000000
6.523438e-01	0.345703125000000
6.796875e-01	0.308593750000000
6.835938e-01	0.304687500000000
6.835938e-01	0.308593750000000
6.875000e-01	0.316406250000000
6.914062e-01	0.312500000000000
6.914062e-01	0.316406250000000
6.835938e-01	0.314453125000000
6.640625e-01	0.324218750000000
6.679688e-01	0.320312500000000
6.679688e-01	0.324218750000000
6.718750e-01	0.332031250000000
6.757812e-01	0.328125000000000
6.757812e-01	0.332031250000000
6.679688e-01	0.330078125000000
3.359375e-01	0.347656250000000
3.398438e-01	0.343750000000000
3.398438e-01	0.347656250000000
3.437500e-01	0.339843750000000
3.476562e-01	0.335937500000000
3.476562e-01	0.339843750000000
3.398438e-01	0.341796875000000
6.914062e-01	0.306640625000000
4.062500e-01	0.554687500000000
4.140625e-01	0.546875000000000
4.140625e-01	0.554687500000000
4.218750e-01	0.566406250000000
4.257812e-01	0.562500000000000
4.257812e-01	0.566406250000000
4.375000e-01	0.585937500000000
4.453125e-01	0.578125000000000
4.453125e-01	0.585937500000000
4.296875e-01	0.574218750000000
4.335938e-01	0.570312500000000
4.335938e-01	0.574218750000000
4.257812e-01	0.572265625000000
3.906250e-01	0.570312500000000
3.984375e-01	0.562500000000000
3.984375e-01	0.570312500000000
4.062500e-01	0.582031250000000
4.101562e-01	0.578125000000000
4.101562e-01	0.582031250000000
4.218750e-01	0.601562500000000
4.296875e-01	0.593750000000000
4.296875e-01	0.601562500000000
4.140625e-01	0.589843750000000
4.179688e-01	0.585937500000000
4.179688e-01	0.589843750000000
4.101562e-01	0.587890625000000
4.335938e-01	0.564453125000000
3.046875e-01	0.316406250000000
3.085938e-01	0.312500000000000
3.085938e-01	0.316406250000000
3.125000e-01	0.308593750000000
3.164062e-01	0.304687500000000
3.164062e-01	0.308593750000000
3.085938e-01	0.310546875000000
4.140625e-01	0.574218750000000
4.179688e-01	0.570312500000000
4.179688e-01	0.574218750000000
4.218750e-01	0.582031250000000
4.257812e-01	0.578125000000000
4.257812e-01	0.582031250000000
4.179688e-01	0.580078125000000
3.281250e-01	0.324218750000000
3.320312e-01	0.320312500000000
3.320312e-01	0.324218750000000
3.203125e-01	0.332031250000000
3.242188e-01	0.328125000000000
3.242188e-01	0.332031250000000
3.242188e-01	0.326171875000000
6.718750e-01	0.326171875000000
6.562500e-01	0.341796875000000
6.484375e-01	0.349609375000000
6.796875e-01	0.318359375000000
6.640625e-01	0.333984375000000
6.875000e-01	0.310546875000000
4.218750e-01	0.576171875000000
4.062500e-01	0.591796875000000
4.296875e-01	0.568359375000000
4.140625e-01	0.583984375000000
3.203125e-01	0.322265625000000
3.046875e-01	0.306640625000000
6.640625e-01	0.666015625000000
3.515625e-01	0.353515625000000
3.359375e-01	0.337890625000000
2.968750e-01	0.298828125000000
3.281250e-01	0.330078125000000
3.437500e-01	0.345703125000000
3.125000e-01	0.314453125000000
2.871094e-01	0.285156250000000
2.871094e-01	0.287109375000000
3.027344e-01	0.300781250000000
3.027344e-01	0.302734375000000
3.964844e-01	0.601562500000000
3.964844e-01	0.603515625000000
7.011719e-01	0.296875000000000
7.011719e-01	0.298828125000000
4.042969e-01	0.593750000000000
4.042969e-01	0.595703125000000
2.949219e-01	0.292968750000000
2.949219e-01	0.294921875000000
7.050781e-01	0.292968750000000
7.050781e-01	0.294921875000000
3.925781e-01	0.605468750000000
3.925781e-01	0.607421875000000
6.972656e-01	0.300781250000000
6.972656e-01	0.302734375000000
4.003906e-01	0.597656250000000
4.003906e-01	0.599609375000000
3.183594e-01	0.316406250000000
3.183594e-01	0.318359375000000
3.496094e-01	0.347656250000000
3.496094e-01	0.349609375000000
3.339844e-01	0.332031250000000
3.339844e-01	0.333984375000000
6.464844e-01	0.351562500000000
6.464844e-01	0.353515625000000
6.777344e-01	0.320312500000000
6.777344e-01	0.322265625000000
6.621094e-01	0.335937500000000
6.621094e-01	0.337890625000000
6.542969e-01	0.343750000000000
6.542969e-01	0.345703125000000
6.855469e-01	0.312500000000000
6.855469e-01	0.314453125000000
6.699219e-01	0.328125000000000
6.699219e-01	0.330078125000000
3.417969e-01	0.339843750000000
3.417969e-01	0.341796875000000
6.933594e-01	0.304687500000000
6.933594e-01	0.306640625000000
4.277344e-01	0.570312500000000
4.277344e-01	0.572265625000000
4.121094e-01	0.585937500000000
4.121094e-01	0.587890625000000
4.355469e-01	0.562500000000000
4.355469e-01	0.564453125000000
3.105469e-01	0.308593750000000
3.105469e-01	0.310546875000000
4.199219e-01	0.578125000000000
4.199219e-01	0.580078125000000
3.261719e-01	0.324218750000000
3.261719e-01	0.326171875000000
6.738281e-01	0.324218750000000
6.738281e-01	0.326171875000000
6.582031e-01	0.339843750000000
6.582031e-01	0.341796875000000
6.503906e-01	0.347656250000000
6.503906e-01	0.349609375000000
6.816406e-01	0.316406250000000
6.816406e-01	0.318359375000000
6.660156e-01	0.332031250000000
6.660156e-01	0.333984375000000
6.894531e-01	0.308593750000000
6.894531e-01	0.310546875000000
4.238281e-01	0.574218750000000
4.238281e-01	0.576171875000000
4.082031e-01	0.589843750000000
4.082031e-01	0.591796875000000
4.316406e-01	0.566406250000000
4.316406e-01	0.568359375000000
4.160156e-01	0.582031250000000
4.160156e-01	0.583984375000000
3.222656e-01	0.320312500000000
3.222656e-01	0.322265625000000
3.066406e-01	0.304687500000000
3.066406e-01	0.306640625000000
6.660156e-01	0.664062500000000
6.660156e-01	0.666015625000000
3.535156e-01	0.351562500000000
3.535156e-01	0.353515625000000
3.378906e-01	0.335937500000000
3.378906e-01	0.337890625000000
2.988281e-01	0.296875000000000
2.988281e-01	0.298828125000000
3.300781e-01	0.328125000000000
3.300781e-01	0.330078125000000
3.457031e-01	0.343750000000000
3.457031e-01	0.345703125000000
3.144531e-01	0.312500000000000
3.144531e-01	0.314453125000000
4.609375e-01	0.480468750000000
4.648438e-01	0.476562500000000
4.648438e-01	0.480468750000000
4.687500e-01	0.474609375000000
4.707031e-01	0.472656250000000
4.707031e-01	0.474609375000000
4.765625e-01	0.464843750000000
4.804688e-01	0.460937500000000
4.804688e-01	0.464843750000000
4.726562e-01	0.470703125000000
4.746094e-01	0.468750000000000
4.746094e-01	0.470703125000000
4.707031e-01	0.471679687500000
6.484375e-01	0.667968750000000
6.523438e-01	0.664062500000000
6.523438e-01	0.667968750000000
6.562500e-01	0.662109375000000
6.582031e-01	0.660156250000000
6.582031e-01	0.662109375000000
6.640625e-01	0.652343750000000
6.679688e-01	0.648437500000000
6.679688e-01	0.652343750000000
6.601562e-01	0.658203125000000
6.621094e-01	0.656250000000000
6.621094e-01	0.658203125000000
6.582031e-01	0.659179687500000
4.765625e-01	0.496093750000000
4.804688e-01	0.492187500000000
4.804688e-01	0.496093750000000
4.843750e-01	0.490234375000000
4.863281e-01	0.488281250000000
4.863281e-01	0.490234375000000
4.921875e-01	0.480468750000000
4.960938e-01	0.476562500000000
4.960938e-01	0.480468750000000
4.882812e-01	0.486328125000000
4.902344e-01	0.484375000000000
4.902344e-01	0.486328125000000
4.863281e-01	0.487304687500000
4.453125e-01	0.464843750000000
4.492188e-01	0.460937500000000
4.492188e-01	0.464843750000000
4.531250e-01	0.458984375000000
4.550781e-01	0.457031250000000
4.550781e-01	0.458984375000000
4.609375e-01	0.449218750000000
4.648438e-01	0.445312500000000
4.648438e-01	0.449218750000000
4.570312e-01	0.455078125000000
4.589844e-01	0.453125000000000
4.589844e-01	0.455078125000000
4.550781e-01	0.456054687500000
4.531250e-01	0.472656250000000
4.570312e-01	0.468750000000000
4.570312e-01	0.472656250000000
4.609375e-01	0.466796875000000
4.628906e-01	0.464843750000000
4.628906e-01	0.466796875000000
4.687500e-01	0.457031250000000
4.726562e-01	0.453125000000000
4.726562e-01	0.457031250000000
4.648438e-01	0.462890625000000
4.667969e-01	0.460937500000000
4.667969e-01	0.462890625000000
4.628906e-01	0.463867187500000
4.687500e-01	0.488281250000000
4.726562e-01	0.484375000000000
4.726562e-01	0.488281250000000
4.765625e-01	0.482421875000000
4.785156e-01	0.480468750000000
4.785156e-01	0.482421875000000
4.843750e-01	0.472656250000000
4.882812e-01	0.468750000000000
4.882812e-01	0.472656250000000
4.804688e-01	0.478515625000000
4.824219e-01	0.476562500000000
4.824219e-01	0.478515625000000
4.785156e-01	0.479492187500000
5.312500e-01	0.449218750000000
5.351562e-01	0.445312500000000
5.351562e-01	0.449218750000000
5.390625e-01	0.455078125000000
5.410156e-01	0.453125000000000
5.410156e-01	0.455078125000000
5.468750e-01	0.464843750000000
5.507812e-01	0.460937500000000
5.507812e-01	0.464843750000000
5.429688e-01	0.458984375000000
5.449219e-01	0.457031250000000
5.449219e-01	0.458984375000000
5.410156e-01	0.458007812500000
5.156250e-01	0.464843750000000
5.195312e-01	0.460937500000000
5.195312e-01	0.464843750000000
5.234375e-01	0.470703125000000
5.253906e-01	0.468750000000000
5.253906e-01	0.470703125000000
5.312500e-01	0.480468750000000
5.351562e-01	0.476562500000000
5.351562e-01	0.480468750000000
5.273438e-01	0.474609375000000
5.292969e-01	0.472656250000000
5.292969e-01	0.474609375000000
5.253906e-01	0.473632812500000
5.234375e-01	0.457031250000000
5.273438e-01	0.453125000000000
5.273438e-01	0.457031250000000
5.312500e-01	0.462890625000000
5.332031e-01	0.460937500000000
5.332031e-01	0.462890625000000
5.390625e-01	0.472656250000000
5.429688e-01	0.468750000000000
5.429688e-01	0.472656250000000
5.351562e-01	0.466796875000000
5.371094e-01	0.464843750000000
5.371094e-01	0.466796875000000
5.332031e-01	0.465820312500000
5.078125e-01	0.472656250000000
5.117188e-01	0.468750000000000
5.117188e-01	0.472656250000000
5.156250e-01	0.478515625000000
5.175781e-01	0.476562500000000
5.175781e-01	0.478515625000000
5.234375e-01	0.488281250000000
5.273438e-01	0.484375000000000
5.273438e-01	0.488281250000000
5.195312e-01	0.482421875000000
5.214844e-01	0.480468750000000
5.214844e-01	0.482421875000000
5.175781e-01	0.481445312500000
4.492188e-01	0.455078125000000
4.511719e-01	0.453125000000000
4.511719e-01	0.455078125000000
4.531250e-01	0.451171875000000
4.550781e-01	0.449218750000000
4.550781e-01	0.451171875000000
4.511719e-01	0.452148437500000
4.804688e-01	0.486328125000000
4.824219e-01	0.484375000000000
4.824219e-01	0.486328125000000
4.843750e-01	0.482421875000000
4.863281e-01	0.480468750000000
4.863281e-01	0.482421875000000
4.824219e-01	0.483398437500000
5.429688e-01	0.451171875000000
5.449219e-01	0.449218750000000
5.449219e-01	0.451171875000000
5.468750e-01	0.455078125000000
5.488281e-01	0.453125000000000
5.488281e-01	0.455078125000000
5.449219e-01	0.454101562500000
5.117188e-01	0.482421875000000
5.136719e-01	0.480468750000000
5.136719e-01	0.482421875000000
5.156250e-01	0.486328125000000
5.175781e-01	0.484375000000000
5.175781e-01	0.486328125000000
5.136719e-01	0.485351562500000
5.273438e-01	0.466796875000000
5.292969e-01	0.464843750000000
5.292969e-01	0.466796875000000
5.312500e-01	0.470703125000000
5.332031e-01	0.468750000000000
5.332031e-01	0.470703125000000
5.292969e-01	0.469726562500000
4.687500e-01	0.466796875000000
4.707031e-01	0.464843750000000
4.707031e-01	0.466796875000000
4.648438e-01	0.470703125000000
4.667969e-01	0.468750000000000
4.667969e-01	0.470703125000000
4.667969e-01	0.467773437500000
5.351562e-01	0.458984375000000
5.371094e-01	0.457031250000000
5.371094e-01	0.458984375000000
5.390625e-01	0.462890625000000
5.410156e-01	0.460937500000000
5.410156e-01	0.462890625000000
5.371094e-01	0.461914062500000
5.195312e-01	0.474609375000000
5.214844e-01	0.472656250000000
5.214844e-01	0.474609375000000
5.234375e-01	0.478515625000000
5.253906e-01	0.476562500000000
5.253906e-01	0.478515625000000
5.214844e-01	0.477539062500000
4.609375e-01	0.458984375000000
4.628906e-01	0.457031250000000
4.628906e-01	0.458984375000000
4.570312e-01	0.462890625000000
4.589844e-01	0.460937500000000
4.589844e-01	0.462890625000000
4.589844e-01	0.459960937500000
6.640625e-01	0.662109375000000
6.660156e-01	0.660156250000000
6.660156e-01	0.662109375000000
6.601562e-01	0.666015625000000
6.621094e-01	0.664062500000000
6.621094e-01	0.666015625000000
6.621094e-01	0.663085937500000
4.765625e-01	0.474609375000000
4.785156e-01	0.472656250000000
4.785156e-01	0.474609375000000
4.726562e-01	0.478515625000000
4.746094e-01	0.476562500000000
4.746094e-01	0.478515625000000
4.746094e-01	0.475585937500000
5.390625e-01	0.459960937500000
5.234375e-01	0.475585937500000
5.312500e-01	0.467773437500000
5.468750e-01	0.452148437500000
5.156250e-01	0.483398437500000
5.429688e-01	0.456054687500000
5.156250e-01	0.496093750000000
5.195312e-01	0.492187500000000
5.195312e-01	0.496093750000000
5.117188e-01	0.490234375000000
5.136719e-01	0.488281250000000
5.136719e-01	0.490234375000000
5.000000e-01	0.480468750000000
5.039062e-01	0.476562500000000
5.039062e-01	0.480468750000000
5.078125e-01	0.486328125000000
5.097656e-01	0.484375000000000
5.097656e-01	0.486328125000000
5.117188e-01	0.487304687500000
5.273438e-01	0.471679687500000
5.351562e-01	0.463867187500000
5.195312e-01	0.479492187500000
6.171875e-01	0.636718750000000
6.210938e-01	0.632812500000000
6.210938e-01	0.636718750000000
6.250000e-01	0.630859375000000
6.269531e-01	0.628906250000000
6.269531e-01	0.630859375000000
6.328125e-01	0.621093750000000
6.367188e-01	0.617187500000000
6.367188e-01	0.621093750000000
6.289062e-01	0.626953125000000
6.308594e-01	0.625000000000000
6.308594e-01	0.626953125000000
6.269531e-01	0.627929687500000
5.546875e-01	0.574218750000000
5.585938e-01	0.570312500000000
5.585938e-01	0.574218750000000
5.625000e-01	0.568359375000000
5.644531e-01	0.566406250000000
5.644531e-01	0.568359375000000
5.703125e-01	0.558593750000000
5.742188e-01	0.554687500000000
5.742188e-01	0.558593750000000
5.664062e-01	0.564453125000000
5.683594e-01	0.562500000000000
5.683594e-01	0.564453125000000
5.644531e-01	0.565429687500000
5.332031e-01	0.534179687500000
5.859375e-01	0.605468750000000
5.898438e-01	0.601562500000000
5.898438e-01	0.605468750000000
5.937500e-01	0.599609375000000
5.957031e-01	0.597656250000000
5.957031e-01	0.599609375000000
6.015625e-01	0.589843750000000
6.054688e-01	0.585937500000000
6.054688e-01	0.589843750000000
5.976562e-01	0.595703125000000
5.996094e-01	0.593750000000000
5.996094e-01	0.595703125000000
5.957031e-01	0.596679687500000
6.015625e-01	0.621093750000000
6.054688e-01	0.617187500000000
6.054688e-01	0.621093750000000
6.093750e-01	0.615234375000000
6.113281e-01	0.613281250000000
6.113281e-01	0.615234375000000
6.171875e-01	0.605468750000000
6.210938e-01	0.601562500000000
6.210938e-01	0.605468750000000
6.132812e-01	0.611328125000000
6.152344e-01	0.609375000000000
6.152344e-01	0.611328125000000
6.113281e-01	0.612304687500000
5.703125e-01	0.589843750000000
5.742188e-01	0.585937500000000
5.742188e-01	0.589843750000000
5.781250e-01	0.583984375000000
5.800781e-01	0.582031250000000
5.800781e-01	0.583984375000000
5.859375e-01	0.574218750000000
5.898438e-01	0.570312500000000
5.898438e-01	0.574218750000000
5.820312e-01	0.580078125000000
5.839844e-01	0.578125000000000
5.839844e-01	0.580078125000000
5.800781e-01	0.581054687500000
5.175781e-01	0.518554687500000
6.328125e-01	0.652343750000000
6.367188e-01	0.648437500000000
6.367188e-01	0.652343750000000
6.406250e-01	0.646484375000000
6.425781e-01	0.644531250000000
6.425781e-01	0.646484375000000
6.484375e-01	0.636718750000000
6.523438e-01	0.632812500000000
6.523438e-01	0.636718750000000
6.445312e-01	0.642578125000000
6.464844e-01	0.640625000000000
6.464844e-01	0.642578125000000
6.425781e-01	0.643554687500000
5.253906e-01	0.526367187500000
5.781250e-01	0.597656250000000
5.820312e-01	0.593750000000000
5.820312e-01	0.597656250000000
5.859375e-01	0.591796875000000
5.878906e-01	0.589843750000000
5.878906e-01	0.591796875000000
5.937500e-01	0.582031250000000
5.976562e-01	0.578125000000000
5.976562e-01	0.582031250000000
5.898438e-01	0.587890625000000
5.917969e-01	0.585937500000000
5.917969e-01	0.587890625000000
5.878906e-01	0.588867187500000
6.093750e-01	0.628906250000000
6.132812e-01	0.625000000000000
6.132812e-01	0.628906250000000
6.171875e-01	0.623046875000000
6.191406e-01	0.621093750000000
6.191406e-01	0.623046875000000
6.250000e-01	0.613281250000000
6.289062e-01	0.609375000000000
6.289062e-01	0.613281250000000
6.210938e-01	0.619140625000000
6.230469e-01	0.617187500000000
6.230469e-01	0.619140625000000
6.191406e-01	0.620117187500000
5.937500e-01	0.613281250000000
5.976562e-01	0.609375000000000
5.976562e-01	0.613281250000000
6.015625e-01	0.607421875000000
6.035156e-01	0.605468750000000
6.035156e-01	0.607421875000000
6.093750e-01	0.597656250000000
6.132812e-01	0.593750000000000
6.132812e-01	0.597656250000000
6.054688e-01	0.603515625000000
6.074219e-01	0.601562500000000
6.074219e-01	0.603515625000000
6.035156e-01	0.604492187500000
5.410156e-01	0.541992187500000
5.625000e-01	0.582031250000000
5.664062e-01	0.578125000000000
5.664062e-01	0.582031250000000
5.703125e-01	0.576171875000000
5.722656e-01	0.574218750000000
5.722656e-01	0.576171875000000
5.781250e-01	0.566406250000000
5.820312e-01	0.562500000000000
5.820312e-01	0.566406250000000
5.742188e-01	0.572265625000000
5.761719e-01	0.570312500000000
5.761719e-01	0.572265625000000
5.722656e-01	0.573242187500000
6.250000e-01	0.644531250000000
6.289062e-01	0.640625000000000
6.289062e-01	0.644531250000000
6.328125e-01	0.638671875000000
6.347656e-01	0.636718750000000
6.347656e-01	0.638671875000000
6.406250e-01	0.628906250000000
6.445312e-01	0.625000000000000
6.445312e-01	0.628906250000000
6.367188e-01	0.634765625000000
6.386719e-01	0.632812500000000
6.386719e-01	0.634765625000000
6.347656e-01	0.635742187500000
5.000000e-01	0.519531250000000
5.039062e-01	0.515625000000000
5.039062e-01	0.519531250000000
5.078125e-01	0.513671875000000
5.097656e-01	0.511718750000000
5.097656e-01	0.513671875000000
5.156250e-01	0.503906250000000
5.195312e-01	0.500000000000000
5.195312e-01	0.503906250000000
5.117188e-01	0.509765625000000
5.136719e-01	0.507812500000000
5.136719e-01	0.509765625000000
5.097656e-01	0.510742187500000
6.406250e-01	0.660156250000000
6.445312e-01	0.656250000000000
6.445312e-01	0.660156250000000
6.484375e-01	0.654296875000000
6.503906e-01	0.652343750000000
6.503906e-01	0.654296875000000
6.562500e-01	0.644531250000000
6.601562e-01	0.640625000000000
6.601562e-01	0.644531250000000
6.523438e-01	0.650390625000000
6.542969e-01	0.648437500000000
6.542969e-01	0.650390625000000
6.503906e-01	0.651367187500000
4.921875e-01	0.498046875000000
4.941406e-01	0.496093750000000
4.941406e-01	0.498046875000000
4.960938e-01	0.494140625000000
4.980469e-01	0.492187500000000
4.980469e-01	0.494140625000000
4.941406e-01	0.495117187500000
5.000000e-01	0.494140625000000
5.019531e-01	0.492187500000000
5.019531e-01	0.494140625000000
5.039062e-01	0.498046875000000
5.058594e-01	0.496093750000000
5.058594e-01	0.498046875000000
5.019531e-01	0.497070312500000
4.980469e-01	0.499023437500000
6.562500e-01	0.654296875000000
6.582031e-01	0.652343750000000
6.582031e-01	0.654296875000000
6.523438e-01	0.658203125000000
6.542969e-01	0.656250000000000
6.542969e-01	0.658203125000000
6.542969e-01	0.655273437500000
5.039062e-01	0.490234375000000
5.058594e-01	0.488281250000000
5.058594e-01	0.490234375000000
5.078125e-01	0.494140625000000
5.097656e-01	0.492187500000000
5.097656e-01	0.494140625000000
5.058594e-01	0.493164062500000
5.136719e-01	0.514648437500000
6.367188e-01	0.642578125000000
6.386719e-01	0.640625000000000
6.386719e-01	0.642578125000000
6.406250e-01	0.638671875000000
6.425781e-01	0.636718750000000
6.425781e-01	0.638671875000000
6.386719e-01	0.639648437500000
5.742188e-01	0.580078125000000
5.761719e-01	0.578125000000000
5.761719e-01	0.580078125000000
5.781250e-01	0.576171875000000
5.800781e-01	0.574218750000000
5.800781e-01	0.576171875000000
5.761719e-01	0.577148437500000
6.054688e-01	0.611328125000000
6.074219e-01	0.609375000000000
6.074219e-01	0.611328125000000
6.093750e-01	0.607421875000000
6.113281e-01	0.605468750000000
6.113281e-01	0.607421875000000
6.074219e-01	0.608398437500000
6.250000e-01	0.623046875000000
6.269531e-01	0.621093750000000
6.269531e-01	0.623046875000000
6.210938e-01	0.626953125000000
6.230469e-01	0.625000000000000
6.230469e-01	0.626953125000000
6.230469e-01	0.624023437500000
5.937500e-01	0.591796875000000
5.957031e-01	0.589843750000000
5.957031e-01	0.591796875000000
5.898438e-01	0.595703125000000
5.917969e-01	0.593750000000000
5.917969e-01	0.595703125000000
5.917969e-01	0.592773437500000
6.484375e-01	0.646484375000000
6.503906e-01	0.644531250000000
6.503906e-01	0.646484375000000
6.445312e-01	0.650390625000000
6.464844e-01	0.648437500000000
6.464844e-01	0.650390625000000
6.464844e-01	0.647460937500000
5.234375e-01	0.521484375000000
5.253906e-01	0.519531250000000
5.253906e-01	0.521484375000000
5.195312e-01	0.525390625000000
5.214844e-01	0.523437500000000
5.214844e-01	0.525390625000000
5.214844e-01	0.522460937500000
5.859375e-01	0.583984375000000
5.878906e-01	0.582031250000000
5.878906e-01	0.583984375000000
5.820312e-01	0.587890625000000
5.839844e-01	0.585937500000000
5.839844e-01	0.587890625000000
5.839844e-01	0.584960937500000
6.171875e-01	0.615234375000000
6.191406e-01	0.613281250000000
6.191406e-01	0.615234375000000
6.132812e-01	0.619140625000000
6.152344e-01	0.617187500000000
6.152344e-01	0.619140625000000
6.152344e-01	0.616210937500000
6.015625e-01	0.599609375000000
6.035156e-01	0.597656250000000
6.035156e-01	0.599609375000000
5.976562e-01	0.603515625000000
5.996094e-01	0.601562500000000
5.996094e-01	0.603515625000000
5.996094e-01	0.600585937500000
5.703125e-01	0.568359375000000
5.722656e-01	0.566406250000000
5.722656e-01	0.568359375000000
5.664062e-01	0.572265625000000
5.683594e-01	0.570312500000000
5.683594e-01	0.572265625000000
5.683594e-01	0.569335937500000
6.328125e-01	0.630859375000000
6.347656e-01	0.628906250000000
6.347656e-01	0.630859375000000
6.289062e-01	0.634765625000000
6.308594e-01	0.632812500000000
6.308594e-01	0.634765625000000
6.308594e-01	0.631835937500000
5.078125e-01	0.505859375000000
5.097656e-01	0.503906250000000
5.097656e-01	0.505859375000000
5.039062e-01	0.509765625000000
5.058594e-01	0.507812500000000
5.058594e-01	0.509765625000000
5.058594e-01	0.506835937500000
5.097656e-01	0.489257812500000
4.980469e-01	0.500976562500000
4.921875e-01	0.490234375000000
4.941406e-01	0.488281250000000
4.941406e-01	0.490234375000000
4.882812e-01	0.494140625000000
4.902344e-01	0.492187500000000
4.902344e-01	0.494140625000000
4.902344e-01	0.491210937500000
5.000000e-01	0.499023437500000
5.039062e-01	0.495117187500000
5.078125e-01	0.491210937500000
4.960938e-01	0.505859375000000
4.980469e-01	0.503906250000000
4.980469e-01	0.505859375000000
4.921875e-01	0.501953125000000
4.941406e-01	0.500000000000000
4.941406e-01	0.501953125000000
4.960938e-01	0.502929687500000
5.000000e-01	0.505859375000000
5.019531e-01	0.503906250000000
5.019531e-01	0.505859375000000
5.039062e-01	0.501953125000000
5.058594e-01	0.500000000000000
5.058594e-01	0.501953125000000
5.019531e-01	0.502929687500000
4.726562e-01	0.473632812500000
6.601562e-01	0.661132812500000
4.882812e-01	0.489257812500000
4.570312e-01	0.458007812500000
4.648438e-01	0.465820312500000
4.804688e-01	0.481445312500000
5.039062e-01	0.504882812500000
6.289062e-01	0.629882812500000
5.664062e-01	0.567382812500000
5.976562e-01	0.598632812500000
6.132812e-01	0.614257812500000
5.820312e-01	0.583007812500000
6.445312e-01	0.645507812500000
5.898438e-01	0.590820312500000
6.210938e-01	0.622070312500000
6.054688e-01	0.606445312500000
5.742188e-01	0.575195312500000
6.367188e-01	0.637695312500000
5.117188e-01	0.512695312500000
6.523438e-01	0.653320312500000
4.960938e-01	0.497070312500000
4.765625e-01	0.477539062500000
4.921875e-01	0.493164062500000
4.609375e-01	0.461914062500000
6.484375e-01	0.649414062500000
5.078125e-01	0.508789062500000
6.328125e-01	0.633789062500000
5.703125e-01	0.571289062500000
6.015625e-01	0.602539062500000
6.171875e-01	0.618164062500000
5.859375e-01	0.586914062500000
5.234375e-01	0.524414062500000
6.406250e-01	0.641601562500000
4.531250e-01	0.454101562500000
4.843750e-01	0.485351562500000
5.781250e-01	0.579101562500000
6.093750e-01	0.610351562500000
6.562500e-01	0.657226562500000
5.937500e-01	0.594726562500000
4.687500e-01	0.469726562500000
5.625000e-01	0.563476562500000
6.250000e-01	0.625976562500000
4.716797e-01	0.470703125000000
4.716797e-01	0.471679687500000
6.591797e-01	0.658203125000000
6.591797e-01	0.659179687500000
4.873047e-01	0.486328125000000
4.873047e-01	0.487304687500000
4.560547e-01	0.455078125000000
4.560547e-01	0.456054687500000
4.638672e-01	0.462890625000000
4.638672e-01	0.463867187500000
4.794922e-01	0.478515625000000
4.794922e-01	0.479492187500000
5.419922e-01	0.457031250000000
5.419922e-01	0.458007812500000
5.263672e-01	0.472656250000000
5.263672e-01	0.473632812500000
5.341797e-01	0.464843750000000
5.341797e-01	0.465820312500000
5.185547e-01	0.480468750000000
5.185547e-01	0.481445312500000
4.521484e-01	0.451171875000000
4.521484e-01	0.452148437500000
4.833984e-01	0.482421875000000
4.833984e-01	0.483398437500000
5.458984e-01	0.453125000000000
5.458984e-01	0.454101562500000
5.146484e-01	0.484375000000000
5.146484e-01	0.485351562500000
5.302734e-01	0.468750000000000
5.302734e-01	0.469726562500000
4.677734e-01	0.466796875000000
4.677734e-01	0.467773437500000
5.380859e-01	0.460937500000000
5.380859e-01	0.461914062500000
5.224609e-01	0.476562500000000
5.224609e-01	0.477539062500000
4.599609e-01	0.458984375000000
4.599609e-01	0.459960937500000
6.630859e-01	0.662109375000000
6.630859e-01	0.663085937500000
4.755859e-01	0.474609375000000
4.755859e-01	0.475585937500000
5.400391e-01	0.458984375000000
5.400391e-01	0.459960937500000
5.244141e-01	0.474609375000000
5.244141e-01	0.475585937500000
5.322266e-01	0.466796875000000
5.322266e-01	0.467773437500000
5.478516e-01	0.451171875000000
5.478516e-01	0.452148437500000
5.166016e-01	0.482421875000000
5.166016e-01	0.483398437500000
5.439453e-01	0.455078125000000
5.439453e-01	0.456054687500000
5.126953e-01	0.486328125000000
5.126953e-01	0.487304687500000
5.283203e-01	0.470703125000000
5.283203e-01	0.471679687500000
5.361328e-01	0.462890625000000
5.361328e-01	0.463867187500000
5.205078e-01	0.478515625000000
5.205078e-01	0.479492187500000
6.279297e-01	0.626953125000000
6.279297e-01	0.627929687500000
5.654297e-01	0.564453125000000
5.654297e-01	0.565429687500000
5.341797e-01	0.533203125000000
5.341797e-01	0.534179687500000
5.966797e-01	0.595703125000000
5.966797e-01	0.596679687500000
6.123047e-01	0.611328125000000
6.123047e-01	0.612304687500000
5.810547e-01	0.580078125000000
5.810547e-01	0.581054687500000
5.185547e-01	0.517578125000000
5.185547e-01	0.518554687500000
6.435547e-01	0.642578125000000
6.435547e-01	0.643554687500000
5.263672e-01	0.525390625000000
5.263672e-01	0.526367187500000
5.888672e-01	0.587890625000000
5.888672e-01	0.588867187500000
6.201172e-01	0.619140625000000
6.201172e-01	0.620117187500000
6.044922e-01	0.603515625000000
6.044922e-01	0.604492187500000
5.419922e-01	0.541015625000000
5.419922e-01	0.541992187500000
5.732422e-01	0.572265625000000
5.732422e-01	0.573242187500000
6.357422e-01	0.634765625000000
6.357422e-01	0.635742187500000
5.107422e-01	0.509765625000000
5.107422e-01	0.510742187500000
6.513672e-01	0.650390625000000
6.513672e-01	0.651367187500000
4.951172e-01	0.494140625000000
4.951172e-01	0.495117187500000
5.029297e-01	0.496093750000000
5.029297e-01	0.497070312500000
4.990234e-01	0.498046875000000
4.990234e-01	0.499023437500000
6.552734e-01	0.654296875000000
6.552734e-01	0.655273437500000
5.068359e-01	0.492187500000000
5.068359e-01	0.493164062500000
5.146484e-01	0.513671875000000
5.146484e-01	0.514648437500000
6.396484e-01	0.638671875000000
6.396484e-01	0.639648437500000
5.771484e-01	0.576171875000000
5.771484e-01	0.577148437500000
6.083984e-01	0.607421875000000
6.083984e-01	0.608398437500000
6.240234e-01	0.623046875000000
6.240234e-01	0.624023437500000
5.927734e-01	0.591796875000000
5.927734e-01	0.592773437500000
6.474609e-01	0.646484375000000
6.474609e-01	0.647460937500000
5.224609e-01	0.521484375000000
5.224609e-01	0.522460937500000
5.849609e-01	0.583984375000000
5.849609e-01	0.584960937500000
6.162109e-01	0.615234375000000
6.162109e-01	0.616210937500000
6.005859e-01	0.599609375000000
6.005859e-01	0.600585937500000
5.693359e-01	0.568359375000000
5.693359e-01	0.569335937500000
6.318359e-01	0.630859375000000
6.318359e-01	0.631835937500000
5.068359e-01	0.505859375000000
5.068359e-01	0.506835937500000
5.107422e-01	0.488281250000000
5.107422e-01	0.489257812500000
4.990234e-01	0.500000000000000
4.990234e-01	0.500976562500000
4.912109e-01	0.490234375000000
4.912109e-01	0.491210937500000
5.009766e-01	0.498046875000000
5.009766e-01	0.499023437500000
5.048828e-01	0.494140625000000
5.048828e-01	0.495117187500000
5.087891e-01	0.490234375000000
5.087891e-01	0.491210937500000
4.970703e-01	0.501953125000000
4.970703e-01	0.502929687500000
5.029297e-01	0.501953125000000
5.029297e-01	0.502929687500000
4.736328e-01	0.472656250000000
4.736328e-01	0.473632812500000
6.611328e-01	0.660156250000000
6.611328e-01	0.661132812500000
4.892578e-01	0.488281250000000
4.892578e-01	0.489257812500000
4.580078e-01	0.457031250000000
4.580078e-01	0.458007812500000
4.658203e-01	0.464843750000000
4.658203e-01	0.465820312500000
4.814453e-01	0.480468750000000
4.814453e-01	0.481445312500000
5.048828e-01	0.503906250000000
5.048828e-01	0.504882812500000
6.298828e-01	0.628906250000000
6.298828e-01	0.629882812500000
5.673828e-01	0.566406250000000
5.673828e-01	0.567382812500000
5.986328e-01	0.597656250000000
5.986328e-01	0.598632812500000
6.142578e-01	0.613281250000000
6.142578e-01	0.614257812500000
5.830078e-01	0.582031250000000
5.830078e-01	0.583007812500000
6.455078e-01	0.644531250000000
6.455078e-01	0.645507812500000
5.908203e-01	0.589843750000000
5.908203e-01	0.590820312500000
6.220703e-01	0.621093750000000
6.220703e-01	0.622070312500000
6.064453e-01	0.605468750000000
6.064453e-01	0.606445312500000
5.751953e-01	0.574218750000000
5.751953e-01	0.575195312500000
6.376953e-01	0.636718750000000
6.376953e-01	0.637695312500000
5.126953e-01	0.511718750000000
5.126953e-01	0.512695312500000
6.533203e-01	0.652343750000000
6.533203e-01	0.653320312500000
4.970703e-01	0.496093750000000
4.970703e-01	0.497070312500000
4.775391e-01	0.476562500000000
4.775391e-01	0.477539062500000
4.931641e-01	0.492187500000000
4.931641e-01	0.493164062500000
4.619141e-01	0.460937500000000
4.619141e-01	0.461914062500000
6.494141e-01	0.648437500000000
6.494141e-01	0.649414062500000
5.087891e-01	0.507812500000000
5.087891e-01	0.508789062500000
6.337891e-01	0.632812500000000
6.337891e-01	0.633789062500000
5.712891e-01	0.570312500000000
5.712891e-01	0.571289062500000
6.025391e-01	0.601562500000000
6.025391e-01	0.602539062500000
6.181641e-01	0.617187500000000
6.181641e-01	0.618164062500000
5.869141e-01	0.585937500000000
5.869141e-01	0.586914062500000
5.244141e-01	0.523437500000000
5.244141e-01	0.524414062500000
6.416016e-01	0.640625000000000
6.416016e-01	0.641601562500000
4.541016e-01	0.453125000000000
4.541016e-01	0.454101562500000
4.853516e-01	0.484375000000000
4.853516e-01	0.485351562500000
5.791016e-01	0.578125000000000
5.791016e-01	0.579101562500000
6.103516e-01	0.609375000000000
6.103516e-01	0.610351562500000
6.572266e-01	0.656250000000000
6.572266e-01	0.657226562500000
5.947266e-01	0.593750000000000
5.947266e-01	0.594726562500000
4.697266e-01	0.468750000000000
4.697266e-01	0.469726562500000
5.634766e-01	0.562500000000000
5.634766e-01	0.563476562500000
6.259766e-01	0.625000000000000
6.259766e-01	0.625976562500000
1.250000e-01	0.000000000000000
6.250000e-02	0.500000000000000
6.250000e-01	0.000000000000000
5.009766e-01	0.500000000000000
5.625000e-01	0.250000000000000
3.125000e-02	0.250000000000000
8.750000e-01	0.000000000000000
7.656250e-01	0.250000000000000
3.750000e-01	0.000000000000000
2.578125e-01	0.250000000000000
5.625000e-01	0.750000000000000
3.125000e-02	0.750000000000000
7.812500e-01	0.500000000000000
7.812500e-01	0.750000000000000
2.656250e-01	0.500000000000000
3.125000e-01	0.750000000000000
2.812500e-01	0.375000000000000
5.312500e-01	0.625000000000000
4.062500e-01	0.250000000000000
3.769531e-01	0.375000000000000
6.406250e-01	0.500000000000000
6.259766e-01	0.625000000000000
2.812500e-01	0.625000000000000
5.312500e-01	0.375000000000000
3.906250e-01	0.500000000000000
3.828125e-01	0.625000000000000
6.562500e-01	0.250000000000000
6.289062e-01	0.375000000000000
5.156250e-01	0.562500000000000
5.703125e-01	0.500000000000000
5.634766e-01	0.562500000000000
7.812500e-01	0.375000000000000
3.125000e-02	0.375000000000000
8.906250e-01	0.250000000000000
9.062500e-01	0.375000000000000
1.406250e-01	0.250000000000000
1.562500e-01	0.375000000000000
3.906250e-01	0.562500000000000
5.156250e-01	0.437500000000000
3.906250e-01	0.437500000000000
4.531250e-01	0.500000000000000
4.414062e-01	0.562500000000000
5.781250e-01	0.375000000000000
5.664062e-01	0.437500000000000
4.531250e-01	0.375000000000000
4.394531e-01	0.437500000000000
5.078125e-01	0.531250000000000
5.390625e-01	0.500000000000000
5.322266e-01	0.531250000000000
7.812500e-01	0.625000000000000
3.125000e-02	0.625000000000000
9.375000e-01	0.500000000000000
9.062500e-01	0.625000000000000
1.562500e-01	0.500000000000000
1.562500e-01	0.625000000000000
8.125000e-01	0.125000000000000
1	0.000000000000000
9.375000e-01	0.125000000000000
5.625000e-01	0.125000000000000
7.500000e-01	0.000000000000000
6.875000e-01	0.125000000000000
6.406250e-01	0.312500000000000
3.750000e-01	0.875000000000000
4.375000e-01	0.750000000000000
5.000000e-01	0.875000000000000
6.250000e-02	0.875000000000000
1.562500e-01	0.750000000000000
1.875000e-01	0.875000000000000
2.812500e-01	0.687500000000000
8.125000e-01	0.875000000000000
9.062500e-01	0.750000000000000
9.375000e-01	0.875000000000000
6.250000e-01	0.875000000000000
6.875000e-01	0.750000000000000
7.500000e-01	0.875000000000000
6.406250e-01	0.687500000000000
3.125000e-01	0.125000000000000
5.000000e-01	0.000000000000000
4.375000e-01	0.125000000000000
6.250000e-02	0.125000000000000
2.500000e-01	0.000000000000000
1.875000e-01	0.125000000000000
2.656250e-01	0.312500000000000
7.031250e-01	0.250000000000000
6.914062e-01	0.312500000000000
3.281250e-01	0.625000000000000
3.281250e-01	0.687500000000000
7.031250e-01	0.625000000000000
7.031250e-01	0.687500000000000
3.281250e-01	0.250000000000000
3.144531e-01	0.312500000000000
4.453125e-01	0.468750000000000
5.625000e-01	0.687500000000000
5.781250e-01	0.625000000000000
5.937500e-01	0.687500000000000
6.406250e-01	0.562500000000000
7.031250e-01	0.500000000000000
7.187500e-01	0.562500000000000
5.703125e-01	0.593750000000000
4.765625e-01	0.437500000000000
4.697266e-01	0.468750000000000
6.015625e-01	0.562500000000000
5.947266e-01	0.593750000000000
5.312500e-01	0.312500000000000
5.937500e-01	0.250000000000000
5.937500e-01	0.312500000000000
6.562500e-01	0.437500000000000
7.187500e-01	0.375000000000000
7.187500e-01	0.437500000000000
5.703125e-01	0.406250000000000
4.453125e-01	0.531250000000000
5.078125e-01	0.468750000000000
4.062500e-01	0.687500000000000
4.687500e-01	0.625000000000000
5.000000e-01	0.687500000000000
2.812500e-01	0.562500000000000
3.281250e-01	0.500000000000000
3.437500e-01	0.562500000000000
3.828125e-01	0.593750000000000
3.906250e-01	0.312500000000000
5.000000e-01	0.250000000000000
4.687500e-01	0.312500000000000
2.812500e-01	0.437500000000000
3.281250e-01	0.375000000000000
3.437500e-01	0.437500000000000
3.828125e-01	0.406250000000000
6.015625e-01	0.375000000000000
5.976562e-01	0.406250000000000
4.765625e-01	0.500000000000000
4.726562e-01	0.531250000000000
5.390625e-01	0.437500000000000
5.332031e-01	0.468750000000000
4.140625e-01	0.562500000000000
4.101562e-01	0.593750000000000
4.140625e-01	0.375000000000000
4.082031e-01	0.406250000000000
6.328125e-01	0.593750000000000
6.875000e-01	0.562500000000000
6.718750e-01	0.593750000000000
5.937500e-01	0.656250000000000
6.015625e-01	0.625000000000000
6.093750e-01	0.656250000000000
6.328125e-01	0.656250000000000
6.640625e-01	0.625000000000000
6.572266e-01	0.656250000000000
5.976562e-01	0.609375000000000
5.312500e-01	0.593750000000000
5.390625e-01	0.562500000000000
5.468750e-01	0.593750000000000
5.703125e-01	0.531250000000000
6.093750e-01	0.500000000000000
6.093750e-01	0.531250000000000
5.351562e-01	0.546875000000000
5.664062e-01	0.578125000000000
5.039062e-01	0.515625000000000
6.132812e-01	0.593750000000000
6.103516e-01	0.609375000000000
5.507812e-01	0.531250000000000
5.478516e-01	0.546875000000000
5.820312e-01	0.562500000000000
5.791016e-01	0.578125000000000
5.195312e-01	0.500000000000000
5.166016e-01	0.515625000000000
1.562500e-01	0.312500000000000
7.812500e-01	0.312500000000000
3.125000e-02	0.312500000000000
1.953125e-01	0.250000000000000
2.187500e-01	0.312500000000000
8.281250e-01	0.250000000000000
8.437500e-01	0.312500000000000
9.375000e-02	0.250000000000000
9.375000e-02	0.312500000000000
3.203125e-01	0.343750000000000
6.562500e-01	0.187500000000000
7.500000e-01	0.125000000000000
7.187500e-01	0.187500000000000
7.812500e-01	0.187500000000000
8.750000e-01	0.125000000000000
8.437500e-01	0.187500000000000
6.953125e-01	0.281250000000000
6.328125e-01	0.343750000000000
2.812500e-01	0.187500000000000
3.750000e-01	0.125000000000000
3.437500e-01	0.187500000000000
1.562500e-01	0.187500000000000
2.500000e-01	0.125000000000000
2.187500e-01	0.187500000000000
2.656250e-01	0.281250000000000
3.515625e-01	0.312500000000000
3.457031e-01	0.343750000000000
7.265625e-01	0.250000000000000
7.265625e-01	0.281250000000000
6.640625e-01	0.312500000000000
6.601562e-01	0.343750000000000
2.968750e-01	0.250000000000000
2.851562e-01	0.281250000000000
4.062500e-01	0.468750000000000
4.140625e-01	0.437500000000000
4.218750e-01	0.468750000000000
4.453125e-01	0.406250000000000
5.000000e-01	0.375000000000000
4.843750e-01	0.406250000000000
4.140625e-01	0.421875000000000
5.156250e-01	0.406250000000000
5.468750e-01	0.375000000000000
5.468750e-01	0.406250000000000
5.781250e-01	0.468750000000000
6.093750e-01	0.437500000000000
6.250000e-01	0.468750000000000
5.351562e-01	0.453125000000000
4.726562e-01	0.515625000000000
5.039062e-01	0.484375000000000
5.664062e-01	0.421875000000000
4.726562e-01	0.484375000000000
4.453125e-01	0.453125000000000
6.289062e-01	0.640625000000000
4.296875e-01	0.406250000000000
4.238281e-01	0.421875000000000
5.507812e-01	0.437500000000000
5.488281e-01	0.453125000000000
4.882812e-01	0.500000000000000
4.882812e-01	0.515625000000000
5.195312e-01	0.468750000000000
5.175781e-01	0.484375000000000
5.820312e-01	0.406250000000000
5.820312e-01	0.421875000000000
4.882812e-01	0.468750000000000
4.853516e-01	0.484375000000000
4.609375e-01	0.437500000000000
4.541016e-01	0.453125000000000
6.445312e-01	0.625000000000000
6.416016e-01	0.640625000000000
1.562500e-01	0.687500000000000
9.062500e-01	0.687500000000000
3.125000e-02	0.687500000000000
7.812500e-01	0.687500000000000
9.062500e-01	0.312500000000000
2.187500e-01	0.625000000000000
2.187500e-01	0.687500000000000
9.687500e-01	0.625000000000000
9.687500e-01	0.687500000000000
9.375000e-02	0.625000000000000
9.375000e-02	0.687500000000000
8.437500e-01	0.625000000000000
8.437500e-01	0.687500000000000
9.687500e-01	0.250000000000000
9.687500e-01	0.312500000000000
9.062500e-01	0.187500000000000
1	0.125000000000000
1	0.187500000000000
8.437500e-01	0.281250000000000
8.593750e-01	0.250000000000000
8.593750e-01	0.281250000000000
3.437500e-01	0.406250000000000
3.515625e-01	0.375000000000000
3.593750e-01	0.406250000000000
3.828125e-01	0.343750000000000
4.375000e-01	0.312500000000000
4.218750e-01	0.343750000000000
3.515625e-01	0.359375000000000
5.781250e-01	0.343750000000000
6.093750e-01	0.312500000000000
6.093750e-01	0.343750000000000
6.406250e-01	0.406250000000000
6.718750e-01	0.375000000000000
6.875000e-01	0.406250000000000
5.976562e-01	0.390625000000000
4.531250e-01	0.593750000000000
4.843750e-01	0.562500000000000
5.000000e-01	0.593750000000000
3.906250e-01	0.531250000000000
4.218750e-01	0.500000000000000
4.218750e-01	0.531250000000000
4.414062e-01	0.546875000000000
4.375000e-01	0.187500000000000
5.000000e-01	0.125000000000000
5.000000e-01	0.187500000000000
3.203125e-01	0.281250000000000
3.750000e-01	0.250000000000000
3.593750e-01	0.281250000000000
1.562500e-01	0.437500000000000
2.187500e-01	0.375000000000000
2.187500e-01	0.437500000000000
2.812500e-01	0.343750000000000
2.890625e-01	0.312500000000000
2.968750e-01	0.343750000000000
3.203125e-01	0.328125000000000
3.828125e-01	0.390625000000000
3.671875e-01	0.343750000000000
3.613281e-01	0.359375000000000
6.132812e-01	0.375000000000000
6.132812e-01	0.390625000000000
4.570312e-01	0.531250000000000
4.570312e-01	0.546875000000000
3.359375e-01	0.312500000000000
3.300781e-01	0.328125000000000
3.984375e-01	0.375000000000000
3.925781e-01	0.390625000000000
5.156250e-01	0.546875000000000
5.195312e-01	0.531250000000000
5.234375e-01	0.546875000000000
5.351562e-01	0.515625000000000
5.546875e-01	0.500000000000000
5.546875e-01	0.515625000000000
5.195312e-01	0.523437500000000
5.312500e-01	0.656250000000000
5.625000e-01	0.625000000000000
5.625000e-01	0.656250000000000
5.781250e-01	0.609375000000000
5.820312e-01	0.593750000000000
5.859375e-01	0.609375000000000
6.406250e-01	0.531250000000000
6.718750e-01	0.500000000000000
6.718750e-01	0.531250000000000
5.976562e-01	0.578125000000000
6.250000e-01	0.562500000000000
6.171875e-01	0.578125000000000
5.820312e-01	0.585937500000000
5.664062e-01	0.546875000000000
5.937500e-01	0.531250000000000
5.859375e-01	0.546875000000000
5.468750e-01	0.578125000000000
5.507812e-01	0.562500000000000
5.546875e-01	0.578125000000000
5.507812e-01	0.554687500000000
6.093750e-01	0.640625000000000
6.132812e-01	0.625000000000000
6.171875e-01	0.640625000000000
6.289062e-01	0.609375000000000
6.562500e-01	0.593750000000000
6.484375e-01	0.609375000000000
6.132812e-01	0.617187500000000
5.976562e-01	0.601562500000000
5.351562e-01	0.539062500000000
5.664062e-01	0.570312500000000
6.289062e-01	0.632812500000000
5.039062e-01	0.507812500000000
5.273438e-01	0.515625000000000
5.244141e-01	0.523437500000000
5.898438e-01	0.578125000000000
5.869141e-01	0.585937500000000
5.585938e-01	0.546875000000000
5.556641e-01	0.554687500000000
6.210938e-01	0.609375000000000
6.181641e-01	0.617187500000000
6.054688e-01	0.593750000000000
6.025391e-01	0.601562500000000
5.429688e-01	0.531250000000000
5.400391e-01	0.539062500000000
5.742188e-01	0.562500000000000
5.712891e-01	0.570312500000000
6.367188e-01	0.625000000000000
6.337891e-01	0.632812500000000
5.117188e-01	0.500000000000000
5.087891e-01	0.507812500000000
1.562500e-01	0.562500000000000
9.062500e-01	0.437500000000000
3.125000e-02	0.437500000000000
7.812500e-01	0.437500000000000
2.187500e-01	0.500000000000000
2.187500e-01	0.562500000000000
9.687500e-01	0.375000000000000
9.687500e-01	0.437500000000000
9.375000e-02	0.375000000000000
9.375000e-02	0.437500000000000
8.437500e-01	0.375000000000000
8.437500e-01	0.437500000000000
3.203125e-01	0.656250000000000
3.515625e-01	0.625000000000000
3.515625e-01	0.656250000000000
2.890625e-01	0.296875000000000
5.625000e-01	0.187500000000000
6.250000e-01	0.125000000000000
6.250000e-01	0.187500000000000
6.406250e-01	0.281250000000000
6.718750e-01	0.250000000000000
6.718750e-01	0.281250000000000
7.031250e-01	0.343750000000000
7.343750e-01	0.312500000000000
7.500000e-01	0.343750000000000
6.601562e-01	0.328125000000000
6.289062e-01	0.359375000000000
6.875000e-01	0.812500000000000
7.500000e-01	0.750000000000000
7.500000e-01	0.812500000000000
8.125000e-01	0.812500000000000
8.437500e-01	0.750000000000000
8.750000e-01	0.812500000000000
7.187500e-01	0.718750000000000
7.500000e-01	0.687500000000000
7.500000e-01	0.718750000000000
5.625000e-01	0.812500000000000
6.250000e-01	0.750000000000000
6.250000e-01	0.812500000000000
6.562500e-01	0.718750000000000
6.718750e-01	0.687500000000000
6.875000e-01	0.718750000000000
7.812500e-01	0.562500000000000
8.437500e-01	0.500000000000000
8.437500e-01	0.562500000000000
7.031250e-01	0.656250000000000
7.500000e-01	0.625000000000000
7.500000e-01	0.656250000000000
6.640625e-01	0.671875000000000
4.101562e-01	0.578125000000000
3.281250e-01	0.593750000000000
3.593750e-01	0.562500000000000
3.593750e-01	0.593750000000000
3.906250e-01	0.656250000000000
4.218750e-01	0.625000000000000
4.375000e-01	0.656250000000000
3.828125e-01	0.609375000000000
3.046875e-01	0.281250000000000
2.988281e-01	0.296875000000000
6.757812e-01	0.312500000000000
6.757812e-01	0.328125000000000
6.445312e-01	0.343750000000000
6.445312e-01	0.359375000000000
6.796875e-01	0.656250000000000
6.796875e-01	0.671875000000000
4.257812e-01	0.562500000000000
4.257812e-01	0.578125000000000
3.945312e-01	0.593750000000000
3.945312e-01	0.609375000000000
5.937500e-01	0.718750000000000
6.250000e-01	0.687500000000000
6.250000e-01	0.718750000000000
6.406250e-01	0.671875000000000
6.445312e-01	0.656250000000000
6.484375e-01	0.671875000000000
7.187500e-01	0.593750000000000
7.500000e-01	0.562500000000000
7.500000e-01	0.593750000000000
6.601562e-01	0.640625000000000
6.875000e-01	0.625000000000000
6.796875e-01	0.640625000000000
6.445312e-01	0.648437500000000
4.531250e-01	0.484375000000000
4.570312e-01	0.468750000000000
4.609375e-01	0.484375000000000
4.726562e-01	0.453125000000000
5.000000e-01	0.437500000000000
4.921875e-01	0.453125000000000
4.570312e-01	0.460937500000000
4.882812e-01	0.492187500000000
5.312500e-01	0.343750000000000
5.625000e-01	0.312500000000000
5.625000e-01	0.343750000000000
5.703125e-01	0.390625000000000
5.859375e-01	0.375000000000000
5.859375e-01	0.390625000000000
6.562500e-01	0.468750000000000
6.875000e-01	0.437500000000000
6.875000e-01	0.468750000000000
6.015625e-01	0.421875000000000
6.171875e-01	0.406250000000000
6.250000e-01	0.421875000000000
5.820312e-01	0.414062500000000
5.078125e-01	0.453125000000000
5.234375e-01	0.437500000000000
5.234375e-01	0.453125000000000
5.390625e-01	0.484375000000000
5.546875e-01	0.468750000000000
5.625000e-01	0.484375000000000
5.175781e-01	0.476562500000000
4.882812e-01	0.507812500000000
5.390625e-01	0.421875000000000
5.546875e-01	0.406250000000000
5.546875e-01	0.421875000000000
5.703125e-01	0.453125000000000
5.859375e-01	0.437500000000000
5.937500e-01	0.453125000000000
5.507812e-01	0.445312500000000
4.453125e-01	0.421875000000000
4.687500e-01	0.406250000000000
4.609375e-01	0.421875000000000
4.218750e-01	0.453125000000000
4.296875e-01	0.437500000000000
4.296875e-01	0.453125000000000
4.257812e-01	0.429687500000000
5.664062e-01	0.429687500000000
5.019531e-01	0.492187500000000
4.765625e-01	0.546875000000000
4.921875e-01	0.531250000000000
5.000000e-01	0.546875000000000
4.453125e-01	0.515625000000000
4.609375e-01	0.500000000000000
4.609375e-01	0.515625000000000
4.726562e-01	0.523437500000000
5.332031e-01	0.460937500000000
4.687500e-01	0.343750000000000
5.000000e-01	0.312500000000000
5.000000e-01	0.343750000000000
4.140625e-01	0.390625000000000
4.375000e-01	0.375000000000000
4.296875e-01	0.390625000000000
3.437500e-01	0.468750000000000
3.750000e-01	0.437500000000000
3.750000e-01	0.468750000000000
3.906250e-01	0.421875000000000
3.984375e-01	0.406250000000000
3.984375e-01	0.421875000000000
4.101562e-01	0.414062500000000
4.726562e-01	0.476562500000000
4.414062e-01	0.445312500000000
6.523438e-01	0.640625000000000
6.494141e-01	0.648437500000000
4.648438e-01	0.453125000000000
4.619141e-01	0.460937500000000
4.960938e-01	0.484375000000000
4.931641e-01	0.492187500000000
5.898438e-01	0.406250000000000
5.898438e-01	0.414062500000000
5.253906e-01	0.468750000000000
5.253906e-01	0.476562500000000
4.941406e-01	0.500000000000000
4.960938e-01	0.507812500000000
5.585938e-01	0.437500000000000
5.585938e-01	0.445312500000000
4.335938e-01	0.421875000000000
4.316406e-01	0.429687500000000
5.742188e-01	0.421875000000000
5.742188e-01	0.429687500000000
5.097656e-01	0.484375000000000
5.097656e-01	0.492187500000000
4.804688e-01	0.515625000000000
4.804688e-01	0.523437500000000
5.410156e-01	0.453125000000000
5.410156e-01	0.460937500000000
4.179688e-01	0.406250000000000
4.160156e-01	0.414062500000000
4.804688e-01	0.468750000000000
4.775391e-01	0.476562500000000
4.492188e-01	0.437500000000000
4.472656e-01	0.445312500000000
2.187500e-01	0.281250000000000
7.656250e-01	0.281250000000000
2.343750e-01	0.250000000000000
2.343750e-01	0.281250000000000
7.968750e-01	0.250000000000000
8.125000e-01	0.281250000000000
3.515625e-01	0.640625000000000
4.375000e-01	0.812500000000000
5.000000e-01	0.750000000000000
5.000000e-01	0.812500000000000
3.125000e-01	0.812500000000000
3.750000e-01	0.750000000000000
3.750000e-01	0.812500000000000
3.437500e-01	0.718750000000000
3.593750e-01	0.687500000000000
3.750000e-01	0.718750000000000
1.875000e-01	0.812500000000000
2.187500e-01	0.750000000000000
2.500000e-01	0.812500000000000
2.812500e-01	0.718750000000000
2.968750e-01	0.687500000000000
3.125000e-01	0.718750000000000
2.812500e-01	0.656250000000000
2.968750e-01	0.625000000000000
2.968750e-01	0.656250000000000
3.203125e-01	0.671875000000000
7.031250e-01	0.218750000000000
7.500000e-01	0.187500000000000
7.343750e-01	0.218750000000000
7.656250e-01	0.218750000000000
8.125000e-01	0.187500000000000
7.968750e-01	0.218750000000000
7.265625e-01	0.265625000000000
6.914062e-01	0.296875000000000
2.656250e-01	0.218750000000000
3.125000e-01	0.187500000000000
2.968750e-01	0.218750000000000
2.031250e-01	0.218750000000000
2.500000e-01	0.187500000000000
2.343750e-01	0.218750000000000
2.578125e-01	0.265625000000000
3.671875e-01	0.625000000000000
3.671875e-01	0.640625000000000
3.359375e-01	0.656250000000000
3.359375e-01	0.671875000000000
7.421875e-01	0.250000000000000
7.421875e-01	0.265625000000000
7.109375e-01	0.281250000000000
7.070312e-01	0.296875000000000
2.734375e-01	0.250000000000000
2.695312e-01	0.265625000000000
5.937500e-01	0.281250000000000
6.250000e-01	0.250000000000000
6.250000e-01	0.281250000000000
6.328125e-01	0.328125000000000
6.484375e-01	0.312500000000000
6.484375e-01	0.328125000000000
7.187500e-01	0.406250000000000
7.500000e-01	0.375000000000000
7.500000e-01	0.406250000000000
6.640625e-01	0.359375000000000
6.796875e-01	0.343750000000000
6.875000e-01	0.359375000000000
6.445312e-01	0.351562500000000
6.640625e-01	0.296875000000000
6.796875e-01	0.281250000000000
6.796875e-01	0.296875000000000
6.953125e-01	0.328125000000000
7.109375e-01	0.312500000000000
7.187500e-01	0.328125000000000
6.757812e-01	0.320312500000000
6.015625e-01	0.359375000000000
6.171875e-01	0.343750000000000
6.171875e-01	0.359375000000000
6.328125e-01	0.390625000000000
6.484375e-01	0.375000000000000
6.562500e-01	0.390625000000000
6.289062e-01	0.367187500000000
6.601562e-01	0.335937500000000
3.945312e-01	0.398437500000000
2.812500e-01	0.406250000000000
3.125000e-01	0.375000000000000
3.125000e-01	0.406250000000000
3.281250e-01	0.359375000000000
3.359375e-01	0.343750000000000
3.359375e-01	0.359375000000000
4.062500e-01	0.281250000000000
4.375000e-01	0.250000000000000
4.375000e-01	0.281250000000000
3.515625e-01	0.328125000000000
3.750000e-01	0.312500000000000
3.671875e-01	0.328125000000000
3.320312e-01	0.335937500000000
4.570312e-01	0.539062500000000
6.132812e-01	0.382812500000000
3.828125e-01	0.359375000000000
4.062500e-01	0.343750000000000
3.984375e-01	0.359375000000000
3.593750e-01	0.390625000000000
3.671875e-01	0.375000000000000
3.671875e-01	0.390625000000000
3.632812e-01	0.367187500000000
4.140625e-01	0.546875000000000
4.296875e-01	0.531250000000000
4.296875e-01	0.546875000000000
4.453125e-01	0.578125000000000
4.609375e-01	0.562500000000000
4.687500e-01	0.578125000000000
4.414062e-01	0.554687500000000
5.976562e-01	0.398437500000000
3.476562e-01	0.351562500000000
6.601562e-01	0.664062500000000
3.789062e-01	0.382812500000000
6.523438e-01	0.343750000000000
6.523438e-01	0.351562500000000
6.835938e-01	0.312500000000000
6.835938e-01	0.320312500000000
6.367188e-01	0.359375000000000
6.367188e-01	0.367187500000000
6.679688e-01	0.328125000000000
6.679688e-01	0.335937500000000
4.023438e-01	0.390625000000000
4.003906e-01	0.398437500000000
3.398438e-01	0.328125000000000
3.378906e-01	0.335937500000000
4.648438e-01	0.531250000000000
4.648438e-01	0.539062500000000
6.210938e-01	0.375000000000000
6.210938e-01	0.382812500000000
3.710938e-01	0.359375000000000
3.691406e-01	0.367187500000000
4.492188e-01	0.546875000000000
4.492188e-01	0.554687500000000
6.054688e-01	0.390625000000000
6.054688e-01	0.398437500000000
3.554688e-01	0.343750000000000
3.535156e-01	0.351562500000000
6.679688e-01	0.656250000000000
6.660156e-01	0.664062500000000
3.867188e-01	0.375000000000000
3.847656e-01	0.382812500000000
4.941406e-01	0.496093750000000
6.601562e-01	0.648437500000000
6.718750e-01	0.640625000000000
6.679688e-01	0.648437500000000
6.484375e-01	0.664062500000000
6.523438e-01	0.656250000000000
6.523438e-01	0.664062500000000
6.503906e-01	0.652343750000000
5.019531e-01	0.496093750000000
5.078125e-01	0.523437500000000
5.117188e-01	0.515625000000000
5.117188e-01	0.523437500000000
5.195312e-01	0.507812500000000
5.312500e-01	0.500000000000000
5.273438e-01	0.507812500000000
5.097656e-01	0.511718750000000
6.093750e-01	0.671875000000000
6.250000e-01	0.656250000000000
6.250000e-01	0.671875000000000
6.328125e-01	0.648437500000000
6.367188e-01	0.640625000000000
6.367188e-01	0.648437500000000
6.718750e-01	0.609375000000000
6.875000e-01	0.593750000000000
6.875000e-01	0.609375000000000
6.445312e-01	0.632812500000000
6.562500e-01	0.625000000000000
6.523438e-01	0.632812500000000
6.347656e-01	0.636718750000000
5.468750e-01	0.609375000000000
5.625000e-01	0.593750000000000
5.625000e-01	0.609375000000000
5.703125e-01	0.585937500000000
5.742188e-01	0.578125000000000
5.742188e-01	0.585937500000000
6.093750e-01	0.546875000000000
6.250000e-01	0.531250000000000
6.250000e-01	0.546875000000000
5.820312e-01	0.570312500000000
5.937500e-01	0.562500000000000
5.898438e-01	0.570312500000000
5.722656e-01	0.574218750000000
5.156250e-01	0.578125000000000
5.312500e-01	0.562500000000000
5.312500e-01	0.578125000000000
5.390625e-01	0.554687500000000
5.429688e-01	0.546875000000000
5.429688e-01	0.554687500000000
5.781250e-01	0.515625000000000
5.937500e-01	0.500000000000000
5.937500e-01	0.515625000000000
5.507812e-01	0.539062500000000
5.625000e-01	0.531250000000000
5.585938e-01	0.539062500000000
5.410156e-01	0.542968750000000
5.781250e-01	0.640625000000000
5.937500e-01	0.625000000000000
5.937500e-01	0.640625000000000
6.015625e-01	0.617187500000000
6.054688e-01	0.609375000000000
6.054688e-01	0.617187500000000
6.406250e-01	0.578125000000000
6.562500e-01	0.562500000000000
6.562500e-01	0.578125000000000
6.132812e-01	0.601562500000000
6.250000e-01	0.593750000000000
6.210938e-01	0.601562500000000
6.035156e-01	0.605468750000000
6.289062e-01	0.617187500000000
6.406250e-01	0.609375000000000
6.367188e-01	0.617187500000000
6.171875e-01	0.632812500000000
6.210938e-01	0.625000000000000
6.210938e-01	0.632812500000000
6.191406e-01	0.621093750000000
5.546875e-01	0.570312500000000
5.585938e-01	0.562500000000000
5.585938e-01	0.570312500000000
5.664062e-01	0.554687500000000
5.781250e-01	0.546875000000000
5.742188e-01	0.554687500000000
5.566406e-01	0.558593750000000
5.976562e-01	0.585937500000000
6.093750e-01	0.578125000000000
6.054688e-01	0.585937500000000
5.859375e-01	0.601562500000000
5.898438e-01	0.593750000000000
5.898438e-01	0.601562500000000
5.878906e-01	0.589843750000000
5.351562e-01	0.523437500000000
5.468750e-01	0.515625000000000
5.429688e-01	0.523437500000000
5.234375e-01	0.539062500000000
5.273438e-01	0.531250000000000
5.273438e-01	0.539062500000000
5.253906e-01	0.527343750000000
6.425781e-01	0.644531250000000
5.175781e-01	0.519531250000000
5.800781e-01	0.582031250000000
5.488281e-01	0.550781250000000
6.113281e-01	0.613281250000000
5.957031e-01	0.597656250000000
5.332031e-01	0.535156250000000
5.644531e-01	0.566406250000000
6.269531e-01	0.628906250000000
5.019531e-01	0.503906250000000
4.980469e-01	0.492187500000000
4.970703e-01	0.496093750000000
6.542969e-01	0.648437500000000
6.533203e-01	0.652343750000000
5.058594e-01	0.492187500000000
5.058594e-01	0.496093750000000
5.136719e-01	0.507812500000000
5.126953e-01	0.511718750000000
6.386719e-01	0.632812500000000
6.376953e-01	0.636718750000000
5.761719e-01	0.570312500000000
5.751953e-01	0.574218750000000
5.449219e-01	0.539062500000000
5.439453e-01	0.542968750000000
6.074219e-01	0.601562500000000
6.064453e-01	0.605468750000000
6.230469e-01	0.617187500000000
6.220703e-01	0.621093750000000
5.605469e-01	0.554687500000000
5.595703e-01	0.558593750000000
5.917969e-01	0.585937500000000
5.908203e-01	0.589843750000000
5.292969e-01	0.523437500000000
5.283203e-01	0.527343750000000
6.464844e-01	0.640625000000000
6.455078e-01	0.644531250000000
5.214844e-01	0.515625000000000
5.205078e-01	0.519531250000000
5.839844e-01	0.578125000000000
5.830078e-01	0.582031250000000
5.527344e-01	0.546875000000000
5.517578e-01	0.550781250000000
6.152344e-01	0.609375000000000
6.142578e-01	0.613281250000000
5.996094e-01	0.593750000000000
5.986328e-01	0.597656250000000
5.371094e-01	0.531250000000000
5.361328e-01	0.535156250000000
5.683594e-01	0.562500000000000
5.673828e-01	0.566406250000000
6.308594e-01	0.625000000000000
6.298828e-01	0.628906250000000
5.058594e-01	0.500000000000000
5.048828e-01	0.503906250000000
9.375000e-01	0.812500000000000
9.062500e-01	0.562500000000000
6.250000e-02	0.812500000000000
3.125000e-02	0.562500000000000
9.687500e-01	0.750000000000000
1	0.812500000000000
1	0.500000000000000
9.687500e-01	0.562500000000000
9.375000e-02	0.750000000000000
1.250000e-01	0.812500000000000
1.250000e-01	0.500000000000000
9.375000e-02	0.562500000000000
8.437500e-01	0.593750000000000
8.437500e-01	0.531250000000000
7.812500e-01	0.593750000000000
2.187500e-01	0.593750000000000
1.562500e-01	0.593750000000000
9.687500e-01	0.343750000000000
9.531250e-01	0.281250000000000
9.375000e-02	0.656250000000000
9.687500e-01	0.656250000000000
9.375000e-02	0.343750000000000
6.250000e-02	0.187500000000000
1.250000e-01	0.125000000000000
9.375000e-02	0.187500000000000
7.812500e-02	0.281250000000000
3.125000e-02	0.343750000000000
3.281250e-01	0.531250000000000
2.812500e-01	0.593750000000000
1.562500e-01	0.531250000000000
9.062500e-01	0.656250000000000
3.125000e-02	0.656250000000000
7.812500e-01	0.656250000000000
1.406250e-01	0.281250000000000
8.906250e-01	0.281250000000000
1.562500e-02	0.281250000000000
8.750000e-01	0.562500000000000
8.750000e-01	0.593750000000000
8.750000e-01	0.500000000000000
8.750000e-01	0.531250000000000
8.125000e-01	0.562500000000000
8.125000e-01	0.593750000000000
2.500000e-01	0.562500000000000
2.500000e-01	0.593750000000000
1.875000e-01	0.562500000000000
1.875000e-01	0.593750000000000
1	0.312500000000000
1	0.343750000000000
1	0.250000000000000
9.843750e-01	0.281250000000000
1.250000e-01	0.625000000000000
1.250000e-01	0.656250000000000
1	0.625000000000000
1	0.656250000000000
1.250000e-01	0.312500000000000
1.250000e-01	0.343750000000000
1.093750e-01	0.250000000000000
1.093750e-01	0.281250000000000
6.250000e-02	0.312500000000000
6.250000e-02	0.343750000000000
3.593750e-01	0.500000000000000
3.593750e-01	0.531250000000000
3.125000e-01	0.562500000000000
3.125000e-01	0.593750000000000
1.875000e-01	0.500000000000000
1.875000e-01	0.531250000000000
9.375000e-01	0.625000000000000
9.375000e-01	0.656250000000000
6.250000e-02	0.625000000000000
6.250000e-02	0.656250000000000
8.125000e-01	0.625000000000000
8.125000e-01	0.656250000000000
1.718750e-01	0.250000000000000
1.875000e-01	0.281250000000000
9.375000e-01	0.250000000000000
9.218750e-01	0.281250000000000
6.250000e-02	0.250000000000000
4.687500e-02	0.281250000000000
4.218750e-01	0.515625000000000
8.281250e-01	0.218750000000000
8.750000e-01	0.187500000000000
8.750000e-01	0.218750000000000
9.062500e-01	0.218750000000000
9.375000e-01	0.187500000000000
9.375000e-01	0.218750000000000
8.593750e-01	0.265625000000000
3.906250e-01	0.515625000000000
4.375000e-01	0.500000000000000
4.375000e-01	0.515625000000000
8.750000e-01	0.250000000000000
8.750000e-01	0.265625000000000
4.062500e-01	0.500000000000000
4.062500e-01	0.515625000000000
2.187500e-01	0.343750000000000
2.500000e-01	0.312500000000000
2.500000e-01	0.343750000000000
2.656250e-01	0.296875000000000
2.734375e-01	0.281250000000000
2.734375e-01	0.296875000000000
3.437500e-01	0.218750000000000
3.750000e-01	0.187500000000000
3.750000e-01	0.218750000000000
2.890625e-01	0.265625000000000
3.125000e-01	0.250000000000000
3.046875e-01	0.265625000000000
2.734375e-01	0.273437500000000
6.562500e-01	0.218750000000000
6.875000e-01	0.187500000000000
6.875000e-01	0.218750000000000
7.031250e-01	0.265625000000000
7.187500e-01	0.250000000000000
7.109375e-01	0.265625000000000
7.812500e-01	0.343750000000000
8.125000e-01	0.312500000000000
8.125000e-01	0.343750000000000
7.343750e-01	0.296875000000000
7.500000e-01	0.281250000000000
7.500000e-01	0.296875000000000
7.070312e-01	0.289062500000000
3.593750e-01	0.609375000000000
3.750000e-01	0.593750000000000
3.671875e-01	0.609375000000000
3.906250e-01	0.640625000000000
4.062500e-01	0.625000000000000
4.062500e-01	0.640625000000000
3.632812e-01	0.632812500000000
6.914062e-01	0.304687500000000
3.828125e-01	0.578125000000000
3.984375e-01	0.562500000000000
3.984375e-01	0.578125000000000
4.687500e-01	0.656250000000000
5.000000e-01	0.625000000000000
5.000000e-01	0.656250000000000
4.140625e-01	0.609375000000000
4.296875e-01	0.593750000000000
4.375000e-01	0.609375000000000
3.945312e-01	0.601562500000000
4.257812e-01	0.570312500000000
2.968750e-01	0.328125000000000
3.046875e-01	0.312500000000000
3.046875e-01	0.328125000000000
3.203125e-01	0.296875000000000
3.437500e-01	0.281250000000000
3.359375e-01	0.296875000000000
3.007812e-01	0.304687500000000
3.789062e-01	0.617187500000000
4.101562e-01	0.585937500000000
2.851562e-01	0.289062500000000
3.164062e-01	0.320312500000000
2.812500e-01	0.265625000000000
2.773438e-01	0.273437500000000
7.148438e-01	0.281250000000000
7.187500e-01	0.289062500000000
3.710938e-01	0.625000000000000
3.750000e-01	0.632812500000000
6.992188e-01	0.296875000000000
6.992188e-01	0.304687500000000
4.023438e-01	0.593750000000000
4.023438e-01	0.601562500000000
4.335938e-01	0.562500000000000
4.335938e-01	0.570312500000000
3.085938e-01	0.296875000000000
3.066406e-01	0.304687500000000
3.867188e-01	0.609375000000000
3.906250e-01	0.617187500000000
4.179688e-01	0.578125000000000
4.179688e-01	0.585937500000000
2.929688e-01	0.281250000000000
2.929688e-01	0.289062500000000
3.242188e-01	0.312500000000000
3.222656e-01	0.320312500000000
3.593750e-01	0.421875000000000
3.750000e-01	0.406250000000000
3.750000e-01	0.421875000000000
3.828125e-01	0.398437500000000
3.867188e-01	0.390625000000000
3.906250e-01	0.398437500000000
4.218750e-01	0.359375000000000
4.375000e-01	0.343750000000000
4.375000e-01	0.359375000000000
3.945312e-01	0.382812500000000
4.062500e-01	0.375000000000000
4.062500e-01	0.382812500000000
3.867188e-01	0.386718750000000
5.781250e-01	0.359375000000000
5.937500e-01	0.343750000000000
5.937500e-01	0.359375000000000
6.015625e-01	0.382812500000000
6.093750e-01	0.375000000000000
6.054688e-01	0.382812500000000
6.406250e-01	0.421875000000000
6.562500e-01	0.406250000000000
6.562500e-01	0.421875000000000
6.171875e-01	0.398437500000000
6.250000e-01	0.390625000000000
6.250000e-01	0.398437500000000
6.035156e-01	0.394531250000000
6.171875e-01	0.367187500000000
6.250000e-01	0.359375000000000
6.210938e-01	0.367187500000000
6.328125e-01	0.382812500000000
6.406250e-01	0.375000000000000
6.406250e-01	0.382812500000000
6.191406e-01	0.378906250000000
3.984375e-01	0.414062500000000
4.023438e-01	0.406250000000000
4.062500e-01	0.414062500000000
4.101562e-01	0.398437500000000
4.218750e-01	0.390625000000000
4.218750e-01	0.398437500000000
4.023438e-01	0.402343750000000
5.859375e-01	0.398437500000000
5.937500e-01	0.390625000000000
5.898438e-01	0.398437500000000
6.015625e-01	0.414062500000000
6.093750e-01	0.406250000000000
6.093750e-01	0.414062500000000
5.957031e-01	0.402343750000000
6.113281e-01	0.386718750000000
4.218750e-01	0.484375000000000
4.375000e-01	0.468750000000000
4.375000e-01	0.484375000000000
4.453125e-01	0.460937500000000
4.492188e-01	0.453125000000000
4.492188e-01	0.460937500000000
4.843750e-01	0.421875000000000
5.000000e-01	0.406250000000000
5.000000e-01	0.421875000000000
4.570312e-01	0.445312500000000
4.687500e-01	0.437500000000000
4.648438e-01	0.445312500000000
4.492188e-01	0.449218750000000
4.765625e-01	0.492187500000000
4.804688e-01	0.484375000000000
4.804688e-01	0.492187500000000
4.882812e-01	0.476562500000000
5.000000e-01	0.468750000000000
4.960938e-01	0.476562500000000
4.785156e-01	0.480468750000000
3.906250e-01	0.453125000000000
4.062500e-01	0.437500000000000
4.062500e-01	0.453125000000000
4.140625e-01	0.429687500000000
4.179688e-01	0.421875000000000
4.218750e-01	0.429687500000000
4.531250e-01	0.390625000000000
4.687500e-01	0.375000000000000
4.687500e-01	0.390625000000000
4.257812e-01	0.414062500000000
4.375000e-01	0.406250000000000
4.375000e-01	0.414062500000000
4.179688e-01	0.417968750000000
5.156250e-01	0.421875000000000
5.312500e-01	0.406250000000000
5.312500e-01	0.421875000000000
5.351562e-01	0.445312500000000
5.468750e-01	0.437500000000000
5.429688e-01	0.445312500000000
5.781250e-01	0.484375000000000
5.937500e-01	0.468750000000000
5.937500e-01	0.484375000000000
5.507812e-01	0.460937500000000
5.625000e-01	0.453125000000000
5.625000e-01	0.460937500000000
5.410156e-01	0.457031250000000
4.765625e-01	0.507812500000000
4.843750e-01	0.500000000000000
4.804688e-01	0.507812500000000
4.921875e-01	0.523437500000000
5.000000e-01	0.515625000000000
5.000000e-01	0.523437500000000
4.785156e-01	0.519531250000000
5.039062e-01	0.476562500000000
5.117188e-01	0.468750000000000
5.117188e-01	0.476562500000000
5.195312e-01	0.492187500000000
5.273438e-01	0.484375000000000
5.312500e-01	0.492187500000000
5.097656e-01	0.488281250000000
5.468750e-01	0.390625000000000
5.625000e-01	0.375000000000000
5.625000e-01	0.390625000000000
5.703125e-01	0.414062500000000
5.781250e-01	0.406250000000000
5.742188e-01	0.414062500000000
6.093750e-01	0.453125000000000
6.250000e-01	0.437500000000000
6.250000e-01	0.453125000000000
5.859375e-01	0.429687500000000
5.937500e-01	0.421875000000000
5.937500e-01	0.429687500000000
5.722656e-01	0.425781250000000
4.296875e-01	0.445312500000000
4.335938e-01	0.437500000000000
4.375000e-01	0.445312500000000
4.414062e-01	0.429687500000000
4.531250e-01	0.421875000000000
4.531250e-01	0.429687500000000
4.335938e-01	0.433593750000000
5.546875e-01	0.429687500000000
5.625000e-01	0.421875000000000
5.585938e-01	0.429687500000000
5.703125e-01	0.445312500000000
5.781250e-01	0.437500000000000
5.781250e-01	0.445312500000000
5.566406e-01	0.441406250000000
4.941406e-01	0.503906250000000
5.195312e-01	0.460937500000000
5.273438e-01	0.453125000000000
5.273438e-01	0.460937500000000
5.351562e-01	0.476562500000000
5.429688e-01	0.468750000000000
5.468750e-01	0.476562500000000
5.253906e-01	0.472656250000000
5.878906e-01	0.410156250000000
4.726562e-01	0.460937500000000
4.843750e-01	0.453125000000000
4.804688e-01	0.460937500000000
4.609375e-01	0.476562500000000
4.648438e-01	0.468750000000000
4.648438e-01	0.476562500000000
4.628906e-01	0.464843750000000
5.332031e-01	0.464843750000000
4.609375e-01	0.523437500000000
4.687500e-01	0.515625000000000
4.648438e-01	0.523437500000000
4.765625e-01	0.539062500000000
4.843750e-01	0.531250000000000
4.843750e-01	0.539062500000000
4.707031e-01	0.527343750000000
5.644531e-01	0.433593750000000
5.488281e-01	0.449218750000000
4.863281e-01	0.511718750000000
5.175781e-01	0.480468750000000
5.800781e-01	0.417968750000000
3.945312e-01	0.394531250000000
4.550781e-01	0.457031250000000
4.863281e-01	0.488281250000000
4.257812e-01	0.425781250000000
6.582031e-01	0.660156250000000
4.101562e-01	0.410156250000000
4.707031e-01	0.472656250000000
4.414062e-01	0.441406250000000
3.789062e-01	0.367187500000000
3.906250e-01	0.359375000000000
3.906250e-01	0.367187500000000
3.671875e-01	0.382812500000000
3.710938e-01	0.375000000000000
3.750000e-01	0.382812500000000
3.789062e-01	0.378906250000000
3.906250e-01	0.382812500000000
3.886719e-01	0.386718750000000
6.074219e-01	0.390625000000000
6.093750e-01	0.394531250000000
6.230469e-01	0.375000000000000
6.250000e-01	0.378906250000000
4.062500e-01	0.398437500000000
4.042969e-01	0.402343750000000
5.996094e-01	0.398437500000000
6.015625e-01	0.402343750000000
6.152344e-01	0.382812500000000
6.171875e-01	0.386718750000000
4.531250e-01	0.445312500000000
4.511719e-01	0.449218750000000
4.824219e-01	0.476562500000000
4.814453e-01	0.480468750000000
4.218750e-01	0.414062500000000
4.199219e-01	0.417968750000000
5.449219e-01	0.453125000000000
5.449219e-01	0.457031250000000
4.824219e-01	0.515625000000000
4.843750e-01	0.519531250000000
5.136719e-01	0.484375000000000
5.136719e-01	0.488281250000000
5.761719e-01	0.421875000000000
5.781250e-01	0.425781250000000
4.375000e-01	0.429687500000000
4.355469e-01	0.433593750000000
5.605469e-01	0.437500000000000
5.625000e-01	0.441406250000000
4.980469e-01	0.500000000000000
4.980469e-01	0.503906250000000
5.292969e-01	0.468750000000000
5.292969e-01	0.472656250000000
5.917969e-01	0.406250000000000
5.937500e-01	0.410156250000000
4.667969e-01	0.460937500000000
4.658203e-01	0.464843750000000
5.371094e-01	0.460937500000000
5.371094e-01	0.464843750000000
4.746094e-01	0.523437500000000
4.765625e-01	0.527343750000000
5.683594e-01	0.429687500000000
5.703125e-01	0.433593750000000
5.527344e-01	0.445312500000000
5.546875e-01	0.449218750000000
4.902344e-01	0.507812500000000
4.921875e-01	0.511718750000000
5.214844e-01	0.476562500000000
5.214844e-01	0.480468750000000
5.839844e-01	0.414062500000000
5.859375e-01	0.417968750000000
3.984375e-01	0.390625000000000
3.964844e-01	0.394531250000000
4.589844e-01	0.453125000000000
4.580078e-01	0.457031250000000
4.902344e-01	0.484375000000000
4.892578e-01	0.488281250000000
4.296875e-01	0.421875000000000
4.277344e-01	0.425781250000000
6.621094e-01	0.656250000000000
6.611328e-01	0.660156250000000
4.140625e-01	0.406250000000000
4.121094e-01	0.410156250000000
4.746094e-01	0.468750000000000
4.736328e-01	0.472656250000000
4.453125e-01	0.437500000000000
4.433594e-01	0.441406250000000
3.828125e-01	0.375000000000000
3.808594e-01	0.378906250000000
5.019531e-01	0.501953125000000
5.039062e-01	0.500000000000000
5.029297e-01	0.501953125000000
9.375000e-02	0.593750000000000
9.687500e-01	0.593750000000000
3.125000e-02	0.593750000000000
9.062500e-01	0.593750000000000
8.437500e-01	0.406250000000000
9.375000e-02	0.406250000000000
9.687500e-01	0.406250000000000
8.437500e-01	0.718750000000000
8.437500e-01	0.656250000000000
9.375000e-02	0.718750000000000
9.687500e-01	0.718750000000000
2.187500e-01	0.718750000000000
2.187500e-01	0.656250000000000
9.062500e-01	0.343750000000000
3.125000e-02	0.718750000000000
9.062500e-01	0.718750000000000
1.562500e-01	0.718750000000000
8.437500e-01	0.343750000000000
1.562500e-01	0.343750000000000
1.562500e-01	0.656250000000000
1.562500e-01	0.406250000000000
9.062500e-01	0.406250000000000
3.125000e-02	0.406250000000000
1.250000e-01	0.562500000000000
1.250000e-01	0.593750000000000
1	0.562500000000000
1	0.593750000000000
6.250000e-02	0.562500000000000
6.250000e-02	0.593750000000000
9.375000e-01	0.562500000000000
9.375000e-01	0.593750000000000
8.750000e-01	0.375000000000000
8.750000e-01	0.406250000000000
1.250000e-01	0.375000000000000
1.250000e-01	0.406250000000000
1	0.375000000000000
1	0.406250000000000
8.750000e-01	0.687500000000000
8.750000e-01	0.718750000000000
8.750000e-01	0.625000000000000
8.750000e-01	0.656250000000000
1.250000e-01	0.687500000000000
1.250000e-01	0.718750000000000
1	0.687500000000000
1	0.718750000000000
2.500000e-01	0.687500000000000
2.500000e-01	0.718750000000000
2.500000e-01	0.625000000000000
2.500000e-01	0.656250000000000
9.375000e-01	0.312500000000000
9.375000e-01	0.343750000000000
6.250000e-02	0.687500000000000
6.250000e-02	0.718750000000000
9.375000e-01	0.687500000000000
9.375000e-01	0.718750000000000
1.875000e-01	0.687500000000000
1.875000e-01	0.718750000000000
8.750000e-01	0.312500000000000
8.750000e-01	0.343750000000000
1.875000e-01	0.312500000000000
1.875000e-01	0.343750000000000
1.875000e-01	0.625000000000000
1.875000e-01	0.656250000000000
1.875000e-01	0.375000000000000
1.875000e-01	0.406250000000000
9.375000e-01	0.375000000000000
9.375000e-01	0.406250000000000
6.250000e-02	0.375000000000000
6.250000e-02	0.406250000000000
7.343750e-01	0.234375000000000
7.500000e-01	0.218750000000000
7.500000e-01	0.234375000000000
7.656250e-01	0.234375000000000
7.812500e-01	0.218750000000000
7.812500e-01	0.234375000000000
7.656250e-01	0.265625000000000
7.812500e-01	0.250000000000000
7.812500e-01	0.265625000000000
7.382812e-01	0.257812500000000
7.226562e-01	0.273437500000000
2.968750e-01	0.671875000000000
3.125000e-01	0.656250000000000
3.125000e-01	0.671875000000000
3.281250e-01	0.703125000000000
3.437500e-01	0.687500000000000
3.437500e-01	0.703125000000000
2.968750e-01	0.703125000000000
3.125000e-01	0.687500000000000
3.125000e-01	0.703125000000000
3.203125e-01	0.679687500000000
4.062500e-01	0.718750000000000
4.375000e-01	0.687500000000000
4.375000e-01	0.718750000000000
3.593750e-01	0.671875000000000
3.750000e-01	0.656250000000000
3.750000e-01	0.671875000000000
3.281250e-01	0.640625000000000
3.437500e-01	0.625000000000000
3.359375e-01	0.640625000000000
3.476562e-01	0.648437500000000
2.656250e-01	0.234375000000000
2.812500e-01	0.218750000000000
2.812500e-01	0.234375000000000
2.343750e-01	0.234375000000000
2.500000e-01	0.218750000000000
2.500000e-01	0.234375000000000
2.343750e-01	0.265625000000000
2.500000e-01	0.250000000000000
2.500000e-01	0.265625000000000
2.578125e-01	0.257812500000000
7.500000e-01	0.250000000000000
7.500000e-01	0.257812500000000
7.304688e-01	0.265625000000000
7.343750e-01	0.273437500000000
3.281250e-01	0.671875000000000
3.281250e-01	0.679687500000000
3.554688e-01	0.640625000000000
3.593750e-01	0.648437500000000
2.656250e-01	0.250000000000000
2.617188e-01	0.257812500000000
2.968750e-01	0.359375000000000
3.125000e-01	0.343750000000000
3.125000e-01	0.359375000000000
3.203125e-01	0.335937500000000
3.242188e-01	0.328125000000000
3.281250e-01	0.335937500000000
3.593750e-01	0.296875000000000
3.750000e-01	0.281250000000000
3.750000e-01	0.296875000000000
3.320312e-01	0.320312500000000
3.437500e-01	0.312500000000000
3.437500e-01	0.320312500000000
3.242188e-01	0.324218750000000
3.906250e-01	0.546875000000000
4.062500e-01	0.531250000000000
4.062500e-01	0.546875000000000
4.140625e-01	0.570312500000000
4.218750e-01	0.562500000000000
4.179688e-01	0.570312500000000
4.531250e-01	0.609375000000000
4.687500e-01	0.593750000000000
4.687500e-01	0.609375000000000
4.296875e-01	0.585937500000000
4.375000e-01	0.578125000000000
4.375000e-01	0.585937500000000
4.160156e-01	0.582031250000000
3.164062e-01	0.304687500000000
3.281250e-01	0.296875000000000
3.281250e-01	0.304687500000000
3.046875e-01	0.320312500000000
3.085938e-01	0.312500000000000
3.125000e-01	0.320312500000000
3.085938e-01	0.308593750000000
4.296875e-01	0.554687500000000
4.375000e-01	0.546875000000000
4.335938e-01	0.554687500000000
4.453125e-01	0.570312500000000
4.531250e-01	0.562500000000000
4.531250e-01	0.570312500000000
4.316406e-01	0.566406250000000
3.984375e-01	0.585937500000000
4.062500e-01	0.578125000000000
4.023438e-01	0.585937500000000
4.140625e-01	0.601562500000000
4.218750e-01	0.593750000000000
4.218750e-01	0.601562500000000
4.082031e-01	0.589843750000000
4.238281e-01	0.574218750000000
6.796875e-01	0.304687500000000
6.875000e-01	0.296875000000000
6.835938e-01	0.304687500000000
6.953125e-01	0.320312500000000
7.031250e-01	0.312500000000000
7.031250e-01	0.320312500000000
6.894531e-01	0.308593750000000
3.281250e-01	0.390625000000000
3.437500e-01	0.375000000000000
3.437500e-01	0.390625000000000
3.515625e-01	0.367187500000000
3.554688e-01	0.359375000000000
3.593750e-01	0.367187500000000
3.906250e-01	0.328125000000000
4.062500e-01	0.312500000000000
4.062500e-01	0.328125000000000
3.632812e-01	0.351562500000000
3.750000e-01	0.343750000000000
3.750000e-01	0.351562500000000
3.554688e-01	0.355468750000000
4.453125e-01	0.539062500000000
4.531250e-01	0.531250000000000
4.492188e-01	0.539062500000000
4.843750e-01	0.578125000000000
5.000000e-01	0.562500000000000
5.000000e-01	0.578125000000000
4.609375e-01	0.554687500000000
4.687500e-01	0.546875000000000
4.687500e-01	0.554687500000000
4.472656e-01	0.550781250000000
3.710938e-01	0.371093750000000
4.628906e-01	0.535156250000000
3.476562e-01	0.335937500000000
3.593750e-01	0.328125000000000
3.593750e-01	0.335937500000000
3.359375e-01	0.351562500000000
3.398438e-01	0.343750000000000
3.437500e-01	0.351562500000000
3.398438e-01	0.339843750000000
6.406250e-01	0.296875000000000
6.562500e-01	0.281250000000000
6.562500e-01	0.296875000000000
6.640625e-01	0.320312500000000
6.718750e-01	0.312500000000000
6.679688e-01	0.320312500000000
7.031250e-01	0.359375000000000
7.187500e-01	0.343750000000000
7.187500e-01	0.359375000000000
6.796875e-01	0.335937500000000
6.875000e-01	0.328125000000000
6.875000e-01	0.335937500000000
6.660156e-01	0.332031250000000
6.093750e-01	0.328125000000000
6.250000e-01	0.312500000000000
6.250000e-01	0.328125000000000
6.328125e-01	0.351562500000000
6.406250e-01	0.343750000000000
6.367188e-01	0.351562500000000
6.718750e-01	0.390625000000000
6.875000e-01	0.375000000000000
6.875000e-01	0.390625000000000
6.484375e-01	0.367187500000000
6.562500e-01	0.359375000000000
6.562500e-01	0.367187500000000
6.347656e-01	0.363281250000000
6.816406e-01	0.316406250000000
6.484375e-01	0.335937500000000
6.562500e-01	0.328125000000000
6.523438e-01	0.335937500000000
6.640625e-01	0.351562500000000
6.718750e-01	0.343750000000000
6.718750e-01	0.351562500000000
6.503906e-01	0.347656250000000
4.394531e-01	0.558593750000000
4.550781e-01	0.542968750000000
6.582031e-01	0.339843750000000
6.269531e-01	0.371093750000000
6.738281e-01	0.324218750000000
6.425781e-01	0.355468750000000
3.320312e-01	0.332031250000000
3.632812e-01	0.363281250000000
3.476562e-01	0.347656250000000
3.164062e-01	0.316406250000000
3.281250e-01	0.320312500000000
3.261719e-01	0.324218750000000
4.199219e-01	0.578125000000000
4.218750e-01	0.582031250000000
3.125000e-01	0.304687500000000
3.105469e-01	0.308593750000000
4.355469e-01	0.562500000000000
4.375000e-01	0.566406250000000
4.121094e-01	0.585937500000000
4.140625e-01	0.589843750000000
4.277344e-01	0.570312500000000
4.296875e-01	0.574218750000000
6.933594e-01	0.304687500000000
6.953125e-01	0.308593750000000
3.593750e-01	0.351562500000000
3.574219e-01	0.355468750000000
4.511719e-01	0.546875000000000
4.531250e-01	0.550781250000000
3.750000e-01	0.367187500000000
3.730469e-01	0.371093750000000
4.667969e-01	0.531250000000000
4.687500e-01	0.535156250000000
3.437500e-01	0.335937500000000
3.417969e-01	0.339843750000000
6.699219e-01	0.328125000000000
6.718750e-01	0.332031250000000
6.386719e-01	0.359375000000000
6.406250e-01	0.363281250000000
6.855469e-01	0.312500000000000
6.875000e-01	0.316406250000000
6.542969e-01	0.343750000000000
6.562500e-01	0.347656250000000
4.433594e-01	0.554687500000000
4.453125e-01	0.558593750000000
4.589844e-01	0.539062500000000
4.609375e-01	0.542968750000000
6.621094e-01	0.335937500000000
6.640625e-01	0.339843750000000
6.308594e-01	0.367187500000000
6.328125e-01	0.371093750000000
6.777344e-01	0.320312500000000
6.796875e-01	0.324218750000000
6.464844e-01	0.351562500000000
6.484375e-01	0.355468750000000
3.359375e-01	0.328125000000000
3.339844e-01	0.332031250000000
3.671875e-01	0.359375000000000
3.652344e-01	0.363281250000000
3.515625e-01	0.343750000000000
3.496094e-01	0.347656250000000
3.203125e-01	0.312500000000000
3.183594e-01	0.316406250000000
4.882812e-01	0.496093750000000
4.902344e-01	0.492187500000000
4.921875e-01	0.496093750000000
4.941406e-01	0.488281250000000
5.000000e-01	0.484375000000000
5.000000e-01	0.488281250000000
4.902344e-01	0.490234375000000
4.970703e-01	0.501953125000000
5.117188e-01	0.496093750000000
5.156250e-01	0.492187500000000
5.156250e-01	0.496093750000000
5.039062e-01	0.488281250000000
5.078125e-01	0.484375000000000
5.058594e-01	0.488281250000000
5.087891e-01	0.490234375000000
5.039062e-01	0.511718750000000
5.058594e-01	0.507812500000000
5.078125e-01	0.511718750000000
5.097656e-01	0.503906250000000
5.156250e-01	0.500000000000000
5.156250e-01	0.503906250000000
5.058594e-01	0.505859375000000
6.171875e-01	0.648437500000000
6.250000e-01	0.640625000000000
6.250000e-01	0.648437500000000
6.289062e-01	0.636718750000000
6.308594e-01	0.632812500000000
6.328125e-01	0.636718750000000
6.484375e-01	0.617187500000000
6.562500e-01	0.609375000000000
6.562500e-01	0.617187500000000
6.347656e-01	0.628906250000000
6.406250e-01	0.625000000000000
6.406250e-01	0.628906250000000
6.308594e-01	0.630859375000000
5.546875e-01	0.585937500000000
5.625000e-01	0.578125000000000
5.625000e-01	0.585937500000000
5.664062e-01	0.574218750000000
5.683594e-01	0.570312500000000
5.703125e-01	0.574218750000000
5.859375e-01	0.554687500000000
5.937500e-01	0.546875000000000
5.937500e-01	0.554687500000000
5.722656e-01	0.566406250000000
5.781250e-01	0.562500000000000
5.781250e-01	0.566406250000000
5.683594e-01	0.568359375000000
5.234375e-01	0.554687500000000
5.312500e-01	0.546875000000000
5.312500e-01	0.554687500000000
5.351562e-01	0.542968750000000
5.371094e-01	0.539062500000000
5.390625e-01	0.542968750000000
5.546875e-01	0.523437500000000
5.625000e-01	0.515625000000000
5.625000e-01	0.523437500000000
5.410156e-01	0.535156250000000
5.468750e-01	0.531250000000000
5.468750e-01	0.535156250000000
5.371094e-01	0.537109375000000
5.859375e-01	0.617187500000000
5.937500e-01	0.609375000000000
5.937500e-01	0.617187500000000
5.976562e-01	0.605468750000000
5.996094e-01	0.601562500000000
6.015625e-01	0.605468750000000
6.171875e-01	0.585937500000000
6.250000e-01	0.578125000000000
6.250000e-01	0.585937500000000
6.035156e-01	0.597656250000000
6.093750e-01	0.593750000000000
6.093750e-01	0.597656250000000
5.996094e-01	0.599609375000000
6.015625e-01	0.632812500000000
6.093750e-01	0.625000000000000
6.093750e-01	0.632812500000000
6.132812e-01	0.621093750000000
6.152344e-01	0.617187500000000
6.171875e-01	0.621093750000000
6.328125e-01	0.601562500000000
6.406250e-01	0.593750000000000
6.406250e-01	0.601562500000000
6.191406e-01	0.613281250000000
6.250000e-01	0.609375000000000
6.250000e-01	0.613281250000000
6.152344e-01	0.615234375000000
5.390625e-01	0.570312500000000
5.468750e-01	0.562500000000000
5.468750e-01	0.570312500000000
5.507812e-01	0.558593750000000
5.527344e-01	0.554687500000000
5.546875e-01	0.558593750000000
5.703125e-01	0.539062500000000
5.781250e-01	0.531250000000000
5.781250e-01	0.539062500000000
5.566406e-01	0.550781250000000
5.625000e-01	0.546875000000000
5.625000e-01	0.550781250000000
5.527344e-01	0.552734375000000
5.703125e-01	0.601562500000000
5.781250e-01	0.593750000000000
5.781250e-01	0.601562500000000
5.820312e-01	0.589843750000000
5.839844e-01	0.585937500000000
5.859375e-01	0.589843750000000
6.015625e-01	0.570312500000000
6.093750e-01	0.562500000000000
6.093750e-01	0.570312500000000
5.878906e-01	0.582031250000000
5.937500e-01	0.578125000000000
5.937500e-01	0.582031250000000
5.839844e-01	0.583984375000000
5.078125e-01	0.539062500000000
5.156250e-01	0.531250000000000
5.156250e-01	0.539062500000000
5.195312e-01	0.527343750000000
5.214844e-01	0.523437500000000
5.234375e-01	0.527343750000000
5.390625e-01	0.507812500000000
5.468750e-01	0.500000000000000
5.468750e-01	0.507812500000000
5.253906e-01	0.519531250000000
5.312500e-01	0.515625000000000
5.312500e-01	0.519531250000000
5.214844e-01	0.521484375000000
6.328125e-01	0.664062500000000
6.406250e-01	0.656250000000000
6.406250e-01	0.664062500000000
6.445312e-01	0.652343750000000
6.464844e-01	0.648437500000000
6.484375e-01	0.652343750000000
6.640625e-01	0.632812500000000
6.718750e-01	0.625000000000000
6.718750e-01	0.632812500000000
6.503906e-01	0.644531250000000
6.562500e-01	0.640625000000000
6.562500e-01	0.644531250000000
6.464844e-01	0.646484375000000
5.273438e-01	0.535156250000000
5.292969e-01	0.531250000000000
5.312500e-01	0.535156250000000
5.332031e-01	0.527343750000000
5.390625e-01	0.523437500000000
5.390625e-01	0.527343750000000
5.292969e-01	0.529296875000000
5.898438e-01	0.597656250000000
5.917969e-01	0.593750000000000
5.937500e-01	0.597656250000000
5.957031e-01	0.589843750000000
6.015625e-01	0.585937500000000
6.015625e-01	0.589843750000000
5.917969e-01	0.591796875000000
5.644531e-01	0.558593750000000
5.703125e-01	0.554687500000000
5.703125e-01	0.558593750000000
5.585938e-01	0.566406250000000
5.605469e-01	0.562500000000000
5.625000e-01	0.566406250000000
5.605469e-01	0.560546875000000
6.210938e-01	0.628906250000000
6.230469e-01	0.625000000000000
6.250000e-01	0.628906250000000
6.269531e-01	0.621093750000000
6.328125e-01	0.617187500000000
6.328125e-01	0.621093750000000
6.230469e-01	0.623046875000000
6.113281e-01	0.605468750000000
6.171875e-01	0.601562500000000
6.171875e-01	0.605468750000000
6.054688e-01	0.613281250000000
6.074219e-01	0.609375000000000
6.093750e-01	0.613281250000000
6.074219e-01	0.607421875000000
5.488281e-01	0.542968750000000
5.546875e-01	0.539062500000000
5.546875e-01	0.542968750000000
5.429688e-01	0.550781250000000
5.449219e-01	0.546875000000000
5.468750e-01	0.550781250000000
5.449219e-01	0.544921875000000
5.800781e-01	0.574218750000000
5.859375e-01	0.570312500000000
5.859375e-01	0.574218750000000
5.742188e-01	0.582031250000000
5.761719e-01	0.578125000000000
5.781250e-01	0.582031250000000
5.761719e-01	0.576171875000000
6.425781e-01	0.636718750000000
6.484375e-01	0.632812500000000
6.484375e-01	0.636718750000000
6.367188e-01	0.644531250000000
6.386719e-01	0.640625000000000
6.406250e-01	0.644531250000000
6.386719e-01	0.638671875000000
5.175781e-01	0.511718750000000
5.234375e-01	0.507812500000000
5.234375e-01	0.511718750000000
5.117188e-01	0.519531250000000
5.136719e-01	0.515625000000000
5.156250e-01	0.519531250000000
5.136719e-01	0.513671875000000
5.048828e-01	0.494140625000000
6.523438e-01	0.660156250000000
6.542969e-01	0.656250000000000
6.562500e-01	0.660156250000000
6.582031e-01	0.652343750000000
6.640625e-01	0.648437500000000
6.640625e-01	0.652343750000000
6.542969e-01	0.654296875000000
4.980469e-01	0.498046875000000
5.009766e-01	0.498046875000000
4.941406e-01	0.494140625000000
6.503906e-01	0.650390625000000
5.097656e-01	0.509765625000000
6.347656e-01	0.634765625000000
5.722656e-01	0.572265625000000
5.410156e-01	0.541015625000000
6.035156e-01	0.603515625000000
6.191406e-01	0.619140625000000
5.566406e-01	0.556640625000000
5.878906e-01	0.587890625000000
5.253906e-01	0.525390625000000
6.425781e-01	0.642578125000000
5.175781e-01	0.517578125000000
5.800781e-01	0.580078125000000
5.488281e-01	0.548828125000000
6.113281e-01	0.611328125000000
5.957031e-01	0.595703125000000
5.332031e-01	0.533203125000000
5.644531e-01	0.564453125000000
6.269531e-01	0.626953125000000
4.921875e-01	0.488281250000000
4.912109e-01	0.490234375000000
4.990234e-01	0.500000000000000
5.000000e-01	0.501953125000000
5.107422e-01	0.488281250000000
5.117188e-01	0.490234375000000
5.078125e-01	0.503906250000000
5.068359e-01	0.505859375000000
6.328125e-01	0.628906250000000
6.318359e-01	0.630859375000000
5.703125e-01	0.566406250000000
5.693359e-01	0.568359375000000
5.390625e-01	0.535156250000000
5.380859e-01	0.537109375000000
6.015625e-01	0.597656250000000
6.005859e-01	0.599609375000000
6.171875e-01	0.613281250000000
6.162109e-01	0.615234375000000
5.546875e-01	0.550781250000000
5.537109e-01	0.552734375000000
5.859375e-01	0.582031250000000
5.849609e-01	0.583984375000000
5.234375e-01	0.519531250000000
5.224609e-01	0.521484375000000
6.484375e-01	0.644531250000000
6.474609e-01	0.646484375000000
5.312500e-01	0.527343750000000
5.302734e-01	0.529296875000000
5.937500e-01	0.589843750000000
5.927734e-01	0.591796875000000
5.625000e-01	0.558593750000000
5.615234e-01	0.560546875000000
6.250000e-01	0.621093750000000
6.240234e-01	0.623046875000000
6.093750e-01	0.605468750000000
6.083984e-01	0.607421875000000
5.468750e-01	0.542968750000000
5.458984e-01	0.544921875000000
5.781250e-01	0.574218750000000
5.771484e-01	0.576171875000000
6.406250e-01	0.636718750000000
6.396484e-01	0.638671875000000
5.156250e-01	0.511718750000000
5.146484e-01	0.513671875000000
5.068359e-01	0.492187500000000
5.078125e-01	0.494140625000000
6.562500e-01	0.652343750000000
6.552734e-01	0.654296875000000
5.000000e-01	0.496093750000000
4.990234e-01	0.498046875000000
5.029297e-01	0.496093750000000
5.039062e-01	0.498046875000000
4.960938e-01	0.492187500000000
4.951172e-01	0.494140625000000
6.523438e-01	0.648437500000000
6.513672e-01	0.650390625000000
5.117188e-01	0.507812500000000
5.107422e-01	0.509765625000000
6.367188e-01	0.632812500000000
6.357422e-01	0.634765625000000
5.742188e-01	0.570312500000000
5.732422e-01	0.572265625000000
5.429688e-01	0.539062500000000
5.419922e-01	0.541015625000000
6.054688e-01	0.601562500000000
6.044922e-01	0.603515625000000
6.210938e-01	0.617187500000000
6.201172e-01	0.619140625000000
5.585938e-01	0.554687500000000
5.576172e-01	0.556640625000000
5.898438e-01	0.585937500000000
5.888672e-01	0.587890625000000
5.273438e-01	0.523437500000000
5.263672e-01	0.525390625000000
6.445312e-01	0.640625000000000
6.435547e-01	0.642578125000000
5.195312e-01	0.515625000000000
5.185547e-01	0.517578125000000
5.820312e-01	0.578125000000000
5.810547e-01	0.580078125000000
5.507812e-01	0.546875000000000
5.498047e-01	0.548828125000000
6.132812e-01	0.609375000000000
6.123047e-01	0.611328125000000
5.976562e-01	0.593750000000000
5.966797e-01	0.595703125000000
5.351562e-01	0.531250000000000
5.341797e-01	0.533203125000000
5.664062e-01	0.562500000000000
5.654297e-01	0.564453125000000
6.289062e-01	0.625000000000000
6.279297e-01	0.626953125000000
9.687500e-01	0.781250000000000
8.437500e-01	0.468750000000000
9.375000e-02	0.468750000000000
9.687500e-01	0.468750000000000
7.812500e-01	0.468750000000000
3.125000e-02	0.468750000000000
9.062500e-01	0.468750000000000
2.187500e-01	0.468750000000000
2.187500e-01	0.406250000000000
1.562500e-01	0.468750000000000
7.812500e-01	0.718750000000000
2.812500e-01	0.468750000000000
7.187500e-01	0.468750000000000
7.031250e-01	0.531250000000000
7.812500e-01	0.406250000000000
2.656250e-01	0.531250000000000
3.125000e-02	0.781250000000000
1	0.750000000000000
1	0.781250000000000
8.750000e-01	0.437500000000000
8.750000e-01	0.468750000000000
1.250000e-01	0.437500000000000
1.250000e-01	0.468750000000000
1	0.437500000000000
1	0.468750000000000
8.125000e-01	0.437500000000000
8.125000e-01	0.468750000000000
6.250000e-02	0.437500000000000
6.250000e-02	0.468750000000000
9.375000e-01	0.437500000000000
9.375000e-01	0.468750000000000
2.500000e-01	0.437500000000000
2.500000e-01	0.468750000000000
2.500000e-01	0.375000000000000
2.500000e-01	0.406250000000000
1.875000e-01	0.437500000000000
1.875000e-01	0.468750000000000
8.125000e-01	0.687500000000000
8.125000e-01	0.718750000000000
3.125000e-01	0.437500000000000
3.125000e-01	0.468750000000000
7.500000e-01	0.437500000000000
7.500000e-01	0.468750000000000
7.343750e-01	0.500000000000000
7.343750e-01	0.531250000000000
8.125000e-01	0.375000000000000
8.125000e-01	0.406250000000000
2.968750e-01	0.500000000000000
2.968750e-01	0.531250000000000
6.250000e-02	0.750000000000000
6.250000e-02	0.781250000000000
3.593750e-01	0.546875000000000
3.593750e-01	0.515625000000000
3.281250e-01	0.546875000000000
7.968750e-01	0.265625000000000
6.718750e-01	0.546875000000000
6.718750e-01	0.515625000000000
6.406250e-01	0.546875000000000
1.562500e-01	0.218750000000000
1.875000e-01	0.187500000000000
1.718750e-01	0.218750000000000
2.031250e-01	0.265625000000000
6.093750e-01	0.515625000000000
3.281250e-01	0.515625000000000
6.406250e-01	0.515625000000000
3.750000e-01	0.531250000000000
3.750000e-01	0.546875000000000
3.750000e-01	0.500000000000000
3.750000e-01	0.515625000000000
3.437500e-01	0.531250000000000
3.437500e-01	0.546875000000000
8.046875e-01	0.250000000000000
8.125000e-01	0.265625000000000
6.875000e-01	0.531250000000000
6.875000e-01	0.546875000000000
6.875000e-01	0.500000000000000
6.875000e-01	0.515625000000000
6.562500e-01	0.531250000000000
6.562500e-01	0.546875000000000
2.187500e-01	0.250000000000000
2.187500e-01	0.265625000000000
6.250000e-01	0.500000000000000
6.250000e-01	0.515625000000000
3.437500e-01	0.500000000000000
3.437500e-01	0.515625000000000
6.562500e-01	0.500000000000000
6.562500e-01	0.515625000000000
3.320312e-01	0.664062500000000
5.546875e-01	0.507812500000000
5.703125e-01	0.507812500000000
3.398438e-01	0.656250000000000
3.437500e-01	0.664062500000000
5.625000e-01	0.500000000000000
5.625000e-01	0.507812500000000
5.781250e-01	0.500000000000000
5.781250e-01	0.507812500000000
3.281250e-01	0.609375000000000
3.437500e-01	0.593750000000000
3.437500e-01	0.609375000000000
3.515625e-01	0.632812500000000
3.593750e-01	0.625000000000000
3.593750e-01	0.632812500000000
3.906250e-01	0.671875000000000
4.062500e-01	0.656250000000000
4.062500e-01	0.671875000000000
3.671875e-01	0.648437500000000
3.750000e-01	0.640625000000000
3.750000e-01	0.648437500000000
3.554688e-01	0.644531250000000
3.359375e-01	0.648437500000000
3.437500e-01	0.640625000000000
3.437500e-01	0.648437500000000
3.515625e-01	0.664062500000000
3.593750e-01	0.656250000000000
3.593750e-01	0.664062500000000
3.476562e-01	0.652343750000000
2.656250e-01	0.328125000000000
2.812500e-01	0.312500000000000
2.812500e-01	0.328125000000000
2.890625e-01	0.304687500000000
2.929688e-01	0.296875000000000
2.968750e-01	0.304687500000000
3.281250e-01	0.265625000000000
3.437500e-01	0.250000000000000
3.437500e-01	0.265625000000000
3.007812e-01	0.289062500000000
3.125000e-01	0.281250000000000
3.125000e-01	0.289062500000000
2.929688e-01	0.292968750000000
3.593750e-01	0.578125000000000
3.750000e-01	0.562500000000000
3.750000e-01	0.578125000000000
3.828125e-01	0.601562500000000
3.906250e-01	0.593750000000000
3.867188e-01	0.601562500000000
4.218750e-01	0.640625000000000
4.375000e-01	0.625000000000000
4.375000e-01	0.640625000000000
3.984375e-01	0.617187500000000
4.062500e-01	0.609375000000000
4.062500e-01	0.617187500000000
3.867188e-01	0.613281250000000
4.003906e-01	0.597656250000000
6.718750e-01	0.265625000000000
6.875000e-01	0.250000000000000
6.875000e-01	0.265625000000000
6.953125e-01	0.289062500000000
7.031250e-01	0.281250000000000
6.992188e-01	0.289062500000000
7.343750e-01	0.328125000000000
7.500000e-01	0.312500000000000
7.500000e-01	0.328125000000000
7.109375e-01	0.304687500000000
7.187500e-01	0.296875000000000
7.187500e-01	0.304687500000000
6.972656e-01	0.300781250000000
3.671875e-01	0.617187500000000
3.750000e-01	0.609375000000000
3.750000e-01	0.617187500000000
3.828125e-01	0.632812500000000
3.906250e-01	0.625000000000000
3.906250e-01	0.632812500000000
3.710938e-01	0.628906250000000
7.109375e-01	0.273437500000000
7.187500e-01	0.265625000000000
7.187500e-01	0.273437500000000
7.265625e-01	0.289062500000000
7.343750e-01	0.281250000000000
7.343750e-01	0.289062500000000
7.148438e-01	0.285156250000000
3.789062e-01	0.621093750000000
3.925781e-01	0.605468750000000
3.632812e-01	0.636718750000000
7.050781e-01	0.292968750000000
7.031250e-01	0.671875000000000
7.187500e-01	0.656250000000000
7.187500e-01	0.671875000000000
6.718750e-01	0.703125000000000
6.875000e-01	0.687500000000000
6.875000e-01	0.703125000000000
7.031250e-01	0.703125000000000
7.187500e-01	0.687500000000000
7.187500e-01	0.703125000000000
6.796875e-01	0.679687500000000
6.875000e-01	0.671875000000000
6.875000e-01	0.679687500000000
6.406250e-01	0.703125000000000
6.562500e-01	0.687500000000000
6.562500e-01	0.703125000000000
6.640625e-01	0.679687500000000
6.718750e-01	0.671875000000000
6.718750e-01	0.679687500000000
7.031250e-01	0.640625000000000
7.187500e-01	0.625000000000000
7.187500e-01	0.640625000000000
6.796875e-01	0.664062500000000
6.875000e-01	0.656250000000000
6.875000e-01	0.664062500000000
6.679688e-01	0.667968750000000
3.007812e-01	0.300781250000000
2.890625e-01	0.273437500000000
2.968750e-01	0.265625000000000
2.968750e-01	0.273437500000000
2.734375e-01	0.289062500000000
2.812500e-01	0.281250000000000
2.812500e-01	0.289062500000000
2.851562e-01	0.285156250000000
3.593750e-01	0.640625000000000
3.593750e-01	0.644531250000000
3.515625e-01	0.648437500000000
3.515625e-01	0.652343750000000
2.968750e-01	0.289062500000000
2.949219e-01	0.292968750000000
3.906250e-01	0.609375000000000
3.906250e-01	0.613281250000000
4.042969e-01	0.593750000000000
4.062500e-01	0.597656250000000
7.011719e-01	0.296875000000000
7.031250e-01	0.300781250000000
3.750000e-01	0.625000000000000
3.750000e-01	0.628906250000000
7.187500e-01	0.281250000000000
7.187500e-01	0.285156250000000
3.828125e-01	0.617187500000000
3.828125e-01	0.621093750000000
3.964844e-01	0.601562500000000
3.984375e-01	0.605468750000000
3.671875e-01	0.632812500000000
3.671875e-01	0.636718750000000
7.109375e-01	0.289062500000000
7.109375e-01	0.292968750000000
6.718750e-01	0.664062500000000
6.718750e-01	0.667968750000000
3.046875e-01	0.296875000000000
3.027344e-01	0.300781250000000
2.890625e-01	0.281250000000000
2.871094e-01	0.285156250000000
3.515625e-01	0.382812500000000
3.593750e-01	0.375000000000000
3.593750e-01	0.382812500000000
3.632812e-01	0.371093750000000
3.671875e-01	0.367187500000000
3.671875e-01	0.371093750000000
3.828125e-01	0.351562500000000
3.906250e-01	0.343750000000000
3.906250e-01	0.351562500000000
3.710938e-01	0.363281250000000
3.750000e-01	0.359375000000000
3.750000e-01	0.363281250000000
3.652344e-01	0.365234375000000
6.171875e-01	0.351562500000000
6.250000e-01	0.343750000000000
6.250000e-01	0.351562500000000
6.289062e-01	0.363281250000000
6.328125e-01	0.359375000000000
6.328125e-01	0.363281250000000
6.484375e-01	0.382812500000000
6.562500e-01	0.375000000000000
6.562500e-01	0.382812500000000
6.367188e-01	0.371093750000000
6.406250e-01	0.367187500000000
6.406250e-01	0.371093750000000
6.308594e-01	0.369140625000000
4.453125e-01	0.523437500000000
4.531250e-01	0.515625000000000
4.531250e-01	0.523437500000000
4.570312e-01	0.535156250000000
4.609375e-01	0.531250000000000
4.609375e-01	0.535156250000000
4.765625e-01	0.554687500000000
4.843750e-01	0.546875000000000
4.843750e-01	0.554687500000000
4.648438e-01	0.542968750000000
4.687500e-01	0.539062500000000
4.687500e-01	0.542968750000000
4.589844e-01	0.541015625000000
4.296875e-01	0.539062500000000
4.375000e-01	0.531250000000000
4.375000e-01	0.539062500000000
4.414062e-01	0.550781250000000
4.453125e-01	0.546875000000000
4.453125e-01	0.550781250000000
4.609375e-01	0.570312500000000
4.687500e-01	0.562500000000000
4.687500e-01	0.570312500000000
4.492188e-01	0.558593750000000
4.531250e-01	0.554687500000000
4.531250e-01	0.558593750000000
4.433594e-01	0.556640625000000
6.367188e-01	0.355468750000000
6.406250e-01	0.351562500000000
6.406250e-01	0.355468750000000
6.445312e-01	0.363281250000000
6.484375e-01	0.359375000000000
6.484375e-01	0.363281250000000
6.386719e-01	0.361328125000000
4.648438e-01	0.527343750000000
4.687500e-01	0.523437500000000
4.687500e-01	0.527343750000000
4.726562e-01	0.535156250000000
4.765625e-01	0.531250000000000
4.765625e-01	0.535156250000000
4.667969e-01	0.533203125000000
3.710938e-01	0.378906250000000
3.750000e-01	0.375000000000000
3.750000e-01	0.378906250000000
3.789062e-01	0.371093750000000
3.828125e-01	0.367187500000000
3.828125e-01	0.371093750000000
3.730469e-01	0.373046875000000
4.492188e-01	0.542968750000000
4.531250e-01	0.539062500000000
4.531250e-01	0.542968750000000
4.570312e-01	0.550781250000000
4.609375e-01	0.546875000000000
4.609375e-01	0.550781250000000
4.511719e-01	0.548828125000000
3.632812e-01	0.355468750000000
3.671875e-01	0.351562500000000
3.671875e-01	0.355468750000000
3.554688e-01	0.363281250000000
3.593750e-01	0.359375000000000
3.593750e-01	0.363281250000000
3.574219e-01	0.357421875000000
6.425781e-01	0.357421875000000
6.210938e-01	0.371093750000000
6.250000e-01	0.367187500000000
6.250000e-01	0.371093750000000
6.289062e-01	0.378906250000000
6.328125e-01	0.375000000000000
6.328125e-01	0.378906250000000
6.269531e-01	0.373046875000000
4.550781e-01	0.544921875000000
4.335938e-01	0.558593750000000
4.375000e-01	0.554687500000000
4.375000e-01	0.558593750000000
4.414062e-01	0.566406250000000
4.453125e-01	0.562500000000000
4.453125e-01	0.566406250000000
4.394531e-01	0.560546875000000
6.347656e-01	0.365234375000000
4.628906e-01	0.537109375000000
4.472656e-01	0.552734375000000
3.671875e-01	0.398437500000000
3.750000e-01	0.390625000000000
3.750000e-01	0.398437500000000
3.789062e-01	0.386718750000000
3.828125e-01	0.382812500000000
3.828125e-01	0.386718750000000
3.984375e-01	0.367187500000000
4.062500e-01	0.359375000000000
4.062500e-01	0.367187500000000
3.867188e-01	0.378906250000000
3.906250e-01	0.375000000000000
3.906250e-01	0.378906250000000
3.808594e-01	0.380859375000000
4.296875e-01	0.460937500000000
4.375000e-01	0.453125000000000
4.375000e-01	0.460937500000000
4.414062e-01	0.449218750000000
4.453125e-01	0.445312500000000
4.453125e-01	0.449218750000000
4.609375e-01	0.429687500000000
4.687500e-01	0.421875000000000
4.687500e-01	0.429687500000000
4.492188e-01	0.441406250000000
4.531250e-01	0.437500000000000
4.531250e-01	0.441406250000000
4.433594e-01	0.443359375000000
4.609375e-01	0.492187500000000
4.687500e-01	0.484375000000000
4.687500e-01	0.492187500000000
4.726562e-01	0.480468750000000
4.746094e-01	0.476562500000000
4.765625e-01	0.480468750000000
4.921875e-01	0.460937500000000
5.000000e-01	0.453125000000000
5.000000e-01	0.460937500000000
4.785156e-01	0.472656250000000
4.843750e-01	0.468750000000000
4.843750e-01	0.472656250000000
4.746094e-01	0.474609375000000
3.984375e-01	0.429687500000000
4.062500e-01	0.421875000000000
4.062500e-01	0.429687500000000
4.101562e-01	0.417968750000000
4.140625e-01	0.414062500000000
4.140625e-01	0.417968750000000
4.296875e-01	0.398437500000000
4.375000e-01	0.390625000000000
4.375000e-01	0.398437500000000
4.179688e-01	0.410156250000000
4.218750e-01	0.406250000000000
4.218750e-01	0.410156250000000
4.121094e-01	0.412109375000000
6.484375e-01	0.679687500000000
6.562500e-01	0.671875000000000
6.562500e-01	0.679687500000000
6.601562e-01	0.667968750000000
6.621094e-01	0.664062500000000
6.640625e-01	0.667968750000000
6.796875e-01	0.648437500000000
6.875000e-01	0.640625000000000
6.875000e-01	0.648437500000000
6.660156e-01	0.660156250000000
6.718750e-01	0.656250000000000
6.718750e-01	0.660156250000000
6.621094e-01	0.662109375000000
4.140625e-01	0.445312500000000
4.218750e-01	0.437500000000000
4.218750e-01	0.445312500000000
4.257812e-01	0.433593750000000
4.296875e-01	0.429687500000000
4.296875e-01	0.433593750000000
4.453125e-01	0.414062500000000
4.531250e-01	0.406250000000000
4.531250e-01	0.414062500000000
4.335938e-01	0.425781250000000
4.375000e-01	0.421875000000000
4.375000e-01	0.425781250000000
4.277344e-01	0.427734375000000
4.453125e-01	0.476562500000000
4.531250e-01	0.468750000000000
4.531250e-01	0.476562500000000
4.570312e-01	0.464843750000000
4.589844e-01	0.460937500000000
4.609375e-01	0.464843750000000
4.765625e-01	0.445312500000000
4.843750e-01	0.437500000000000
4.843750e-01	0.445312500000000
4.628906e-01	0.457031250000000
4.687500e-01	0.453125000000000
4.687500e-01	0.457031250000000
4.589844e-01	0.458984375000000
3.828125e-01	0.414062500000000
3.906250e-01	0.406250000000000
3.906250e-01	0.414062500000000
3.945312e-01	0.402343750000000
3.984375e-01	0.398437500000000
3.984375e-01	0.402343750000000
4.140625e-01	0.382812500000000
4.218750e-01	0.375000000000000
4.218750e-01	0.382812500000000
4.023438e-01	0.394531250000000
4.062500e-01	0.390625000000000
4.062500e-01	0.394531250000000
3.964844e-01	0.396484375000000
5.703125e-01	0.398437500000000
5.781250e-01	0.390625000000000
5.781250e-01	0.398437500000000
5.820312e-01	0.410156250000000
5.859375e-01	0.406250000000000
5.859375e-01	0.410156250000000
6.015625e-01	0.429687500000000
6.093750e-01	0.421875000000000
6.093750e-01	0.429687500000000
5.898438e-01	0.417968750000000
5.937500e-01	0.414062500000000
5.937500e-01	0.417968750000000
5.839844e-01	0.416015625000000
5.078125e-01	0.460937500000000
5.156250e-01	0.453125000000000
5.156250e-01	0.460937500000000
5.195312e-01	0.472656250000000
5.234375e-01	0.468750000000000
5.214844e-01	0.472656250000000
5.390625e-01	0.492187500000000
5.468750e-01	0.484375000000000
5.468750e-01	0.492187500000000
5.273438e-01	0.480468750000000
5.312500e-01	0.476562500000000
5.312500e-01	0.480468750000000
5.205078e-01	0.478515625000000
4.882812e-01	0.503906250000000
4.921875e-01	0.500000000000000
4.921875e-01	0.503906250000000
4.960938e-01	0.511718750000000
5.000000e-01	0.507812500000000
5.000000e-01	0.511718750000000
4.902344e-01	0.509765625000000
5.390625e-01	0.429687500000000
5.468750e-01	0.421875000000000
5.468750e-01	0.429687500000000
5.507812e-01	0.441406250000000
5.546875e-01	0.437500000000000
5.546875e-01	0.441406250000000
5.703125e-01	0.460937500000000
5.781250e-01	0.453125000000000
5.781250e-01	0.460937500000000
5.585938e-01	0.449218750000000
5.625000e-01	0.445312500000000
5.625000e-01	0.449218750000000
5.527344e-01	0.447265625000000
5.546875e-01	0.414062500000000
5.625000e-01	0.406250000000000
5.625000e-01	0.414062500000000
5.664062e-01	0.425781250000000
5.703125e-01	0.421875000000000
5.703125e-01	0.425781250000000
5.859375e-01	0.445312500000000
5.937500e-01	0.437500000000000
5.937500e-01	0.445312500000000
5.742188e-01	0.433593750000000
5.781250e-01	0.429687500000000
5.781250e-01	0.433593750000000
5.683594e-01	0.431640625000000
4.609375e-01	0.507812500000000
4.687500e-01	0.500000000000000
4.687500e-01	0.507812500000000
4.726562e-01	0.519531250000000
4.765625e-01	0.515625000000000
4.765625e-01	0.519531250000000
4.921875e-01	0.539062500000000
5.000000e-01	0.531250000000000
5.000000e-01	0.539062500000000
4.804688e-01	0.527343750000000
4.843750e-01	0.523437500000000
4.843750e-01	0.527343750000000
4.746094e-01	0.525390625000000
5.234375e-01	0.445312500000000
5.312500e-01	0.437500000000000
5.312500e-01	0.445312500000000
5.351562e-01	0.457031250000000
5.390625e-01	0.453125000000000
5.371094e-01	0.457031250000000
5.546875e-01	0.476562500000000
5.625000e-01	0.468750000000000
5.625000e-01	0.476562500000000
5.429688e-01	0.464843750000000
5.468750e-01	0.460937500000000
5.468750e-01	0.464843750000000
5.361328e-01	0.462890625000000
4.648438e-01	0.472656250000000
4.667969e-01	0.468750000000000
4.687500e-01	0.472656250000000
4.707031e-01	0.464843750000000
4.765625e-01	0.460937500000000
4.765625e-01	0.464843750000000
4.667969e-01	0.466796875000000
5.898438e-01	0.402343750000000
5.937500e-01	0.398437500000000
5.937500e-01	0.402343750000000
5.976562e-01	0.410156250000000
6.015625e-01	0.406250000000000
6.015625e-01	0.410156250000000
5.917969e-01	0.408203125000000
5.273438e-01	0.464843750000000
5.312500e-01	0.460937500000000
5.292969e-01	0.464843750000000
5.351562e-01	0.472656250000000
5.390625e-01	0.468750000000000
5.390625e-01	0.472656250000000
5.283203e-01	0.470703125000000
5.585938e-01	0.433593750000000
5.625000e-01	0.429687500000000
5.625000e-01	0.433593750000000
5.664062e-01	0.441406250000000
5.703125e-01	0.437500000000000
5.703125e-01	0.441406250000000
5.605469e-01	0.439453125000000
4.414062e-01	0.433593750000000
4.453125e-01	0.429687500000000
4.453125e-01	0.433593750000000
4.335938e-01	0.441406250000000
4.375000e-01	0.437500000000000
4.375000e-01	0.441406250000000
4.355469e-01	0.435546875000000
5.742188e-01	0.417968750000000
5.781250e-01	0.414062500000000
5.781250e-01	0.417968750000000
5.820312e-01	0.425781250000000
5.859375e-01	0.421875000000000
5.859375e-01	0.425781250000000
5.761719e-01	0.423828125000000
5.117188e-01	0.480468750000000
5.156250e-01	0.476562500000000
5.136719e-01	0.480468750000000
5.195312e-01	0.488281250000000
5.234375e-01	0.484375000000000
5.234375e-01	0.488281250000000
5.126953e-01	0.486328125000000
4.804688e-01	0.511718750000000
4.843750e-01	0.507812500000000
4.843750e-01	0.511718750000000
4.882812e-01	0.519531250000000
4.921875e-01	0.515625000000000
4.921875e-01	0.519531250000000
4.824219e-01	0.517578125000000
5.429688e-01	0.449218750000000
5.468750e-01	0.445312500000000
5.449219e-01	0.449218750000000
5.507812e-01	0.457031250000000
5.546875e-01	0.453125000000000
5.546875e-01	0.457031250000000
5.439453e-01	0.455078125000000
4.257812e-01	0.417968750000000
4.296875e-01	0.414062500000000
4.296875e-01	0.417968750000000
4.179688e-01	0.425781250000000
4.218750e-01	0.421875000000000
4.218750e-01	0.425781250000000
4.199219e-01	0.419921875000000
4.863281e-01	0.480468750000000
4.921875e-01	0.476562500000000
4.921875e-01	0.480468750000000
4.804688e-01	0.488281250000000
4.824219e-01	0.484375000000000
4.843750e-01	0.488281250000000
4.824219e-01	0.482421875000000
4.550781e-01	0.449218750000000
4.609375e-01	0.445312500000000
4.609375e-01	0.449218750000000
4.492188e-01	0.457031250000000
4.511719e-01	0.453125000000000
4.531250e-01	0.457031250000000
4.511719e-01	0.451171875000000
6.015625e-01	0.367187500000000
6.093750e-01	0.359375000000000
6.093750e-01	0.367187500000000
6.132812e-01	0.378906250000000
6.171875e-01	0.375000000000000
6.171875e-01	0.378906250000000
6.328125e-01	0.398437500000000
6.406250e-01	0.390625000000000
6.406250e-01	0.398437500000000
6.210938e-01	0.386718750000000
6.250000e-01	0.382812500000000
6.250000e-01	0.386718750000000
6.152344e-01	0.384765625000000
5.859375e-01	0.382812500000000
5.937500e-01	0.375000000000000
5.937500e-01	0.382812500000000
5.976562e-01	0.394531250000000
6.015625e-01	0.390625000000000
6.015625e-01	0.394531250000000
6.171875e-01	0.414062500000000
6.250000e-01	0.406250000000000
6.250000e-01	0.414062500000000
6.054688e-01	0.402343750000000
6.093750e-01	0.398437500000000
6.093750e-01	0.402343750000000
5.996094e-01	0.400390625000000
4.101562e-01	0.402343750000000
4.140625e-01	0.398437500000000
4.140625e-01	0.402343750000000
4.023438e-01	0.410156250000000
4.062500e-01	0.406250000000000
4.062500e-01	0.410156250000000
4.042969e-01	0.404296875000000
6.230469e-01	0.376953125000000
6.054688e-01	0.386718750000000
6.093750e-01	0.382812500000000
6.093750e-01	0.386718750000000
6.132812e-01	0.394531250000000
6.171875e-01	0.390625000000000
6.171875e-01	0.394531250000000
6.074219e-01	0.392578125000000
3.945312e-01	0.386718750000000
3.984375e-01	0.382812500000000
3.984375e-01	0.386718750000000
3.867188e-01	0.394531250000000
3.906250e-01	0.390625000000000
3.906250e-01	0.394531250000000
3.886719e-01	0.388671875000000
5.800781e-01	0.419921875000000
5.166016e-01	0.482421875000000
4.863281e-01	0.513671875000000
5.478516e-01	0.451171875000000
5.644531e-01	0.435546875000000
4.707031e-01	0.529296875000000
5.322266e-01	0.466796875000000
5.878906e-01	0.412109375000000
5.244141e-01	0.474609375000000
4.941406e-01	0.505859375000000
5.566406e-01	0.443359375000000
5.722656e-01	0.427734375000000
4.785156e-01	0.521484375000000
5.400391e-01	0.458984375000000
6.113281e-01	0.388671875000000
5.957031e-01	0.404296875000000
6.191406e-01	0.380859375000000
6.035156e-01	0.396484375000000
3.847656e-01	0.384765625000000
3.691406e-01	0.369140625000000
4.003906e-01	0.400390625000000
4.472656e-01	0.447265625000000
4.785156e-01	0.478515625000000
4.160156e-01	0.416015625000000
4.316406e-01	0.431640625000000
4.628906e-01	0.462890625000000
3.925781e-01	0.392578125000000
3.613281e-01	0.361328125000000
4.550781e-01	0.455078125000000
4.863281e-01	0.486328125000000
4.238281e-01	0.423828125000000
6.582031e-01	0.658203125000000
4.082031e-01	0.408203125000000
4.707031e-01	0.470703125000000
4.394531e-01	0.439453125000000
3.769531e-01	0.376953125000000
3.671875e-01	0.363281250000000
3.671875e-01	0.365234375000000
6.328125e-01	0.367187500000000
6.328125e-01	0.369140625000000
4.609375e-01	0.539062500000000
4.609375e-01	0.541015625000000
4.453125e-01	0.554687500000000
4.453125e-01	0.556640625000000
6.406250e-01	0.359375000000000
6.406250e-01	0.361328125000000
4.687500e-01	0.531250000000000
4.687500e-01	0.533203125000000
3.750000e-01	0.371093750000000
3.750000e-01	0.373046875000000
4.531250e-01	0.546875000000000
4.531250e-01	0.548828125000000
3.593750e-01	0.355468750000000
3.593750e-01	0.357421875000000
6.445312e-01	0.355468750000000
6.445312e-01	0.357421875000000
6.289062e-01	0.371093750000000
6.289062e-01	0.373046875000000
4.570312e-01	0.542968750000000
4.570312e-01	0.544921875000000
4.414062e-01	0.558593750000000
4.414062e-01	0.560546875000000
6.367188e-01	0.363281250000000
6.367188e-01	0.365234375000000
4.648438e-01	0.535156250000000
4.648438e-01	0.537109375000000
4.492188e-01	0.550781250000000
4.492188e-01	0.552734375000000
3.828125e-01	0.378906250000000
3.828125e-01	0.380859375000000
4.453125e-01	0.441406250000000
4.453125e-01	0.443359375000000
4.765625e-01	0.472656250000000
4.755859e-01	0.474609375000000
4.140625e-01	0.410156250000000
4.140625e-01	0.412109375000000
6.640625e-01	0.660156250000000
6.630859e-01	0.662109375000000
4.296875e-01	0.425781250000000
4.296875e-01	0.427734375000000
4.609375e-01	0.457031250000000
4.599609e-01	0.458984375000000
3.984375e-01	0.394531250000000
3.984375e-01	0.396484375000000
5.859375e-01	0.414062500000000
5.859375e-01	0.416015625000000
5.224609e-01	0.476562500000000
5.234375e-01	0.478515625000000
4.921875e-01	0.507812500000000
4.921875e-01	0.509765625000000
5.546875e-01	0.445312500000000
5.546875e-01	0.447265625000000
5.703125e-01	0.429687500000000
5.703125e-01	0.431640625000000
4.765625e-01	0.523437500000000
4.765625e-01	0.525390625000000
5.380859e-01	0.460937500000000
5.390625e-01	0.462890625000000
4.687500e-01	0.464843750000000
4.677734e-01	0.466796875000000
5.937500e-01	0.406250000000000
5.937500e-01	0.408203125000000
5.302734e-01	0.468750000000000
5.312500e-01	0.470703125000000
5.625000e-01	0.437500000000000
5.625000e-01	0.439453125000000
4.375000e-01	0.433593750000000
4.375000e-01	0.435546875000000
5.781250e-01	0.421875000000000
5.781250e-01	0.423828125000000
5.146484e-01	0.484375000000000
5.156250e-01	0.486328125000000
4.843750e-01	0.515625000000000
4.843750e-01	0.517578125000000
5.458984e-01	0.453125000000000
5.468750e-01	0.455078125000000
4.218750e-01	0.417968750000000
4.218750e-01	0.419921875000000
4.843750e-01	0.480468750000000
4.833984e-01	0.482421875000000
4.531250e-01	0.449218750000000
4.521484e-01	0.451171875000000
6.171875e-01	0.382812500000000
6.171875e-01	0.384765625000000
6.015625e-01	0.398437500000000
6.015625e-01	0.400390625000000
4.062500e-01	0.402343750000000
4.062500e-01	0.404296875000000
6.250000e-01	0.375000000000000
6.250000e-01	0.376953125000000
6.093750e-01	0.390625000000000
6.093750e-01	0.392578125000000
3.906250e-01	0.386718750000000
3.906250e-01	0.388671875000000
5.820312e-01	0.417968750000000
5.820312e-01	0.419921875000000
5.185547e-01	0.480468750000000
5.195312e-01	0.482421875000000
4.882812e-01	0.511718750000000
4.882812e-01	0.513671875000000
5.507812e-01	0.449218750000000
5.507812e-01	0.451171875000000
5.664062e-01	0.433593750000000
5.664062e-01	0.435546875000000
4.726562e-01	0.527343750000000
4.726562e-01	0.529296875000000
5.341797e-01	0.464843750000000
5.351562e-01	0.466796875000000
5.898438e-01	0.410156250000000
5.898438e-01	0.412109375000000
5.263672e-01	0.472656250000000
5.273438e-01	0.474609375000000
4.960938e-01	0.503906250000000
4.960938e-01	0.505859375000000
5.585938e-01	0.441406250000000
5.585938e-01	0.443359375000000
5.742188e-01	0.425781250000000
5.742188e-01	0.427734375000000
4.804688e-01	0.519531250000000
4.804688e-01	0.521484375000000
5.419922e-01	0.457031250000000
5.429688e-01	0.458984375000000
6.132812e-01	0.386718750000000
6.132812e-01	0.388671875000000
5.976562e-01	0.402343750000000
5.976562e-01	0.404296875000000
6.210938e-01	0.378906250000000
6.210938e-01	0.380859375000000
6.054688e-01	0.394531250000000
6.054688e-01	0.396484375000000
3.867188e-01	0.382812500000000
3.867188e-01	0.384765625000000
3.710938e-01	0.367187500000000
3.710938e-01	0.369140625000000
4.023438e-01	0.398437500000000
4.023438e-01	0.400390625000000
4.492188e-01	0.445312500000000
4.492188e-01	0.447265625000000
4.804688e-01	0.476562500000000
4.794922e-01	0.478515625000000
4.179688e-01	0.414062500000000
4.179688e-01	0.416015625000000
4.335938e-01	0.429687500000000
4.335938e-01	0.431640625000000
4.648438e-01	0.460937500000000
4.638672e-01	0.462890625000000
3.945312e-01	0.390625000000000
3.945312e-01	0.392578125000000
3.632812e-01	0.359375000000000
3.632812e-01	0.361328125000000
4.570312e-01	0.453125000000000
4.560547e-01	0.455078125000000
4.882812e-01	0.484375000000000
4.873047e-01	0.486328125000000
4.257812e-01	0.421875000000000
4.257812e-01	0.423828125000000
6.601562e-01	0.656250000000000
6.591797e-01	0.658203125000000
4.101562e-01	0.406250000000000
4.101562e-01	0.408203125000000
4.726562e-01	0.468750000000000
4.716797e-01	0.470703125000000
4.414062e-01	0.437500000000000
4.414062e-01	0.439453125000000
3.789062e-01	0.375000000000000
3.789062e-01	0.376953125000000
5.429688e-01	0.558593750000000
5.468750e-01	0.554687500000000
5.468750e-01	0.558593750000000
5.488281e-01	0.552734375000000
5.507812e-01	0.550781250000000
5.507812e-01	0.552734375000000
5.585938e-01	0.542968750000000
5.625000e-01	0.539062500000000
5.625000e-01	0.542968750000000
5.527344e-01	0.548828125000000
5.546875e-01	0.546875000000000
5.546875e-01	0.548828125000000
5.498047e-01	0.549804687500000
5.507812e-01	0.566406250000000
5.546875e-01	0.562500000000000
5.546875e-01	0.566406250000000
5.566406e-01	0.560546875000000
5.585938e-01	0.558593750000000
5.585938e-01	0.560546875000000
5.664062e-01	0.550781250000000
5.703125e-01	0.546875000000000
5.703125e-01	0.550781250000000
5.605469e-01	0.556640625000000
5.625000e-01	0.554687500000000
5.625000e-01	0.556640625000000
5.576172e-01	0.557617187500000
5.449219e-01	0.548828125000000
5.468750e-01	0.546875000000000
5.468750e-01	0.548828125000000
5.488281e-01	0.544921875000000
5.507812e-01	0.542968750000000
5.507812e-01	0.544921875000000
5.458984e-01	0.545898437500000
5.605469e-01	0.564453125000000
5.625000e-01	0.562500000000000
5.625000e-01	0.564453125000000
5.644531e-01	0.560546875000000
5.664062e-01	0.558593750000000
5.664062e-01	0.560546875000000
5.615234e-01	0.561523437500000
5.332031e-01	0.529296875000000
5.351562e-01	0.527343750000000
5.351562e-01	0.529296875000000
5.292969e-01	0.533203125000000
5.312500e-01	0.531250000000000
5.312500e-01	0.533203125000000
5.302734e-01	0.530273437500000
5.566406e-01	0.552734375000000
5.585938e-01	0.550781250000000
5.585938e-01	0.552734375000000
5.527344e-01	0.556640625000000
5.546875e-01	0.554687500000000
5.546875e-01	0.556640625000000
5.537109e-01	0.553710937500000
5.410156e-01	0.537109375000000
5.429688e-01	0.535156250000000
5.429688e-01	0.537109375000000
5.371094e-01	0.541015625000000
5.390625e-01	0.539062500000000
5.390625e-01	0.541015625000000
5.380859e-01	0.538085937500000
5.429688e-01	0.527343750000000
5.468750e-01	0.523437500000000
5.468750e-01	0.527343750000000
5.371094e-01	0.533203125000000
5.390625e-01	0.531250000000000
5.390625e-01	0.533203125000000
5.273438e-01	0.542968750000000
5.312500e-01	0.539062500000000
5.312500e-01	0.542968750000000
5.332031e-01	0.537109375000000
5.351562e-01	0.535156250000000
5.351562e-01	0.537109375000000
5.361328e-01	0.536132812500000
5.517578e-01	0.551757812500000
5.273438e-01	0.511718750000000
5.312500e-01	0.507812500000000
5.312500e-01	0.511718750000000
5.214844e-01	0.517578125000000
5.234375e-01	0.515625000000000
5.234375e-01	0.517578125000000
5.117188e-01	0.527343750000000
5.156250e-01	0.523437500000000
5.156250e-01	0.527343750000000
5.175781e-01	0.521484375000000
5.195312e-01	0.519531250000000
5.195312e-01	0.521484375000000
5.205078e-01	0.520507812500000
5.351562e-01	0.519531250000000
5.390625e-01	0.515625000000000
5.390625e-01	0.519531250000000
5.292969e-01	0.525390625000000
5.312500e-01	0.523437500000000
5.312500e-01	0.525390625000000
5.195312e-01	0.535156250000000
5.234375e-01	0.531250000000000
5.234375e-01	0.535156250000000
5.253906e-01	0.529296875000000
5.273438e-01	0.527343750000000
5.273438e-01	0.529296875000000
5.283203e-01	0.528320312500000
5.595703e-01	0.559570312500000
5.507812e-01	0.535156250000000
5.546875e-01	0.531250000000000
5.546875e-01	0.535156250000000
5.449219e-01	0.541015625000000
5.468750e-01	0.539062500000000
5.468750e-01	0.541015625000000
5.351562e-01	0.550781250000000
5.390625e-01	0.546875000000000
5.390625e-01	0.550781250000000
5.410156e-01	0.544921875000000
5.429688e-01	0.542968750000000
5.429688e-01	0.544921875000000
5.439453e-01	0.543945312500000
5.400391e-01	0.540039062500000
5.556641e-01	0.555664062500000
5.175781e-01	0.513671875000000
5.195312e-01	0.511718750000000
5.195312e-01	0.513671875000000
5.136719e-01	0.517578125000000
5.156250e-01	0.515625000000000
5.156250e-01	0.517578125000000
5.166016e-01	0.516601562500000
5.478516e-01	0.547851562500000
5.322266e-01	0.532226562500000
5.009766e-01	0.500976562500000
5.507812e-01	0.548828125000000
5.507812e-01	0.549804687500000
5.585938e-01	0.556640625000000
5.585938e-01	0.557617187500000
5.468750e-01	0.544921875000000
5.468750e-01	0.545898437500000
5.625000e-01	0.560546875000000
5.625000e-01	0.561523437500000
5.312500e-01	0.529296875000000
5.312500e-01	0.530273437500000
5.546875e-01	0.552734375000000
5.546875e-01	0.553710937500000
5.390625e-01	0.537109375000000
5.390625e-01	0.538085937500000
5.371094e-01	0.535156250000000
5.371094e-01	0.536132812500000
5.527344e-01	0.550781250000000
5.527344e-01	0.551757812500000
5.214844e-01	0.519531250000000
5.214844e-01	0.520507812500000
5.292969e-01	0.527343750000000
5.292969e-01	0.528320312500000
5.605469e-01	0.558593750000000
5.605469e-01	0.559570312500000
5.449219e-01	0.542968750000000
5.449219e-01	0.543945312500000
5.410156e-01	0.539062500000000
5.410156e-01	0.540039062500000
5.566406e-01	0.554687500000000
5.566406e-01	0.555664062500000
5.175781e-01	0.515625000000000
5.175781e-01	0.516601562500000
5.488281e-01	0.546875000000000
5.488281e-01	0.547851562500000
5.332031e-01	0.531250000000000
5.332031e-01	0.532226562500000
5.019531e-01	0.500000000000000
5.019531e-01	0.500976562500000
9.375000e-01	0.937500000000000
8.125000e-01	0.937500000000000
1.875000e-01	0.937500000000000
6.250000e-02	0.937500000000000
1	0.875000000000000
1	0.937500000000000
8.750000e-01	0.875000000000000
8.750000e-01	0.937500000000000
2.500000e-01	0.875000000000000
2.500000e-01	0.937500000000000
1.250000e-01	0.875000000000000
1.250000e-01	0.937500000000000
9.375000e-02	0.781250000000000
2.187500e-01	0.781250000000000
8.437500e-01	0.781250000000000
2.187500e-01	0.531250000000000
9.062500e-01	0.781250000000000
1.562500e-01	0.781250000000000
7.812500e-01	0.781250000000000
7.812500e-01	0.531250000000000
1.250000e-01	0.750000000000000
1.250000e-01	0.781250000000000
2.500000e-01	0.750000000000000
2.500000e-01	0.781250000000000
8.750000e-01	0.750000000000000
8.750000e-01	0.781250000000000
2.500000e-01	0.500000000000000
2.500000e-01	0.531250000000000
9.375000e-01	0.750000000000000
9.375000e-01	0.781250000000000
1.875000e-01	0.750000000000000
1.875000e-01	0.781250000000000
8.125000e-01	0.750000000000000
8.125000e-01	0.781250000000000
8.125000e-01	0.500000000000000
8.125000e-01	0.531250000000000
2.968750e-01	0.546875000000000
2.968750e-01	0.515625000000000
7.343750e-01	0.546875000000000
7.343750e-01	0.515625000000000
2.656250e-01	0.546875000000000
7.031250e-01	0.546875000000000
4.687500e-02	0.296875000000000
9.218750e-01	0.296875000000000
1.718750e-01	0.265625000000000
1.093750e-01	0.296875000000000
9.375000e-02	0.218750000000000
1.250000e-01	0.187500000000000
1.250000e-01	0.218750000000000
1.093750e-01	0.265625000000000
9.843750e-01	0.296875000000000
1.562500e-02	0.296875000000000
8.906250e-01	0.296875000000000
1.406250e-01	0.296875000000000
7.812500e-02	0.296875000000000
9.531250e-01	0.296875000000000
8.593750e-01	0.296875000000000
8.281250e-01	0.265625000000000
7.031250e-01	0.515625000000000
1.406250e-01	0.265625000000000
8.906250e-01	0.265625000000000
2.656250e-01	0.515625000000000
3.125000e-01	0.531250000000000
3.125000e-01	0.546875000000000
3.125000e-01	0.500000000000000
3.125000e-01	0.515625000000000
7.500000e-01	0.531250000000000
7.500000e-01	0.546875000000000
7.500000e-01	0.500000000000000
7.500000e-01	0.515625000000000
2.812500e-01	0.531250000000000
2.812500e-01	0.546875000000000
7.187500e-01	0.531250000000000
7.187500e-01	0.546875000000000
6.250000e-02	0.281250000000000
6.250000e-02	0.296875000000000
9.375000e-01	0.281250000000000
9.375000e-01	0.296875000000000
1.875000e-01	0.250000000000000
1.875000e-01	0.265625000000000
1.250000e-01	0.281250000000000
1.250000e-01	0.296875000000000
1.250000e-01	0.250000000000000
1.250000e-01	0.265625000000000
1	0.281250000000000
1	0.296875000000000
3.125000e-02	0.281250000000000
3.125000e-02	0.296875000000000
9.062500e-01	0.281250000000000
9.062500e-01	0.296875000000000
1.562500e-01	0.281250000000000
1.562500e-01	0.296875000000000
9.375000e-02	0.281250000000000
9.375000e-02	0.296875000000000
9.687500e-01	0.281250000000000
9.687500e-01	0.296875000000000
8.750000e-01	0.281250000000000
8.750000e-01	0.296875000000000
8.437500e-01	0.250000000000000
8.437500e-01	0.265625000000000
7.187500e-01	0.500000000000000
7.187500e-01	0.515625000000000
1.562500e-01	0.250000000000000
1.562500e-01	0.265625000000000
9.062500e-01	0.250000000000000
9.062500e-01	0.265625000000000
2.812500e-01	0.500000000000000
2.812500e-01	0.515625000000000
7.968750e-01	0.234375000000000
8.125000e-01	0.218750000000000
8.125000e-01	0.234375000000000
8.281250e-01	0.234375000000000
8.437500e-01	0.218750000000000
8.437500e-01	0.234375000000000
8.046875e-01	0.257812500000000
2.031250e-01	0.234375000000000
2.187500e-01	0.218750000000000
2.187500e-01	0.234375000000000
1.718750e-01	0.234375000000000
1.875000e-01	0.218750000000000
1.875000e-01	0.234375000000000
1.953125e-01	0.257812500000000
8.125000e-01	0.250000000000000
8.125000e-01	0.257812500000000
2.031250e-01	0.250000000000000
2.031250e-01	0.257812500000000
3.398438e-01	0.660156250000000
3.593750e-01	0.703125000000000
3.750000e-01	0.687500000000000
3.750000e-01	0.703125000000000
3.359375e-01	0.679687500000000
3.437500e-01	0.671875000000000
3.437500e-01	0.679687500000000
2.968750e-01	0.640625000000000
3.125000e-01	0.625000000000000
3.125000e-01	0.640625000000000
3.203125e-01	0.664062500000000
3.281250e-01	0.656250000000000
3.281250e-01	0.664062500000000
3.320312e-01	0.667968750000000
2.343750e-01	0.296875000000000
2.500000e-01	0.281250000000000
2.500000e-01	0.296875000000000
2.578125e-01	0.273437500000000
2.656250e-01	0.265625000000000
2.656250e-01	0.273437500000000
2.968750e-01	0.234375000000000
3.125000e-01	0.218750000000000
3.125000e-01	0.234375000000000
2.734375e-01	0.257812500000000
2.812500e-01	0.250000000000000
2.812500e-01	0.257812500000000
2.617188e-01	0.261718750000000
7.031250e-01	0.234375000000000
7.187500e-01	0.218750000000000
7.187500e-01	0.234375000000000
7.265625e-01	0.257812500000000
7.343750e-01	0.250000000000000
7.343750e-01	0.257812500000000
7.656250e-01	0.296875000000000
7.812500e-01	0.281250000000000
7.812500e-01	0.296875000000000
7.421875e-01	0.273437500000000
7.500000e-01	0.265625000000000
7.500000e-01	0.273437500000000
7.304688e-01	0.269531250000000
7.226562e-01	0.277343750000000
7.382812e-01	0.261718750000000
2.773438e-01	0.277343750000000
2.695312e-01	0.269531250000000
3.437500e-01	0.656250000000000
3.437500e-01	0.660156250000000
3.359375e-01	0.664062500000000
3.359375e-01	0.667968750000000
2.656250e-01	0.257812500000000
2.656250e-01	0.261718750000000
7.343750e-01	0.265625000000000
7.343750e-01	0.269531250000000
7.265625e-01	0.273437500000000
7.265625e-01	0.277343750000000
7.421875e-01	0.257812500000000
7.421875e-01	0.261718750000000
2.812500e-01	0.273437500000000
2.812500e-01	0.277343750000000
2.734375e-01	0.265625000000000
2.734375e-01	0.269531250000000
2.734375e-01	0.304687500000000
2.812500e-01	0.296875000000000
2.812500e-01	0.304687500000000
2.851562e-01	0.292968750000000
2.890625e-01	0.289062500000000
2.890625e-01	0.292968750000000
3.046875e-01	0.273437500000000
3.125000e-01	0.265625000000000
3.125000e-01	0.273437500000000
2.929688e-01	0.285156250000000
2.968750e-01	0.281250000000000
2.968750e-01	0.285156250000000
2.871094e-01	0.287109375000000
2.890625e-01	0.320312500000000
2.968750e-01	0.312500000000000
2.968750e-01	0.320312500000000
3.007812e-01	0.308593750000000
3.046875e-01	0.304687500000000
3.046875e-01	0.308593750000000
3.203125e-01	0.289062500000000
3.281250e-01	0.281250000000000
3.281250e-01	0.289062500000000
3.085938e-01	0.300781250000000
3.125000e-01	0.296875000000000
3.125000e-01	0.300781250000000
3.027344e-01	0.302734375000000
3.828125e-01	0.585937500000000
3.906250e-01	0.578125000000000
3.906250e-01	0.585937500000000
3.945312e-01	0.597656250000000
3.984375e-01	0.593750000000000
3.984375e-01	0.597656250000000
4.140625e-01	0.617187500000000
4.218750e-01	0.609375000000000
4.218750e-01	0.617187500000000
4.023438e-01	0.605468750000000
4.062500e-01	0.601562500000000
4.062500e-01	0.605468750000000
3.964844e-01	0.603515625000000
6.992188e-01	0.292968750000000
7.031250e-01	0.289062500000000
7.031250e-01	0.292968750000000
7.070312e-01	0.300781250000000
7.109375e-01	0.296875000000000
7.109375e-01	0.300781250000000
7.011719e-01	0.298828125000000
4.023438e-01	0.589843750000000
4.062500e-01	0.585937500000000
4.062500e-01	0.589843750000000
4.101562e-01	0.597656250000000
4.140625e-01	0.593750000000000
4.140625e-01	0.597656250000000
4.042969e-01	0.595703125000000
3.007812e-01	0.292968750000000
3.046875e-01	0.289062500000000
3.046875e-01	0.292968750000000
2.929688e-01	0.300781250000000
2.968750e-01	0.296875000000000
2.968750e-01	0.300781250000000
2.949219e-01	0.294921875000000
7.050781e-01	0.294921875000000
3.867188e-01	0.605468750000000
3.906250e-01	0.601562500000000
3.906250e-01	0.605468750000000
3.945312e-01	0.613281250000000
3.984375e-01	0.609375000000000
3.984375e-01	0.613281250000000
3.925781e-01	0.607421875000000
7.109375e-01	0.320312500000000
7.187500e-01	0.312500000000000
7.187500e-01	0.320312500000000
6.992188e-01	0.308593750000000
7.031250e-01	0.304687500000000
7.031250e-01	0.308593750000000
6.796875e-01	0.289062500000000
6.875000e-01	0.281250000000000
6.875000e-01	0.289062500000000
6.914062e-01	0.300781250000000
6.953125e-01	0.296875000000000
6.953125e-01	0.300781250000000
6.972656e-01	0.302734375000000
4.003906e-01	0.599609375000000
3.046875e-01	0.335937500000000
3.125000e-01	0.328125000000000
3.125000e-01	0.335937500000000
3.164062e-01	0.324218750000000
3.203125e-01	0.320312500000000
3.203125e-01	0.324218750000000
3.359375e-01	0.304687500000000
3.437500e-01	0.296875000000000
3.437500e-01	0.304687500000000
3.242188e-01	0.316406250000000
3.281250e-01	0.312500000000000
3.281250e-01	0.316406250000000
3.183594e-01	0.318359375000000
3.359375e-01	0.367187500000000
3.437500e-01	0.359375000000000
3.437500e-01	0.367187500000000
3.476562e-01	0.355468750000000
3.515625e-01	0.351562500000000
3.515625e-01	0.355468750000000
3.671875e-01	0.335937500000000
3.750000e-01	0.328125000000000
3.750000e-01	0.335937500000000
3.554688e-01	0.347656250000000
3.593750e-01	0.343750000000000
3.593750e-01	0.347656250000000
3.496094e-01	0.349609375000000
3.203125e-01	0.351562500000000
3.281250e-01	0.343750000000000
3.281250e-01	0.351562500000000
3.320312e-01	0.339843750000000
3.359375e-01	0.335937500000000
3.359375e-01	0.339843750000000
3.515625e-01	0.320312500000000
3.593750e-01	0.312500000000000
3.593750e-01	0.320312500000000
3.398438e-01	0.332031250000000
3.437500e-01	0.328125000000000
3.437500e-01	0.332031250000000
3.339844e-01	0.333984375000000
6.328125e-01	0.335937500000000
6.406250e-01	0.328125000000000
6.406250e-01	0.335937500000000
6.445312e-01	0.347656250000000
6.484375e-01	0.343750000000000
6.484375e-01	0.347656250000000
6.640625e-01	0.367187500000000
6.718750e-01	0.359375000000000
6.718750e-01	0.367187500000000
6.523438e-01	0.355468750000000
6.562500e-01	0.351562500000000
6.562500e-01	0.355468750000000
6.464844e-01	0.353515625000000
6.640625e-01	0.304687500000000
6.718750e-01	0.296875000000000
6.718750e-01	0.304687500000000
6.757812e-01	0.316406250000000
6.796875e-01	0.312500000000000
6.796875e-01	0.316406250000000
6.953125e-01	0.335937500000000
7.031250e-01	0.328125000000000
7.031250e-01	0.335937500000000
6.835938e-01	0.324218750000000
6.875000e-01	0.320312500000000
6.875000e-01	0.324218750000000
6.777344e-01	0.322265625000000
6.484375e-01	0.320312500000000
6.562500e-01	0.312500000000000
6.562500e-01	0.320312500000000
6.601562e-01	0.332031250000000
6.640625e-01	0.328125000000000
6.640625e-01	0.332031250000000
6.796875e-01	0.351562500000000
6.875000e-01	0.343750000000000
6.875000e-01	0.351562500000000
6.679688e-01	0.339843750000000
6.718750e-01	0.335937500000000
6.718750e-01	0.339843750000000
6.621094e-01	0.337890625000000
6.523438e-01	0.339843750000000
6.562500e-01	0.335937500000000
6.562500e-01	0.339843750000000
6.601562e-01	0.347656250000000
6.640625e-01	0.343750000000000
6.640625e-01	0.347656250000000
6.542969e-01	0.345703125000000
6.835938e-01	0.308593750000000
6.875000e-01	0.304687500000000
6.875000e-01	0.308593750000000
6.914062e-01	0.316406250000000
6.953125e-01	0.312500000000000
6.953125e-01	0.316406250000000
6.855469e-01	0.314453125000000
6.679688e-01	0.324218750000000
6.718750e-01	0.320312500000000
6.718750e-01	0.324218750000000
6.757812e-01	0.332031250000000
6.796875e-01	0.328125000000000
6.796875e-01	0.332031250000000
6.699219e-01	0.330078125000000
3.398438e-01	0.347656250000000
3.437500e-01	0.343750000000000
3.437500e-01	0.347656250000000
3.476562e-01	0.339843750000000
3.515625e-01	0.335937500000000
3.515625e-01	0.339843750000000
3.417969e-01	0.341796875000000
6.933594e-01	0.306640625000000
4.140625e-01	0.554687500000000
4.218750e-01	0.546875000000000
4.218750e-01	0.554687500000000
4.257812e-01	0.566406250000000
4.296875e-01	0.562500000000000
4.296875e-01	0.566406250000000
4.453125e-01	0.585937500000000
4.531250e-01	0.578125000000000
4.531250e-01	0.585937500000000
4.335938e-01	0.574218750000000
4.375000e-01	0.570312500000000
4.375000e-01	0.574218750000000
4.277344e-01	0.572265625000000
3.984375e-01	0.570312500000000
4.062500e-01	0.562500000000000
4.062500e-01	0.570312500000000
4.101562e-01	0.582031250000000
4.140625e-01	0.578125000000000
4.140625e-01	0.582031250000000
4.296875e-01	0.601562500000000
4.375000e-01	0.593750000000000
4.375000e-01	0.601562500000000
4.179688e-01	0.589843750000000
4.218750e-01	0.585937500000000
4.218750e-01	0.589843750000000
4.121094e-01	0.587890625000000
4.355469e-01	0.564453125000000
3.085938e-01	0.316406250000000
3.125000e-01	0.312500000000000
3.125000e-01	0.316406250000000
3.164062e-01	0.308593750000000
3.203125e-01	0.304687500000000
3.203125e-01	0.308593750000000
3.105469e-01	0.310546875000000
4.179688e-01	0.574218750000000
4.218750e-01	0.570312500000000
4.218750e-01	0.574218750000000
4.257812e-01	0.582031250000000
4.296875e-01	0.578125000000000
4.296875e-01	0.582031250000000
4.199219e-01	0.580078125000000
3.320312e-01	0.324218750000000
3.359375e-01	0.320312500000000
3.359375e-01	0.324218750000000
3.242188e-01	0.332031250000000
3.281250e-01	0.328125000000000
3.281250e-01	0.332031250000000
3.261719e-01	0.326171875000000
6.738281e-01	0.326171875000000
6.582031e-01	0.341796875000000
6.503906e-01	0.349609375000000
6.816406e-01	0.318359375000000
6.660156e-01	0.333984375000000
6.894531e-01	0.310546875000000
4.238281e-01	0.576171875000000
4.082031e-01	0.591796875000000
4.316406e-01	0.568359375000000
4.160156e-01	0.583984375000000
3.222656e-01	0.322265625000000
3.066406e-01	0.306640625000000
6.660156e-01	0.666015625000000
3.535156e-01	0.353515625000000
3.378906e-01	0.337890625000000
2.988281e-01	0.298828125000000
3.300781e-01	0.330078125000000
3.457031e-01	0.345703125000000
3.144531e-01	0.314453125000000
2.890625e-01	0.285156250000000
2.890625e-01	0.287109375000000
3.046875e-01	0.300781250000000
3.046875e-01	0.302734375000000
3.984375e-01	0.601562500000000
3.984375e-01	0.603515625000000
7.031250e-01	0.296875000000000
7.031250e-01	0.298828125000000
4.062500e-01	0.593750000000000
4.062500e-01	0.595703125000000
2.968750e-01	0.292968750000000
2.968750e-01	0.294921875000000
7.070312e-01	0.292968750000000
7.070312e-01	0.294921875000000
3.945312e-01	0.605468750000000
3.945312e-01	0.607421875000000
6.992188e-01	0.300781250000000
6.992188e-01	0.302734375000000
4.023438e-01	0.597656250000000
4.023438e-01	0.599609375000000
3.203125e-01	0.316406250000000
3.203125e-01	0.318359375000000
3.515625e-01	0.347656250000000
3.515625e-01	0.349609375000000
3.359375e-01	0.332031250000000
3.359375e-01	0.333984375000000
6.484375e-01	0.351562500000000
6.484375e-01	0.353515625000000
6.796875e-01	0.320312500000000
6.796875e-01	0.322265625000000
6.640625e-01	0.335937500000000
6.640625e-01	0.337890625000000
6.562500e-01	0.343750000000000
6.562500e-01	0.345703125000000
6.875000e-01	0.312500000000000
6.875000e-01	0.314453125000000
6.718750e-01	0.328125000000000
6.718750e-01	0.330078125000000
3.437500e-01	0.339843750000000
3.437500e-01	0.341796875000000
6.953125e-01	0.304687500000000
6.953125e-01	0.306640625000000
4.296875e-01	0.570312500000000
4.296875e-01	0.572265625000000
4.140625e-01	0.585937500000000
4.140625e-01	0.587890625000000
4.375000e-01	0.562500000000000
4.375000e-01	0.564453125000000
3.125000e-01	0.308593750000000
3.125000e-01	0.310546875000000
4.218750e-01	0.578125000000000
4.218750e-01	0.580078125000000
3.281250e-01	0.324218750000000
3.281250e-01	0.326171875000000
6.757812e-01	0.324218750000000
6.757812e-01	0.326171875000000
6.601562e-01	0.339843750000000
6.601562e-01	0.341796875000000
6.523438e-01	0.347656250000000
6.523438e-01	0.349609375000000
6.835938e-01	0.316406250000000
6.835938e-01	0.318359375000000
6.679688e-01	0.332031250000000
6.679688e-01	0.333984375000000
6.914062e-01	0.308593750000000
6.914062e-01	0.310546875000000
4.257812e-01	0.574218750000000
4.257812e-01	0.576171875000000
4.101562e-01	0.589843750000000
4.101562e-01	0.591796875000000
4.335938e-01	0.566406250000000
4.335938e-01	0.568359375000000
4.179688e-01	0.582031250000000
4.179688e-01	0.583984375000000
3.242188e-01	0.320312500000000
3.242188e-01	0.322265625000000
3.085938e-01	0.304687500000000
3.085938e-01	0.306640625000000
6.679688e-01	0.664062500000000
6.679688e-01	0.666015625000000
3.554688e-01	0.351562500000000
3.554688e-01	0.353515625000000
3.398438e-01	0.335937500000000
3.398438e-01	0.337890625000000
3.007812e-01	0.296875000000000
3.007812e-01	0.298828125000000
3.320312e-01	0.328125000000000
3.320312e-01	0.330078125000000
3.476562e-01	0.343750000000000
3.476562e-01	0.345703125000000
3.164062e-01	0.312500000000000
3.164062e-01	0.314453125000000
4.648438e-01	0.480468750000000
4.687500e-01	0.476562500000000
4.687500e-01	0.480468750000000
4.707031e-01	0.474609375000000
4.726562e-01	0.472656250000000
4.726562e-01	0.474609375000000
4.804688e-01	0.464843750000000
4.843750e-01	0.460937500000000
4.843750e-01	0.464843750000000
4.746094e-01	0.470703125000000
4.765625e-01	0.468750000000000
4.765625e-01	0.470703125000000
4.716797e-01	0.471679687500000
6.523438e-01	0.667968750000000
6.562500e-01	0.664062500000000
6.562500e-01	0.667968750000000
6.582031e-01	0.662109375000000
6.601562e-01	0.660156250000000
6.601562e-01	0.662109375000000
6.679688e-01	0.652343750000000
6.718750e-01	0.648437500000000
6.718750e-01	0.652343750000000
6.621094e-01	0.658203125000000
6.640625e-01	0.656250000000000
6.640625e-01	0.658203125000000
6.591797e-01	0.659179687500000
4.804688e-01	0.496093750000000
4.843750e-01	0.492187500000000
4.843750e-01	0.496093750000000
4.863281e-01	0.490234375000000
4.882812e-01	0.488281250000000
4.882812e-01	0.490234375000000
4.960938e-01	0.480468750000000
5.000000e-01	0.476562500000000
5.000000e-01	0.480468750000000
4.902344e-01	0.486328125000000
4.921875e-01	0.484375000000000
4.921875e-01	0.486328125000000
4.873047e-01	0.487304687500000
4.492188e-01	0.464843750000000
4.531250e-01	0.460937500000000
4.531250e-01	0.464843750000000
4.550781e-01	0.458984375000000
4.570312e-01	0.457031250000000
4.570312e-01	0.458984375000000
4.648438e-01	0.449218750000000
4.687500e-01	0.445312500000000
4.687500e-01	0.449218750000000
4.589844e-01	0.455078125000000
4.609375e-01	0.453125000000000
4.609375e-01	0.455078125000000
4.560547e-01	0.456054687500000
4.570312e-01	0.472656250000000
4.609375e-01	0.468750000000000
4.609375e-01	0.472656250000000
4.628906e-01	0.466796875000000
4.648438e-01	0.464843750000000
4.648438e-01	0.466796875000000
4.726562e-01	0.457031250000000
4.765625e-01	0.453125000000000
4.765625e-01	0.457031250000000
4.667969e-01	0.462890625000000
4.687500e-01	0.460937500000000
4.687500e-01	0.462890625000000
4.638672e-01	0.463867187500000
4.726562e-01	0.488281250000000
4.765625e-01	0.484375000000000
4.765625e-01	0.488281250000000
4.785156e-01	0.482421875000000
4.804688e-01	0.480468750000000
4.804688e-01	0.482421875000000
4.882812e-01	0.472656250000000
4.921875e-01	0.468750000000000
4.921875e-01	0.472656250000000
4.824219e-01	0.478515625000000
4.843750e-01	0.476562500000000
4.843750e-01	0.478515625000000
4.794922e-01	0.479492187500000
5.351562e-01	0.449218750000000
5.390625e-01	0.445312500000000
5.390625e-01	0.449218750000000
5.410156e-01	0.455078125000000
5.429688e-01	0.453125000000000
5.429688e-01	0.455078125000000
5.507812e-01	0.464843750000000
5.546875e-01	0.460937500000000
5.546875e-01	0.464843750000000
5.449219e-01	0.458984375000000
5.468750e-01	0.457031250000000
5.468750e-01	0.458984375000000
5.419922e-01	0.458007812500000
5.195312e-01	0.464843750000000
5.234375e-01	0.460937500000000
5.234375e-01	0.464843750000000
5.253906e-01	0.470703125000000
5.273438e-01	0.468750000000000
5.273438e-01	0.470703125000000
5.351562e-01	0.480468750000000
5.390625e-01	0.476562500000000
5.390625e-01	0.480468750000000
5.292969e-01	0.474609375000000
5.312500e-01	0.472656250000000
5.312500e-01	0.474609375000000
5.263672e-01	0.473632812500000
5.273438e-01	0.457031250000000
5.312500e-01	0.453125000000000
5.312500e-01	0.457031250000000
5.332031e-01	0.462890625000000
5.351562e-01	0.460937500000000
5.351562e-01	0.462890625000000
5.429688e-01	0.472656250000000
5.468750e-01	0.468750000000000
5.468750e-01	0.472656250000000
5.371094e-01	0.466796875000000
5.390625e-01	0.464843750000000
5.390625e-01	0.466796875000000
5.341797e-01	0.465820312500000
5.117188e-01	0.472656250000000
5.156250e-01	0.468750000000000
5.156250e-01	0.472656250000000
5.175781e-01	0.478515625000000
5.195312e-01	0.476562500000000
5.195312e-01	0.478515625000000
5.273438e-01	0.488281250000000
5.312500e-01	0.484375000000000
5.312500e-01	0.488281250000000
5.214844e-01	0.482421875000000
5.234375e-01	0.480468750000000
5.234375e-01	0.482421875000000
5.185547e-01	0.481445312500000
4.511719e-01	0.455078125000000
4.531250e-01	0.453125000000000
4.531250e-01	0.455078125000000
4.550781e-01	0.451171875000000
4.570312e-01	0.449218750000000
4.570312e-01	0.451171875000000
4.521484e-01	0.452148437500000
4.824219e-01	0.486328125000000
4.843750e-01	0.484375000000000
4.843750e-01	0.486328125000000
4.863281e-01	0.482421875000000
4.882812e-01	0.480468750000000
4.882812e-01	0.482421875000000
4.833984e-01	0.483398437500000
5.449219e-01	0.451171875000000
5.468750e-01	0.449218750000000
5.468750e-01	0.451171875000000
5.488281e-01	0.455078125000000
5.507812e-01	0.453125000000000
5.507812e-01	0.455078125000000
5.458984e-01	0.454101562500000
5.136719e-01	0.482421875000000
5.156250e-01	0.480468750000000
5.156250e-01	0.482421875000000
5.175781e-01	0.486328125000000
5.195312e-01	0.484375000000000
5.195312e-01	0.486328125000000
5.146484e-01	0.485351562500000
5.292969e-01	0.466796875000000
5.312500e-01	0.464843750000000
5.312500e-01	0.466796875000000
5.332031e-01	0.470703125000000
5.351562e-01	0.468750000000000
5.351562e-01	0.470703125000000
5.302734e-01	0.469726562500000
4.707031e-01	0.466796875000000
4.726562e-01	0.464843750000000
4.726562e-01	0.466796875000000
4.667969e-01	0.470703125000000
4.687500e-01	0.468750000000000
4.687500e-01	0.470703125000000
4.677734e-01	0.467773437500000
5.371094e-01	0.458984375000000
5.390625e-01	0.457031250000000
5.390625e-01	0.458984375000000
5.410156e-01	0.462890625000000
5.429688e-01	0.460937500000000
5.429688e-01	0.462890625000000
5.380859e-01	0.461914062500000
5.214844e-01	0.474609375000000
5.234375e-01	0.472656250000000
5.234375e-01	0.474609375000000
5.253906e-01	0.478515625000000
5.273438e-01	0.476562500000000
5.273438e-01	0.478515625000000
5.224609e-01	0.477539062500000
4.628906e-01	0.458984375000000
4.648438e-01	0.457031250000000
4.648438e-01	0.458984375000000
4.589844e-01	0.462890625000000
4.609375e-01	0.460937500000000
4.609375e-01	0.462890625000000
4.599609e-01	0.459960937500000
6.660156e-01	0.662109375000000
6.679688e-01	0.660156250000000
6.679688e-01	0.662109375000000
6.621094e-01	0.666015625000000
6.640625e-01	0.664062500000000
6.640625e-01	0.666015625000000
6.630859e-01	0.663085937500000
4.785156e-01	0.474609375000000
4.804688e-01	0.472656250000000
4.804688e-01	0.474609375000000
4.746094e-01	0.478515625000000
4.765625e-01	0.476562500000000
4.765625e-01	0.478515625000000
4.755859e-01	0.475585937500000
5.400391e-01	0.459960937500000
5.244141e-01	0.475585937500000
5.322266e-01	0.467773437500000
5.478516e-01	0.452148437500000
5.166016e-01	0.483398437500000
5.439453e-01	0.456054687500000
5.195312e-01	0.496093750000000
5.234375e-01	0.492187500000000
5.234375e-01	0.496093750000000
5.136719e-01	0.490234375000000
5.156250e-01	0.488281250000000
5.156250e-01	0.490234375000000
5.039062e-01	0.480468750000000
5.078125e-01	0.476562500000000
5.078125e-01	0.480468750000000
5.097656e-01	0.486328125000000
5.117188e-01	0.484375000000000
5.117188e-01	0.486328125000000
5.126953e-01	0.487304687500000
5.283203e-01	0.471679687500000
5.361328e-01	0.463867187500000
5.205078e-01	0.479492187500000
6.210938e-01	0.636718750000000
6.250000e-01	0.632812500000000
6.250000e-01	0.636718750000000
6.269531e-01	0.630859375000000
6.289062e-01	0.628906250000000
6.289062e-01	0.630859375000000
6.367188e-01	0.621093750000000
6.406250e-01	0.617187500000000
6.406250e-01	0.621093750000000
6.308594e-01	0.626953125000000
6.328125e-01	0.625000000000000
6.328125e-01	0.626953125000000
6.279297e-01	0.627929687500000
5.585938e-01	0.574218750000000
5.625000e-01	0.570312500000000
5.625000e-01	0.574218750000000
5.644531e-01	0.568359375000000
5.664062e-01	0.566406250000000
5.664062e-01	0.568359375000000
5.742188e-01	0.558593750000000
5.781250e-01	0.554687500000000
5.781250e-01	0.558593750000000
5.683594e-01	0.564453125000000
5.703125e-01	0.562500000000000
5.703125e-01	0.564453125000000
5.654297e-01	0.565429687500000
5.341797e-01	0.534179687500000
5.898438e-01	0.605468750000000
5.937500e-01	0.601562500000000
5.937500e-01	0.605468750000000
5.957031e-01	0.599609375000000
5.976562e-01	0.597656250000000
5.976562e-01	0.599609375000000
6.054688e-01	0.589843750000000
6.093750e-01	0.585937500000000
6.093750e-01	0.589843750000000
5.996094e-01	0.595703125000000
6.015625e-01	0.593750000000000
6.015625e-01	0.595703125000000
5.966797e-01	0.596679687500000
6.054688e-01	0.621093750000000
6.093750e-01	0.617187500000000
6.093750e-01	0.621093750000000
6.113281e-01	0.615234375000000
6.132812e-01	0.613281250000000
6.132812e-01	0.615234375000000
6.210938e-01	0.605468750000000
6.250000e-01	0.601562500000000
6.250000e-01	0.605468750000000
6.152344e-01	0.611328125000000
6.171875e-01	0.609375000000000
6.171875e-01	0.611328125000000
6.123047e-01	0.612304687500000
5.742188e-01	0.589843750000000
5.781250e-01	0.585937500000000
5.781250e-01	0.589843750000000
5.800781e-01	0.583984375000000
5.820312e-01	0.582031250000000
5.820312e-01	0.583984375000000
5.898438e-01	0.574218750000000
5.937500e-01	0.570312500000000
5.937500e-01	0.574218750000000
5.839844e-01	0.580078125000000
5.859375e-01	0.578125000000000
5.859375e-01	0.580078125000000
5.810547e-01	0.581054687500000
5.185547e-01	0.518554687500000
6.367188e-01	0.652343750000000
6.406250e-01	0.648437500000000
6.406250e-01	0.652343750000000
6.425781e-01	0.646484375000000
6.445312e-01	0.644531250000000
6.445312e-01	0.646484375000000
6.523438e-01	0.636718750000000
6.562500e-01	0.632812500000000
6.562500e-01	0.636718750000000
6.464844e-01	0.642578125000000
6.484375e-01	0.640625000000000
6.484375e-01	0.642578125000000
6.435547e-01	0.643554687500000
5.263672e-01	0.526367187500000
5.820312e-01	0.597656250000000
5.859375e-01	0.593750000000000
5.859375e-01	0.597656250000000
5.878906e-01	0.591796875000000
5.898438e-01	0.589843750000000
5.898438e-01	0.591796875000000
5.976562e-01	0.582031250000000
6.015625e-01	0.578125000000000
6.015625e-01	0.582031250000000
5.917969e-01	0.587890625000000
5.937500e-01	0.585937500000000
5.937500e-01	0.587890625000000
5.888672e-01	0.588867187500000
6.132812e-01	0.628906250000000
6.171875e-01	0.625000000000000
6.171875e-01	0.628906250000000
6.191406e-01	0.623046875000000
6.210938e-01	0.621093750000000
6.210938e-01	0.623046875000000
6.289062e-01	0.613281250000000
6.328125e-01	0.609375000000000
6.328125e-01	0.613281250000000
6.230469e-01	0.619140625000000
6.250000e-01	0.617187500000000
6.250000e-01	0.619140625000000
6.201172e-01	0.620117187500000
5.976562e-01	0.613281250000000
6.015625e-01	0.609375000000000
6.015625e-01	0.613281250000000
6.035156e-01	0.607421875000000
6.054688e-01	0.605468750000000
6.054688e-01	0.607421875000000
6.132812e-01	0.597656250000000
6.171875e-01	0.593750000000000
6.171875e-01	0.597656250000000
6.074219e-01	0.603515625000000
6.093750e-01	0.601562500000000
6.093750e-01	0.603515625000000
6.044922e-01	0.604492187500000
5.419922e-01	0.541992187500000
5.664062e-01	0.582031250000000
5.703125e-01	0.578125000000000
5.703125e-01	0.582031250000000
5.722656e-01	0.576171875000000
5.742188e-01	0.574218750000000
5.742188e-01	0.576171875000000
5.820312e-01	0.566406250000000
5.859375e-01	0.562500000000000
5.859375e-01	0.566406250000000
5.761719e-01	0.572265625000000
5.781250e-01	0.570312500000000
5.781250e-01	0.572265625000000
5.732422e-01	0.573242187500000
6.289062e-01	0.644531250000000
6.328125e-01	0.640625000000000
6.328125e-01	0.644531250000000
6.347656e-01	0.638671875000000
6.367188e-01	0.636718750000000
6.367188e-01	0.638671875000000
6.445312e-01	0.628906250000000
6.484375e-01	0.625000000000000
6.484375e-01	0.628906250000000
6.386719e-01	0.634765625000000
6.406250e-01	0.632812500000000
6.406250e-01	0.634765625000000
6.357422e-01	0.635742187500000
5.039062e-01	0.519531250000000
5.078125e-01	0.515625000000000
5.078125e-01	0.519531250000000
5.097656e-01	0.513671875000000
5.117188e-01	0.511718750000000
5.117188e-01	0.513671875000000
5.195312e-01	0.503906250000000
5.234375e-01	0.500000000000000
5.234375e-01	0.503906250000000
5.136719e-01	0.509765625000000
5.156250e-01	0.507812500000000
5.156250e-01	0.509765625000000
5.107422e-01	0.510742187500000
6.445312e-01	0.660156250000000
6.484375e-01	0.656250000000000
6.484375e-01	0.660156250000000
6.503906e-01	0.654296875000000
6.523438e-01	0.652343750000000
6.523438e-01	0.654296875000000
6.601562e-01	0.644531250000000
6.640625e-01	0.640625000000000
6.640625e-01	0.644531250000000
6.542969e-01	0.650390625000000
6.562500e-01	0.648437500000000
6.562500e-01	0.650390625000000
6.513672e-01	0.651367187500000
4.941406e-01	0.498046875000000
4.960938e-01	0.496093750000000
4.960938e-01	0.498046875000000
4.980469e-01	0.494140625000000
5.000000e-01	0.492187500000000
5.000000e-01	0.494140625000000
4.951172e-01	0.495117187500000
5.019531e-01	0.494140625000000
5.039062e-01	0.492187500000000
5.039062e-01	0.494140625000000
5.058594e-01	0.498046875000000
5.078125e-01	0.496093750000000
5.078125e-01	0.498046875000000
5.029297e-01	0.497070312500000
4.990234e-01	0.499023437500000
6.582031e-01	0.654296875000000
6.601562e-01	0.652343750000000
6.601562e-01	0.654296875000000
6.542969e-01	0.658203125000000
6.562500e-01	0.656250000000000
6.562500e-01	0.658203125000000
6.552734e-01	0.655273437500000
5.058594e-01	0.490234375000000
5.078125e-01	0.488281250000000
5.078125e-01	0.490234375000000
5.097656e-01	0.494140625000000
5.117188e-01	0.492187500000000
5.117188e-01	0.494140625000000
5.068359e-01	0.493164062500000
5.146484e-01	0.514648437500000
6.386719e-01	0.642578125000000
6.406250e-01	0.640625000000000
6.406250e-01	0.642578125000000
6.425781e-01	0.638671875000000
6.445312e-01	0.636718750000000
6.445312e-01	0.638671875000000
6.396484e-01	0.639648437500000
5.761719e-01	0.580078125000000
5.781250e-01	0.578125000000000
5.781250e-01	0.580078125000000
5.800781e-01	0.576171875000000
5.820312e-01	0.574218750000000
5.820312e-01	0.576171875000000
5.771484e-01	0.577148437500000
6.074219e-01	0.611328125000000
6.093750e-01	0.609375000000000
6.093750e-01	0.611328125000000
6.113281e-01	0.607421875000000
6.132812e-01	0.605468750000000
6.132812e-01	0.607421875000000
6.083984e-01	0.608398437500000
6.269531e-01	0.623046875000000
6.289062e-01	0.621093750000000
6.289062e-01	0.623046875000000
6.230469e-01	0.626953125000000
6.250000e-01	0.625000000000000
6.250000e-01	0.626953125000000
6.240234e-01	0.624023437500000
5.957031e-01	0.591796875000000
5.976562e-01	0.589843750000000
5.976562e-01	0.591796875000000
5.917969e-01	0.595703125000000
5.937500e-01	0.593750000000000
5.937500e-01	0.595703125000000
5.927734e-01	0.592773437500000
6.503906e-01	0.646484375000000
6.523438e-01	0.644531250000000
6.523438e-01	0.646484375000000
6.464844e-01	0.650390625000000
6.484375e-01	0.648437500000000
6.484375e-01	0.650390625000000
6.474609e-01	0.647460937500000
5.253906e-01	0.521484375000000
5.273438e-01	0.519531250000000
5.273438e-01	0.521484375000000
5.214844e-01	0.525390625000000
5.234375e-01	0.523437500000000
5.234375e-01	0.525390625000000
5.224609e-01	0.522460937500000
5.878906e-01	0.583984375000000
5.898438e-01	0.582031250000000
5.898438e-01	0.583984375000000
5.839844e-01	0.587890625000000
5.859375e-01	0.585937500000000
5.859375e-01	0.587890625000000
5.849609e-01	0.584960937500000
6.191406e-01	0.615234375000000
6.210938e-01	0.613281250000000
6.210938e-01	0.615234375000000
6.152344e-01	0.619140625000000
6.171875e-01	0.617187500000000
6.171875e-01	0.619140625000000
6.162109e-01	0.616210937500000
6.035156e-01	0.599609375000000
6.054688e-01	0.597656250000000
6.054688e-01	0.599609375000000
5.996094e-01	0.603515625000000
6.015625e-01	0.601562500000000
6.015625e-01	0.603515625000000
6.005859e-01	0.600585937500000
5.722656e-01	0.568359375000000
5.742188e-01	0.566406250000000
5.742188e-01	0.568359375000000
5.683594e-01	0.572265625000000
5.703125e-01	0.570312500000000
5.703125e-01	0.572265625000000
5.693359e-01	0.569335937500000
6.347656e-01	0.630859375000000
6.367188e-01	0.628906250000000
6.367188e-01	0.630859375000000
6.308594e-01	0.634765625000000
6.328125e-01	0.632812500000000
6.328125e-01	0.634765625000000
6.318359e-01	0.631835937500000
5.097656e-01	0.505859375000000
5.117188e-01	0.503906250000000
5.117188e-01	0.505859375000000
5.058594e-01	0.509765625000000
5.078125e-01	0.507812500000000
5.078125e-01	0.509765625000000
5.068359e-01	0.506835937500000
5.107422e-01	0.489257812500000
4.990234e-01	0.500976562500000
4.941406e-01	0.490234375000000
4.960938e-01	0.488281250000000
4.960938e-01	0.490234375000000
4.902344e-01	0.494140625000000
4.921875e-01	0.492187500000000
4.921875e-01	0.494140625000000
4.912109e-01	0.491210937500000
5.009766e-01	0.499023437500000
5.048828e-01	0.495117187500000
5.087891e-01	0.491210937500000
4.980469e-01	0.505859375000000
5.000000e-01	0.503906250000000
5.000000e-01	0.505859375000000
4.941406e-01	0.501953125000000
4.960938e-01	0.500000000000000
4.960938e-01	0.501953125000000
4.970703e-01	0.502929687500000
5.019531e-01	0.505859375000000
5.039062e-01	0.503906250000000
5.039062e-01	0.505859375000000
5.058594e-01	0.501953125000000
5.078125e-01	0.500000000000000
5.078125e-01	0.501953125000000
5.029297e-01	0.502929687500000
4.736328e-01	0.473632812500000
6.611328e-01	0.661132812500000
4.892578e-01	0.489257812500000
4.580078e-01	0.458007812500000
4.658203e-01	0.465820312500000
4.814453e-01	0.481445312500000
5.048828e-01	0.504882812500000
6.298828e-01	0.629882812500000
5.673828e-01	0.567382812500000
5.986328e-01	0.598632812500000
6.142578e-01	0.614257812500000
5.830078e-01	0.583007812500000
6.455078e-01	0.645507812500000
5.908203e-01	0.590820312500000
6.220703e-01	0.622070312500000
6.064453e-01	0.606445312500000
5.751953e-01	0.575195312500000
6.376953e-01	0.637695312500000
5.126953e-01	0.512695312500000
6.533203e-01	0.653320312500000
4.970703e-01	0.497070312500000
4.775391e-01	0.477539062500000
4.931641e-01	0.493164062500000
4.619141e-01	0.461914062500000
6.494141e-01	0.649414062500000
5.087891e-01	0.508789062500000
6.337891e-01	0.633789062500000
5.712891e-01	0.571289062500000
6.025391e-01	0.602539062500000
6.181641e-01	0.618164062500000
5.869141e-01	0.586914062500000
5.244141e-01	0.524414062500000
6.416016e-01	0.641601562500000
4.541016e-01	0.454101562500000
4.853516e-01	0.485351562500000
5.791016e-01	0.579101562500000
6.103516e-01	0.610351562500000
6.572266e-01	0.657226562500000
5.947266e-01	0.594726562500000
4.697266e-01	0.469726562500000
5.634766e-01	0.563476562500000
6.259766e-01	0.625976562500000
4.726562e-01	0.470703125000000
4.726562e-01	0.471679687500000
6.601562e-01	0.658203125000000
6.601562e-01	0.659179687500000
4.882812e-01	0.486328125000000
4.882812e-01	0.487304687500000
4.570312e-01	0.455078125000000
4.570312e-01	0.456054687500000
4.648438e-01	0.462890625000000
4.648438e-01	0.463867187500000
4.804688e-01	0.478515625000000
4.804688e-01	0.479492187500000
5.429688e-01	0.457031250000000
5.429688e-01	0.458007812500000
5.273438e-01	0.472656250000000
5.273438e-01	0.473632812500000
5.351562e-01	0.464843750000000
5.351562e-01	0.465820312500000
5.195312e-01	0.480468750000000
5.195312e-01	0.481445312500000
4.531250e-01	0.451171875000000
4.531250e-01	0.452148437500000
4.843750e-01	0.482421875000000
4.843750e-01	0.483398437500000
5.468750e-01	0.453125000000000
5.468750e-01	0.454101562500000
5.156250e-01	0.484375000000000
5.156250e-01	0.485351562500000
5.312500e-01	0.468750000000000
5.312500e-01	0.469726562500000
4.687500e-01	0.466796875000000
4.687500e-01	0.467773437500000
5.390625e-01	0.460937500000000
5.390625e-01	0.461914062500000
5.234375e-01	0.476562500000000
5.234375e-01	0.477539062500000
4.609375e-01	0.458984375000000
4.609375e-01	0.459960937500000
6.640625e-01	0.662109375000000
6.640625e-01	0.663085937500000
4.765625e-01	0.474609375000000
4.765625e-01	0.475585937500000
5.410156e-01	0.458984375000000
5.410156e-01	0.459960937500000
5.253906e-01	0.474609375000000
5.253906e-01	0.475585937500000
5.332031e-01	0.466796875000000
5.332031e-01	0.467773437500000
5.488281e-01	0.451171875000000
5.488281e-01	0.452148437500000
5.175781e-01	0.482421875000000
5.175781e-01	0.483398437500000
5.449219e-01	0.455078125000000
5.449219e-01	0.456054687500000
5.136719e-01	0.486328125000000
5.136719e-01	0.487304687500000
5.292969e-01	0.470703125000000
5.292969e-01	0.471679687500000
5.371094e-01	0.462890625000000
5.371094e-01	0.463867187500000
5.214844e-01	0.478515625000000
5.214844e-01	0.479492187500000
6.289062e-01	0.626953125000000
6.289062e-01	0.627929687500000
5.664062e-01	0.564453125000000
5.664062e-01	0.565429687500000
5.351562e-01	0.533203125000000
5.351562e-01	0.534179687500000
5.976562e-01	0.595703125000000
5.976562e-01	0.596679687500000
6.132812e-01	0.611328125000000
6.132812e-01	0.612304687500000
5.820312e-01	0.580078125000000
5.820312e-01	0.581054687500000
5.195312e-01	0.517578125000000
5.195312e-01	0.518554687500000
6.445312e-01	0.642578125000000
6.445312e-01	0.643554687500000
5.273438e-01	0.525390625000000
5.273438e-01	0.526367187500000
5.898438e-01	0.587890625000000
5.898438e-01	0.588867187500000
6.210938e-01	0.619140625000000
6.210938e-01	0.620117187500000
6.054688e-01	0.603515625000000
6.054688e-01	0.604492187500000
5.429688e-01	0.541015625000000
5.429688e-01	0.541992187500000
5.742188e-01	0.572265625000000
5.742188e-01	0.573242187500000
6.367188e-01	0.634765625000000
6.367188e-01	0.635742187500000
5.117188e-01	0.509765625000000
5.117188e-01	0.510742187500000
6.523438e-01	0.650390625000000
6.523438e-01	0.651367187500000
4.960938e-01	0.494140625000000
4.960938e-01	0.495117187500000
5.039062e-01	0.496093750000000
5.039062e-01	0.497070312500000
5.000000e-01	0.498046875000000
5.000000e-01	0.499023437500000
6.562500e-01	0.654296875000000
6.562500e-01	0.655273437500000
5.078125e-01	0.492187500000000
5.078125e-01	0.493164062500000
5.156250e-01	0.513671875000000
5.156250e-01	0.514648437500000
6.406250e-01	0.638671875000000
6.406250e-01	0.639648437500000
5.781250e-01	0.576171875000000
5.781250e-01	0.577148437500000
6.093750e-01	0.607421875000000
6.093750e-01	0.608398437500000
6.250000e-01	0.623046875000000
6.250000e-01	0.624023437500000
5.937500e-01	0.591796875000000
5.937500e-01	0.592773437500000
6.484375e-01	0.646484375000000
6.484375e-01	0.647460937500000
5.234375e-01	0.521484375000000
5.234375e-01	0.522460937500000
5.859375e-01	0.583984375000000
5.859375e-01	0.584960937500000
6.171875e-01	0.615234375000000
6.171875e-01	0.616210937500000
6.015625e-01	0.599609375000000
6.015625e-01	0.600585937500000
5.703125e-01	0.568359375000000
5.703125e-01	0.569335937500000
6.328125e-01	0.630859375000000
6.328125e-01	0.631835937500000
5.078125e-01	0.505859375000000
5.078125e-01	0.506835937500000
5.117188e-01	0.488281250000000
5.117188e-01	0.489257812500000
5.000000e-01	0.500000000000000
5.000000e-01	0.500976562500000
4.921875e-01	0.490234375000000
4.921875e-01	0.491210937500000
5.019531e-01	0.498046875000000
5.019531e-01	0.499023437500000
5.058594e-01	0.494140625000000
5.058594e-01	0.495117187500000
5.097656e-01	0.490234375000000
5.097656e-01	0.491210937500000
4.980469e-01	0.501953125000000
4.980469e-01	0.502929687500000
5.039062e-01	0.501953125000000
5.039062e-01	0.502929687500000
4.746094e-01	0.472656250000000
4.746094e-01	0.473632812500000
6.621094e-01	0.660156250000000
6.621094e-01	0.661132812500000
4.902344e-01	0.488281250000000
4.902344e-01	0.489257812500000
4.589844e-01	0.457031250000000
4.589844e-01	0.458007812500000
4.667969e-01	0.464843750000000
4.667969e-01	0.465820312500000
4.824219e-01	0.480468750000000
4.824219e-01	0.481445312500000
5.058594e-01	0.503906250000000
5.058594e-01	0.504882812500000
6.308594e-01	0.628906250000000
6.308594e-01	0.629882812500000
5.683594e-01	0.566406250000000
5.683594e-01	0.567382812500000
5.996094e-01	0.597656250000000
5.996094e-01	0.598632812500000
6.152344e-01	0.613281250000000
6.152344e-01	0.614257812500000
5.839844e-01	0.582031250000000
5.839844e-01	0.583007812500000
6.464844e-01	0.644531250000000
6.464844e-01	0.645507812500000
5.917969e-01	0.589843750000000
5.917969e-01	0.590820312500000
6.230469e-01	0.621093750000000
6.230469e-01	0.622070312500000
6.074219e-01	0.605468750000000
6.074219e-01	0.606445312500000
5.761719e-01	0.574218750000000
5.761719e-01	0.575195312500000
6.386719e-01	0.636718750000000
6.386719e-01	0.637695312500000
5.136719e-01	0.511718750000000
5.136719e-01	0.512695312500000
6.542969e-01	0.652343750000000
6.542969e-01	0.653320312500000
4.980469e-01	0.496093750000000
4.980469e-01	0.497070312500000
4.785156e-01	0.476562500000000
4.785156e-01	0.477539062500000
4.941406e-01	0.492187500000000
4.941406e-01	0.493164062500000
4.628906e-01	0.460937500000000
4.628906e-01	0.461914062500000
6.503906e-01	0.648437500000000
6.503906e-01	0.649414062500000
5.097656e-01	0.507812500000000
5.097656e-01	0.508789062500000
6.347656e-01	0.632812500000000
6.347656e-01	0.633789062500000
5.722656e-01	0.570312500000000
5.722656e-01	0.571289062500000
6.035156e-01	0.601562500000000
6.035156e-01	0.602539062500000
6.191406e-01	0.617187500000000
6.191406e-01	0.618164062500000
5.878906e-01	0.585937500000000
5.878906e-01	0.586914062500000
5.253906e-01	0.523437500000000
5.253906e-01	0.524414062500000
6.425781e-01	0.640625000000000
6.425781e-01	0.641601562500000
4.550781e-01	0.453125000000000
4.550781e-01	0.454101562500000
4.863281e-01	0.484375000000000
4.863281e-01	0.485351562500000
5.800781e-01	0.578125000000000
5.800781e-01	0.579101562500000
6.113281e-01	0.609375000000000
6.113281e-01	0.610351562500000
6.582031e-01	0.656250000000000
6.582031e-01	0.657226562500000
5.957031e-01	0.593750000000000
5.957031e-01	0.594726562500000
4.707031e-01	0.468750000000000
4.707031e-01	0.469726562500000
5.644531e-01	0.562500000000000
5.644531e-01	0.563476562500000
6.269531e-01	0.625000000000000
6.269531e-01	0.625976562500000
1.250000e-01	0.125000000000000
6.250000e-02	0.562500000000000
6.250000e-01	0.125000000000000
5.009766e-01	0.500976562500000
5.625000e-01	0.312500000000000
3.125000e-02	0.281250000000000
8.750000e-01	0.125000000000000
7.656250e-01	0.265625000000000
3.750000e-01	0.125000000000000
2.578125e-01	0.257812500000000
5.625000e-01	0.812500000000000
3.125000e-02	0.781250000000000
7.812500e-01	0.531250000000000
7.812500e-01	0.781250000000000
2.656250e-01	0.515625000000000
3.125000e-01	0.812500000000000
2.812500e-01	0.406250000000000
5.312500e-01	0.656250000000000
4.062500e-01	0.281250000000000
3.769531e-01	0.376953125000000
6.406250e-01	0.515625000000000
6.259766e-01	0.625976562500000
2.812500e-01	0.656250000000000
5.312500e-01	0.406250000000000
3.906250e-01	0.515625000000000
3.828125e-01	0.632812500000000
6.562500e-01	0.281250000000000
6.289062e-01	0.378906250000000
5.156250e-01	0.578125000000000
5.703125e-01	0.507812500000000
5.634766e-01	0.563476562500000
7.812500e-01	0.406250000000000
3.125000e-02	0.406250000000000
8.906250e-01	0.265625000000000
9.062500e-01	0.406250000000000
1.406250e-01	0.265625000000000
1.562500e-01	0.406250000000000
3.906250e-01	0.578125000000000
5.156250e-01	0.453125000000000
3.906250e-01	0.453125000000000
4.531250e-01	0.515625000000000
4.414062e-01	0.566406250000000
5.781250e-01	0.390625000000000
5.664062e-01	0.441406250000000
4.531250e-01	0.390625000000000
4.394531e-01	0.439453125000000
5.078125e-01	0.539062500000000
5.390625e-01	0.507812500000000
5.322266e-01	0.532226562500000
7.812500e-01	0.656250000000000
3.125000e-02	0.656250000000000
9.375000e-01	0.562500000000000
9.062500e-01	0.656250000000000
1.562500e-01	0.531250000000000
1.562500e-01	0.656250000000000
8.125000e-01	0.187500000000000
1	0.125000000000000
9.375000e-01	0.187500000000000
5.625000e-01	0.187500000000000
7.500000e-01	0.125000000000000
6.875000e-01	0.187500000000000
6.406250e-01	0.328125000000000
3.750000e-01	1.000000000000000
4.375000e-01	0.812500000000000
5.000000e-01	1.000000000000000
6.250000e-02	0.937500000000000
1.562500e-01	0.781250000000000
1.875000e-01	0.937500000000000
2.812500e-01	0.718750000000000
8.125000e-01	0.937500000000000
9.062500e-01	0.781250000000000
9.375000e-01	0.937500000000000
6.250000e-01	1.000000000000000
6.875000e-01	0.812500000000000
7.500000e-01	1.000000000000000
6.406250e-01	0.703125000000000
3.125000e-01	0.187500000000000
5.000000e-01	0.125000000000000
4.375000e-01	0.187500000000000
6.250000e-02	0.187500000000000
2.500000e-01	0.125000000000000
1.875000e-01	0.187500000000000
2.656250e-01	0.328125000000000
7.031250e-01	0.265625000000000
6.914062e-01	0.316406250000000
3.281250e-01	0.640625000000000
3.281250e-01	0.703125000000000
7.031250e-01	0.640625000000000
7.031250e-01	0.703125000000000
3.281250e-01	0.265625000000000
3.144531e-01	0.314453125000000
4.453125e-01	0.476562500000000
5.625000e-01	0.750000000000000
5.781250e-01	0.640625000000000
5.937500e-01	0.718750000000000
6.406250e-01	0.578125000000000
7.031250e-01	0.515625000000000
7.187500e-01	0.593750000000000
5.703125e-01	0.601562500000000
4.765625e-01	0.445312500000000
4.697266e-01	0.469726562500000
6.015625e-01	0.570312500000000
5.947266e-01	0.594726562500000
5.312500e-01	0.343750000000000
5.937500e-01	0.281250000000000
5.937500e-01	0.343750000000000
6.562500e-01	0.468750000000000
7.187500e-01	0.406250000000000
7.187500e-01	0.468750000000000
5.703125e-01	0.414062500000000
4.453125e-01	0.539062500000000
5.078125e-01	0.476562500000000
4.062500e-01	0.718750000000000
4.687500e-01	0.656250000000000
5.000000e-01	0.750000000000000
2.812500e-01	0.593750000000000
3.281250e-01	0.515625000000000
3.437500e-01	0.593750000000000
3.828125e-01	0.601562500000000
3.906250e-01	0.328125000000000
5.000000e-01	0.312500000000000
4.687500e-01	0.343750000000000
2.812500e-01	0.468750000000000
3.281250e-01	0.390625000000000
3.437500e-01	0.468750000000000
3.828125e-01	0.414062500000000
6.015625e-01	0.382812500000000
5.976562e-01	0.410156250000000
4.765625e-01	0.507812500000000
4.726562e-01	0.535156250000000
5.390625e-01	0.445312500000000
5.332031e-01	0.470703125000000
4.140625e-01	0.570312500000000
4.101562e-01	0.597656250000000
4.140625e-01	0.382812500000000
4.082031e-01	0.408203125000000
6.328125e-01	0.601562500000000
6.875000e-01	0.593750000000000
6.718750e-01	0.609375000000000
5.937500e-01	0.687500000000000
6.015625e-01	0.632812500000000
6.093750e-01	0.671875000000000
6.328125e-01	0.664062500000000
6.640625e-01	0.632812500000000
6.572266e-01	0.657226562500000
5.976562e-01	0.613281250000000
5.312500e-01	0.625000000000000
5.390625e-01	0.570312500000000
5.468750e-01	0.609375000000000
5.703125e-01	0.539062500000000
6.093750e-01	0.515625000000000
6.093750e-01	0.546875000000000
5.351562e-01	0.550781250000000
5.664062e-01	0.582031250000000
5.039062e-01	0.519531250000000
6.132812e-01	0.597656250000000
6.103516e-01	0.610351562500000
5.507812e-01	0.535156250000000
5.478516e-01	0.547851562500000
5.820312e-01	0.566406250000000
5.791016e-01	0.579101562500000
5.195312e-01	0.503906250000000
5.166016e-01	0.516601562500000
1.562500e-01	0.343750000000000
7.812500e-01	0.343750000000000
3.125000e-02	0.343750000000000
1.953125e-01	0.257812500000000
2.187500e-01	0.343750000000000
8.281250e-01	0.265625000000000
8.437500e-01	0.343750000000000
9.375000e-02	0.281250000000000
9.375000e-02	0.343750000000000
3.203125e-01	0.351562500000000
6.562500e-01	0.218750000000000
7.500000e-01	0.187500000000000
7.187500e-01	0.218750000000000
7.812500e-01	0.218750000000000
8.750000e-01	0.187500000000000
8.437500e-01	0.218750000000000
6.953125e-01	0.289062500000000
6.328125e-01	0.351562500000000
2.812500e-01	0.218750000000000
3.750000e-01	0.187500000000000
3.437500e-01	0.218750000000000
1.562500e-01	0.218750000000000
2.500000e-01	0.187500000000000
2.187500e-01	0.218750000000000
2.656250e-01	0.296875000000000
3.515625e-01	0.320312500000000
3.457031e-01	0.345703125000000
7.265625e-01	0.257812500000000
7.265625e-01	0.289062500000000
6.640625e-01	0.320312500000000
6.601562e-01	0.347656250000000
2.968750e-01	0.265625000000000
2.851562e-01	0.285156250000000
4.062500e-01	0.500000000000000
4.140625e-01	0.445312500000000
4.218750e-01	0.484375000000000
4.453125e-01	0.414062500000000
5.000000e-01	0.406250000000000
4.843750e-01	0.421875000000000
4.140625e-01	0.429687500000000
5.156250e-01	0.421875000000000
5.468750e-01	0.390625000000000
5.468750e-01	0.421875000000000
5.781250e-01	0.484375000000000
6.093750e-01	0.453125000000000
6.250000e-01	0.500000000000000
5.351562e-01	0.457031250000000
4.726562e-01	0.519531250000000
5.039062e-01	0.488281250000000
5.664062e-01	0.425781250000000
4.726562e-01	0.488281250000000
4.453125e-01	0.460937500000000
6.289062e-01	0.644531250000000
4.296875e-01	0.414062500000000
4.238281e-01	0.423828125000000
5.507812e-01	0.441406250000000
5.488281e-01	0.455078125000000
4.882812e-01	0.503906250000000
4.882812e-01	0.519531250000000
5.195312e-01	0.472656250000000
5.175781e-01	0.486328125000000
5.820312e-01	0.410156250000000
5.820312e-01	0.425781250000000
4.882812e-01	0.472656250000000
4.853516e-01	0.485351562500000
4.609375e-01	0.445312500000000
4.541016e-01	0.454101562500000
6.445312e-01	0.628906250000000
6.416016e-01	0.641601562500000
1.562500e-01	0.718750000000000
9.062500e-01	0.718750000000000
3.125000e-02	0.718750000000000
7.812500e-01	0.718750000000000
9.062500e-01	0.343750000000000
2.187500e-01	0.656250000000000
2.187500e-01	0.718750000000000
9.687500e-01	0.656250000000000
9.687500e-01	0.718750000000000
9.375000e-02	0.656250000000000
9.375000e-02	0.718750000000000
8.437500e-01	0.656250000000000
8.437500e-01	0.718750000000000
9.687500e-01	0.281250000000000
9.687500e-01	0.343750000000000
9.062500e-01	0.218750000000000
1	0.187500000000000
1	0.250000000000000
8.437500e-01	0.312500000000000
8.593750e-01	0.265625000000000
8.593750e-01	0.296875000000000
3.437500e-01	0.437500000000000
3.515625e-01	0.382812500000000
3.593750e-01	0.421875000000000
3.828125e-01	0.351562500000000
4.375000e-01	0.343750000000000
4.218750e-01	0.359375000000000
3.515625e-01	0.367187500000000
5.781250e-01	0.359375000000000
6.093750e-01	0.328125000000000
6.093750e-01	0.359375000000000
6.406250e-01	0.421875000000000
6.718750e-01	0.390625000000000
6.875000e-01	0.437500000000000
5.976562e-01	0.394531250000000
4.531250e-01	0.609375000000000
4.843750e-01	0.578125000000000
5.000000e-01	0.625000000000000
3.906250e-01	0.546875000000000
4.218750e-01	0.515625000000000
4.218750e-01	0.546875000000000
4.414062e-01	0.550781250000000
4.375000e-01	0.250000000000000
5.000000e-01	0.187500000000000
5.000000e-01	0.250000000000000
3.203125e-01	0.289062500000000
3.750000e-01	0.281250000000000
3.593750e-01	0.296875000000000
1.562500e-01	0.468750000000000
2.187500e-01	0.406250000000000
2.187500e-01	0.468750000000000
2.812500e-01	0.375000000000000
2.890625e-01	0.320312500000000
2.968750e-01	0.359375000000000
3.203125e-01	0.335937500000000
3.828125e-01	0.398437500000000
3.671875e-01	0.351562500000000
3.613281e-01	0.361328125000000
6.132812e-01	0.378906250000000
6.132812e-01	0.394531250000000
4.570312e-01	0.535156250000000
4.570312e-01	0.550781250000000
3.359375e-01	0.320312500000000
3.300781e-01	0.330078125000000
3.984375e-01	0.382812500000000
3.925781e-01	0.392578125000000
5.156250e-01	0.562500000000000
5.195312e-01	0.535156250000000
5.234375e-01	0.554687500000000
5.351562e-01	0.519531250000000
5.546875e-01	0.507812500000000
5.546875e-01	0.523437500000000
5.195312e-01	0.527343750000000
5.312500e-01	0.687500000000000
5.625000e-01	0.656250000000000
5.625000e-01	0.687500000000000
5.781250e-01	0.625000000000000
5.820312e-01	0.597656250000000
5.859375e-01	0.617187500000000
6.406250e-01	0.546875000000000
6.718750e-01	0.515625000000000
6.718750e-01	0.546875000000000
5.976562e-01	0.582031250000000
6.250000e-01	0.578125000000000
6.171875e-01	0.585937500000000
5.820312e-01	0.589843750000000
5.664062e-01	0.550781250000000
5.937500e-01	0.546875000000000
5.859375e-01	0.554687500000000
5.468750e-01	0.593750000000000
5.507812e-01	0.566406250000000
5.546875e-01	0.585937500000000
5.507812e-01	0.558593750000000
6.093750e-01	0.656250000000000
6.132812e-01	0.628906250000000
6.171875e-01	0.648437500000000
6.289062e-01	0.613281250000000
6.562500e-01	0.609375000000000
6.484375e-01	0.617187500000000
6.132812e-01	0.621093750000000
5.976562e-01	0.605468750000000
5.351562e-01	0.542968750000000
5.664062e-01	0.574218750000000
6.289062e-01	0.636718750000000
5.039062e-01	0.511718750000000
5.273438e-01	0.519531250000000
5.244141e-01	0.524414062500000
5.898438e-01	0.582031250000000
5.869141e-01	0.586914062500000
5.585938e-01	0.550781250000000
5.556641e-01	0.555664062500000
6.210938e-01	0.613281250000000
6.181641e-01	0.618164062500000
6.054688e-01	0.597656250000000
6.025391e-01	0.602539062500000
5.429688e-01	0.535156250000000
5.400391e-01	0.540039062500000
5.742188e-01	0.566406250000000
5.712891e-01	0.571289062500000
6.367188e-01	0.628906250000000
6.337891e-01	0.633789062500000
5.117188e-01	0.503906250000000
5.087891e-01	0.508789062500000
1.562500e-01	0.593750000000000
9.062500e-01	0.468750000000000
3.125000e-02	0.468750000000000
7.812500e-01	0.468750000000000
2.187500e-01	0.531250000000000
2.187500e-01	0.593750000000000
9.687500e-01	0.406250000000000
9.687500e-01	0.468750000000000
9.375000e-02	0.406250000000000
9.375000e-02	0.468750000000000
8.437500e-01	0.406250000000000
8.437500e-01	0.468750000000000
3.203125e-01	0.664062500000000
3.515625e-01	0.632812500000000
3.515625e-01	0.664062500000000
2.890625e-01	0.304687500000000
5.625000e-01	0.250000000000000
6.250000e-01	0.187500000000000
6.250000e-01	0.250000000000000
6.406250e-01	0.296875000000000
6.718750e-01	0.265625000000000
6.718750e-01	0.296875000000000
7.031250e-01	0.359375000000000
7.343750e-01	0.328125000000000
7.500000e-01	0.375000000000000
6.601562e-01	0.332031250000000
6.289062e-01	0.363281250000000
6.875000e-01	0.875000000000000
7.500000e-01	0.812500000000000
7.500000e-01	0.875000000000000
8.125000e-01	0.875000000000000
8.437500e-01	0.781250000000000
8.750000e-01	0.875000000000000
7.187500e-01	0.750000000000000
7.500000e-01	0.718750000000000
7.500000e-01	0.750000000000000
5.625000e-01	0.875000000000000
6.250000e-01	0.812500000000000
6.250000e-01	0.875000000000000
6.562500e-01	0.750000000000000
6.718750e-01	0.703125000000000
6.875000e-01	0.750000000000000
7.812500e-01	0.593750000000000
8.437500e-01	0.531250000000000
8.437500e-01	0.593750000000000
7.031250e-01	0.671875000000000
7.500000e-01	0.656250000000000
7.500000e-01	0.687500000000000
6.640625e-01	0.679687500000000
4.101562e-01	0.582031250000000
3.281250e-01	0.609375000000000
3.593750e-01	0.578125000000000
3.593750e-01	0.609375000000000
3.906250e-01	0.671875000000000
4.218750e-01	0.640625000000000
4.375000e-01	0.687500000000000
3.828125e-01	0.617187500000000
3.046875e-01	0.289062500000000
2.988281e-01	0.298828125000000
6.757812e-01	0.316406250000000
6.757812e-01	0.332031250000000
6.445312e-01	0.347656250000000
6.445312e-01	0.363281250000000
6.796875e-01	0.664062500000000
6.796875e-01	0.679687500000000
4.257812e-01	0.566406250000000
4.257812e-01	0.582031250000000
3.945312e-01	0.597656250000000
3.945312e-01	0.613281250000000
5.937500e-01	0.750000000000000
6.250000e-01	0.718750000000000
6.250000e-01	0.750000000000000
6.406250e-01	0.687500000000000
6.445312e-01	0.660156250000000
6.484375e-01	0.679687500000000
7.187500e-01	0.625000000000000
7.500000e-01	0.593750000000000
7.500000e-01	0.625000000000000
6.601562e-01	0.644531250000000
6.875000e-01	0.640625000000000
6.796875e-01	0.648437500000000
6.445312e-01	0.652343750000000
4.531250e-01	0.500000000000000
4.570312e-01	0.472656250000000
4.609375e-01	0.492187500000000
4.726562e-01	0.457031250000000
5.000000e-01	0.453125000000000
4.921875e-01	0.460937500000000
4.570312e-01	0.464843750000000
4.882812e-01	0.496093750000000
5.312500e-01	0.375000000000000
5.625000e-01	0.343750000000000
5.625000e-01	0.375000000000000
5.703125e-01	0.398437500000000
5.859375e-01	0.382812500000000
5.859375e-01	0.398437500000000
6.562500e-01	0.500000000000000
6.875000e-01	0.468750000000000
6.875000e-01	0.500000000000000
6.015625e-01	0.429687500000000
6.171875e-01	0.414062500000000
6.250000e-01	0.437500000000000
5.820312e-01	0.417968750000000
5.078125e-01	0.460937500000000
5.234375e-01	0.445312500000000
5.234375e-01	0.460937500000000
5.390625e-01	0.492187500000000
5.546875e-01	0.476562500000000
5.625000e-01	0.500000000000000
5.175781e-01	0.478515625000000
4.882812e-01	0.511718750000000
5.390625e-01	0.429687500000000
5.546875e-01	0.414062500000000
5.546875e-01	0.429687500000000
5.703125e-01	0.460937500000000
5.859375e-01	0.445312500000000
5.937500e-01	0.468750000000000
5.507812e-01	0.449218750000000
4.453125e-01	0.429687500000000
4.687500e-01	0.421875000000000
4.609375e-01	0.429687500000000
4.218750e-01	0.468750000000000
4.296875e-01	0.445312500000000
4.296875e-01	0.460937500000000
4.257812e-01	0.433593750000000
5.664062e-01	0.433593750000000
5.019531e-01	0.494140625000000
4.765625e-01	0.554687500000000
4.921875e-01	0.539062500000000
5.000000e-01	0.562500000000000
4.453125e-01	0.523437500000000
4.609375e-01	0.507812500000000
4.609375e-01	0.523437500000000
4.726562e-01	0.527343750000000
5.332031e-01	0.462890625000000
4.687500e-01	0.375000000000000
5.000000e-01	0.343750000000000
5.000000e-01	0.375000000000000
4.140625e-01	0.398437500000000
4.375000e-01	0.390625000000000
4.296875e-01	0.398437500000000
3.437500e-01	0.500000000000000
3.750000e-01	0.468750000000000
3.750000e-01	0.500000000000000
3.906250e-01	0.437500000000000
3.984375e-01	0.414062500000000
3.984375e-01	0.429687500000000
4.101562e-01	0.417968750000000
4.726562e-01	0.480468750000000
4.414062e-01	0.449218750000000
6.523438e-01	0.644531250000000
6.494141e-01	0.649414062500000
4.648438e-01	0.457031250000000
4.619141e-01	0.461914062500000
4.960938e-01	0.488281250000000
4.931641e-01	0.493164062500000
5.898438e-01	0.410156250000000
5.898438e-01	0.417968750000000
5.253906e-01	0.470703125000000
5.253906e-01	0.478515625000000
4.941406e-01	0.501953125000000
4.960938e-01	0.511718750000000
5.585938e-01	0.441406250000000
5.585938e-01	0.449218750000000
4.335938e-01	0.425781250000000
4.316406e-01	0.431640625000000
5.742188e-01	0.425781250000000
5.742188e-01	0.433593750000000
5.097656e-01	0.486328125000000
5.097656e-01	0.494140625000000
4.804688e-01	0.519531250000000
4.804688e-01	0.527343750000000
5.410156e-01	0.455078125000000
5.410156e-01	0.462890625000000
4.179688e-01	0.410156250000000
4.160156e-01	0.416015625000000
4.804688e-01	0.472656250000000
4.775391e-01	0.477539062500000
4.492188e-01	0.441406250000000
4.472656e-01	0.447265625000000
2.187500e-01	0.312500000000000
7.656250e-01	0.296875000000000
2.343750e-01	0.265625000000000
2.343750e-01	0.296875000000000
7.968750e-01	0.265625000000000
8.125000e-01	0.312500000000000
3.515625e-01	0.648437500000000
4.375000e-01	0.875000000000000
5.000000e-01	0.812500000000000
5.000000e-01	0.875000000000000
3.125000e-01	0.875000000000000
3.750000e-01	0.812500000000000
3.750000e-01	0.875000000000000
3.437500e-01	0.750000000000000
3.593750e-01	0.703125000000000
3.750000e-01	0.750000000000000
1.875000e-01	0.875000000000000
2.187500e-01	0.781250000000000
2.500000e-01	0.875000000000000
2.812500e-01	0.750000000000000
2.968750e-01	0.703125000000000
3.125000e-01	0.750000000000000
2.812500e-01	0.687500000000000
2.968750e-01	0.640625000000000
2.968750e-01	0.671875000000000
3.203125e-01	0.679687500000000
7.031250e-01	0.234375000000000
7.500000e-01	0.218750000000000
7.343750e-01	0.234375000000000
7.656250e-01	0.234375000000000
8.125000e-01	0.218750000000000
7.968750e-01	0.234375000000000
7.265625e-01	0.273437500000000
6.914062e-01	0.300781250000000
2.656250e-01	0.234375000000000
3.125000e-01	0.218750000000000
2.968750e-01	0.234375000000000
2.031250e-01	0.234375000000000
2.500000e-01	0.218750000000000
2.343750e-01	0.234375000000000
2.578125e-01	0.273437500000000
3.671875e-01	0.632812500000000
3.671875e-01	0.648437500000000
3.359375e-01	0.664062500000000
3.359375e-01	0.679687500000000
7.421875e-01	0.257812500000000
7.421875e-01	0.273437500000000
7.109375e-01	0.289062500000000
7.070312e-01	0.300781250000000
2.734375e-01	0.257812500000000
2.695312e-01	0.269531250000000
5.937500e-01	0.312500000000000
6.250000e-01	0.281250000000000
6.250000e-01	0.312500000000000
6.328125e-01	0.335937500000000
6.484375e-01	0.320312500000000
6.484375e-01	0.335937500000000
7.187500e-01	0.437500000000000
7.500000e-01	0.406250000000000
7.500000e-01	0.437500000000000
6.640625e-01	0.367187500000000
6.796875e-01	0.351562500000000
6.875000e-01	0.375000000000000
6.445312e-01	0.355468750000000
6.640625e-01	0.304687500000000
6.796875e-01	0.289062500000000
6.796875e-01	0.304687500000000
6.953125e-01	0.335937500000000
7.109375e-01	0.320312500000000
7.187500e-01	0.343750000000000
6.757812e-01	0.324218750000000
6.015625e-01	0.367187500000000
6.171875e-01	0.351562500000000
6.171875e-01	0.367187500000000
6.328125e-01	0.398437500000000
6.484375e-01	0.382812500000000
6.562500e-01	0.406250000000000
6.289062e-01	0.371093750000000
6.601562e-01	0.339843750000000
3.945312e-01	0.402343750000000
2.812500e-01	0.437500000000000
3.125000e-01	0.406250000000000
3.125000e-01	0.437500000000000
3.281250e-01	0.375000000000000
3.359375e-01	0.351562500000000
3.359375e-01	0.367187500000000
4.062500e-01	0.312500000000000
4.375000e-01	0.281250000000000
4.375000e-01	0.312500000000000
3.515625e-01	0.335937500000000
3.750000e-01	0.328125000000000
3.671875e-01	0.335937500000000
3.320312e-01	0.339843750000000
4.570312e-01	0.542968750000000
6.132812e-01	0.386718750000000
3.828125e-01	0.367187500000000
4.062500e-01	0.359375000000000
3.984375e-01	0.367187500000000
3.593750e-01	0.406250000000000
3.671875e-01	0.382812500000000
3.671875e-01	0.398437500000000
3.632812e-01	0.371093750000000
4.140625e-01	0.554687500000000
4.296875e-01	0.539062500000000
4.296875e-01	0.554687500000000
4.453125e-01	0.585937500000000
4.609375e-01	0.570312500000000
4.687500e-01	0.593750000000000
4.414062e-01	0.558593750000000
5.976562e-01	0.402343750000000
3.476562e-01	0.355468750000000
6.601562e-01	0.667968750000000
3.789062e-01	0.386718750000000
6.523438e-01	0.347656250000000
6.523438e-01	0.355468750000000
6.835938e-01	0.316406250000000
6.835938e-01	0.324218750000000
6.367188e-01	0.363281250000000
6.367188e-01	0.371093750000000
6.679688e-01	0.332031250000000
6.679688e-01	0.339843750000000
4.023438e-01	0.394531250000000
4.003906e-01	0.400390625000000
3.398438e-01	0.332031250000000
3.378906e-01	0.337890625000000
4.648438e-01	0.535156250000000
4.648438e-01	0.542968750000000
6.210938e-01	0.378906250000000
6.210938e-01	0.386718750000000
3.710938e-01	0.363281250000000
3.691406e-01	0.369140625000000
4.492188e-01	0.550781250000000
4.492188e-01	0.558593750000000
6.054688e-01	0.394531250000000
6.054688e-01	0.402343750000000
3.554688e-01	0.347656250000000
3.535156e-01	0.353515625000000
6.679688e-01	0.660156250000000
6.660156e-01	0.666015625000000
3.867188e-01	0.378906250000000
3.847656e-01	0.384765625000000
4.941406e-01	0.498046875000000
6.601562e-01	0.652343750000000
6.718750e-01	0.648437500000000
6.679688e-01	0.652343750000000
6.484375e-01	0.671875000000000
6.523438e-01	0.660156250000000
6.523438e-01	0.667968750000000
6.503906e-01	0.654296875000000
5.019531e-01	0.498046875000000
5.078125e-01	0.531250000000000
5.117188e-01	0.519531250000000
5.117188e-01	0.527343750000000
5.195312e-01	0.511718750000000
5.312500e-01	0.507812500000000
5.273438e-01	0.511718750000000
5.097656e-01	0.513671875000000
6.093750e-01	0.687500000000000
6.250000e-01	0.671875000000000
6.250000e-01	0.687500000000000
6.328125e-01	0.656250000000000
6.367188e-01	0.644531250000000
6.367188e-01	0.652343750000000
6.718750e-01	0.625000000000000
6.875000e-01	0.609375000000000
6.875000e-01	0.625000000000000
6.445312e-01	0.636718750000000
6.562500e-01	0.632812500000000
6.523438e-01	0.636718750000000
6.347656e-01	0.638671875000000
5.468750e-01	0.625000000000000
5.625000e-01	0.609375000000000
5.625000e-01	0.625000000000000
5.703125e-01	0.593750000000000
5.742188e-01	0.582031250000000
5.742188e-01	0.589843750000000
6.093750e-01	0.562500000000000
6.250000e-01	0.546875000000000
6.250000e-01	0.562500000000000
5.820312e-01	0.574218750000000
5.937500e-01	0.570312500000000
5.898438e-01	0.574218750000000
5.722656e-01	0.576171875000000
5.156250e-01	0.593750000000000
5.312500e-01	0.578125000000000
5.312500e-01	0.593750000000000
5.390625e-01	0.562500000000000
5.429688e-01	0.550781250000000
5.429688e-01	0.558593750000000
5.781250e-01	0.531250000000000
5.937500e-01	0.515625000000000
5.937500e-01	0.531250000000000
5.507812e-01	0.542968750000000
5.625000e-01	0.539062500000000
5.585938e-01	0.542968750000000
5.410156e-01	0.544921875000000
5.781250e-01	0.656250000000000
5.937500e-01	0.640625000000000
5.937500e-01	0.656250000000000
6.015625e-01	0.625000000000000
6.054688e-01	0.613281250000000
6.054688e-01	0.621093750000000
6.406250e-01	0.593750000000000
6.562500e-01	0.578125000000000
6.562500e-01	0.593750000000000
6.132812e-01	0.605468750000000
6.250000e-01	0.601562500000000
6.210938e-01	0.605468750000000
6.035156e-01	0.607421875000000
6.289062e-01	0.621093750000000
6.406250e-01	0.617187500000000
6.367188e-01	0.621093750000000
6.171875e-01	0.640625000000000
6.210938e-01	0.628906250000000
6.210938e-01	0.636718750000000
6.191406e-01	0.623046875000000
5.546875e-01	0.578125000000000
5.585938e-01	0.566406250000000
5.585938e-01	0.574218750000000
5.664062e-01	0.558593750000000
5.781250e-01	0.554687500000000
5.742188e-01	0.558593750000000
5.566406e-01	0.560546875000000
5.976562e-01	0.589843750000000
6.093750e-01	0.585937500000000
6.054688e-01	0.589843750000000
5.859375e-01	0.609375000000000
5.898438e-01	0.597656250000000
5.898438e-01	0.605468750000000
5.878906e-01	0.591796875000000
5.351562e-01	0.527343750000000
5.468750e-01	0.523437500000000
5.429688e-01	0.527343750000000
5.234375e-01	0.546875000000000
5.273438e-01	0.535156250000000
5.273438e-01	0.542968750000000
5.253906e-01	0.529296875000000
6.425781e-01	0.646484375000000
5.175781e-01	0.521484375000000
5.800781e-01	0.583984375000000
5.488281e-01	0.552734375000000
6.113281e-01	0.615234375000000
5.957031e-01	0.599609375000000
5.332031e-01	0.537109375000000
5.644531e-01	0.568359375000000
6.269531e-01	0.630859375000000
5.019531e-01	0.505859375000000
4.980469e-01	0.494140625000000
4.970703e-01	0.497070312500000
6.542969e-01	0.650390625000000
6.533203e-01	0.653320312500000
5.058594e-01	0.494140625000000
5.058594e-01	0.498046875000000
5.136719e-01	0.509765625000000
5.126953e-01	0.512695312500000
6.386719e-01	0.634765625000000
6.376953e-01	0.637695312500000
5.761719e-01	0.572265625000000
5.751953e-01	0.575195312500000
5.449219e-01	0.541015625000000
5.439453e-01	0.543945312500000
6.074219e-01	0.603515625000000
6.064453e-01	0.606445312500000
6.230469e-01	0.619140625000000
6.220703e-01	0.622070312500000
5.605469e-01	0.556640625000000
5.595703e-01	0.559570312500000
5.917969e-01	0.587890625000000
5.908203e-01	0.590820312500000
5.292969e-01	0.525390625000000
5.283203e-01	0.528320312500000
6.464844e-01	0.642578125000000
6.455078e-01	0.645507812500000
5.214844e-01	0.517578125000000
5.205078e-01	0.520507812500000
5.839844e-01	0.580078125000000
5.830078e-01	0.583007812500000
5.527344e-01	0.548828125000000
5.517578e-01	0.551757812500000
6.152344e-01	0.611328125000000
6.142578e-01	0.614257812500000
5.996094e-01	0.595703125000000
5.986328e-01	0.598632812500000
5.371094e-01	0.533203125000000
5.361328e-01	0.536132812500000
5.683594e-01	0.564453125000000
5.673828e-01	0.567382812500000
6.308594e-01	0.626953125000000
6.298828e-01	0.629882812500000
5.058594e-01	0.501953125000000
5.048828e-01	0.504882812500000
9.375000e-01	0.875000000000000
9.062500e-01	0.593750000000000
6.250000e-02	0.875000000000000
3.125000e-02	0.593750000000000
9.687500e-01	0.781250000000000
1	0.875000000000000
1	0.562500000000000
9.687500e-01	0.593750000000000
9.375000e-02	0.781250000000000
1.250000e-01	0.875000000000000
1.250000e-01	0.562500000000000
9.375000e-02	0.593750000000000
8.437500e-01	0.625000000000000
8.437500e-01	0.562500000000000
7.812500e-01	0.625000000000000
2.187500e-01	0.625000000000000
1.562500e-01	0.625000000000000
9.687500e-01	0.375000000000000
9.531250e-01	0.296875000000000
9.375000e-02	0.687500000000000
9.687500e-01	0.687500000000000
9.375000e-02	0.375000000000000
6.250000e-02	0.250000000000000
1.250000e-01	0.187500000000000
9.375000e-02	0.218750000000000
7.812500e-02	0.296875000000000
3.125000e-02	0.375000000000000
3.281250e-01	0.546875000000000
2.812500e-01	0.625000000000000
1.562500e-01	0.562500000000000
9.062500e-01	0.687500000000000
3.125000e-02	0.687500000000000
7.812500e-01	0.687500000000000
1.406250e-01	0.296875000000000
8.906250e-01	0.296875000000000
1.562500e-02	0.296875000000000
8.750000e-01	0.593750000000000
8.750000e-01	0.625000000000000
8.750000e-01	0.531250000000000
8.750000e-01	0.562500000000000
8.125000e-01	0.593750000000000
8.125000e-01	0.625000000000000
2.500000e-01	0.593750000000000
2.500000e-01	0.625000000000000
1.875000e-01	0.593750000000000
1.875000e-01	0.625000000000000
1	0.343750000000000
1	0.375000000000000
1	0.281250000000000
9.843750e-01	0.296875000000000
1.250000e-01	0.656250000000000
1.250000e-01	0.687500000000000
1	0.656250000000000
1	0.687500000000000
1.250000e-01	0.343750000000000
1.250000e-01	0.375000000000000
1.093750e-01	0.265625000000000
1.093750e-01	0.296875000000000
6.250000e-02	0.343750000000000
6.250000e-02	0.375000000000000
3.593750e-01	0.515625000000000
3.593750e-01	0.546875000000000
3.125000e-01	0.593750000000000
3.125000e-01	0.625000000000000
1.875000e-01	0.531250000000000
1.875000e-01	0.562500000000000
9.375000e-01	0.656250000000000
9.375000e-01	0.687500000000000
6.250000e-02	0.656250000000000
6.250000e-02	0.687500000000000
8.125000e-01	0.656250000000000
8.125000e-01	0.687500000000000
1.718750e-01	0.265625000000000
1.875000e-01	0.312500000000000
9.375000e-01	0.281250000000000
9.218750e-01	0.296875000000000
6.250000e-02	0.281250000000000
4.687500e-02	0.296875000000000
4.218750e-01	0.531250000000000
8.281250e-01	0.234375000000000
8.750000e-01	0.218750000000000
8.750000e-01	0.250000000000000
9.062500e-01	0.250000000000000
9.375000e-01	0.218750000000000
9.375000e-01	0.250000000000000
8.593750e-01	0.281250000000000
3.906250e-01	0.531250000000000
4.375000e-01	0.515625000000000
4.375000e-01	0.531250000000000
8.750000e-01	0.265625000000000
8.750000e-01	0.281250000000000
4.062500e-01	0.515625000000000
4.062500e-01	0.531250000000000
2.187500e-01	0.375000000000000
2.500000e-01	0.343750000000000
2.500000e-01	0.375000000000000
2.656250e-01	0.312500000000000
2.734375e-01	0.289062500000000
2.734375e-01	0.304687500000000
3.437500e-01	0.250000000000000
3.750000e-01	0.218750000000000
3.750000e-01	0.250000000000000
2.890625e-01	0.273437500000000
3.125000e-01	0.265625000000000
3.046875e-01	0.273437500000000
2.734375e-01	0.281250000000000
6.562500e-01	0.250000000000000
6.875000e-01	0.218750000000000
6.875000e-01	0.250000000000000
7.031250e-01	0.281250000000000
7.187500e-01	0.265625000000000
7.109375e-01	0.273437500000000
7.812500e-01	0.375000000000000
8.125000e-01	0.343750000000000
8.125000e-01	0.375000000000000
7.343750e-01	0.312500000000000
7.500000e-01	0.296875000000000
7.500000e-01	0.312500000000000
7.070312e-01	0.292968750000000
3.593750e-01	0.625000000000000
3.750000e-01	0.609375000000000
3.671875e-01	0.617187500000000
3.906250e-01	0.656250000000000
4.062500e-01	0.640625000000000
4.062500e-01	0.656250000000000
3.632812e-01	0.636718750000000
6.914062e-01	0.308593750000000
3.828125e-01	0.585937500000000
3.984375e-01	0.570312500000000
3.984375e-01	0.585937500000000
4.687500e-01	0.687500000000000
5.000000e-01	0.656250000000000
5.000000e-01	0.687500000000000
4.140625e-01	0.617187500000000
4.296875e-01	0.601562500000000
4.375000e-01	0.625000000000000
3.945312e-01	0.605468750000000
4.257812e-01	0.574218750000000
2.968750e-01	0.343750000000000
3.046875e-01	0.320312500000000
3.046875e-01	0.335937500000000
3.203125e-01	0.304687500000000
3.437500e-01	0.296875000000000
3.359375e-01	0.304687500000000
3.007812e-01	0.308593750000000
3.789062e-01	0.621093750000000
4.101562e-01	0.589843750000000
2.851562e-01	0.292968750000000
3.164062e-01	0.324218750000000
2.812500e-01	0.273437500000000
2.773438e-01	0.277343750000000
7.148438e-01	0.285156250000000
7.187500e-01	0.296875000000000
3.710938e-01	0.628906250000000
3.750000e-01	0.640625000000000
6.992188e-01	0.300781250000000
6.992188e-01	0.308593750000000
4.023438e-01	0.597656250000000
4.023438e-01	0.605468750000000
4.335938e-01	0.566406250000000
4.335938e-01	0.574218750000000
3.085938e-01	0.300781250000000
3.066406e-01	0.306640625000000
3.867188e-01	0.613281250000000
3.906250e-01	0.625000000000000
4.179688e-01	0.582031250000000
4.179688e-01	0.589843750000000
2.929688e-01	0.285156250000000
2.929688e-01	0.292968750000000
3.242188e-01	0.316406250000000
3.222656e-01	0.322265625000000
3.593750e-01	0.437500000000000
3.750000e-01	0.421875000000000
3.750000e-01	0.437500000000000
3.828125e-01	0.406250000000000
3.867188e-01	0.394531250000000
3.906250e-01	0.406250000000000
4.218750e-01	0.375000000000000
4.375000e-01	0.359375000000000
4.375000e-01	0.375000000000000
3.945312e-01	0.386718750000000
4.062500e-01	0.382812500000000
4.062500e-01	0.390625000000000
3.867188e-01	0.390625000000000
5.781250e-01	0.375000000000000
5.937500e-01	0.359375000000000
5.937500e-01	0.375000000000000
6.015625e-01	0.390625000000000
6.093750e-01	0.382812500000000
6.054688e-01	0.386718750000000
6.406250e-01	0.437500000000000
6.562500e-01	0.421875000000000
6.562500e-01	0.437500000000000
6.171875e-01	0.406250000000000
6.250000e-01	0.398437500000000
6.250000e-01	0.406250000000000
6.035156e-01	0.396484375000000
6.171875e-01	0.375000000000000
6.250000e-01	0.367187500000000
6.210938e-01	0.371093750000000
6.328125e-01	0.390625000000000
6.406250e-01	0.382812500000000
6.406250e-01	0.390625000000000
6.191406e-01	0.380859375000000
3.984375e-01	0.421875000000000
4.023438e-01	0.410156250000000
4.062500e-01	0.421875000000000
4.101562e-01	0.402343750000000
4.218750e-01	0.398437500000000
4.218750e-01	0.406250000000000
4.023438e-01	0.406250000000000
5.859375e-01	0.406250000000000
5.937500e-01	0.398437500000000
5.898438e-01	0.402343750000000
6.015625e-01	0.421875000000000
6.093750e-01	0.414062500000000
6.093750e-01	0.421875000000000
5.957031e-01	0.404296875000000
6.113281e-01	0.388671875000000
4.218750e-01	0.500000000000000
4.375000e-01	0.484375000000000
4.375000e-01	0.500000000000000
4.453125e-01	0.468750000000000
4.492188e-01	0.457031250000000
4.492188e-01	0.464843750000000
4.843750e-01	0.437500000000000
5.000000e-01	0.421875000000000
5.000000e-01	0.437500000000000
4.570312e-01	0.449218750000000
4.687500e-01	0.445312500000000
4.648438e-01	0.449218750000000
4.492188e-01	0.453125000000000
4.765625e-01	0.500000000000000
4.804688e-01	0.488281250000000
4.804688e-01	0.496093750000000
4.882812e-01	0.480468750000000
5.000000e-01	0.476562500000000
4.960938e-01	0.480468750000000
4.785156e-01	0.482421875000000
3.906250e-01	0.468750000000000
4.062500e-01	0.453125000000000
4.062500e-01	0.468750000000000
4.140625e-01	0.437500000000000
4.179688e-01	0.425781250000000
4.218750e-01	0.437500000000000
4.531250e-01	0.406250000000000
4.687500e-01	0.390625000000000
4.687500e-01	0.406250000000000
4.257812e-01	0.417968750000000
4.375000e-01	0.414062500000000
4.375000e-01	0.421875000000000
4.179688e-01	0.421875000000000
5.156250e-01	0.437500000000000
5.312500e-01	0.421875000000000
5.312500e-01	0.437500000000000
5.351562e-01	0.449218750000000
5.468750e-01	0.445312500000000
5.429688e-01	0.449218750000000
5.781250e-01	0.500000000000000
5.937500e-01	0.484375000000000
5.937500e-01	0.500000000000000
5.507812e-01	0.464843750000000
5.625000e-01	0.460937500000000
5.625000e-01	0.468750000000000
5.410156e-01	0.458984375000000
4.765625e-01	0.515625000000000
4.843750e-01	0.507812500000000
4.804688e-01	0.511718750000000
4.921875e-01	0.531250000000000
5.000000e-01	0.523437500000000
5.000000e-01	0.531250000000000
4.785156e-01	0.521484375000000
5.039062e-01	0.480468750000000
5.117188e-01	0.472656250000000
5.117188e-01	0.480468750000000
5.195312e-01	0.496093750000000
5.273438e-01	0.488281250000000
5.312500e-01	0.500000000000000
5.097656e-01	0.490234375000000
5.468750e-01	0.406250000000000
5.625000e-01	0.390625000000000
5.625000e-01	0.406250000000000
5.703125e-01	0.421875000000000
5.781250e-01	0.414062500000000
5.742188e-01	0.417968750000000
6.093750e-01	0.468750000000000
6.250000e-01	0.453125000000000
6.250000e-01	0.468750000000000
5.859375e-01	0.437500000000000
5.937500e-01	0.429687500000000
5.937500e-01	0.437500000000000
5.722656e-01	0.427734375000000
4.296875e-01	0.453125000000000
4.335938e-01	0.441406250000000
4.375000e-01	0.453125000000000
4.414062e-01	0.433593750000000
4.531250e-01	0.429687500000000
4.531250e-01	0.437500000000000
4.335938e-01	0.437500000000000
5.546875e-01	0.437500000000000
5.625000e-01	0.429687500000000
5.585938e-01	0.433593750000000
5.703125e-01	0.453125000000000
5.781250e-01	0.445312500000000
5.781250e-01	0.453125000000000
5.566406e-01	0.443359375000000
4.941406e-01	0.505859375000000
5.195312e-01	0.464843750000000
5.273438e-01	0.457031250000000
5.273438e-01	0.464843750000000
5.351562e-01	0.480468750000000
5.429688e-01	0.472656250000000
5.468750e-01	0.484375000000000
5.253906e-01	0.474609375000000
5.878906e-01	0.412109375000000
4.726562e-01	0.464843750000000
4.843750e-01	0.460937500000000
4.804688e-01	0.464843750000000
4.609375e-01	0.484375000000000
4.648438e-01	0.472656250000000
4.648438e-01	0.480468750000000
4.628906e-01	0.466796875000000
5.332031e-01	0.466796875000000
4.609375e-01	0.531250000000000
4.687500e-01	0.523437500000000
4.648438e-01	0.527343750000000
4.765625e-01	0.546875000000000
4.843750e-01	0.539062500000000
4.843750e-01	0.546875000000000
4.707031e-01	0.529296875000000
5.644531e-01	0.435546875000000
5.488281e-01	0.451171875000000
4.863281e-01	0.513671875000000
5.175781e-01	0.482421875000000
5.800781e-01	0.419921875000000
3.945312e-01	0.398437500000000
4.550781e-01	0.458984375000000
4.863281e-01	0.490234375000000
4.257812e-01	0.429687500000000
6.582031e-01	0.662109375000000
4.101562e-01	0.414062500000000
4.707031e-01	0.474609375000000
4.414062e-01	0.445312500000000
3.789062e-01	0.371093750000000
3.906250e-01	0.367187500000000
3.906250e-01	0.375000000000000
3.671875e-01	0.390625000000000
3.710938e-01	0.378906250000000
3.750000e-01	0.390625000000000
3.789062e-01	0.382812500000000
3.906250e-01	0.386718750000000
3.886719e-01	0.388671875000000
6.074219e-01	0.392578125000000
6.093750e-01	0.398437500000000
6.230469e-01	0.376953125000000
6.250000e-01	0.382812500000000
4.062500e-01	0.402343750000000
4.042969e-01	0.404296875000000
5.996094e-01	0.400390625000000
6.015625e-01	0.406250000000000
6.152344e-01	0.384765625000000
6.171875e-01	0.390625000000000
4.531250e-01	0.449218750000000
4.511719e-01	0.451171875000000
4.824219e-01	0.478515625000000
4.814453e-01	0.481445312500000
4.218750e-01	0.417968750000000
4.199219e-01	0.419921875000000
5.449219e-01	0.455078125000000
5.449219e-01	0.458984375000000
4.824219e-01	0.517578125000000
4.843750e-01	0.523437500000000
5.136719e-01	0.486328125000000
5.136719e-01	0.490234375000000
5.761719e-01	0.423828125000000
5.781250e-01	0.429687500000000
4.375000e-01	0.433593750000000
4.355469e-01	0.435546875000000
5.605469e-01	0.439453125000000
5.625000e-01	0.445312500000000
4.980469e-01	0.501953125000000
4.980469e-01	0.505859375000000
5.292969e-01	0.470703125000000
5.292969e-01	0.474609375000000
5.917969e-01	0.408203125000000
5.937500e-01	0.414062500000000
4.667969e-01	0.462890625000000
4.658203e-01	0.465820312500000
5.371094e-01	0.462890625000000
5.371094e-01	0.466796875000000
4.746094e-01	0.525390625000000
4.765625e-01	0.531250000000000
5.683594e-01	0.431640625000000
5.703125e-01	0.437500000000000
5.527344e-01	0.447265625000000
5.546875e-01	0.453125000000000
4.902344e-01	0.509765625000000
4.921875e-01	0.515625000000000
5.214844e-01	0.478515625000000
5.214844e-01	0.482421875000000
5.839844e-01	0.416015625000000
5.859375e-01	0.421875000000000
3.984375e-01	0.394531250000000
3.964844e-01	0.396484375000000
4.589844e-01	0.455078125000000
4.580078e-01	0.458007812500000
4.902344e-01	0.486328125000000
4.892578e-01	0.489257812500000
4.296875e-01	0.425781250000000
4.277344e-01	0.427734375000000
6.621094e-01	0.658203125000000
6.611328e-01	0.661132812500000
4.140625e-01	0.410156250000000
4.121094e-01	0.412109375000000
4.746094e-01	0.470703125000000
4.736328e-01	0.473632812500000
4.453125e-01	0.441406250000000
4.433594e-01	0.443359375000000
3.828125e-01	0.378906250000000
3.808594e-01	0.380859375000000
5.019531e-01	0.503906250000000
5.039062e-01	0.501953125000000
5.029297e-01	0.502929687500000
9.375000e-02	0.625000000000000
9.687500e-01	0.625000000000000
3.125000e-02	0.625000000000000
9.062500e-01	0.625000000000000
8.437500e-01	0.437500000000000
9.375000e-02	0.437500000000000
9.687500e-01	0.437500000000000
8.437500e-01	0.750000000000000
8.437500e-01	0.687500000000000
9.375000e-02	0.750000000000000
9.687500e-01	0.750000000000000
2.187500e-01	0.750000000000000
2.187500e-01	0.687500000000000
9.062500e-01	0.375000000000000
3.125000e-02	0.750000000000000
9.062500e-01	0.750000000000000
1.562500e-01	0.750000000000000
8.437500e-01	0.375000000000000
1.562500e-01	0.375000000000000
1.562500e-01	0.687500000000000
1.562500e-01	0.437500000000000
9.062500e-01	0.437500000000000
3.125000e-02	0.437500000000000
1.250000e-01	0.593750000000000
1.250000e-01	0.625000000000000
1	0.593750000000000
1	0.625000000000000
6.250000e-02	0.593750000000000
6.250000e-02	0.625000000000000
9.375000e-01	0.593750000000000
9.375000e-01	0.625000000000000
8.750000e-01	0.406250000000000
8.750000e-01	0.437500000000000
1.250000e-01	0.406250000000000
1.250000e-01	0.437500000000000
1	0.406250000000000
1	0.437500000000000
8.750000e-01	0.718750000000000
8.750000e-01	0.750000000000000
8.750000e-01	0.656250000000000
8.750000e-01	0.687500000000000
1.250000e-01	0.718750000000000
1.250000e-01	0.750000000000000
1	0.718750000000000
1	0.750000000000000
2.500000e-01	0.718750000000000
2.500000e-01	0.750000000000000
2.500000e-01	0.656250000000000
2.500000e-01	0.687500000000000
9.375000e-01	0.343750000000000
9.375000e-01	0.375000000000000
6.250000e-02	0.718750000000000
6.250000e-02	0.750000000000000
9.375000e-01	0.718750000000000
9.375000e-01	0.750000000000000
1.875000e-01	0.718750000000000
1.875000e-01	0.750000000000000
8.750000e-01	0.343750000000000
8.750000e-01	0.375000000000000
1.875000e-01	0.343750000000000
1.875000e-01	0.375000000000000
1.875000e-01	0.656250000000000
1.875000e-01	0.687500000000000
1.875000e-01	0.406250000000000
1.875000e-01	0.437500000000000
9.375000e-01	0.406250000000000
9.375000e-01	0.437500000000000
6.250000e-02	0.406250000000000
6.250000e-02	0.437500000000000
7.343750e-01	0.250000000000000
7.500000e-01	0.234375000000000
7.500000e-01	0.250000000000000
7.656250e-01	0.250000000000000
7.812500e-01	0.234375000000000
7.812500e-01	0.250000000000000
7.656250e-01	0.281250000000000
7.812500e-01	0.265625000000000
7.812500e-01	0.281250000000000
7.382812e-01	0.261718750000000
7.226562e-01	0.277343750000000
2.968750e-01	0.687500000000000
3.125000e-01	0.671875000000000
3.125000e-01	0.687500000000000
3.281250e-01	0.718750000000000
3.437500e-01	0.703125000000000
3.437500e-01	0.718750000000000
2.968750e-01	0.718750000000000
3.125000e-01	0.703125000000000
3.125000e-01	0.718750000000000
3.203125e-01	0.687500000000000
4.062500e-01	0.750000000000000
4.375000e-01	0.718750000000000
4.375000e-01	0.750000000000000
3.593750e-01	0.687500000000000
3.750000e-01	0.671875000000000
3.750000e-01	0.687500000000000
3.281250e-01	0.656250000000000
3.437500e-01	0.640625000000000
3.359375e-01	0.648437500000000
3.476562e-01	0.652343750000000
2.656250e-01	0.250000000000000
2.812500e-01	0.234375000000000
2.812500e-01	0.250000000000000
2.343750e-01	0.250000000000000
2.500000e-01	0.234375000000000
2.500000e-01	0.250000000000000
2.343750e-01	0.281250000000000
2.500000e-01	0.265625000000000
2.500000e-01	0.281250000000000
2.578125e-01	0.265625000000000
7.500000e-01	0.257812500000000
7.500000e-01	0.265625000000000
7.304688e-01	0.269531250000000
7.343750e-01	0.281250000000000
3.281250e-01	0.679687500000000
3.281250e-01	0.687500000000000
3.554688e-01	0.644531250000000
3.593750e-01	0.656250000000000
2.656250e-01	0.257812500000000
2.617188e-01	0.261718750000000
2.968750e-01	0.375000000000000
3.125000e-01	0.359375000000000
3.125000e-01	0.375000000000000
3.203125e-01	0.343750000000000
3.242188e-01	0.332031250000000
3.281250e-01	0.343750000000000
3.593750e-01	0.312500000000000
3.750000e-01	0.296875000000000
3.750000e-01	0.312500000000000
3.320312e-01	0.324218750000000
3.437500e-01	0.320312500000000
3.437500e-01	0.328125000000000
3.242188e-01	0.328125000000000
3.906250e-01	0.562500000000000
4.062500e-01	0.546875000000000
4.062500e-01	0.562500000000000
4.140625e-01	0.578125000000000
4.218750e-01	0.570312500000000
4.179688e-01	0.574218750000000
4.531250e-01	0.625000000000000
4.687500e-01	0.609375000000000
4.687500e-01	0.625000000000000
4.296875e-01	0.593750000000000
4.375000e-01	0.585937500000000
4.375000e-01	0.593750000000000
4.160156e-01	0.583984375000000
3.164062e-01	0.308593750000000
3.281250e-01	0.304687500000000
3.281250e-01	0.312500000000000
3.046875e-01	0.328125000000000
3.085938e-01	0.316406250000000
3.125000e-01	0.328125000000000
3.085938e-01	0.312500000000000
4.296875e-01	0.562500000000000
4.375000e-01	0.554687500000000
4.335938e-01	0.558593750000000
4.453125e-01	0.578125000000000
4.531250e-01	0.570312500000000
4.531250e-01	0.578125000000000
4.316406e-01	0.568359375000000
3.984375e-01	0.593750000000000
4.062500e-01	0.585937500000000
4.023438e-01	0.589843750000000
4.140625e-01	0.609375000000000
4.218750e-01	0.601562500000000
4.218750e-01	0.609375000000000
4.082031e-01	0.591796875000000
4.238281e-01	0.576171875000000
6.796875e-01	0.312500000000000
6.875000e-01	0.304687500000000
6.835938e-01	0.308593750000000
6.953125e-01	0.328125000000000
7.031250e-01	0.320312500000000
7.031250e-01	0.328125000000000
6.894531e-01	0.310546875000000
3.281250e-01	0.406250000000000
3.437500e-01	0.390625000000000
3.437500e-01	0.406250000000000
3.515625e-01	0.375000000000000
3.554688e-01	0.363281250000000
3.593750e-01	0.375000000000000
3.906250e-01	0.343750000000000
4.062500e-01	0.328125000000000
4.062500e-01	0.343750000000000
3.632812e-01	0.355468750000000
3.750000e-01	0.351562500000000
3.750000e-01	0.359375000000000
3.554688e-01	0.359375000000000
4.453125e-01	0.546875000000000
4.531250e-01	0.539062500000000
4.492188e-01	0.542968750000000
4.843750e-01	0.593750000000000
5.000000e-01	0.578125000000000
5.000000e-01	0.593750000000000
4.609375e-01	0.562500000000000
4.687500e-01	0.554687500000000
4.687500e-01	0.562500000000000
4.472656e-01	0.552734375000000
3.710938e-01	0.375000000000000
4.628906e-01	0.537109375000000
3.476562e-01	0.339843750000000
3.593750e-01	0.335937500000000
3.593750e-01	0.343750000000000
3.359375e-01	0.359375000000000
3.398438e-01	0.347656250000000
3.437500e-01	0.359375000000000
3.398438e-01	0.343750000000000
6.406250e-01	0.312500000000000
6.562500e-01	0.296875000000000
6.562500e-01	0.312500000000000
6.640625e-01	0.328125000000000
6.718750e-01	0.320312500000000
6.679688e-01	0.324218750000000
7.031250e-01	0.375000000000000
7.187500e-01	0.359375000000000
7.187500e-01	0.375000000000000
6.796875e-01	0.343750000000000
6.875000e-01	0.335937500000000
6.875000e-01	0.343750000000000
6.660156e-01	0.333984375000000
6.093750e-01	0.343750000000000
6.250000e-01	0.328125000000000
6.250000e-01	0.343750000000000
6.328125e-01	0.359375000000000
6.406250e-01	0.351562500000000
6.367188e-01	0.355468750000000
6.718750e-01	0.406250000000000
6.875000e-01	0.390625000000000
6.875000e-01	0.406250000000000
6.484375e-01	0.375000000000000
6.562500e-01	0.367187500000000
6.562500e-01	0.375000000000000
6.347656e-01	0.365234375000000
6.816406e-01	0.318359375000000
6.484375e-01	0.343750000000000
6.562500e-01	0.335937500000000
6.523438e-01	0.339843750000000
6.640625e-01	0.359375000000000
6.718750e-01	0.351562500000000
6.718750e-01	0.359375000000000
6.503906e-01	0.349609375000000
4.394531e-01	0.560546875000000
4.550781e-01	0.544921875000000
6.582031e-01	0.341796875000000
6.269531e-01	0.373046875000000
6.738281e-01	0.326171875000000
6.425781e-01	0.357421875000000
3.320312e-01	0.335937500000000
3.632812e-01	0.367187500000000
3.476562e-01	0.351562500000000
3.164062e-01	0.320312500000000
3.281250e-01	0.324218750000000
3.261719e-01	0.326171875000000
4.199219e-01	0.580078125000000
4.218750e-01	0.585937500000000
3.125000e-01	0.308593750000000
3.105469e-01	0.310546875000000
4.355469e-01	0.564453125000000
4.375000e-01	0.570312500000000
4.121094e-01	0.587890625000000
4.140625e-01	0.593750000000000
4.277344e-01	0.572265625000000
4.296875e-01	0.578125000000000
6.933594e-01	0.306640625000000
6.953125e-01	0.312500000000000
3.593750e-01	0.355468750000000
3.574219e-01	0.357421875000000
4.511719e-01	0.548828125000000
4.531250e-01	0.554687500000000
3.750000e-01	0.371093750000000
3.730469e-01	0.373046875000000
4.667969e-01	0.533203125000000
4.687500e-01	0.539062500000000
3.437500e-01	0.339843750000000
3.417969e-01	0.341796875000000
6.699219e-01	0.330078125000000
6.718750e-01	0.335937500000000
6.386719e-01	0.361328125000000
6.406250e-01	0.367187500000000
6.855469e-01	0.314453125000000
6.875000e-01	0.320312500000000
6.542969e-01	0.345703125000000
6.562500e-01	0.351562500000000
4.433594e-01	0.556640625000000
4.453125e-01	0.562500000000000
4.589844e-01	0.541015625000000
4.609375e-01	0.546875000000000
6.621094e-01	0.337890625000000
6.640625e-01	0.343750000000000
6.308594e-01	0.369140625000000
6.328125e-01	0.375000000000000
6.777344e-01	0.322265625000000
6.796875e-01	0.328125000000000
6.464844e-01	0.353515625000000
6.484375e-01	0.359375000000000
3.359375e-01	0.332031250000000
3.339844e-01	0.333984375000000
3.671875e-01	0.363281250000000
3.652344e-01	0.365234375000000
3.515625e-01	0.347656250000000
3.496094e-01	0.349609375000000
3.203125e-01	0.316406250000000
3.183594e-01	0.318359375000000
4.882812e-01	0.500000000000000
4.902344e-01	0.494140625000000
4.921875e-01	0.500000000000000
4.941406e-01	0.490234375000000
5.000000e-01	0.488281250000000
5.000000e-01	0.492187500000000
4.902344e-01	0.492187500000000
4.970703e-01	0.502929687500000
5.117188e-01	0.500000000000000
5.156250e-01	0.496093750000000
5.156250e-01	0.500000000000000
5.039062e-01	0.492187500000000
5.078125e-01	0.488281250000000
5.058594e-01	0.490234375000000
5.087891e-01	0.491210937500000
5.039062e-01	0.515625000000000
5.058594e-01	0.509765625000000
5.078125e-01	0.515625000000000
5.097656e-01	0.505859375000000
5.156250e-01	0.503906250000000
5.156250e-01	0.507812500000000
5.058594e-01	0.507812500000000
6.171875e-01	0.656250000000000
6.250000e-01	0.648437500000000
6.250000e-01	0.656250000000000
6.289062e-01	0.640625000000000
6.308594e-01	0.634765625000000
6.328125e-01	0.640625000000000
6.484375e-01	0.625000000000000
6.562500e-01	0.617187500000000
6.562500e-01	0.625000000000000
6.347656e-01	0.630859375000000
6.406250e-01	0.628906250000000
6.406250e-01	0.632812500000000
6.308594e-01	0.632812500000000
5.546875e-01	0.593750000000000
5.625000e-01	0.585937500000000
5.625000e-01	0.593750000000000
5.664062e-01	0.578125000000000
5.683594e-01	0.572265625000000
5.703125e-01	0.578125000000000
5.859375e-01	0.562500000000000
5.937500e-01	0.554687500000000
5.937500e-01	0.562500000000000
5.722656e-01	0.568359375000000
5.781250e-01	0.566406250000000
5.781250e-01	0.570312500000000
5.683594e-01	0.570312500000000
5.234375e-01	0.562500000000000
5.312500e-01	0.554687500000000
5.312500e-01	0.562500000000000
5.351562e-01	0.546875000000000
5.371094e-01	0.541015625000000
5.390625e-01	0.546875000000000
5.546875e-01	0.531250000000000
5.625000e-01	0.523437500000000
5.625000e-01	0.531250000000000
5.410156e-01	0.537109375000000
5.468750e-01	0.535156250000000
5.468750e-01	0.539062500000000
5.371094e-01	0.539062500000000
5.859375e-01	0.625000000000000
5.937500e-01	0.617187500000000
5.937500e-01	0.625000000000000
5.976562e-01	0.609375000000000
5.996094e-01	0.603515625000000
6.015625e-01	0.609375000000000
6.171875e-01	0.593750000000000
6.250000e-01	0.585937500000000
6.250000e-01	0.593750000000000
6.035156e-01	0.599609375000000
6.093750e-01	0.597656250000000
6.093750e-01	0.601562500000000
5.996094e-01	0.601562500000000
6.015625e-01	0.640625000000000
6.093750e-01	0.632812500000000
6.093750e-01	0.640625000000000
6.132812e-01	0.625000000000000
6.152344e-01	0.619140625000000
6.171875e-01	0.625000000000000
6.328125e-01	0.609375000000000
6.406250e-01	0.601562500000000
6.406250e-01	0.609375000000000
6.191406e-01	0.615234375000000
6.250000e-01	0.613281250000000
6.250000e-01	0.617187500000000
6.152344e-01	0.617187500000000
5.390625e-01	0.578125000000000
5.468750e-01	0.570312500000000
5.468750e-01	0.578125000000000
5.507812e-01	0.562500000000000
5.527344e-01	0.556640625000000
5.546875e-01	0.562500000000000
5.703125e-01	0.546875000000000
5.781250e-01	0.539062500000000
5.781250e-01	0.546875000000000
5.566406e-01	0.552734375000000
5.625000e-01	0.550781250000000
5.625000e-01	0.554687500000000
5.527344e-01	0.554687500000000
5.703125e-01	0.609375000000000
5.781250e-01	0.601562500000000
5.781250e-01	0.609375000000000
5.820312e-01	0.593750000000000
5.839844e-01	0.587890625000000
5.859375e-01	0.593750000000000
6.015625e-01	0.578125000000000
6.093750e-01	0.570312500000000
6.093750e-01	0.578125000000000
5.878906e-01	0.583984375000000
5.937500e-01	0.582031250000000
5.937500e-01	0.585937500000000
5.839844e-01	0.585937500000000
5.078125e-01	0.546875000000000
5.156250e-01	0.539062500000000
5.156250e-01	0.546875000000000
5.195312e-01	0.531250000000000
5.214844e-01	0.525390625000000
5.234375e-01	0.531250000000000
5.390625e-01	0.515625000000000
5.468750e-01	0.507812500000000
5.468750e-01	0.515625000000000
5.253906e-01	0.521484375000000
5.312500e-01	0.519531250000000
5.312500e-01	0.523437500000000
5.214844e-01	0.523437500000000
6.328125e-01	0.671875000000000
6.406250e-01	0.664062500000000
6.406250e-01	0.671875000000000
6.445312e-01	0.656250000000000
6.464844e-01	0.650390625000000
6.484375e-01	0.656250000000000
6.640625e-01	0.640625000000000
6.718750e-01	0.632812500000000
6.718750e-01	0.640625000000000
6.503906e-01	0.646484375000000
6.562500e-01	0.644531250000000
6.562500e-01	0.648437500000000
6.464844e-01	0.648437500000000
5.273438e-01	0.539062500000000
5.292969e-01	0.533203125000000
5.312500e-01	0.539062500000000
5.332031e-01	0.529296875000000
5.390625e-01	0.527343750000000
5.390625e-01	0.531250000000000
5.292969e-01	0.531250000000000
5.898438e-01	0.601562500000000
5.917969e-01	0.595703125000000
5.937500e-01	0.601562500000000
5.957031e-01	0.591796875000000
6.015625e-01	0.589843750000000
6.015625e-01	0.593750000000000
5.917969e-01	0.593750000000000
5.644531e-01	0.560546875000000
5.703125e-01	0.558593750000000
5.703125e-01	0.562500000000000
5.585938e-01	0.570312500000000
5.605469e-01	0.564453125000000
5.625000e-01	0.570312500000000
5.605469e-01	0.562500000000000
6.210938e-01	0.632812500000000
6.230469e-01	0.626953125000000
6.250000e-01	0.632812500000000
6.269531e-01	0.623046875000000
6.328125e-01	0.621093750000000
6.328125e-01	0.625000000000000
6.230469e-01	0.625000000000000
6.113281e-01	0.607421875000000
6.171875e-01	0.605468750000000
6.171875e-01	0.609375000000000
6.054688e-01	0.617187500000000
6.074219e-01	0.611328125000000
6.093750e-01	0.617187500000000
6.074219e-01	0.609375000000000
5.488281e-01	0.544921875000000
5.546875e-01	0.542968750000000
5.546875e-01	0.546875000000000
5.429688e-01	0.554687500000000
5.449219e-01	0.548828125000000
5.468750e-01	0.554687500000000
5.449219e-01	0.546875000000000
5.800781e-01	0.576171875000000
5.859375e-01	0.574218750000000
5.859375e-01	0.578125000000000
5.742188e-01	0.585937500000000
5.761719e-01	0.580078125000000
5.781250e-01	0.585937500000000
5.761719e-01	0.578125000000000
6.425781e-01	0.638671875000000
6.484375e-01	0.636718750000000
6.484375e-01	0.640625000000000
6.367188e-01	0.648437500000000
6.386719e-01	0.642578125000000
6.406250e-01	0.648437500000000
6.386719e-01	0.640625000000000
5.175781e-01	0.513671875000000
5.234375e-01	0.511718750000000
5.234375e-01	0.515625000000000
5.117188e-01	0.523437500000000
5.136719e-01	0.517578125000000
5.156250e-01	0.523437500000000
5.136719e-01	0.515625000000000
5.048828e-01	0.495117187500000
6.523438e-01	0.664062500000000
6.542969e-01	0.658203125000000
6.562500e-01	0.664062500000000
6.582031e-01	0.654296875000000
6.640625e-01	0.652343750000000
6.640625e-01	0.656250000000000
6.542969e-01	0.656250000000000
4.980469e-01	0.500000000000000
5.009766e-01	0.499023437500000
4.941406e-01	0.496093750000000
6.503906e-01	0.652343750000000
5.097656e-01	0.511718750000000
6.347656e-01	0.636718750000000
5.722656e-01	0.574218750000000
5.410156e-01	0.542968750000000
6.035156e-01	0.605468750000000
6.191406e-01	0.621093750000000
5.566406e-01	0.558593750000000
5.878906e-01	0.589843750000000
5.253906e-01	0.527343750000000
6.425781e-01	0.644531250000000
5.175781e-01	0.519531250000000
5.800781e-01	0.582031250000000
5.488281e-01	0.550781250000000
6.113281e-01	0.613281250000000
5.957031e-01	0.597656250000000
5.332031e-01	0.535156250000000
5.644531e-01	0.566406250000000
6.269531e-01	0.628906250000000
4.921875e-01	0.490234375000000
4.912109e-01	0.491210937500000
4.990234e-01	0.500976562500000
5.000000e-01	0.503906250000000
5.107422e-01	0.489257812500000
5.117188e-01	0.492187500000000
5.078125e-01	0.505859375000000
5.068359e-01	0.506835937500000
6.328125e-01	0.630859375000000
6.318359e-01	0.631835937500000
5.703125e-01	0.568359375000000
5.693359e-01	0.569335937500000
5.390625e-01	0.537109375000000
5.380859e-01	0.538085937500000
6.015625e-01	0.599609375000000
6.005859e-01	0.600585937500000
6.171875e-01	0.615234375000000
6.162109e-01	0.616210937500000
5.546875e-01	0.552734375000000
5.537109e-01	0.553710937500000
5.859375e-01	0.583984375000000
5.849609e-01	0.584960937500000
5.234375e-01	0.521484375000000
5.224609e-01	0.522460937500000
6.484375e-01	0.646484375000000
6.474609e-01	0.647460937500000
5.312500e-01	0.529296875000000
5.302734e-01	0.530273437500000
5.937500e-01	0.591796875000000
5.927734e-01	0.592773437500000
5.625000e-01	0.560546875000000
5.615234e-01	0.561523437500000
6.250000e-01	0.623046875000000
6.240234e-01	0.624023437500000
6.093750e-01	0.607421875000000
6.083984e-01	0.608398437500000
5.468750e-01	0.544921875000000
5.458984e-01	0.545898437500000
5.781250e-01	0.576171875000000
5.771484e-01	0.577148437500000
6.406250e-01	0.638671875000000
6.396484e-01	0.639648437500000
5.156250e-01	0.513671875000000
5.146484e-01	0.514648437500000
5.068359e-01	0.493164062500000
5.078125e-01	0.496093750000000
6.562500e-01	0.654296875000000
6.552734e-01	0.655273437500000
5.000000e-01	0.498046875000000
4.990234e-01	0.499023437500000
5.029297e-01	0.497070312500000
5.039062e-01	0.500000000000000
4.960938e-01	0.494140625000000
4.951172e-01	0.495117187500000
6.523438e-01	0.650390625000000
6.513672e-01	0.651367187500000
5.117188e-01	0.509765625000000
5.107422e-01	0.510742187500000
6.367188e-01	0.634765625000000
6.357422e-01	0.635742187500000
5.742188e-01	0.572265625000000
5.732422e-01	0.573242187500000
5.429688e-01	0.541015625000000
5.419922e-01	0.541992187500000
6.054688e-01	0.603515625000000
6.044922e-01	0.604492187500000
6.210938e-01	0.619140625000000
6.201172e-01	0.620117187500000
5.585938e-01	0.556640625000000
5.576172e-01	0.557617187500000
5.898438e-01	0.587890625000000
5.888672e-01	0.588867187500000
5.273438e-01	0.525390625000000
5.263672e-01	0.526367187500000
6.445312e-01	0.642578125000000
6.435547e-01	0.643554687500000
5.195312e-01	0.517578125000000
5.185547e-01	0.518554687500000
5.820312e-01	0.580078125000000
5.810547e-01	0.581054687500000
5.507812e-01	0.548828125000000
5.498047e-01	0.549804687500000
6.132812e-01	0.611328125000000
6.123047e-01	0.612304687500000
5.976562e-01	0.595703125000000
5.966797e-01	0.596679687500000
5.351562e-01	0.533203125000000
5.341797e-01	0.534179687500000
5.664062e-01	0.564453125000000
5.654297e-01	0.565429687500000
6.289062e-01	0.626953125000000
6.279297e-01	0.627929687500000
9.687500e-01	0.812500000000000
8.437500e-01	0.500000000000000
9.375000e-02	0.500000000000000
9.687500e-01	0.500000000000000
7.812500e-01	0.500000000000000
3.125000e-02	0.500000000000000
9.062500e-01	0.500000000000000
2.187500e-01	0.500000000000000
2.187500e-01	0.437500000000000
1.562500e-01	0.500000000000000
7.812500e-01	0.750000000000000
2.812500e-01	0.500000000000000
7.187500e-01	0.500000000000000
7.031250e-01	0.546875000000000
7.812500e-01	0.437500000000000
2.656250e-01	0.546875000000000
3.125000e-02	0.812500000000000
1	0.781250000000000
1	0.812500000000000
8.750000e-01	0.468750000000000
8.750000e-01	0.500000000000000
1.250000e-01	0.468750000000000
1.250000e-01	0.500000000000000
1	0.468750000000000
1	0.500000000000000
8.125000e-01	0.468750000000000
8.125000e-01	0.500000000000000
6.250000e-02	0.468750000000000
6.250000e-02	0.500000000000000
9.375000e-01	0.468750000000000
9.375000e-01	0.500000000000000
2.500000e-01	0.468750000000000
2.500000e-01	0.500000000000000
2.500000e-01	0.406250000000000
2.500000e-01	0.437500000000000
1.875000e-01	0.468750000000000
1.875000e-01	0.500000000000000
8.125000e-01	0.718750000000000
8.125000e-01	0.750000000000000
3.125000e-01	0.468750000000000
3.125000e-01	0.500000000000000
7.500000e-01	0.468750000000000
7.500000e-01	0.500000000000000
7.343750e-01	0.515625000000000
7.343750e-01	0.546875000000000
8.125000e-01	0.406250000000000
8.125000e-01	0.437500000000000
2.968750e-01	0.515625000000000
2.968750e-01	0.546875000000000
6.250000e-02	0.781250000000000
6.250000e-02	0.812500000000000
3.593750e-01	0.562500000000000
3.593750e-01	0.531250000000000
3.281250e-01	0.562500000000000
7.968750e-01	0.281250000000000
6.718750e-01	0.562500000000000
6.718750e-01	0.531250000000000
6.406250e-01	0.562500000000000
1.562500e-01	0.250000000000000
1.875000e-01	0.218750000000000
1.718750e-01	0.234375000000000
2.031250e-01	0.281250000000000
6.093750e-01	0.531250000000000
3.281250e-01	0.531250000000000
6.406250e-01	0.531250000000000
3.750000e-01	0.546875000000000
3.750000e-01	0.562500000000000
3.750000e-01	0.515625000000000
3.750000e-01	0.531250000000000
3.437500e-01	0.546875000000000
3.437500e-01	0.562500000000000
8.046875e-01	0.257812500000000
8.125000e-01	0.281250000000000
6.875000e-01	0.546875000000000
6.875000e-01	0.562500000000000
6.875000e-01	0.515625000000000
6.875000e-01	0.531250000000000
6.562500e-01	0.546875000000000
6.562500e-01	0.562500000000000
2.187500e-01	0.265625000000000
2.187500e-01	0.281250000000000
6.250000e-01	0.515625000000000
6.250000e-01	0.531250000000000
3.437500e-01	0.515625000000000
3.437500e-01	0.531250000000000
6.562500e-01	0.515625000000000
6.562500e-01	0.531250000000000
3.320312e-01	0.667968750000000
5.546875e-01	0.515625000000000
5.703125e-01	0.515625000000000
3.398438e-01	0.660156250000000
3.437500e-01	0.671875000000000
5.625000e-01	0.507812500000000
5.625000e-01	0.515625000000000
5.781250e-01	0.507812500000000
5.781250e-01	0.515625000000000
3.281250e-01	0.625000000000000
3.437500e-01	0.609375000000000
3.437500e-01	0.625000000000000
3.515625e-01	0.640625000000000
3.593750e-01	0.632812500000000
3.593750e-01	0.640625000000000
3.906250e-01	0.687500000000000
4.062500e-01	0.671875000000000
4.062500e-01	0.687500000000000
3.671875e-01	0.656250000000000
3.750000e-01	0.648437500000000
3.750000e-01	0.656250000000000
3.554688e-01	0.648437500000000
3.359375e-01	0.656250000000000
3.437500e-01	0.648437500000000
3.437500e-01	0.656250000000000
3.515625e-01	0.671875000000000
3.593750e-01	0.664062500000000
3.593750e-01	0.671875000000000
3.476562e-01	0.656250000000000
2.656250e-01	0.343750000000000
2.812500e-01	0.328125000000000
2.812500e-01	0.343750000000000
2.890625e-01	0.312500000000000
2.929688e-01	0.300781250000000
2.968750e-01	0.312500000000000
3.281250e-01	0.281250000000000
3.437500e-01	0.265625000000000
3.437500e-01	0.281250000000000
3.007812e-01	0.292968750000000
3.125000e-01	0.289062500000000
3.125000e-01	0.296875000000000
2.929688e-01	0.296875000000000
3.593750e-01	0.593750000000000
3.750000e-01	0.578125000000000
3.750000e-01	0.593750000000000
3.828125e-01	0.609375000000000
3.906250e-01	0.601562500000000
3.867188e-01	0.605468750000000
4.218750e-01	0.656250000000000
4.375000e-01	0.640625000000000
4.375000e-01	0.656250000000000
3.984375e-01	0.625000000000000
4.062500e-01	0.617187500000000
4.062500e-01	0.625000000000000
3.867188e-01	0.617187500000000
4.003906e-01	0.599609375000000
6.718750e-01	0.281250000000000
6.875000e-01	0.265625000000000
6.875000e-01	0.281250000000000
6.953125e-01	0.296875000000000
7.031250e-01	0.289062500000000
6.992188e-01	0.292968750000000
7.343750e-01	0.343750000000000
7.500000e-01	0.328125000000000
7.500000e-01	0.343750000000000
7.109375e-01	0.312500000000000
7.187500e-01	0.304687500000000
7.187500e-01	0.312500000000000
6.972656e-01	0.302734375000000
3.671875e-01	0.625000000000000
3.750000e-01	0.617187500000000
3.750000e-01	0.625000000000000
3.828125e-01	0.640625000000000
3.906250e-01	0.632812500000000
3.906250e-01	0.640625000000000
3.710938e-01	0.632812500000000
7.109375e-01	0.281250000000000
7.187500e-01	0.273437500000000
7.187500e-01	0.281250000000000
7.265625e-01	0.296875000000000
7.343750e-01	0.289062500000000
7.343750e-01	0.296875000000000
7.148438e-01	0.289062500000000
3.789062e-01	0.625000000000000
3.925781e-01	0.607421875000000
3.632812e-01	0.640625000000000
7.050781e-01	0.294921875000000
7.031250e-01	0.687500000000000
7.187500e-01	0.671875000000000
7.187500e-01	0.687500000000000
6.718750e-01	0.718750000000000
6.875000e-01	0.703125000000000
6.875000e-01	0.718750000000000
7.031250e-01	0.718750000000000
7.187500e-01	0.703125000000000
7.187500e-01	0.718750000000000
6.796875e-01	0.687500000000000
6.875000e-01	0.679687500000000
6.875000e-01	0.687500000000000
6.406250e-01	0.718750000000000
6.562500e-01	0.703125000000000
6.562500e-01	0.718750000000000
6.640625e-01	0.687500000000000
6.718750e-01	0.679687500000000
6.718750e-01	0.687500000000000
7.031250e-01	0.656250000000000
7.187500e-01	0.640625000000000
7.187500e-01	0.656250000000000
6.796875e-01	0.671875000000000
6.875000e-01	0.664062500000000
6.875000e-01	0.671875000000000
6.679688e-01	0.671875000000000
3.007812e-01	0.304687500000000
2.890625e-01	0.281250000000000
2.968750e-01	0.273437500000000
2.968750e-01	0.281250000000000
2.734375e-01	0.296875000000000
2.812500e-01	0.289062500000000
2.812500e-01	0.296875000000000
2.851562e-01	0.289062500000000
3.593750e-01	0.644531250000000
3.593750e-01	0.648437500000000
3.515625e-01	0.652343750000000
3.515625e-01	0.656250000000000
2.968750e-01	0.292968750000000
2.949219e-01	0.294921875000000
3.906250e-01	0.613281250000000
3.906250e-01	0.617187500000000
4.042969e-01	0.595703125000000
4.062500e-01	0.601562500000000
7.011719e-01	0.298828125000000
7.031250e-01	0.304687500000000
3.750000e-01	0.628906250000000
3.750000e-01	0.632812500000000
7.187500e-01	0.285156250000000
7.187500e-01	0.289062500000000
3.828125e-01	0.621093750000000
3.828125e-01	0.625000000000000
3.964844e-01	0.603515625000000
3.984375e-01	0.609375000000000
3.671875e-01	0.636718750000000
3.671875e-01	0.640625000000000
7.109375e-01	0.292968750000000
7.109375e-01	0.296875000000000
6.718750e-01	0.667968750000000
6.718750e-01	0.671875000000000
3.046875e-01	0.300781250000000
3.027344e-01	0.302734375000000
2.890625e-01	0.285156250000000
2.871094e-01	0.287109375000000
3.515625e-01	0.390625000000000
3.593750e-01	0.382812500000000
3.593750e-01	0.390625000000000
3.632812e-01	0.375000000000000
3.671875e-01	0.371093750000000
3.671875e-01	0.375000000000000
3.828125e-01	0.359375000000000
3.906250e-01	0.351562500000000
3.906250e-01	0.359375000000000
3.710938e-01	0.367187500000000
3.750000e-01	0.363281250000000
3.750000e-01	0.367187500000000
3.652344e-01	0.367187500000000
6.171875e-01	0.359375000000000
6.250000e-01	0.351562500000000
6.250000e-01	0.359375000000000
6.289062e-01	0.367187500000000
6.328125e-01	0.363281250000000
6.328125e-01	0.367187500000000
6.484375e-01	0.390625000000000
6.562500e-01	0.382812500000000
6.562500e-01	0.390625000000000
6.367188e-01	0.375000000000000
6.406250e-01	0.371093750000000
6.406250e-01	0.375000000000000
6.308594e-01	0.371093750000000
4.453125e-01	0.531250000000000
4.531250e-01	0.523437500000000
4.531250e-01	0.531250000000000
4.570312e-01	0.539062500000000
4.609375e-01	0.535156250000000
4.609375e-01	0.539062500000000
4.765625e-01	0.562500000000000
4.843750e-01	0.554687500000000
4.843750e-01	0.562500000000000
4.648438e-01	0.546875000000000
4.687500e-01	0.542968750000000
4.687500e-01	0.546875000000000
4.589844e-01	0.542968750000000
4.296875e-01	0.546875000000000
4.375000e-01	0.539062500000000
4.375000e-01	0.546875000000000
4.414062e-01	0.554687500000000
4.453125e-01	0.550781250000000
4.453125e-01	0.554687500000000
4.609375e-01	0.578125000000000
4.687500e-01	0.570312500000000
4.687500e-01	0.578125000000000
4.492188e-01	0.562500000000000
4.531250e-01	0.558593750000000
4.531250e-01	0.562500000000000
4.433594e-01	0.558593750000000
6.367188e-01	0.359375000000000
6.406250e-01	0.355468750000000
6.406250e-01	0.359375000000000
6.445312e-01	0.367187500000000
6.484375e-01	0.363281250000000
6.484375e-01	0.367187500000000
6.386719e-01	0.363281250000000
4.648438e-01	0.531250000000000
4.687500e-01	0.527343750000000
4.687500e-01	0.531250000000000
4.726562e-01	0.539062500000000
4.765625e-01	0.535156250000000
4.765625e-01	0.539062500000000
4.667969e-01	0.535156250000000
3.710938e-01	0.382812500000000
3.750000e-01	0.378906250000000
3.750000e-01	0.382812500000000
3.789062e-01	0.375000000000000
3.828125e-01	0.371093750000000
3.828125e-01	0.375000000000000
3.730469e-01	0.375000000000000
4.492188e-01	0.546875000000000
4.531250e-01	0.542968750000000
4.531250e-01	0.546875000000000
4.570312e-01	0.554687500000000
4.609375e-01	0.550781250000000
4.609375e-01	0.554687500000000
4.511719e-01	0.550781250000000
3.632812e-01	0.359375000000000
3.671875e-01	0.355468750000000
3.671875e-01	0.359375000000000
3.554688e-01	0.367187500000000
3.593750e-01	0.363281250000000
3.593750e-01	0.367187500000000
3.574219e-01	0.359375000000000
6.425781e-01	0.359375000000000
6.210938e-01	0.375000000000000
6.250000e-01	0.371093750000000
6.250000e-01	0.375000000000000
6.289062e-01	0.382812500000000
6.328125e-01	0.378906250000000
6.328125e-01	0.382812500000000
6.269531e-01	0.375000000000000
4.550781e-01	0.546875000000000
4.335938e-01	0.562500000000000
4.375000e-01	0.558593750000000
4.375000e-01	0.562500000000000
4.414062e-01	0.570312500000000
4.453125e-01	0.566406250000000
4.453125e-01	0.570312500000000
4.394531e-01	0.562500000000000
6.347656e-01	0.367187500000000
4.628906e-01	0.539062500000000
4.472656e-01	0.554687500000000
3.671875e-01	0.406250000000000
3.750000e-01	0.398437500000000
3.750000e-01	0.406250000000000
3.789062e-01	0.390625000000000
3.828125e-01	0.386718750000000
3.828125e-01	0.390625000000000
3.984375e-01	0.375000000000000
4.062500e-01	0.367187500000000
4.062500e-01	0.375000000000000
3.867188e-01	0.382812500000000
3.906250e-01	0.378906250000000
3.906250e-01	0.382812500000000
3.808594e-01	0.382812500000000
4.296875e-01	0.468750000000000
4.375000e-01	0.460937500000000
4.375000e-01	0.468750000000000
4.414062e-01	0.453125000000000
4.453125e-01	0.449218750000000
4.453125e-01	0.453125000000000
4.609375e-01	0.437500000000000
4.687500e-01	0.429687500000000
4.687500e-01	0.437500000000000
4.492188e-01	0.445312500000000
4.531250e-01	0.441406250000000
4.531250e-01	0.445312500000000
4.433594e-01	0.445312500000000
4.609375e-01	0.500000000000000
4.687500e-01	0.492187500000000
4.687500e-01	0.500000000000000
4.726562e-01	0.484375000000000
4.746094e-01	0.478515625000000
4.765625e-01	0.484375000000000
4.921875e-01	0.468750000000000
5.000000e-01	0.460937500000000
5.000000e-01	0.468750000000000
4.785156e-01	0.474609375000000
4.843750e-01	0.472656250000000
4.843750e-01	0.476562500000000
4.746094e-01	0.476562500000000
3.984375e-01	0.437500000000000
4.062500e-01	0.429687500000000
4.062500e-01	0.437500000000000
4.101562e-01	0.421875000000000
4.140625e-01	0.417968750000000
4.140625e-01	0.421875000000000
4.296875e-01	0.406250000000000
4.375000e-01	0.398437500000000
4.375000e-01	0.406250000000000
4.179688e-01	0.414062500000000
4.218750e-01	0.410156250000000
4.218750e-01	0.414062500000000
4.121094e-01	0.414062500000000
6.484375e-01	0.687500000000000
6.562500e-01	0.679687500000000
6.562500e-01	0.687500000000000
6.601562e-01	0.671875000000000
6.621094e-01	0.666015625000000
6.640625e-01	0.671875000000000
6.796875e-01	0.656250000000000
6.875000e-01	0.648437500000000
6.875000e-01	0.656250000000000
6.660156e-01	0.662109375000000
6.718750e-01	0.660156250000000
6.718750e-01	0.664062500000000
6.621094e-01	0.664062500000000
4.140625e-01	0.453125000000000
4.218750e-01	0.445312500000000
4.218750e-01	0.453125000000000
4.257812e-01	0.437500000000000
4.296875e-01	0.433593750000000
4.296875e-01	0.437500000000000
4.453125e-01	0.421875000000000
4.531250e-01	0.414062500000000
4.531250e-01	0.421875000000000
4.335938e-01	0.429687500000000
4.375000e-01	0.425781250000000
4.375000e-01	0.429687500000000
4.277344e-01	0.429687500000000
4.453125e-01	0.484375000000000
4.531250e-01	0.476562500000000
4.531250e-01	0.484375000000000
4.570312e-01	0.468750000000000
4.589844e-01	0.462890625000000
4.609375e-01	0.468750000000000
4.765625e-01	0.453125000000000
4.843750e-01	0.445312500000000
4.843750e-01	0.453125000000000
4.628906e-01	0.458984375000000
4.687500e-01	0.457031250000000
4.687500e-01	0.460937500000000
4.589844e-01	0.460937500000000
3.828125e-01	0.421875000000000
3.906250e-01	0.414062500000000
3.906250e-01	0.421875000000000
3.945312e-01	0.406250000000000
3.984375e-01	0.402343750000000
3.984375e-01	0.406250000000000
4.140625e-01	0.390625000000000
4.218750e-01	0.382812500000000
4.218750e-01	0.390625000000000
4.023438e-01	0.398437500000000
4.062500e-01	0.394531250000000
4.062500e-01	0.398437500000000
3.964844e-01	0.398437500000000
5.703125e-01	0.406250000000000
5.781250e-01	0.398437500000000
5.781250e-01	0.406250000000000
5.820312e-01	0.414062500000000
5.859375e-01	0.410156250000000
5.859375e-01	0.414062500000000
6.015625e-01	0.437500000000000
6.093750e-01	0.429687500000000
6.093750e-01	0.437500000000000
5.898438e-01	0.421875000000000
5.937500e-01	0.417968750000000
5.937500e-01	0.421875000000000
5.839844e-01	0.417968750000000
5.078125e-01	0.468750000000000
5.156250e-01	0.460937500000000
5.156250e-01	0.468750000000000
5.195312e-01	0.476562500000000
5.234375e-01	0.472656250000000
5.214844e-01	0.474609375000000
5.390625e-01	0.500000000000000
5.468750e-01	0.492187500000000
5.468750e-01	0.500000000000000
5.273438e-01	0.484375000000000
5.312500e-01	0.480468750000000
5.312500e-01	0.484375000000000
5.205078e-01	0.479492187500000
4.882812e-01	0.507812500000000
4.921875e-01	0.503906250000000
4.921875e-01	0.507812500000000
4.960938e-01	0.515625000000000
5.000000e-01	0.511718750000000
5.000000e-01	0.515625000000000
4.902344e-01	0.511718750000000
5.390625e-01	0.437500000000000
5.468750e-01	0.429687500000000
5.468750e-01	0.437500000000000
5.507812e-01	0.445312500000000
5.546875e-01	0.441406250000000
5.546875e-01	0.445312500000000
5.703125e-01	0.468750000000000
5.781250e-01	0.460937500000000
5.781250e-01	0.468750000000000
5.585938e-01	0.453125000000000
5.625000e-01	0.449218750000000
5.625000e-01	0.453125000000000
5.527344e-01	0.449218750000000
5.546875e-01	0.421875000000000
5.625000e-01	0.414062500000000
5.625000e-01	0.421875000000000
5.664062e-01	0.429687500000000
5.703125e-01	0.425781250000000
5.703125e-01	0.429687500000000
5.859375e-01	0.453125000000000
5.937500e-01	0.445312500000000
5.937500e-01	0.453125000000000
5.742188e-01	0.437500000000000
5.781250e-01	0.433593750000000
5.781250e-01	0.437500000000000
5.683594e-01	0.433593750000000
4.609375e-01	0.515625000000000
4.687500e-01	0.507812500000000
4.687500e-01	0.515625000000000
4.726562e-01	0.523437500000000
4.765625e-01	0.519531250000000
4.765625e-01	0.523437500000000
4.921875e-01	0.546875000000000
5.000000e-01	0.539062500000000
5.000000e-01	0.546875000000000
4.804688e-01	0.531250000000000
4.843750e-01	0.527343750000000
4.843750e-01	0.531250000000000
4.746094e-01	0.527343750000000
5.234375e-01	0.453125000000000
5.312500e-01	0.445312500000000
5.312500e-01	0.453125000000000
5.351562e-01	0.460937500000000
5.390625e-01	0.457031250000000
5.371094e-01	0.458984375000000
5.546875e-01	0.484375000000000
5.625000e-01	0.476562500000000
5.625000e-01	0.484375000000000
5.429688e-01	0.468750000000000
5.468750e-01	0.464843750000000
5.468750e-01	0.468750000000000
5.361328e-01	0.463867187500000
4.648438e-01	0.476562500000000
4.667969e-01	0.470703125000000
4.687500e-01	0.476562500000000
4.707031e-01	0.466796875000000
4.765625e-01	0.464843750000000
4.765625e-01	0.468750000000000
4.667969e-01	0.468750000000000
5.898438e-01	0.406250000000000
5.937500e-01	0.402343750000000
5.937500e-01	0.406250000000000
5.976562e-01	0.414062500000000
6.015625e-01	0.410156250000000
6.015625e-01	0.414062500000000
5.917969e-01	0.410156250000000
5.273438e-01	0.468750000000000
5.312500e-01	0.464843750000000
5.292969e-01	0.466796875000000
5.351562e-01	0.476562500000000
5.390625e-01	0.472656250000000
5.390625e-01	0.476562500000000
5.283203e-01	0.471679687500000
5.585938e-01	0.437500000000000
5.625000e-01	0.433593750000000
5.625000e-01	0.437500000000000
5.664062e-01	0.445312500000000
5.703125e-01	0.441406250000000
5.703125e-01	0.445312500000000
5.605469e-01	0.441406250000000
4.414062e-01	0.437500000000000
4.453125e-01	0.433593750000000
4.453125e-01	0.437500000000000
4.335938e-01	0.445312500000000
4.375000e-01	0.441406250000000
4.375000e-01	0.445312500000000
4.355469e-01	0.437500000000000
5.742188e-01	0.421875000000000
5.781250e-01	0.417968750000000
5.781250e-01	0.421875000000000
5.820312e-01	0.429687500000000
5.859375e-01	0.425781250000000
5.859375e-01	0.429687500000000
5.761719e-01	0.425781250000000
5.117188e-01	0.484375000000000
5.156250e-01	0.480468750000000
5.136719e-01	0.482421875000000
5.195312e-01	0.492187500000000
5.234375e-01	0.488281250000000
5.234375e-01	0.492187500000000
5.126953e-01	0.487304687500000
4.804688e-01	0.515625000000000
4.843750e-01	0.511718750000000
4.843750e-01	0.515625000000000
4.882812e-01	0.523437500000000
4.921875e-01	0.519531250000000
4.921875e-01	0.523437500000000
4.824219e-01	0.519531250000000
5.429688e-01	0.453125000000000
5.468750e-01	0.449218750000000
5.449219e-01	0.451171875000000
5.507812e-01	0.460937500000000
5.546875e-01	0.457031250000000
5.546875e-01	0.460937500000000
5.439453e-01	0.456054687500000
4.257812e-01	0.421875000000000
4.296875e-01	0.417968750000000
4.296875e-01	0.421875000000000
4.179688e-01	0.429687500000000
4.218750e-01	0.425781250000000
4.218750e-01	0.429687500000000
4.199219e-01	0.421875000000000
4.863281e-01	0.482421875000000
4.921875e-01	0.480468750000000
4.921875e-01	0.484375000000000
4.804688e-01	0.492187500000000
4.824219e-01	0.486328125000000
4.843750e-01	0.492187500000000
4.824219e-01	0.484375000000000
4.550781e-01	0.451171875000000
4.609375e-01	0.449218750000000
4.609375e-01	0.453125000000000
4.492188e-01	0.460937500000000
4.511719e-01	0.455078125000000
4.531250e-01	0.460937500000000
4.511719e-01	0.453125000000000
6.015625e-01	0.375000000000000
6.093750e-01	0.367187500000000
6.093750e-01	0.375000000000000
6.132812e-01	0.382812500000000
6.171875e-01	0.378906250000000
6.171875e-01	0.382812500000000
6.328125e-01	0.406250000000000
6.406250e-01	0.398437500000000
6.406250e-01	0.406250000000000
6.210938e-01	0.390625000000000
6.250000e-01	0.386718750000000
6.250000e-01	0.390625000000000
6.152344e-01	0.386718750000000
5.859375e-01	0.390625000000000
5.937500e-01	0.382812500000000
5.937500e-01	0.390625000000000
5.976562e-01	0.398437500000000
6.015625e-01	0.394531250000000
6.015625e-01	0.398437500000000
6.171875e-01	0.421875000000000
6.250000e-01	0.414062500000000
6.250000e-01	0.421875000000000
6.054688e-01	0.406250000000000
6.093750e-01	0.402343750000000
6.093750e-01	0.406250000000000
5.996094e-01	0.402343750000000
4.101562e-01	0.406250000000000
4.140625e-01	0.402343750000000
4.140625e-01	0.406250000000000
4.023438e-01	0.414062500000000
4.062500e-01	0.410156250000000
4.062500e-01	0.414062500000000
4.042969e-01	0.406250000000000
6.230469e-01	0.378906250000000
6.054688e-01	0.390625000000000
6.093750e-01	0.386718750000000
6.093750e-01	0.390625000000000
6.132812e-01	0.398437500000000
6.171875e-01	0.394531250000000
6.171875e-01	0.398437500000000
6.074219e-01	0.394531250000000
3.945312e-01	0.390625000000000
3.984375e-01	0.386718750000000
3.984375e-01	0.390625000000000
3.867188e-01	0.398437500000000
3.906250e-01	0.394531250000000
3.906250e-01	0.398437500000000
3.886719e-01	0.390625000000000
5.800781e-01	0.421875000000000
5.166016e-01	0.483398437500000
4.863281e-01	0.515625000000000
5.478516e-01	0.452148437500000
5.644531e-01	0.437500000000000
4.707031e-01	0.531250000000000
5.322266e-01	0.467773437500000
5.878906e-01	0.414062500000000
5.244141e-01	0.475585937500000
4.941406e-01	0.507812500000000
5.566406e-01	0.445312500000000
5.722656e-01	0.429687500000000
4.785156e-01	0.523437500000000
5.400391e-01	0.459960937500000
6.113281e-01	0.390625000000000
5.957031e-01	0.406250000000000
6.191406e-01	0.382812500000000
6.035156e-01	0.398437500000000
3.847656e-01	0.386718750000000
3.691406e-01	0.371093750000000
4.003906e-01	0.402343750000000
4.472656e-01	0.449218750000000
4.785156e-01	0.480468750000000
4.160156e-01	0.417968750000000
4.316406e-01	0.433593750000000
4.628906e-01	0.464843750000000
3.925781e-01	0.394531250000000
3.613281e-01	0.363281250000000
4.550781e-01	0.457031250000000
4.863281e-01	0.488281250000000
4.238281e-01	0.425781250000000
6.582031e-01	0.660156250000000
4.082031e-01	0.410156250000000
4.707031e-01	0.472656250000000
4.394531e-01	0.441406250000000
3.769531e-01	0.378906250000000
3.671875e-01	0.365234375000000
3.671875e-01	0.367187500000000
6.328125e-01	0.369140625000000
6.328125e-01	0.371093750000000
4.609375e-01	0.541015625000000
4.609375e-01	0.542968750000000
4.453125e-01	0.556640625000000
4.453125e-01	0.558593750000000
6.406250e-01	0.361328125000000
6.406250e-01	0.363281250000000
4.687500e-01	0.533203125000000
4.687500e-01	0.535156250000000
3.750000e-01	0.373046875000000
3.750000e-01	0.375000000000000
4.531250e-01	0.548828125000000
4.531250e-01	0.550781250000000
3.593750e-01	0.357421875000000
3.593750e-01	0.359375000000000
6.445312e-01	0.357421875000000
6.445312e-01	0.359375000000000
6.289062e-01	0.373046875000000
6.289062e-01	0.375000000000000
4.570312e-01	0.544921875000000
4.570312e-01	0.546875000000000
4.414062e-01	0.560546875000000
4.414062e-01	0.562500000000000
6.367188e-01	0.365234375000000
6.367188e-01	0.367187500000000
4.648438e-01	0.537109375000000
4.648438e-01	0.539062500000000
4.492188e-01	0.552734375000000
4.492188e-01	0.554687500000000
3.828125e-01	0.380859375000000
3.828125e-01	0.382812500000000
4.453125e-01	0.443359375000000
4.453125e-01	0.445312500000000
4.765625e-01	0.474609375000000
4.755859e-01	0.475585937500000
4.140625e-01	0.412109375000000
4.140625e-01	0.414062500000000
6.640625e-01	0.662109375000000
6.630859e-01	0.663085937500000
4.296875e-01	0.427734375000000
4.296875e-01	0.429687500000000
4.609375e-01	0.458984375000000
4.599609e-01	0.459960937500000
3.984375e-01	0.396484375000000
3.984375e-01	0.398437500000000
5.859375e-01	0.416015625000000
5.859375e-01	0.417968750000000
5.224609e-01	0.477539062500000
5.234375e-01	0.480468750000000
4.921875e-01	0.509765625000000
4.921875e-01	0.511718750000000
5.546875e-01	0.447265625000000
5.546875e-01	0.449218750000000
5.703125e-01	0.431640625000000
5.703125e-01	0.433593750000000
4.765625e-01	0.525390625000000
4.765625e-01	0.527343750000000
5.380859e-01	0.461914062500000
5.390625e-01	0.464843750000000
4.687500e-01	0.466796875000000
4.677734e-01	0.467773437500000
5.937500e-01	0.408203125000000
5.937500e-01	0.410156250000000
5.302734e-01	0.469726562500000
5.312500e-01	0.472656250000000
5.625000e-01	0.439453125000000
5.625000e-01	0.441406250000000
4.375000e-01	0.435546875000000
4.375000e-01	0.437500000000000
5.781250e-01	0.423828125000000
5.781250e-01	0.425781250000000
5.146484e-01	0.485351562500000
5.156250e-01	0.488281250000000
4.843750e-01	0.517578125000000
4.843750e-01	0.519531250000000
5.458984e-01	0.454101562500000
5.468750e-01	0.457031250000000
4.218750e-01	0.419921875000000
4.218750e-01	0.421875000000000
4.843750e-01	0.482421875000000
4.833984e-01	0.483398437500000
4.531250e-01	0.451171875000000
4.521484e-01	0.452148437500000
6.171875e-01	0.384765625000000
6.171875e-01	0.386718750000000
6.015625e-01	0.400390625000000
6.015625e-01	0.402343750000000
4.062500e-01	0.404296875000000
4.062500e-01	0.406250000000000
6.250000e-01	0.376953125000000
6.250000e-01	0.378906250000000
6.093750e-01	0.392578125000000
6.093750e-01	0.394531250000000
3.906250e-01	0.388671875000000
3.906250e-01	0.390625000000000
5.820312e-01	0.419921875000000
5.820312e-01	0.421875000000000
5.185547e-01	0.481445312500000
5.195312e-01	0.484375000000000
4.882812e-01	0.513671875000000
4.882812e-01	0.515625000000000
5.507812e-01	0.451171875000000
5.507812e-01	0.453125000000000
5.664062e-01	0.435546875000000
5.664062e-01	0.437500000000000
4.726562e-01	0.529296875000000
4.726562e-01	0.531250000000000
5.341797e-01	0.465820312500000
5.351562e-01	0.468750000000000
5.898438e-01	0.412109375000000
5.898438e-01	0.414062500000000
5.263672e-01	0.473632812500000
5.273438e-01	0.476562500000000
4.960938e-01	0.505859375000000
4.960938e-01	0.507812500000000
5.585938e-01	0.443359375000000
5.585938e-01	0.445312500000000
5.742188e-01	0.427734375000000
5.742188e-01	0.429687500000000
4.804688e-01	0.521484375000000
4.804688e-01	0.523437500000000
5.419922e-01	0.458007812500000
5.429688e-01	0.460937500000000
6.132812e-01	0.388671875000000
6.132812e-01	0.390625000000000
5.976562e-01	0.404296875000000
5.976562e-01	0.406250000000000
6.210938e-01	0.380859375000000
6.210938e-01	0.382812500000000
6.054688e-01	0.396484375000000
6.054688e-01	0.398437500000000
3.867188e-01	0.384765625000000
3.867188e-01	0.386718750000000
3.710938e-01	0.369140625000000
3.710938e-01	0.371093750000000
4.023438e-01	0.400390625000000
4.023438e-01	0.402343750000000
4.492188e-01	0.447265625000000
4.492188e-01	0.449218750000000
4.804688e-01	0.478515625000000
4.794922e-01	0.479492187500000
4.179688e-01	0.416015625000000
4.179688e-01	0.417968750000000
4.335938e-01	0.431640625000000
4.335938e-01	0.433593750000000
4.648438e-01	0.462890625000000
4.638672e-01	0.463867187500000
3.945312e-01	0.392578125000000
3.945312e-01	0.394531250000000
3.632812e-01	0.361328125000000
3.632812e-01	0.363281250000000
4.570312e-01	0.455078125000000
4.560547e-01	0.456054687500000
4.882812e-01	0.486328125000000
4.873047e-01	0.487304687500000
4.257812e-01	0.423828125000000
4.257812e-01	0.425781250000000
6.601562e-01	0.658203125000000
6.591797e-01	0.659179687500000
4.101562e-01	0.408203125000000
4.101562e-01	0.410156250000000
4.726562e-01	0.470703125000000
4.716797e-01	0.471679687500000
4.414062e-01	0.439453125000000
4.414062e-01	0.441406250000000
3.789062e-01	0.376953125000000
3.789062e-01	0.378906250000000
5.429688e-01	0.562500000000000
5.468750e-01	0.558593750000000
5.468750e-01	0.562500000000000
5.488281e-01	0.554687500000000
5.507812e-01	0.552734375000000
5.507812e-01	0.554687500000000
5.585938e-01	0.546875000000000
5.625000e-01	0.542968750000000
5.625000e-01	0.546875000000000
5.527344e-01	0.550781250000000
5.546875e-01	0.548828125000000
5.546875e-01	0.550781250000000
5.498047e-01	0.550781250000000
5.507812e-01	0.570312500000000
5.546875e-01	0.566406250000000
5.546875e-01	0.570312500000000
5.566406e-01	0.562500000000000
5.585938e-01	0.560546875000000
5.585938e-01	0.562500000000000
5.664062e-01	0.554687500000000
5.703125e-01	0.550781250000000
5.703125e-01	0.554687500000000
5.605469e-01	0.558593750000000
5.625000e-01	0.556640625000000
5.625000e-01	0.558593750000000
5.576172e-01	0.558593750000000
5.449219e-01	0.550781250000000
5.468750e-01	0.548828125000000
5.468750e-01	0.550781250000000
5.488281e-01	0.546875000000000
5.507812e-01	0.544921875000000
5.507812e-01	0.546875000000000
5.458984e-01	0.546875000000000
5.605469e-01	0.566406250000000
5.625000e-01	0.564453125000000
5.625000e-01	0.566406250000000
5.644531e-01	0.562500000000000
5.664062e-01	0.560546875000000
5.664062e-01	0.562500000000000
5.615234e-01	0.562500000000000
5.332031e-01	0.531250000000000
5.351562e-01	0.529296875000000
5.351562e-01	0.531250000000000
5.292969e-01	0.535156250000000
5.312500e-01	0.533203125000000
5.312500e-01	0.535156250000000
5.302734e-01	0.531250000000000
5.566406e-01	0.554687500000000
5.585938e-01	0.552734375000000
5.585938e-01	0.554687500000000
5.527344e-01	0.558593750000000
5.546875e-01	0.556640625000000
5.546875e-01	0.558593750000000
5.537109e-01	0.554687500000000
5.410156e-01	0.539062500000000
5.429688e-01	0.537109375000000
5.429688e-01	0.539062500000000
5.371094e-01	0.542968750000000
5.390625e-01	0.541015625000000
5.390625e-01	0.542968750000000
5.380859e-01	0.539062500000000
5.429688e-01	0.531250000000000
5.468750e-01	0.527343750000000
5.468750e-01	0.531250000000000
5.371094e-01	0.535156250000000
5.390625e-01	0.533203125000000
5.390625e-01	0.535156250000000
5.273438e-01	0.546875000000000
5.312500e-01	0.542968750000000
5.312500e-01	0.546875000000000
5.332031e-01	0.539062500000000
5.351562e-01	0.537109375000000
5.351562e-01	0.539062500000000
5.361328e-01	0.537109375000000
5.517578e-01	0.552734375000000
5.273438e-01	0.515625000000000
5.312500e-01	0.511718750000000
5.312500e-01	0.515625000000000
5.214844e-01	0.519531250000000
5.234375e-01	0.517578125000000
5.234375e-01	0.519531250000000
5.117188e-01	0.531250000000000
5.156250e-01	0.527343750000000
5.156250e-01	0.531250000000000
5.175781e-01	0.523437500000000
5.195312e-01	0.521484375000000
5.195312e-01	0.523437500000000
5.205078e-01	0.521484375000000
5.351562e-01	0.523437500000000
5.390625e-01	0.519531250000000
5.390625e-01	0.523437500000000
5.292969e-01	0.527343750000000
5.312500e-01	0.525390625000000
5.312500e-01	0.527343750000000
5.195312e-01	0.539062500000000
5.234375e-01	0.535156250000000
5.234375e-01	0.539062500000000
5.253906e-01	0.531250000000000
5.273438e-01	0.529296875000000
5.273438e-01	0.531250000000000
5.283203e-01	0.529296875000000
5.595703e-01	0.560546875000000
5.507812e-01	0.539062500000000
5.546875e-01	0.535156250000000
5.546875e-01	0.539062500000000
5.449219e-01	0.542968750000000
5.468750e-01	0.541015625000000
5.468750e-01	0.542968750000000
5.351562e-01	0.554687500000000
5.390625e-01	0.550781250000000
5.390625e-01	0.554687500000000
5.410156e-01	0.546875000000000
5.429688e-01	0.544921875000000
5.429688e-01	0.546875000000000
5.439453e-01	0.544921875000000
5.400391e-01	0.541015625000000
5.556641e-01	0.556640625000000
5.175781e-01	0.515625000000000
5.195312e-01	0.513671875000000
5.195312e-01	0.515625000000000
5.136719e-01	0.519531250000000
5.156250e-01	0.517578125000000
5.156250e-01	0.519531250000000
5.166016e-01	0.517578125000000
5.478516e-01	0.548828125000000
5.322266e-01	0.533203125000000
5.009766e-01	0.501953125000000
5.507812e-01	0.549804687500000
5.507812e-01	0.550781250000000
5.585938e-01	0.557617187500000
5.585938e-01	0.558593750000000
5.468750e-01	0.545898437500000
5.468750e-01	0.546875000000000
5.625000e-01	0.561523437500000
5.625000e-01	0.562500000000000
5.312500e-01	0.530273437500000
5.312500e-01	0.531250000000000
5.546875e-01	0.553710937500000
5.546875e-01	0.554687500000000
5.390625e-01	0.538085937500000
5.390625e-01	0.539062500000000
5.371094e-01	0.536132812500000
5.371094e-01	0.537109375000000
5.527344e-01	0.551757812500000
5.527344e-01	0.552734375000000
5.214844e-01	0.520507812500000
5.214844e-01	0.521484375000000
5.292969e-01	0.528320312500000
5.292969e-01	0.529296875000000
5.605469e-01	0.559570312500000
5.605469e-01	0.560546875000000
5.449219e-01	0.543945312500000
5.449219e-01	0.544921875000000
5.410156e-01	0.540039062500000
5.410156e-01	0.541015625000000
5.566406e-01	0.555664062500000
5.566406e-01	0.556640625000000
5.175781e-01	0.516601562500000
5.175781e-01	0.517578125000000
5.488281e-01	0.547851562500000
5.488281e-01	0.548828125000000
5.332031e-01	0.532226562500000
5.332031e-01	0.533203125000000
5.019531e-01	0.500976562500000
5.019531e-01	0.501953125000000
9.375000e-01	1.000000000000000
8.125000e-01	1.000000000000000
1.875000e-01	1.000000000000000
6.250000e-02	1.000000000000000
1	0.937500000000000
1	1.000000000000000
8.750000e-01	0.937500000000000
8.750000e-01	1.000000000000000
2.500000e-01	0.937500000000000
2.500000e-01	1.000000000000000
1.250000e-01	0.937500000000000
1.250000e-01	1.000000000000000
9.375000e-02	0.812500000000000
2.187500e-01	0.812500000000000
8.437500e-01	0.812500000000000
2.187500e-01	0.562500000000000
9.062500e-01	0.812500000000000
1.562500e-01	0.812500000000000
7.812500e-01	0.812500000000000
7.812500e-01	0.562500000000000
1.250000e-01	0.781250000000000
1.250000e-01	0.812500000000000
2.500000e-01	0.781250000000000
2.500000e-01	0.812500000000000
8.750000e-01	0.781250000000000
8.750000e-01	0.812500000000000
2.500000e-01	0.531250000000000
2.500000e-01	0.562500000000000
9.375000e-01	0.781250000000000
9.375000e-01	0.812500000000000
1.875000e-01	0.781250000000000
1.875000e-01	0.812500000000000
8.125000e-01	0.781250000000000
8.125000e-01	0.812500000000000
8.125000e-01	0.531250000000000
8.125000e-01	0.562500000000000
2.968750e-01	0.562500000000000
2.968750e-01	0.531250000000000
7.343750e-01	0.562500000000000
7.343750e-01	0.531250000000000
2.656250e-01	0.562500000000000
7.031250e-01	0.562500000000000
4.687500e-02	0.312500000000000
9.218750e-01	0.312500000000000
1.718750e-01	0.281250000000000
1.093750e-01	0.312500000000000
9.375000e-02	0.250000000000000
1.250000e-01	0.218750000000000
1.250000e-01	0.250000000000000
1.093750e-01	0.281250000000000
9.843750e-01	0.312500000000000
1.562500e-02	0.312500000000000
8.906250e-01	0.312500000000000
1.406250e-01	0.312500000000000
7.812500e-02	0.312500000000000
9.531250e-01	0.312500000000000
8.593750e-01	0.312500000000000
8.281250e-01	0.281250000000000
7.031250e-01	0.531250000000000
1.406250e-01	0.281250000000000
8.906250e-01	0.281250000000000
2.656250e-01	0.531250000000000
3.125000e-01	0.546875000000000
3.125000e-01	0.562500000000000
3.125000e-01	0.515625000000000
3.125000e-01	0.531250000000000
7.500000e-01	0.546875000000000
7.500000e-01	0.562500000000000
7.500000e-01	0.515625000000000
7.500000e-01	0.531250000000000
2.812500e-01	0.546875000000000
2.812500e-01	0.562500000000000
7.187500e-01	0.546875000000000
7.187500e-01	0.562500000000000
6.250000e-02	0.296875000000000
6.250000e-02	0.312500000000000
9.375000e-01	0.296875000000000
9.375000e-01	0.312500000000000
1.875000e-01	0.265625000000000
1.875000e-01	0.281250000000000
1.250000e-01	0.296875000000000
1.250000e-01	0.312500000000000
1.250000e-01	0.265625000000000
1.250000e-01	0.281250000000000
1	0.296875000000000
1	0.312500000000000
3.125000e-02	0.296875000000000
3.125000e-02	0.312500000000000
9.062500e-01	0.296875000000000
9.062500e-01	0.312500000000000
1.562500e-01	0.296875000000000
1.562500e-01	0.312500000000000
9.375000e-02	0.296875000000000
9.375000e-02	0.312500000000000
9.687500e-01	0.296875000000000
9.687500e-01	0.312500000000000
8.750000e-01	0.296875000000000
8.750000e-01	0.312500000000000
8.437500e-01	0.265625000000000
8.437500e-01	0.281250000000000
7.187500e-01	0.515625000000000
7.187500e-01	0.531250000000000
1.562500e-01	0.265625000000000
1.562500e-01	0.281250000000000
9.062500e-01	0.265625000000000
9.062500e-01	0.281250000000000
2.812500e-01	0.515625000000000
2.812500e-01	0.531250000000000
7.968750e-01	0.250000000000000
8.125000e-01	0.234375000000000
8.125000e-01	0.250000000000000
8.281250e-01	0.250000000000000
8.437500e-01	0.234375000000000
8.437500e-01	0.250000000000000
8.046875e-01	0.265625000000000
2.031250e-01	0.250000000000000
2.187500e-01	0.234375000000000
2.187500e-01	0.250000000000000
1.718750e-01	0.250000000000000
1.875000e-01	0.234375000000000
1.875000e-01	0.250000000000000
1.953125e-01	0.265625000000000
8.125000e-01	0.257812500000000
8.125000e-01	0.265625000000000
2.031250e-01	0.257812500000000
2.031250e-01	0.265625000000000
3.398438e-01	0.664062500000000
3.593750e-01	0.718750000000000
3.750000e-01	0.703125000000000
3.750000e-01	0.718750000000000
3.359375e-01	0.687500000000000
3.437500e-01	0.679687500000000
3.437500e-01	0.687500000000000
2.968750e-01	0.656250000000000
3.125000e-01	0.640625000000000
3.125000e-01	0.656250000000000
3.203125e-01	0.671875000000000
3.281250e-01	0.664062500000000
3.281250e-01	0.671875000000000
3.320312e-01	0.671875000000000
2.343750e-01	0.312500000000000
2.500000e-01	0.296875000000000
2.500000e-01	0.312500000000000
2.578125e-01	0.281250000000000
2.656250e-01	0.273437500000000
2.656250e-01	0.281250000000000
2.968750e-01	0.250000000000000
3.125000e-01	0.234375000000000
3.125000e-01	0.250000000000000
2.734375e-01	0.265625000000000
2.812500e-01	0.257812500000000
2.812500e-01	0.265625000000000
2.617188e-01	0.265625000000000
7.031250e-01	0.250000000000000
7.187500e-01	0.234375000000000
7.187500e-01	0.250000000000000
7.265625e-01	0.265625000000000
7.343750e-01	0.257812500000000
7.343750e-01	0.265625000000000
7.656250e-01	0.312500000000000
7.812500e-01	0.296875000000000
7.812500e-01	0.312500000000000
7.421875e-01	0.281250000000000
7.500000e-01	0.273437500000000
7.500000e-01	0.281250000000000
7.304688e-01	0.273437500000000
7.226562e-01	0.281250000000000
7.382812e-01	0.265625000000000
2.773438e-01	0.281250000000000
2.695312e-01	0.273437500000000
3.437500e-01	0.660156250000000
3.437500e-01	0.664062500000000
3.359375e-01	0.667968750000000
3.359375e-01	0.671875000000000
2.656250e-01	0.261718750000000
2.656250e-01	0.265625000000000
7.343750e-01	0.269531250000000
7.343750e-01	0.273437500000000
7.265625e-01	0.277343750000000
7.265625e-01	0.281250000000000
7.421875e-01	0.261718750000000
7.421875e-01	0.265625000000000
2.812500e-01	0.277343750000000
2.812500e-01	0.281250000000000
2.734375e-01	0.269531250000000
2.734375e-01	0.273437500000000
2.734375e-01	0.312500000000000
2.812500e-01	0.304687500000000
2.812500e-01	0.312500000000000
2.851562e-01	0.296875000000000
2.890625e-01	0.292968750000000
2.890625e-01	0.296875000000000
3.046875e-01	0.281250000000000
3.125000e-01	0.273437500000000
3.125000e-01	0.281250000000000
2.929688e-01	0.289062500000000
2.968750e-01	0.285156250000000
2.968750e-01	0.289062500000000
2.871094e-01	0.289062500000000
2.890625e-01	0.328125000000000
2.968750e-01	0.320312500000000
2.968750e-01	0.328125000000000
3.007812e-01	0.312500000000000
3.046875e-01	0.308593750000000
3.046875e-01	0.312500000000000
3.203125e-01	0.296875000000000
3.281250e-01	0.289062500000000
3.281250e-01	0.296875000000000
3.085938e-01	0.304687500000000
3.125000e-01	0.300781250000000
3.125000e-01	0.304687500000000
3.027344e-01	0.304687500000000
3.828125e-01	0.593750000000000
3.906250e-01	0.585937500000000
3.906250e-01	0.593750000000000
3.945312e-01	0.601562500000000
3.984375e-01	0.597656250000000
3.984375e-01	0.601562500000000
4.140625e-01	0.625000000000000
4.218750e-01	0.617187500000000
4.218750e-01	0.625000000000000
4.023438e-01	0.609375000000000
4.062500e-01	0.605468750000000
4.062500e-01	0.609375000000000
3.964844e-01	0.605468750000000
6.992188e-01	0.296875000000000
7.031250e-01	0.292968750000000
7.031250e-01	0.296875000000000
7.070312e-01	0.304687500000000
7.109375e-01	0.300781250000000
7.109375e-01	0.304687500000000
7.011719e-01	0.300781250000000
4.023438e-01	0.593750000000000
4.062500e-01	0.589843750000000
4.062500e-01	0.593750000000000
4.101562e-01	0.601562500000000
4.140625e-01	0.597656250000000
4.140625e-01	0.601562500000000
4.042969e-01	0.597656250000000
3.007812e-01	0.296875000000000
3.046875e-01	0.292968750000000
3.046875e-01	0.296875000000000
2.929688e-01	0.304687500000000
2.968750e-01	0.300781250000000
2.968750e-01	0.304687500000000
2.949219e-01	0.296875000000000
7.050781e-01	0.296875000000000
3.867188e-01	0.609375000000000
3.906250e-01	0.605468750000000
3.906250e-01	0.609375000000000
3.945312e-01	0.617187500000000
3.984375e-01	0.613281250000000
3.984375e-01	0.617187500000000
3.925781e-01	0.609375000000000
7.109375e-01	0.328125000000000
7.187500e-01	0.320312500000000
7.187500e-01	0.328125000000000
6.992188e-01	0.312500000000000
7.031250e-01	0.308593750000000
7.031250e-01	0.312500000000000
6.796875e-01	0.296875000000000
6.875000e-01	0.289062500000000
6.875000e-01	0.296875000000000
6.914062e-01	0.304687500000000
6.953125e-01	0.300781250000000
6.953125e-01	0.304687500000000
6.972656e-01	0.304687500000000
4.003906e-01	0.601562500000000
3.046875e-01	0.343750000000000
3.125000e-01	0.335937500000000
3.125000e-01	0.343750000000000
3.164062e-01	0.328125000000000
3.203125e-01	0.324218750000000
3.203125e-01	0.328125000000000
3.359375e-01	0.312500000000000
3.437500e-01	0.304687500000000
3.437500e-01	0.312500000000000
3.242188e-01	0.320312500000000
3.281250e-01	0.316406250000000
3.281250e-01	0.320312500000000
3.183594e-01	0.320312500000000
3.359375e-01	0.375000000000000
3.437500e-01	0.367187500000000
3.437500e-01	0.375000000000000
3.476562e-01	0.359375000000000
3.515625e-01	0.355468750000000
3.515625e-01	0.359375000000000
3.671875e-01	0.343750000000000
3.750000e-01	0.335937500000000
3.750000e-01	0.343750000000000
3.554688e-01	0.351562500000000
3.593750e-01	0.347656250000000
3.593750e-01	0.351562500000000
3.496094e-01	0.351562500000000
3.203125e-01	0.359375000000000
3.281250e-01	0.351562500000000
3.281250e-01	0.359375000000000
3.320312e-01	0.343750000000000
3.359375e-01	0.339843750000000
3.359375e-01	0.343750000000000
3.515625e-01	0.328125000000000
3.593750e-01	0.320312500000000
3.593750e-01	0.328125000000000
3.398438e-01	0.335937500000000
3.437500e-01	0.332031250000000
3.437500e-01	0.335937500000000
3.339844e-01	0.335937500000000
6.328125e-01	0.343750000000000
6.406250e-01	0.335937500000000
6.406250e-01	0.343750000000000
6.445312e-01	0.351562500000000
6.484375e-01	0.347656250000000
6.484375e-01	0.351562500000000
6.640625e-01	0.375000000000000
6.718750e-01	0.367187500000000
6.718750e-01	0.375000000000000
6.523438e-01	0.359375000000000
6.562500e-01	0.355468750000000
6.562500e-01	0.359375000000000
6.464844e-01	0.355468750000000
6.640625e-01	0.312500000000000
6.718750e-01	0.304687500000000
6.718750e-01	0.312500000000000
6.757812e-01	0.320312500000000
6.796875e-01	0.316406250000000
6.796875e-01	0.320312500000000
6.953125e-01	0.343750000000000
7.031250e-01	0.335937500000000
7.031250e-01	0.343750000000000
6.835938e-01	0.328125000000000
6.875000e-01	0.324218750000000
6.875000e-01	0.328125000000000
6.777344e-01	0.324218750000000
6.484375e-01	0.328125000000000
6.562500e-01	0.320312500000000
6.562500e-01	0.328125000000000
6.601562e-01	0.335937500000000
6.640625e-01	0.332031250000000
6.640625e-01	0.335937500000000
6.796875e-01	0.359375000000000
6.875000e-01	0.351562500000000
6.875000e-01	0.359375000000000
6.679688e-01	0.343750000000000
6.718750e-01	0.339843750000000
6.718750e-01	0.343750000000000
6.621094e-01	0.339843750000000
6.523438e-01	0.343750000000000
6.562500e-01	0.339843750000000
6.562500e-01	0.343750000000000
6.601562e-01	0.351562500000000
6.640625e-01	0.347656250000000
6.640625e-01	0.351562500000000
6.542969e-01	0.347656250000000
6.835938e-01	0.312500000000000
6.875000e-01	0.308593750000000
6.875000e-01	0.312500000000000
6.914062e-01	0.320312500000000
6.953125e-01	0.316406250000000
6.953125e-01	0.320312500000000
6.855469e-01	0.316406250000000
6.679688e-01	0.328125000000000
6.718750e-01	0.324218750000000
6.718750e-01	0.328125000000000
6.757812e-01	0.335937500000000
6.796875e-01	0.332031250000000
6.796875e-01	0.335937500000000
6.699219e-01	0.332031250000000
3.398438e-01	0.351562500000000
3.437500e-01	0.347656250000000
3.437500e-01	0.351562500000000
3.476562e-01	0.343750000000000
3.515625e-01	0.339843750000000
3.515625e-01	0.343750000000000
3.417969e-01	0.343750000000000
6.933594e-01	0.308593750000000
4.140625e-01	0.562500000000000
4.218750e-01	0.554687500000000
4.218750e-01	0.562500000000000
4.257812e-01	0.570312500000000
4.296875e-01	0.566406250000000
4.296875e-01	0.570312500000000
4.453125e-01	0.593750000000000
4.531250e-01	0.585937500000000
4.531250e-01	0.593750000000000
4.335938e-01	0.578125000000000
4.375000e-01	0.574218750000000
4.375000e-01	0.578125000000000
4.277344e-01	0.574218750000000
3.984375e-01	0.578125000000000
4.062500e-01	0.570312500000000
4.062500e-01	0.578125000000000
4.101562e-01	0.585937500000000
4.140625e-01	0.582031250000000
4.140625e-01	0.585937500000000
4.296875e-01	0.609375000000000
4.375000e-01	0.601562500000000
4.375000e-01	0.609375000000000
4.179688e-01	0.593750000000000
4.218750e-01	0.589843750000000
4.218750e-01	0.593750000000000
4.121094e-01	0.589843750000000
4.355469e-01	0.566406250000000
3.085938e-01	0.320312500000000
3.125000e-01	0.316406250000000
3.125000e-01	0.320312500000000
3.164062e-01	0.312500000000000
3.203125e-01	0.308593750000000
3.203125e-01	0.312500000000000
3.105469e-01	0.312500000000000
4.179688e-01	0.578125000000000
4.218750e-01	0.574218750000000
4.218750e-01	0.578125000000000
4.257812e-01	0.585937500000000
4.296875e-01	0.582031250000000
4.296875e-01	0.585937500000000
4.199219e-01	0.582031250000000
3.320312e-01	0.328125000000000
3.359375e-01	0.324218750000000
3.359375e-01	0.328125000000000
3.242188e-01	0.335937500000000
3.281250e-01	0.332031250000000
3.281250e-01	0.335937500000000
3.261719e-01	0.328125000000000
6.738281e-01	0.328125000000000
6.582031e-01	0.343750000000000
6.503906e-01	0.351562500000000
6.816406e-01	0.320312500000000
6.660156e-01	0.335937500000000
6.894531e-01	0.312500000000000
4.238281e-01	0.578125000000000
4.082031e-01	0.593750000000000
4.316406e-01	0.570312500000000
4.160156e-01	0.585937500000000
3.222656e-01	0.324218750000000
3.066406e-01	0.308593750000000
6.660156e-01	0.667968750000000
3.535156e-01	0.355468750000000
3.378906e-01	0.339843750000000
2.988281e-01	0.300781250000000
3.300781e-01	0.332031250000000
3.457031e-01	0.347656250000000
3.144531e-01	0.316406250000000
2.890625e-01	0.287109375000000
2.890625e-01	0.289062500000000
3.046875e-01	0.302734375000000
3.046875e-01	0.304687500000000
3.984375e-01	0.603515625000000
3.984375e-01	0.605468750000000
7.031250e-01	0.298828125000000
7.031250e-01	0.300781250000000
4.062500e-01	0.595703125000000
4.062500e-01	0.597656250000000
2.968750e-01	0.294921875000000
2.968750e-01	0.296875000000000
7.070312e-01	0.294921875000000
7.070312e-01	0.296875000000000
3.945312e-01	0.607421875000000
3.945312e-01	0.609375000000000
6.992188e-01	0.302734375000000
6.992188e-01	0.304687500000000
4.023438e-01	0.599609375000000
4.023438e-01	0.601562500000000
3.203125e-01	0.318359375000000
3.203125e-01	0.320312500000000
3.515625e-01	0.349609375000000
3.515625e-01	0.351562500000000
3.359375e-01	0.333984375000000
3.359375e-01	0.335937500000000
6.484375e-01	0.353515625000000
6.484375e-01	0.355468750000000
6.796875e-01	0.322265625000000
6.796875e-01	0.324218750000000
6.640625e-01	0.337890625000000
6.640625e-01	0.339843750000000
6.562500e-01	0.345703125000000
6.562500e-01	0.347656250000000
6.875000e-01	0.314453125000000
6.875000e-01	0.316406250000000
6.718750e-01	0.330078125000000
6.718750e-01	0.332031250000000
3.437500e-01	0.341796875000000
3.437500e-01	0.343750000000000
6.953125e-01	0.306640625000000
6.953125e-01	0.308593750000000
4.296875e-01	0.572265625000000
4.296875e-01	0.574218750000000
4.140625e-01	0.587890625000000
4.140625e-01	0.589843750000000
4.375000e-01	0.564453125000000
4.375000e-01	0.566406250000000
3.125000e-01	0.310546875000000
3.125000e-01	0.312500000000000
4.218750e-01	0.580078125000000
4.218750e-01	0.582031250000000
3.281250e-01	0.326171875000000
3.281250e-01	0.328125000000000
6.757812e-01	0.326171875000000
6.757812e-01	0.328125000000000
6.601562e-01	0.341796875000000
6.601562e-01	0.343750000000000
6.523438e-01	0.349609375000000
6.523438e-01	0.351562500000000
6.835938e-01	0.318359375000000
6.835938e-01	0.320312500000000
6.679688e-01	0.333984375000000
6.679688e-01	0.335937500000000
6.914062e-01	0.310546875000000
6.914062e-01	0.312500000000000
4.257812e-01	0.576171875000000
4.257812e-01	0.578125000000000
4.101562e-01	0.591796875000000
4.101562e-01	0.593750000000000
4.335938e-01	0.568359375000000
4.335938e-01	0.570312500000000
4.179688e-01	0.583984375000000
4.179688e-01	0.585937500000000
3.242188e-01	0.322265625000000
3.242188e-01	0.324218750000000
3.085938e-01	0.306640625000000
3.085938e-01	0.308593750000000
6.679688e-01	0.666015625000000
6.679688e-01	0.667968750000000
3.554688e-01	0.353515625000000
3.554688e-01	0.355468750000000
3.398438e-01	0.337890625000000
3.398438e-01	0.339843750000000
3.007812e-01	0.298828125000000
3.007812e-01	0.300781250000000
3.320312e-01	0.330078125000000
3.320312e-01	0.332031250000000
3.476562e-01	0.345703125000000
3.476562e-01	0.347656250000000
3.164062e-01	0.314453125000000
3.164062e-01	0.316406250000000
4.648438e-01	0.484375000000000
4.687500e-01	0.480468750000000
4.687500e-01	0.484375000000000
4.707031e-01	0.476562500000000
4.726562e-01	0.474609375000000
4.726562e-01	0.476562500000000
4.804688e-01	0.468750000000000
4.843750e-01	0.464843750000000
4.843750e-01	0.468750000000000
4.746094e-01	0.472656250000000
4.765625e-01	0.470703125000000
4.765625e-01	0.472656250000000
4.716797e-01	0.472656250000000
6.523438e-01	0.671875000000000
6.562500e-01	0.667968750000000
6.562500e-01	0.671875000000000
6.582031e-01	0.664062500000000
6.601562e-01	0.662109375000000
6.601562e-01	0.664062500000000
6.679688e-01	0.656250000000000
6.718750e-01	0.652343750000000
6.718750e-01	0.656250000000000
6.621094e-01	0.660156250000000
6.640625e-01	0.658203125000000
6.640625e-01	0.660156250000000
6.591797e-01	0.660156250000000
4.804688e-01	0.500000000000000
4.843750e-01	0.496093750000000
4.843750e-01	0.500000000000000
4.863281e-01	0.492187500000000
4.882812e-01	0.490234375000000
4.882812e-01	0.492187500000000
4.960938e-01	0.484375000000000
5.000000e-01	0.480468750000000
5.000000e-01	0.484375000000000
4.902344e-01	0.488281250000000
4.921875e-01	0.486328125000000
4.921875e-01	0.488281250000000
4.873047e-01	0.488281250000000
4.492188e-01	0.468750000000000
4.531250e-01	0.464843750000000
4.531250e-01	0.468750000000000
4.550781e-01	0.460937500000000
4.570312e-01	0.458984375000000
4.570312e-01	0.460937500000000
4.648438e-01	0.453125000000000
4.687500e-01	0.449218750000000
4.687500e-01	0.453125000000000
4.589844e-01	0.457031250000000
4.609375e-01	0.455078125000000
4.609375e-01	0.457031250000000
4.560547e-01	0.457031250000000
4.570312e-01	0.476562500000000
4.609375e-01	0.472656250000000
4.609375e-01	0.476562500000000
4.628906e-01	0.468750000000000
4.648438e-01	0.466796875000000
4.648438e-01	0.468750000000000
4.726562e-01	0.460937500000000
4.765625e-01	0.457031250000000
4.765625e-01	0.460937500000000
4.667969e-01	0.464843750000000
4.687500e-01	0.462890625000000
4.687500e-01	0.464843750000000
4.638672e-01	0.464843750000000
4.726562e-01	0.492187500000000
4.765625e-01	0.488281250000000
4.765625e-01	0.492187500000000
4.785156e-01	0.484375000000000
4.804688e-01	0.482421875000000
4.804688e-01	0.484375000000000
4.882812e-01	0.476562500000000
4.921875e-01	0.472656250000000
4.921875e-01	0.476562500000000
4.824219e-01	0.480468750000000
4.843750e-01	0.478515625000000
4.843750e-01	0.480468750000000
4.794922e-01	0.480468750000000
5.351562e-01	0.453125000000000
5.390625e-01	0.449218750000000
5.390625e-01	0.453125000000000
5.410156e-01	0.457031250000000
5.429688e-01	0.455078125000000
5.429688e-01	0.457031250000000
5.507812e-01	0.468750000000000
5.546875e-01	0.464843750000000
5.546875e-01	0.468750000000000
5.449219e-01	0.460937500000000
5.468750e-01	0.458984375000000
5.468750e-01	0.460937500000000
5.419922e-01	0.458984375000000
5.195312e-01	0.468750000000000
5.234375e-01	0.464843750000000
5.234375e-01	0.468750000000000
5.253906e-01	0.472656250000000
5.273438e-01	0.470703125000000
5.273438e-01	0.472656250000000
5.351562e-01	0.484375000000000
5.390625e-01	0.480468750000000
5.390625e-01	0.484375000000000
5.292969e-01	0.476562500000000
5.312500e-01	0.474609375000000
5.312500e-01	0.476562500000000
5.263672e-01	0.474609375000000
5.273438e-01	0.460937500000000
5.312500e-01	0.457031250000000
5.312500e-01	0.460937500000000
5.332031e-01	0.464843750000000
5.351562e-01	0.462890625000000
5.351562e-01	0.464843750000000
5.429688e-01	0.476562500000000
5.468750e-01	0.472656250000000
5.468750e-01	0.476562500000000
5.371094e-01	0.468750000000000
5.390625e-01	0.466796875000000
5.390625e-01	0.468750000000000
5.341797e-01	0.466796875000000
5.117188e-01	0.476562500000000
5.156250e-01	0.472656250000000
5.156250e-01	0.476562500000000
5.175781e-01	0.480468750000000
5.195312e-01	0.478515625000000
5.195312e-01	0.480468750000000
5.273438e-01	0.492187500000000
5.312500e-01	0.488281250000000
5.312500e-01	0.492187500000000
5.214844e-01	0.484375000000000
5.234375e-01	0.482421875000000
5.234375e-01	0.484375000000000
5.185547e-01	0.482421875000000
4.511719e-01	0.457031250000000
4.531250e-01	0.455078125000000
4.531250e-01	0.457031250000000
4.550781e-01	0.453125000000000
4.570312e-01	0.451171875000000
4.570312e-01	0.453125000000000
4.521484e-01	0.453125000000000
4.824219e-01	0.488281250000000
4.843750e-01	0.486328125000000
4.843750e-01	0.488281250000000
4.863281e-01	0.484375000000000
4.882812e-01	0.482421875000000
4.882812e-01	0.484375000000000
4.833984e-01	0.484375000000000
5.449219e-01	0.453125000000000
5.468750e-01	0.451171875000000
5.468750e-01	0.453125000000000
5.488281e-01	0.457031250000000
5.507812e-01	0.455078125000000
5.507812e-01	0.457031250000000
5.458984e-01	0.455078125000000
5.136719e-01	0.484375000000000
5.156250e-01	0.482421875000000
5.156250e-01	0.484375000000000
5.175781e-01	0.488281250000000
5.195312e-01	0.486328125000000
5.195312e-01	0.488281250000000
5.146484e-01	0.486328125000000
5.292969e-01	0.468750000000000
5.312500e-01	0.466796875000000
5.312500e-01	0.468750000000000
5.332031e-01	0.472656250000000
5.351562e-01	0.470703125000000
5.351562e-01	0.472656250000000
5.302734e-01	0.470703125000000
4.707031e-01	0.468750000000000
4.726562e-01	0.466796875000000
4.726562e-01	0.468750000000000
4.667969e-01	0.472656250000000
4.687500e-01	0.470703125000000
4.687500e-01	0.472656250000000
4.677734e-01	0.468750000000000
5.371094e-01	0.460937500000000
5.390625e-01	0.458984375000000
5.390625e-01	0.460937500000000
5.410156e-01	0.464843750000000
5.429688e-01	0.462890625000000
5.429688e-01	0.464843750000000
5.380859e-01	0.462890625000000
5.214844e-01	0.476562500000000
5.234375e-01	0.474609375000000
5.234375e-01	0.476562500000000
5.253906e-01	0.480468750000000
5.273438e-01	0.478515625000000
5.273438e-01	0.480468750000000
5.224609e-01	0.478515625000000
4.628906e-01	0.460937500000000
4.648438e-01	0.458984375000000
4.648438e-01	0.460937500000000
4.589844e-01	0.464843750000000
4.609375e-01	0.462890625000000
4.609375e-01	0.464843750000000
4.599609e-01	0.460937500000000
6.660156e-01	0.664062500000000
6.679688e-01	0.662109375000000
6.679688e-01	0.664062500000000
6.621094e-01	0.667968750000000
6.640625e-01	0.666015625000000
6.640625e-01	0.667968750000000
6.630859e-01	0.664062500000000
4.785156e-01	0.476562500000000
4.804688e-01	0.474609375000000
4.804688e-01	0.476562500000000
4.746094e-01	0.480468750000000
4.765625e-01	0.478515625000000
4.765625e-01	0.480468750000000
4.755859e-01	0.476562500000000
5.400391e-01	0.460937500000000
5.244141e-01	0.476562500000000
5.322266e-01	0.468750000000000
5.478516e-01	0.453125000000000
5.166016e-01	0.484375000000000
5.439453e-01	0.457031250000000
5.195312e-01	0.500000000000000
5.234375e-01	0.496093750000000
5.234375e-01	0.500000000000000
5.136719e-01	0.492187500000000
5.156250e-01	0.490234375000000
5.156250e-01	0.492187500000000
5.039062e-01	0.484375000000000
5.078125e-01	0.480468750000000
5.078125e-01	0.484375000000000
5.097656e-01	0.488281250000000
5.117188e-01	0.486328125000000
5.117188e-01	0.488281250000000
5.126953e-01	0.488281250000000
5.283203e-01	0.472656250000000
5.361328e-01	0.464843750000000
5.205078e-01	0.480468750000000
6.210938e-01	0.640625000000000
6.250000e-01	0.636718750000000
6.250000e-01	0.640625000000000
6.269531e-01	0.632812500000000
6.289062e-01	0.630859375000000
6.289062e-01	0.632812500000000
6.367188e-01	0.625000000000000
6.406250e-01	0.621093750000000
6.406250e-01	0.625000000000000
6.308594e-01	0.628906250000000
6.328125e-01	0.626953125000000
6.328125e-01	0.628906250000000
6.279297e-01	0.628906250000000
5.585938e-01	0.578125000000000
5.625000e-01	0.574218750000000
5.625000e-01	0.578125000000000
5.644531e-01	0.570312500000000
5.664062e-01	0.568359375000000
5.664062e-01	0.570312500000000
5.742188e-01	0.562500000000000
5.781250e-01	0.558593750000000
5.781250e-01	0.562500000000000
5.683594e-01	0.566406250000000
5.703125e-01	0.564453125000000
5.703125e-01	0.566406250000000
5.654297e-01	0.566406250000000
5.341797e-01	0.535156250000000
5.898438e-01	0.609375000000000
5.937500e-01	0.605468750000000
5.937500e-01	0.609375000000000
5.957031e-01	0.601562500000000
5.976562e-01	0.599609375000000
5.976562e-01	0.601562500000000
6.054688e-01	0.593750000000000
6.093750e-01	0.589843750000000
6.093750e-01	0.593750000000000
5.996094e-01	0.597656250000000
6.015625e-01	0.595703125000000
6.015625e-01	0.597656250000000
5.966797e-01	0.597656250000000
6.054688e-01	0.625000000000000
6.093750e-01	0.621093750000000
6.093750e-01	0.625000000000000
6.113281e-01	0.617187500000000
6.132812e-01	0.615234375000000
6.132812e-01	0.617187500000000
6.210938e-01	0.609375000000000
6.250000e-01	0.605468750000000
6.250000e-01	0.609375000000000
6.152344e-01	0.613281250000000
6.171875e-01	0.611328125000000
6.171875e-01	0.613281250000000
6.123047e-01	0.613281250000000
5.742188e-01	0.593750000000000
5.781250e-01	0.589843750000000
5.781250e-01	0.593750000000000
5.800781e-01	0.585937500000000
5.820312e-01	0.583984375000000
5.820312e-01	0.585937500000000
5.898438e-01	0.578125000000000
5.937500e-01	0.574218750000000
5.937500e-01	0.578125000000000
5.839844e-01	0.582031250000000
5.859375e-01	0.580078125000000
5.859375e-01	0.582031250000000
5.810547e-01	0.582031250000000
5.185547e-01	0.519531250000000
6.367188e-01	0.656250000000000
6.406250e-01	0.652343750000000
6.406250e-01	0.656250000000000
6.425781e-01	0.648437500000000
6.445312e-01	0.646484375000000
6.445312e-01	0.648437500000000
6.523438e-01	0.640625000000000
6.562500e-01	0.636718750000000
6.562500e-01	0.640625000000000
6.464844e-01	0.644531250000000
6.484375e-01	0.642578125000000
6.484375e-01	0.644531250000000
6.435547e-01	0.644531250000000
5.263672e-01	0.527343750000000
5.820312e-01	0.601562500000000
5.859375e-01	0.597656250000000
5.859375e-01	0.601562500000000
5.878906e-01	0.593750000000000
5.898438e-01	0.591796875000000
5.898438e-01	0.593750000000000
5.976562e-01	0.585937500000000
6.015625e-01	0.582031250000000
6.015625e-01	0.585937500000000
5.917969e-01	0.589843750000000
5.937500e-01	0.587890625000000
5.937500e-01	0.589843750000000
5.888672e-01	0.589843750000000
6.132812e-01	0.632812500000000
6.171875e-01	0.628906250000000
6.171875e-01	0.632812500000000
6.191406e-01	0.625000000000000
6.210938e-01	0.623046875000000
6.210938e-01	0.625000000000000
6.289062e-01	0.617187500000000
6.328125e-01	0.613281250000000
6.328125e-01	0.617187500000000
6.230469e-01	0.621093750000000
6.250000e-01	0.619140625000000
6.250000e-01	0.621093750000000
6.201172e-01	0.621093750000000
5.976562e-01	0.617187500000000
6.015625e-01	0.613281250000000
6.015625e-01	0.617187500000000
6.035156e-01	0.609375000000000
6.054688e-01	0.607421875000000
6.054688e-01	0.609375000000000
6.132812e-01	0.601562500000000
6.171875e-01	0.597656250000000
6.171875e-01	0.601562500000000
6.074219e-01	0.605468750000000
6.093750e-01	0.603515625000000
6.093750e-01	0.605468750000000
6.044922e-01	0.605468750000000
5.419922e-01	0.542968750000000
5.664062e-01	0.585937500000000
5.703125e-01	0.582031250000000
5.703125e-01	0.585937500000000
5.722656e-01	0.578125000000000
5.742188e-01	0.576171875000000
5.742188e-01	0.578125000000000
5.820312e-01	0.570312500000000
5.859375e-01	0.566406250000000
5.859375e-01	0.570312500000000
5.761719e-01	0.574218750000000
5.781250e-01	0.572265625000000
5.781250e-01	0.574218750000000
5.732422e-01	0.574218750000000
6.289062e-01	0.648437500000000
6.328125e-01	0.644531250000000
6.328125e-01	0.648437500000000
6.347656e-01	0.640625000000000
6.367188e-01	0.638671875000000
6.367188e-01	0.640625000000000
6.445312e-01	0.632812500000000
6.484375e-01	0.628906250000000
6.484375e-01	0.632812500000000
6.386719e-01	0.636718750000000
6.406250e-01	0.634765625000000
6.406250e-01	0.636718750000000
6.357422e-01	0.636718750000000
5.039062e-01	0.523437500000000
5.078125e-01	0.519531250000000
5.078125e-01	0.523437500000000
5.097656e-01	0.515625000000000
5.117188e-01	0.513671875000000
5.117188e-01	0.515625000000000
5.195312e-01	0.507812500000000
5.234375e-01	0.503906250000000
5.234375e-01	0.507812500000000
5.136719e-01	0.511718750000000
5.156250e-01	0.509765625000000
5.156250e-01	0.511718750000000
5.107422e-01	0.511718750000000
6.445312e-01	0.664062500000000
6.484375e-01	0.660156250000000
6.484375e-01	0.664062500000000
6.503906e-01	0.656250000000000
6.523438e-01	0.654296875000000
6.523438e-01	0.656250000000000
6.601562e-01	0.648437500000000
6.640625e-01	0.644531250000000
6.640625e-01	0.648437500000000
6.542969e-01	0.652343750000000
6.562500e-01	0.650390625000000
6.562500e-01	0.652343750000000
6.513672e-01	0.652343750000000
4.941406e-01	0.500000000000000
4.960938e-01	0.498046875000000
4.960938e-01	0.500000000000000
4.980469e-01	0.496093750000000
5.000000e-01	0.494140625000000
5.000000e-01	0.496093750000000
4.951172e-01	0.496093750000000
5.019531e-01	0.496093750000000
5.039062e-01	0.494140625000000
5.039062e-01	0.496093750000000
5.058594e-01	0.500000000000000
5.078125e-01	0.498046875000000
5.078125e-01	0.500000000000000
5.029297e-01	0.498046875000000
4.990234e-01	0.500000000000000
6.582031e-01	0.656250000000000
6.601562e-01	0.654296875000000
6.601562e-01	0.656250000000000
6.542969e-01	0.660156250000000
6.562500e-01	0.658203125000000
6.562500e-01	0.660156250000000
6.552734e-01	0.656250000000000
5.058594e-01	0.492187500000000
5.078125e-01	0.490234375000000
5.078125e-01	0.492187500000000
5.097656e-01	0.496093750000000
5.117188e-01	0.494140625000000
5.117188e-01	0.496093750000000
5.068359e-01	0.494140625000000
5.146484e-01	0.515625000000000
6.386719e-01	0.644531250000000
6.406250e-01	0.642578125000000
6.406250e-01	0.644531250000000
6.425781e-01	0.640625000000000
6.445312e-01	0.638671875000000
6.445312e-01	0.640625000000000
6.396484e-01	0.640625000000000
5.761719e-01	0.582031250000000
5.781250e-01	0.580078125000000
5.781250e-01	0.582031250000000
5.800781e-01	0.578125000000000
5.820312e-01	0.576171875000000
5.820312e-01	0.578125000000000
5.771484e-01	0.578125000000000
6.074219e-01	0.613281250000000
6.093750e-01	0.611328125000000
6.093750e-01	0.613281250000000
6.113281e-01	0.609375000000000
6.132812e-01	0.607421875000000
6.132812e-01	0.609375000000000
6.083984e-01	0.609375000000000
6.269531e-01	0.625000000000000
6.289062e-01	0.623046875000000
6.289062e-01	0.625000000000000
6.230469e-01	0.628906250000000
6.250000e-01	0.626953125000000
6.250000e-01	0.628906250000000
6.240234e-01	0.625000000000000
5.957031e-01	0.593750000000000
5.976562e-01	0.591796875000000
5.976562e-01	0.593750000000000
5.917969e-01	0.597656250000000
5.937500e-01	0.595703125000000
5.937500e-01	0.597656250000000
5.927734e-01	0.593750000000000
6.503906e-01	0.648437500000000
6.523438e-01	0.646484375000000
6.523438e-01	0.648437500000000
6.464844e-01	0.652343750000000
6.484375e-01	0.650390625000000
6.484375e-01	0.652343750000000
6.474609e-01	0.648437500000000
5.253906e-01	0.523437500000000
5.273438e-01	0.521484375000000
5.273438e-01	0.523437500000000
5.214844e-01	0.527343750000000
5.234375e-01	0.525390625000000
5.234375e-01	0.527343750000000
5.224609e-01	0.523437500000000
5.878906e-01	0.585937500000000
5.898438e-01	0.583984375000000
5.898438e-01	0.585937500000000
5.839844e-01	0.589843750000000
5.859375e-01	0.587890625000000
5.859375e-01	0.589843750000000
5.849609e-01	0.585937500000000
6.191406e-01	0.617187500000000
6.210938e-01	0.615234375000000
6.210938e-01	0.617187500000000
6.152344e-01	0.621093750000000
6.171875e-01	0.619140625000000
6.171875e-01	0.621093750000000
6.162109e-01	0.617187500000000
6.035156e-01	0.601562500000000
6.054688e-01	0.599609375000000
6.054688e-01	0.601562500000000
5.996094e-01	0.605468750000000
6.015625e-01	0.603515625000000
6.015625e-01	0.605468750000000
6.005859e-01	0.601562500000000
5.722656e-01	0.570312500000000
5.742188e-01	0.568359375000000
5.742188e-01	0.570312500000000
5.683594e-01	0.574218750000000
5.703125e-01	0.572265625000000
5.703125e-01	0.574218750000000
5.693359e-01	0.570312500000000
6.347656e-01	0.632812500000000
6.367188e-01	0.630859375000000
6.367188e-01	0.632812500000000
6.308594e-01	0.636718750000000
6.328125e-01	0.634765625000000
6.328125e-01	0.636718750000000
6.318359e-01	0.632812500000000
5.097656e-01	0.507812500000000
5.117188e-01	0.505859375000000
5.117188e-01	0.507812500000000
5.058594e-01	0.511718750000000
5.078125e-01	0.509765625000000
5.078125e-01	0.511718750000000
5.068359e-01	0.507812500000000
5.107422e-01	0.490234375000000
4.990234e-01	0.501953125000000
4.941406e-01	0.492187500000000
4.960938e-01	0.490234375000000
4.960938e-01	0.492187500000000
4.902344e-01	0.496093750000000
4.921875e-01	0.494140625000000
4.921875e-01	0.496093750000000
4.912109e-01	0.492187500000000
5.009766e-01	0.500000000000000
5.048828e-01	0.496093750000000
5.087891e-01	0.492187500000000
4.980469e-01	0.507812500000000
5.000000e-01	0.505859375000000
5.000000e-01	0.507812500000000
4.941406e-01	0.503906250000000
4.960938e-01	0.501953125000000
4.960938e-01	0.503906250000000
4.970703e-01	0.503906250000000
5.019531e-01	0.507812500000000
5.039062e-01	0.505859375000000
5.039062e-01	0.507812500000000
5.058594e-01	0.503906250000000
5.078125e-01	0.501953125000000
5.078125e-01	0.503906250000000
5.029297e-01	0.503906250000000
4.736328e-01	0.474609375000000
6.611328e-01	0.662109375000000
4.892578e-01	0.490234375000000
4.580078e-01	0.458984375000000
4.658203e-01	0.466796875000000
4.814453e-01	0.482421875000000
5.048828e-01	0.505859375000000
6.298828e-01	0.630859375000000
5.673828e-01	0.568359375000000
5.986328e-01	0.599609375000000
6.142578e-01	0.615234375000000
5.830078e-01	0.583984375000000
6.455078e-01	0.646484375000000
5.908203e-01	0.591796875000000
6.220703e-01	0.623046875000000
6.064453e-01	0.607421875000000
5.751953e-01	0.576171875000000
6.376953e-01	0.638671875000000
5.126953e-01	0.513671875000000
6.533203e-01	0.654296875000000
4.970703e-01	0.498046875000000
4.775391e-01	0.478515625000000
4.931641e-01	0.494140625000000
4.619141e-01	0.462890625000000
6.494141e-01	0.650390625000000
5.087891e-01	0.509765625000000
6.337891e-01	0.634765625000000
5.712891e-01	0.572265625000000
6.025391e-01	0.603515625000000
6.181641e-01	0.619140625000000
5.869141e-01	0.587890625000000
5.244141e-01	0.525390625000000
6.416016e-01	0.642578125000000
4.541016e-01	0.455078125000000
4.853516e-01	0.486328125000000
5.791016e-01	0.580078125000000
6.103516e-01	0.611328125000000
6.572266e-01	0.658203125000000
5.947266e-01	0.595703125000000
4.697266e-01	0.470703125000000
5.634766e-01	0.564453125000000
6.259766e-01	0.626953125000000
4.726562e-01	0.471679687500000
4.726562e-01	0.472656250000000
6.601562e-01	0.659179687500000
6.601562e-01	0.660156250000000
4.882812e-01	0.487304687500000
4.882812e-01	0.488281250000000
4.570312e-01	0.456054687500000
4.570312e-01	0.457031250000000
4.648438e-01	0.463867187500000
4.648438e-01	0.464843750000000
4.804688e-01	0.479492187500000
4.804688e-01	0.480468750000000
5.429688e-01	0.458007812500000
5.429688e-01	0.458984375000000
5.273438e-01	0.473632812500000
5.273438e-01	0.474609375000000
5.351562e-01	0.465820312500000
5.351562e-01	0.466796875000000
5.195312e-01	0.481445312500000
5.195312e-01	0.482421875000000
4.531250e-01	0.452148437500000
4.531250e-01	0.453125000000000
4.843750e-01	0.483398437500000
4.843750e-01	0.484375000000000
5.468750e-01	0.454101562500000
5.468750e-01	0.455078125000000
5.156250e-01	0.485351562500000
5.156250e-01	0.486328125000000
5.312500e-01	0.469726562500000
5.312500e-01	0.470703125000000
4.687500e-01	0.467773437500000
4.687500e-01	0.468750000000000
5.390625e-01	0.461914062500000
5.390625e-01	0.462890625000000
5.234375e-01	0.477539062500000
5.234375e-01	0.478515625000000
4.609375e-01	0.459960937500000
4.609375e-01	0.460937500000000
6.640625e-01	0.663085937500000
6.640625e-01	0.664062500000000
4.765625e-01	0.475585937500000
4.765625e-01	0.476562500000000
5.410156e-01	0.459960937500000
5.410156e-01	0.460937500000000
5.253906e-01	0.475585937500000
5.253906e-01	0.476562500000000
5.332031e-01	0.467773437500000
5.332031e-01	0.468750000000000
5.488281e-01	0.452148437500000
5.488281e-01	0.453125000000000
5.175781e-01	0.483398437500000
5.175781e-01	0.484375000000000
5.449219e-01	0.456054687500000
5.449219e-01	0.457031250000000
5.136719e-01	0.487304687500000
5.136719e-01	0.488281250000000
5.292969e-01	0.471679687500000
5.292969e-01	0.472656250000000
5.371094e-01	0.463867187500000
5.371094e-01	0.464843750000000
5.214844e-01	0.479492187500000
5.214844e-01	0.480468750000000
6.289062e-01	0.627929687500000
6.289062e-01	0.628906250000000
5.664062e-01	0.565429687500000
5.664062e-01	0.566406250000000
5.351562e-01	0.534179687500000
5.351562e-01	0.535156250000000
5.976562e-01	0.596679687500000
5.976562e-01	0.597656250000000
6.132812e-01	0.612304687500000
6.132812e-01	0.613281250000000
5.820312e-01	0.581054687500000
5.820312e-01	0.582031250000000
5.195312e-01	0.518554687500000
5.195312e-01	0.519531250000000
6.445312e-01	0.643554687500000
6.445312e-01	0.644531250000000
5.273438e-01	0.526367187500000
5.273438e-01	0.527343750000000
5.898438e-01	0.588867187500000
5.898438e-01	0.589843750000000
6.210938e-01	0.620117187500000
6.210938e-01	0.621093750000000
6.054688e-01	0.604492187500000
6.054688e-01	0.605468750000000
5.429688e-01	0.541992187500000
5.429688e-01	0.542968750000000
5.742188e-01	0.573242187500000
5.742188e-01	0.574218750000000
6.367188e-01	0.635742187500000
6.367188e-01	0.636718750000000
5.117188e-01	0.510742187500000
5.117188e-01	0.511718750000000
6.523438e-01	0.651367187500000
6.523438e-01	0.652343750000000
4.960938e-01	0.495117187500000
4.960938e-01	0.496093750000000
5.039062e-01	0.497070312500000
5.039062e-01	0.498046875000000
5.000000e-01	0.499023437500000
5.000000e-01	0.500000000000000
6.562500e-01	0.655273437500000
6.562500e-01	0.656250000000000
5.078125e-01	0.493164062500000
5.078125e-01	0.494140625000000
5.156250e-01	0.514648437500000
5.156250e-01	0.515625000000000
6.406250e-01	0.639648437500000
6.406250e-01	0.640625000000000
5.781250e-01	0.577148437500000
5.781250e-01	0.578125000000000
6.093750e-01	0.608398437500000
6.093750e-01	0.609375000000000
6.250000e-01	0.624023437500000
6.250000e-01	0.625000000000000
5.937500e-01	0.592773437500000
5.937500e-01	0.593750000000000
6.484375e-01	0.647460937500000
6.484375e-01	0.648437500000000
5.234375e-01	0.522460937500000
5.234375e-01	0.523437500000000
5.859375e-01	0.584960937500000
5.859375e-01	0.585937500000000
6.171875e-01	0.616210937500000
6.171875e-01	0.617187500000000
6.015625e-01	0.600585937500000
6.015625e-01	0.601562500000000
5.703125e-01	0.569335937500000
5.703125e-01	0.570312500000000
6.328125e-01	0.631835937500000
6.328125e-01	0.632812500000000
5.078125e-01	0.506835937500000
5.078125e-01	0.507812500000000
5.117188e-01	0.489257812500000
5.117188e-01	0.490234375000000
5.000000e-01	0.500976562500000
5.000000e-01	0.501953125000000
4.921875e-01	0.491210937500000
4.921875e-01	0.492187500000000
5.019531e-01	0.499023437500000
5.019531e-01	0.500000000000000
5.058594e-01	0.495117187500000
5.058594e-01	0.496093750000000
5.097656e-01	0.491210937500000
5.097656e-01	0.492187500000000
4.980469e-01	0.502929687500000
4.980469e-01	0.503906250000000
5.039062e-01	0.502929687500000
5.039062e-01	0.503906250000000
4.746094e-01	0.473632812500000
4.746094e-01	0.474609375000000
6.621094e-01	0.661132812500000
6.621094e-01	0.662109375000000
4.902344e-01	0.489257812500000
4.902344e-01	0.490234375000000
4.589844e-01	0.458007812500000
4.589844e-01	0.458984375000000
4.667969e-01	0.465820312500000
4.667969e-01	0.466796875000000
4.824219e-01	0.481445312500000
4.824219e-01	0.482421875000000
5.058594e-01	0.504882812500000
5.058594e-01	0.505859375000000
6.308594e-01	0.629882812500000
6.308594e-01	0.630859375000000
5.683594e-01	0.567382812500000
5.683594e-01	0.568359375000000
5.996094e-01	0.598632812500000
5.996094e-01	0.599609375000000
6.152344e-01	0.614257812500000
6.152344e-01	0.615234375000000
5.839844e-01	0.583007812500000
5.839844e-01	0.583984375000000
6.464844e-01	0.645507812500000
6.464844e-01	0.646484375000000
5.917969e-01	0.590820312500000
5.917969e-01	0.591796875000000
6.230469e-01	0.622070312500000
6.230469e-01	0.623046875000000
6.074219e-01	0.606445312500000
6.074219e-01	0.607421875000000
5.761719e-01	0.575195312500000
5.761719e-01	0.576171875000000
6.386719e-01	0.637695312500000
6.386719e-01	0.638671875000000
5.136719e-01	0.512695312500000
5.136719e-01	0.513671875000000
6.542969e-01	0.653320312500000
6.542969e-01	0.654296875000000
4.980469e-01	0.497070312500000
4.980469e-01	0.498046875000000
4.785156e-01	0.477539062500000
4.785156e-01	0.478515625000000
4.941406e-01	0.493164062500000
4.941406e-01	0.494140625000000
4.628906e-01	0.461914062500000
4.628906e-01	0.462890625000000
6.503906e-01	0.649414062500000
6.503906e-01	0.650390625000000
5.097656e-01	0.508789062500000
5.097656e-01	0.509765625000000
6.347656e-01	0.633789062500000
6.347656e-01	0.634765625000000
5.722656e-01	0.571289062500000
5.722656e-01	0.572265625000000
6.035156e-01	0.602539062500000
6.035156e-01	0.603515625000000
6.191406e-01	0.618164062500000
6.191406e-01	0.619140625000000
5.878906e-01	0.586914062500000
5.878906e-01	0.587890625000000
5.253906e-01	0.524414062500000
5.253906e-01	0.525390625000000
6.425781e-01	0.641601562500000
6.425781e-01	0.642578125000000
4.550781e-01	0.454101562500000
4.550781e-01	0.455078125000000
4.863281e-01	0.485351562500000
4.863281e-01	0.486328125000000
5.800781e-01	0.579101562500000
5.800781e-01	0.580078125000000
6.113281e-01	0.610351562500000
6.113281e-01	0.611328125000000
6.582031e-01	0.657226562500000
6.582031e-01	0.658203125000000
5.957031e-01	0.594726562500000
5.957031e-01	0.595703125000000
4.707031e-01	0.469726562500000
4.707031e-01	0.470703125000000
5.644531e-01	0.563476562500000
5.644531e-01	0.564453125000000
6.269531e-01	0.625976562500000
6.269531e-01	0.626953125000000
0	0.125000000000000
0	0.562500000000000
5.000000e-01	0.125000000000000
5.000000e-01	0.500976562500000
5.000000e-01	0.312500000000000
0	0.281250000000000
7.500000e-01	0.125000000000000
7.500000e-01	0.265625000000000
2.500000e-01	0.125000000000000
2.500000e-01	0.257812500000000
5.000000e-01	0.812500000000000
0	0.781250000000000
7.500000e-01	0.531250000000000
7.500000e-01	0.781250000000000
2.500000e-01	0.515625000000000
2.500000e-01	0.812500000000000
2.500000e-01	0.406250000000000
5.000000e-01	0.656250000000000
3.750000e-01	0.281250000000000
3.750000e-01	0.376953125000000
6.250000e-01	0.515625000000000
6.250000e-01	0.625976562500000
2.500000e-01	0.656250000000000
5.000000e-01	0.406250000000000
3.750000e-01	0.515625000000000
3.750000e-01	0.632812500000000
6.250000e-01	0.281250000000000
6.250000e-01	0.378906250000000
5.000000e-01	0.578125000000000
5.625000e-01	0.507812500000000
5.625000e-01	0.563476562500000
7.500000e-01	0.406250000000000
0	0.406250000000000
8.750000e-01	0.265625000000000
8.750000e-01	0.406250000000000
1.250000e-01	0.265625000000000
1.250000e-01	0.406250000000000
3.750000e-01	0.578125000000000
5.000000e-01	0.453125000000000
3.750000e-01	0.453125000000000
4.375000e-01	0.515625000000000
4.375000e-01	0.566406250000000
5.625000e-01	0.390625000000000
5.625000e-01	0.441406250000000
4.375000e-01	0.390625000000000
4.375000e-01	0.439453125000000
5.000000e-01	0.539062500000000
5.312500e-01	0.507812500000000
5.312500e-01	0.532226562500000
7.500000e-01	0.656250000000000
0	0.656250000000000
8.750000e-01	0.562500000000000
8.750000e-01	0.656250000000000
1.250000e-01	0.531250000000000
1.250000e-01	0.656250000000000
7.500000e-01	0.187500000000000
8.750000e-01	0.125000000000000
8.750000e-01	0.187500000000000
5.000000e-01	0.187500000000000
6.250000e-01	0.125000000000000
6.250000e-01	0.187500000000000
6.250000e-01	0.328125000000000
2.500000e-01	1.000000000000000
3.750000e-01	0.812500000000000
3.750000e-01	1.000000000000000
0	0.937500000000000
1.250000e-01	0.781250000000000
1.250000e-01	0.937500000000000
2.500000e-01	0.718750000000000
7.500000e-01	0.937500000000000
8.750000e-01	0.781250000000000
8.750000e-01	0.937500000000000
5.000000e-01	1.000000000000000
6.250000e-01	0.812500000000000
6.250000e-01	1.000000000000000
6.250000e-01	0.703125000000000
2.500000e-01	0.187500000000000
3.750000e-01	0.125000000000000
3.750000e-01	0.187500000000000
0	0.187500000000000
1.250000e-01	0.125000000000000
1.250000e-01	0.187500000000000
2.500000e-01	0.328125000000000
6.875000e-01	0.265625000000000
6.875000e-01	0.316406250000000
3.125000e-01	0.640625000000000
3.125000e-01	0.703125000000000
6.875000e-01	0.640625000000000
6.875000e-01	0.703125000000000
3.125000e-01	0.265625000000000
3.125000e-01	0.314453125000000
4.375000e-01	0.476562500000000
5.000000e-01	0.750000000000000
5.625000e-01	0.640625000000000
5.625000e-01	0.718750000000000
6.250000e-01	0.578125000000000
6.875000e-01	0.515625000000000
6.875000e-01	0.593750000000000
5.625000e-01	0.601562500000000
4.687500e-01	0.445312500000000
4.687500e-01	0.469726562500000
5.937500e-01	0.570312500000000
5.937500e-01	0.594726562500000
5.000000e-01	0.343750000000000
5.625000e-01	0.281250000000000
5.625000e-01	0.343750000000000
6.250000e-01	0.468750000000000
6.875000e-01	0.406250000000000
6.875000e-01	0.468750000000000
5.625000e-01	0.414062500000000
4.375000e-01	0.539062500000000
5.000000e-01	0.476562500000000
3.750000e-01	0.718750000000000
4.375000e-01	0.656250000000000
4.375000e-01	0.750000000000000
2.500000e-01	0.593750000000000
3.125000e-01	0.515625000000000
3.125000e-01	0.593750000000000
3.750000e-01	0.601562500000000
3.750000e-01	0.328125000000000
4.375000e-01	0.312500000000000
4.375000e-01	0.343750000000000
2.500000e-01	0.468750000000000
3.125000e-01	0.390625000000000
3.125000e-01	0.468750000000000
3.750000e-01	0.414062500000000
5.937500e-01	0.382812500000000
5.937500e-01	0.410156250000000
4.687500e-01	0.507812500000000
4.687500e-01	0.535156250000000
5.312500e-01	0.445312500000000
5.312500e-01	0.470703125000000
4.062500e-01	0.570312500000000
4.062500e-01	0.597656250000000
4.062500e-01	0.382812500000000
4.062500e-01	0.408203125000000
6.250000e-01	0.601562500000000
6.562500e-01	0.593750000000000
6.562500e-01	0.609375000000000
5.625000e-01	0.687500000000000
5.937500e-01	0.632812500000000
5.937500e-01	0.671875000000000
6.250000e-01	0.664062500000000
6.562500e-01	0.632812500000000
6.562500e-01	0.657226562500000
5.937500e-01	0.613281250000000
5.000000e-01	0.625000000000000
5.312500e-01	0.570312500000000
5.312500e-01	0.609375000000000
5.625000e-01	0.539062500000000
5.937500e-01	0.515625000000000
5.937500e-01	0.546875000000000
5.312500e-01	0.550781250000000
5.625000e-01	0.582031250000000
5.000000e-01	0.519531250000000
6.093750e-01	0.597656250000000
6.093750e-01	0.610351562500000
5.468750e-01	0.535156250000000
5.468750e-01	0.547851562500000
5.781250e-01	0.566406250000000
5.781250e-01	0.579101562500000
5.156250e-01	0.503906250000000
5.156250e-01	0.516601562500000
1.250000e-01	0.343750000000000
7.500000e-01	0.343750000000000
0	0.343750000000000
1.875000e-01	0.257812500000000
1.875000e-01	0.343750000000000
8.125000e-01	0.265625000000000
8.125000e-01	0.343750000000000
6.250000e-02	0.281250000000000
6.250000e-02	0.343750000000000
3.125000e-01	0.351562500000000
6.250000e-01	0.218750000000000
6.875000e-01	0.187500000000000
6.875000e-01	0.218750000000000
7.500000e-01	0.218750000000000
8.125000e-01	0.187500000000000
8.125000e-01	0.218750000000000
6.875000e-01	0.289062500000000
6.250000e-01	0.351562500000000
2.500000e-01	0.218750000000000
3.125000e-01	0.187500000000000
3.125000e-01	0.218750000000000
1.250000e-01	0.218750000000000
1.875000e-01	0.187500000000000
1.875000e-01	0.218750000000000
2.500000e-01	0.296875000000000
3.437500e-01	0.320312500000000
3.437500e-01	0.345703125000000
7.187500e-01	0.257812500000000
7.187500e-01	0.289062500000000
6.562500e-01	0.320312500000000
6.562500e-01	0.347656250000000
2.812500e-01	0.265625000000000
2.812500e-01	0.285156250000000
3.750000e-01	0.500000000000000
4.062500e-01	0.445312500000000
4.062500e-01	0.484375000000000
4.375000e-01	0.414062500000000
4.687500e-01	0.406250000000000
4.687500e-01	0.421875000000000
4.062500e-01	0.429687500000000
5.000000e-01	0.421875000000000
5.312500e-01	0.390625000000000
5.312500e-01	0.421875000000000
5.625000e-01	0.484375000000000
5.937500e-01	0.453125000000000
5.937500e-01	0.500000000000000
5.312500e-01	0.457031250000000
4.687500e-01	0.519531250000000
5.000000e-01	0.488281250000000
5.625000e-01	0.425781250000000
4.687500e-01	0.488281250000000
4.375000e-01	0.460937500000000
6.250000e-01	0.644531250000000
4.218750e-01	0.414062500000000
4.218750e-01	0.423828125000000
5.468750e-01	0.441406250000000
5.468750e-01	0.455078125000000
4.843750e-01	0.503906250000000
4.843750e-01	0.519531250000000
5.156250e-01	0.472656250000000
5.156250e-01	0.486328125000000
5.781250e-01	0.410156250000000
5.781250e-01	0.425781250000000
4.843750e-01	0.472656250000000
4.843750e-01	0.485351562500000
4.531250e-01	0.445312500000000
4.531250e-01	0.454101562500000
6.406250e-01	0.628906250000000
6.406250e-01	0.641601562500000
1.250000e-01	0.718750000000000
8.750000e-01	0.718750000000000
0	0.718750000000000
7.500000e-01	0.718750000000000
8.750000e-01	0.343750000000000
1.875000e-01	0.656250000000000
1.875000e-01	0.718750000000000
9.375000e-01	0.656250000000000
9.375000e-01	0.718750000000000
6.250000e-02	0.656250000000000
6.250000e-02	0.718750000000000
8.125000e-01	0.656250000000000
8.125000e-01	0.718750000000000
9.375000e-01	0.281250000000000
9.375000e-01	0.343750000000000
8.750000e-01	0.218750000000000
9.375000e-01	0.187500000000000
9.375000e-01	0.250000000000000
8.125000e-01	0.312500000000000
8.437500e-01	0.265625000000000
8.437500e-01	0.296875000000000
3.125000e-01	0.437500000000000
3.437500e-01	0.382812500000000
3.437500e-01	0.421875000000000
3.750000e-01	0.351562500000000
4.062500e-01	0.343750000000000
4.062500e-01	0.359375000000000
3.437500e-01	0.367187500000000
5.625000e-01	0.359375000000000
5.937500e-01	0.328125000000000
5.937500e-01	0.359375000000000
6.250000e-01	0.421875000000000
6.562500e-01	0.390625000000000
6.562500e-01	0.437500000000000
5.937500e-01	0.394531250000000
4.375000e-01	0.609375000000000
4.687500e-01	0.578125000000000
4.687500e-01	0.625000000000000
3.750000e-01	0.546875000000000
4.062500e-01	0.515625000000000
4.062500e-01	0.546875000000000
4.375000e-01	0.550781250000000
3.750000e-01	0.250000000000000
4.375000e-01	0.187500000000000
4.375000e-01	0.250000000000000
3.125000e-01	0.289062500000000
3.437500e-01	0.281250000000000
3.437500e-01	0.296875000000000
1.250000e-01	0.468750000000000
1.875000e-01	0.406250000000000
1.875000e-01	0.468750000000000
2.500000e-01	0.375000000000000
2.812500e-01	0.320312500000000
2.812500e-01	0.359375000000000
3.125000e-01	0.335937500000000
3.750000e-01	0.398437500000000
3.593750e-01	0.351562500000000
3.593750e-01	0.361328125000000
6.093750e-01	0.378906250000000
6.093750e-01	0.394531250000000
4.531250e-01	0.535156250000000
4.531250e-01	0.550781250000000
3.281250e-01	0.320312500000000
3.281250e-01	0.330078125000000
3.906250e-01	0.382812500000000
3.906250e-01	0.392578125000000
5.000000e-01	0.562500000000000
5.156250e-01	0.535156250000000
5.156250e-01	0.554687500000000
5.312500e-01	0.519531250000000
5.468750e-01	0.507812500000000
5.468750e-01	0.523437500000000
5.156250e-01	0.527343750000000
5.000000e-01	0.687500000000000
5.312500e-01	0.656250000000000
5.312500e-01	0.687500000000000
5.625000e-01	0.625000000000000
5.781250e-01	0.597656250000000
5.781250e-01	0.617187500000000
6.250000e-01	0.546875000000000
6.562500e-01	0.515625000000000
6.562500e-01	0.546875000000000
5.937500e-01	0.582031250000000
6.093750e-01	0.578125000000000
6.093750e-01	0.585937500000000
5.781250e-01	0.589843750000000
5.625000e-01	0.550781250000000
5.781250e-01	0.546875000000000
5.781250e-01	0.554687500000000
5.312500e-01	0.593750000000000
5.468750e-01	0.566406250000000
5.468750e-01	0.585937500000000
5.468750e-01	0.558593750000000
5.937500e-01	0.656250000000000
6.093750e-01	0.628906250000000
6.093750e-01	0.648437500000000
6.250000e-01	0.613281250000000
6.406250e-01	0.609375000000000
6.406250e-01	0.617187500000000
6.093750e-01	0.621093750000000
5.937500e-01	0.605468750000000
5.312500e-01	0.542968750000000
5.625000e-01	0.574218750000000
6.250000e-01	0.636718750000000
5.000000e-01	0.511718750000000
5.234375e-01	0.519531250000000
5.234375e-01	0.524414062500000
5.859375e-01	0.582031250000000
5.859375e-01	0.586914062500000
5.546875e-01	0.550781250000000
5.546875e-01	0.555664062500000
6.171875e-01	0.613281250000000
6.171875e-01	0.618164062500000
6.015625e-01	0.597656250000000
6.015625e-01	0.602539062500000
5.390625e-01	0.535156250000000
5.390625e-01	0.540039062500000
5.703125e-01	0.566406250000000
5.703125e-01	0.571289062500000
6.328125e-01	0.628906250000000
6.328125e-01	0.633789062500000
5.078125e-01	0.503906250000000
5.078125e-01	0.508789062500000
1.250000e-01	0.593750000000000
8.750000e-01	0.468750000000000
0	0.468750000000000
7.500000e-01	0.468750000000000
1.875000e-01	0.531250000000000
1.875000e-01	0.593750000000000
9.375000e-01	0.406250000000000
9.375000e-01	0.468750000000000
6.250000e-02	0.406250000000000
6.250000e-02	0.468750000000000
8.125000e-01	0.406250000000000
8.125000e-01	0.468750000000000
3.125000e-01	0.664062500000000
3.437500e-01	0.632812500000000
3.437500e-01	0.664062500000000
2.812500e-01	0.304687500000000
5.000000e-01	0.250000000000000
5.625000e-01	0.187500000000000
5.625000e-01	0.250000000000000
6.250000e-01	0.296875000000000
6.562500e-01	0.265625000000000
6.562500e-01	0.296875000000000
6.875000e-01	0.359375000000000
7.187500e-01	0.328125000000000
7.187500e-01	0.375000000000000
6.562500e-01	0.332031250000000
6.250000e-01	0.363281250000000
6.250000e-01	0.875000000000000
6.875000e-01	0.812500000000000
6.875000e-01	0.875000000000000
7.500000e-01	0.875000000000000
8.125000e-01	0.781250000000000
8.125000e-01	0.875000000000000
6.875000e-01	0.750000000000000
7.187500e-01	0.718750000000000
7.187500e-01	0.750000000000000
5.000000e-01	0.875000000000000
5.625000e-01	0.812500000000000
5.625000e-01	0.875000000000000
6.250000e-01	0.750000000000000
6.562500e-01	0.703125000000000
6.562500e-01	0.750000000000000
7.500000e-01	0.593750000000000
8.125000e-01	0.531250000000000
8.125000e-01	0.593750000000000
6.875000e-01	0.671875000000000
7.187500e-01	0.656250000000000
7.187500e-01	0.687500000000000
6.562500e-01	0.679687500000000
4.062500e-01	0.582031250000000
3.125000e-01	0.609375000000000
3.437500e-01	0.578125000000000
3.437500e-01	0.609375000000000
3.750000e-01	0.671875000000000
4.062500e-01	0.640625000000000
4.062500e-01	0.687500000000000
3.750000e-01	0.617187500000000
2.968750e-01	0.289062500000000
2.968750e-01	0.298828125000000
6.718750e-01	0.316406250000000
6.718750e-01	0.332031250000000
6.406250e-01	0.347656250000000
6.406250e-01	0.363281250000000
6.718750e-01	0.664062500000000
6.718750e-01	0.679687500000000
4.218750e-01	0.566406250000000
4.218750e-01	0.582031250000000
3.906250e-01	0.597656250000000
3.906250e-01	0.613281250000000
5.625000e-01	0.750000000000000
5.937500e-01	0.718750000000000
5.937500e-01	0.750000000000000
6.250000e-01	0.687500000000000
6.406250e-01	0.660156250000000
6.406250e-01	0.679687500000000
6.875000e-01	0.625000000000000
7.187500e-01	0.593750000000000
7.187500e-01	0.625000000000000
6.562500e-01	0.644531250000000
6.718750e-01	0.640625000000000
6.718750e-01	0.648437500000000
6.406250e-01	0.652343750000000
4.375000e-01	0.500000000000000
4.531250e-01	0.472656250000000
4.531250e-01	0.492187500000000
4.687500e-01	0.457031250000000
4.843750e-01	0.453125000000000
4.843750e-01	0.460937500000000
4.531250e-01	0.464843750000000
4.843750e-01	0.496093750000000
5.000000e-01	0.375000000000000
5.312500e-01	0.343750000000000
5.312500e-01	0.375000000000000
5.625000e-01	0.398437500000000
5.781250e-01	0.382812500000000
5.781250e-01	0.398437500000000
6.250000e-01	0.500000000000000
6.562500e-01	0.468750000000000
6.562500e-01	0.500000000000000
5.937500e-01	0.429687500000000
6.093750e-01	0.414062500000000
6.093750e-01	0.437500000000000
5.781250e-01	0.417968750000000
5.000000e-01	0.460937500000000
5.156250e-01	0.445312500000000
5.156250e-01	0.460937500000000
5.312500e-01	0.492187500000000
5.468750e-01	0.476562500000000
5.468750e-01	0.500000000000000
5.156250e-01	0.478515625000000
4.843750e-01	0.511718750000000
5.312500e-01	0.429687500000000
5.468750e-01	0.414062500000000
5.468750e-01	0.429687500000000
5.625000e-01	0.460937500000000
5.781250e-01	0.445312500000000
5.781250e-01	0.468750000000000
5.468750e-01	0.449218750000000
4.375000e-01	0.429687500000000
4.531250e-01	0.421875000000000
4.531250e-01	0.429687500000000
4.062500e-01	0.468750000000000
4.218750e-01	0.445312500000000
4.218750e-01	0.460937500000000
4.218750e-01	0.433593750000000
5.625000e-01	0.433593750000000
5.000000e-01	0.494140625000000
4.687500e-01	0.554687500000000
4.843750e-01	0.539062500000000
4.843750e-01	0.562500000000000
4.375000e-01	0.523437500000000
4.531250e-01	0.507812500000000
4.531250e-01	0.523437500000000
4.687500e-01	0.527343750000000
5.312500e-01	0.462890625000000
4.375000e-01	0.375000000000000
4.687500e-01	0.343750000000000
4.687500e-01	0.375000000000000
4.062500e-01	0.398437500000000
4.218750e-01	0.390625000000000
4.218750e-01	0.398437500000000
3.125000e-01	0.500000000000000
3.437500e-01	0.468750000000000
3.437500e-01	0.500000000000000
3.750000e-01	0.437500000000000
3.906250e-01	0.414062500000000
3.906250e-01	0.429687500000000
4.062500e-01	0.417968750000000
4.687500e-01	0.480468750000000
4.375000e-01	0.449218750000000
6.484375e-01	0.644531250000000
6.484375e-01	0.649414062500000
4.609375e-01	0.457031250000000
4.609375e-01	0.461914062500000
4.921875e-01	0.488281250000000
4.921875e-01	0.493164062500000
5.859375e-01	0.410156250000000
5.859375e-01	0.417968750000000
5.234375e-01	0.470703125000000
5.234375e-01	0.478515625000000
4.921875e-01	0.501953125000000
4.921875e-01	0.511718750000000
5.546875e-01	0.441406250000000
5.546875e-01	0.449218750000000
4.296875e-01	0.425781250000000
4.296875e-01	0.431640625000000
5.703125e-01	0.425781250000000
5.703125e-01	0.433593750000000
5.078125e-01	0.486328125000000
5.078125e-01	0.494140625000000
4.765625e-01	0.519531250000000
4.765625e-01	0.527343750000000
5.390625e-01	0.455078125000000
5.390625e-01	0.462890625000000
4.140625e-01	0.410156250000000
4.140625e-01	0.416015625000000
4.765625e-01	0.472656250000000
4.765625e-01	0.477539062500000
4.453125e-01	0.441406250000000
4.453125e-01	0.447265625000000
1.875000e-01	0.312500000000000
7.500000e-01	0.296875000000000
2.187500e-01	0.265625000000000
2.187500e-01	0.296875000000000
7.812500e-01	0.265625000000000
7.812500e-01	0.312500000000000
3.437500e-01	0.648437500000000
3.750000e-01	0.875000000000000
4.375000e-01	0.812500000000000
4.375000e-01	0.875000000000000
2.500000e-01	0.875000000000000
3.125000e-01	0.812500000000000
3.125000e-01	0.875000000000000
3.125000e-01	0.750000000000000
3.437500e-01	0.703125000000000
3.437500e-01	0.750000000000000
1.250000e-01	0.875000000000000
1.875000e-01	0.781250000000000
1.875000e-01	0.875000000000000
2.500000e-01	0.750000000000000
2.812500e-01	0.703125000000000
2.812500e-01	0.750000000000000
2.500000e-01	0.687500000000000
2.812500e-01	0.640625000000000
2.812500e-01	0.671875000000000
3.125000e-01	0.679687500000000
6.875000e-01	0.234375000000000
7.187500e-01	0.218750000000000
7.187500e-01	0.234375000000000
7.500000e-01	0.234375000000000
7.812500e-01	0.218750000000000
7.812500e-01	0.234375000000000
7.187500e-01	0.273437500000000
6.875000e-01	0.300781250000000
2.500000e-01	0.234375000000000
2.812500e-01	0.218750000000000
2.812500e-01	0.234375000000000
1.875000e-01	0.234375000000000
2.187500e-01	0.218750000000000
2.187500e-01	0.234375000000000
2.500000e-01	0.273437500000000
3.593750e-01	0.632812500000000
3.593750e-01	0.648437500000000
3.281250e-01	0.664062500000000
3.281250e-01	0.679687500000000
7.343750e-01	0.257812500000000
7.343750e-01	0.273437500000000
7.031250e-01	0.289062500000000
7.031250e-01	0.300781250000000
2.656250e-01	0.257812500000000
2.656250e-01	0.269531250000000
5.625000e-01	0.312500000000000
5.937500e-01	0.281250000000000
5.937500e-01	0.312500000000000
6.250000e-01	0.335937500000000
6.406250e-01	0.320312500000000
6.406250e-01	0.335937500000000
6.875000e-01	0.437500000000000
7.187500e-01	0.406250000000000
7.187500e-01	0.437500000000000
6.562500e-01	0.367187500000000
6.718750e-01	0.351562500000000
6.718750e-01	0.375000000000000
6.406250e-01	0.355468750000000
6.562500e-01	0.304687500000000
6.718750e-01	0.289062500000000
6.718750e-01	0.304687500000000
6.875000e-01	0.335937500000000
7.031250e-01	0.320312500000000
7.031250e-01	0.343750000000000
6.718750e-01	0.324218750000000
5.937500e-01	0.367187500000000
6.093750e-01	0.351562500000000
6.093750e-01	0.367187500000000
6.250000e-01	0.398437500000000
6.406250e-01	0.382812500000000
6.406250e-01	0.406250000000000
6.250000e-01	0.371093750000000
6.562500e-01	0.339843750000000
3.906250e-01	0.402343750000000
2.500000e-01	0.437500000000000
2.812500e-01	0.406250000000000
2.812500e-01	0.437500000000000
3.125000e-01	0.375000000000000
3.281250e-01	0.351562500000000
3.281250e-01	0.367187500000000
3.750000e-01	0.312500000000000
4.062500e-01	0.281250000000000
4.062500e-01	0.312500000000000
3.437500e-01	0.335937500000000
3.593750e-01	0.328125000000000
3.593750e-01	0.335937500000000
3.281250e-01	0.339843750000000
4.531250e-01	0.542968750000000
6.093750e-01	0.386718750000000
3.750000e-01	0.367187500000000
3.906250e-01	0.359375000000000
3.906250e-01	0.367187500000000
3.437500e-01	0.406250000000000
3.593750e-01	0.382812500000000
3.593750e-01	0.398437500000000
3.593750e-01	0.371093750000000
4.062500e-01	0.554687500000000
4.218750e-01	0.539062500000000
4.218750e-01	0.554687500000000
4.375000e-01	0.585937500000000
4.531250e-01	0.570312500000000
4.531250e-01	0.593750000000000
4.375000e-01	0.558593750000000
5.937500e-01	0.402343750000000
3.437500e-01	0.355468750000000
6.562500e-01	0.667968750000000
3.750000e-01	0.386718750000000
6.484375e-01	0.347656250000000
6.484375e-01	0.355468750000000
6.796875e-01	0.316406250000000
6.796875e-01	0.324218750000000
6.328125e-01	0.363281250000000
6.328125e-01	0.371093750000000
6.640625e-01	0.332031250000000
6.640625e-01	0.339843750000000
3.984375e-01	0.394531250000000
3.984375e-01	0.400390625000000
3.359375e-01	0.332031250000000
3.359375e-01	0.337890625000000
4.609375e-01	0.535156250000000
4.609375e-01	0.542968750000000
6.171875e-01	0.378906250000000
6.171875e-01	0.386718750000000
3.671875e-01	0.363281250000000
3.671875e-01	0.369140625000000
4.453125e-01	0.550781250000000
4.453125e-01	0.558593750000000
6.015625e-01	0.394531250000000
6.015625e-01	0.402343750000000
3.515625e-01	0.347656250000000
3.515625e-01	0.353515625000000
6.640625e-01	0.660156250000000
6.640625e-01	0.666015625000000
3.828125e-01	0.378906250000000
3.828125e-01	0.384765625000000
4.921875e-01	0.498046875000000
6.562500e-01	0.652343750000000
6.640625e-01	0.648437500000000
6.640625e-01	0.652343750000000
6.406250e-01	0.671875000000000
6.484375e-01	0.660156250000000
6.484375e-01	0.667968750000000
6.484375e-01	0.654296875000000
5.000000e-01	0.498046875000000
5.000000e-01	0.531250000000000
5.078125e-01	0.519531250000000
5.078125e-01	0.527343750000000
5.156250e-01	0.511718750000000
5.234375e-01	0.507812500000000
5.234375e-01	0.511718750000000
5.078125e-01	0.513671875000000
5.937500e-01	0.687500000000000
6.093750e-01	0.671875000000000
6.093750e-01	0.687500000000000
6.250000e-01	0.656250000000000
6.328125e-01	0.644531250000000
6.328125e-01	0.652343750000000
6.562500e-01	0.625000000000000
6.718750e-01	0.609375000000000
6.718750e-01	0.625000000000000
6.406250e-01	0.636718750000000
6.484375e-01	0.632812500000000
6.484375e-01	0.636718750000000
6.328125e-01	0.638671875000000
5.312500e-01	0.625000000000000
5.468750e-01	0.609375000000000
5.468750e-01	0.625000000000000
5.625000e-01	0.593750000000000
5.703125e-01	0.582031250000000
5.703125e-01	0.589843750000000
5.937500e-01	0.562500000000000
6.093750e-01	0.546875000000000
6.093750e-01	0.562500000000000
5.781250e-01	0.574218750000000
5.859375e-01	0.570312500000000
5.859375e-01	0.574218750000000
5.703125e-01	0.576171875000000
5.000000e-01	0.593750000000000
5.156250e-01	0.578125000000000
5.156250e-01	0.593750000000000
5.312500e-01	0.562500000000000
5.390625e-01	0.550781250000000
5.390625e-01	0.558593750000000
5.625000e-01	0.531250000000000
5.781250e-01	0.515625000000000
5.781250e-01	0.531250000000000
5.468750e-01	0.542968750000000
5.546875e-01	0.539062500000000
5.546875e-01	0.542968750000000
5.390625e-01	0.544921875000000
5.625000e-01	0.656250000000000
5.781250e-01	0.640625000000000
5.781250e-01	0.656250000000000
5.937500e-01	0.625000000000000
6.015625e-01	0.613281250000000
6.015625e-01	0.621093750000000
6.250000e-01	0.593750000000000
6.406250e-01	0.578125000000000
6.406250e-01	0.593750000000000
6.093750e-01	0.605468750000000
6.171875e-01	0.601562500000000
6.171875e-01	0.605468750000000
6.015625e-01	0.607421875000000
6.250000e-01	0.621093750000000
6.328125e-01	0.617187500000000
6.328125e-01	0.621093750000000
6.093750e-01	0.640625000000000
6.171875e-01	0.628906250000000
6.171875e-01	0.636718750000000
6.171875e-01	0.623046875000000
5.468750e-01	0.578125000000000
5.546875e-01	0.566406250000000
5.546875e-01	0.574218750000000
5.625000e-01	0.558593750000000
5.703125e-01	0.554687500000000
5.703125e-01	0.558593750000000
5.546875e-01	0.560546875000000
5.937500e-01	0.589843750000000
6.015625e-01	0.585937500000000
6.015625e-01	0.589843750000000
5.781250e-01	0.609375000000000
5.859375e-01	0.597656250000000
5.859375e-01	0.605468750000000
5.859375e-01	0.591796875000000
5.312500e-01	0.527343750000000
5.390625e-01	0.523437500000000
5.390625e-01	0.527343750000000
5.156250e-01	0.546875000000000
5.234375e-01	0.535156250000000
5.234375e-01	0.542968750000000
5.234375e-01	0.529296875000000
6.406250e-01	0.646484375000000
5.156250e-01	0.521484375000000
5.781250e-01	0.583984375000000
5.468750e-01	0.552734375000000
6.093750e-01	0.615234375000000
5.937500e-01	0.599609375000000
5.312500e-01	0.537109375000000
5.625000e-01	0.568359375000000
6.250000e-01	0.630859375000000
5.000000e-01	0.505859375000000
4.960938e-01	0.494140625000000
4.960938e-01	0.497070312500000
6.523438e-01	0.650390625000000
6.523438e-01	0.653320312500000
5.039062e-01	0.494140625000000
5.039062e-01	0.498046875000000
5.117188e-01	0.509765625000000
5.117188e-01	0.512695312500000
6.367188e-01	0.634765625000000
6.367188e-01	0.637695312500000
5.742188e-01	0.572265625000000
5.742188e-01	0.575195312500000
5.429688e-01	0.541015625000000
5.429688e-01	0.543945312500000
6.054688e-01	0.603515625000000
6.054688e-01	0.606445312500000
6.210938e-01	0.619140625000000
6.210938e-01	0.622070312500000
5.585938e-01	0.556640625000000
5.585938e-01	0.559570312500000
5.898438e-01	0.587890625000000
5.898438e-01	0.590820312500000
5.273438e-01	0.525390625000000
5.273438e-01	0.528320312500000
6.445312e-01	0.642578125000000
6.445312e-01	0.645507812500000
5.195312e-01	0.517578125000000
5.195312e-01	0.520507812500000
5.820312e-01	0.580078125000000
5.820312e-01	0.583007812500000
5.507812e-01	0.548828125000000
5.507812e-01	0.551757812500000
6.132812e-01	0.611328125000000
6.132812e-01	0.614257812500000
5.976562e-01	0.595703125000000
5.976562e-01	0.598632812500000
5.351562e-01	0.533203125000000
5.351562e-01	0.536132812500000
5.664062e-01	0.564453125000000
5.664062e-01	0.567382812500000
6.289062e-01	0.626953125000000
6.289062e-01	0.629882812500000
5.039062e-01	0.501953125000000
5.039062e-01	0.504882812500000
8.750000e-01	0.875000000000000
8.750000e-01	0.593750000000000
0	0.875000000000000
0	0.593750000000000
9.375000e-01	0.781250000000000
9.375000e-01	0.875000000000000
9.375000e-01	0.562500000000000
9.375000e-01	0.593750000000000
6.250000e-02	0.781250000000000
6.250000e-02	0.875000000000000
6.250000e-02	0.562500000000000
6.250000e-02	0.593750000000000
8.125000e-01	0.625000000000000
8.125000e-01	0.562500000000000
7.500000e-01	0.625000000000000
1.875000e-01	0.625000000000000
1.250000e-01	0.625000000000000
9.375000e-01	0.375000000000000
9.375000e-01	0.296875000000000
6.250000e-02	0.687500000000000
9.375000e-01	0.687500000000000
6.250000e-02	0.375000000000000
0	0.250000000000000
6.250000e-02	0.187500000000000
6.250000e-02	0.218750000000000
6.250000e-02	0.296875000000000
0	0.375000000000000
3.125000e-01	0.546875000000000
2.500000e-01	0.625000000000000
1.250000e-01	0.562500000000000
8.750000e-01	0.687500000000000
0	0.687500000000000
7.500000e-01	0.687500000000000
1.250000e-01	0.296875000000000
8.750000e-01	0.296875000000000
0	0.296875000000000
8.437500e-01	0.593750000000000
8.437500e-01	0.625000000000000
8.437500e-01	0.531250000000000
8.437500e-01	0.562500000000000
7.812500e-01	0.593750000000000
7.812500e-01	0.625000000000000
2.187500e-01	0.593750000000000
2.187500e-01	0.625000000000000
1.562500e-01	0.593750000000000
1.562500e-01	0.625000000000000
9.687500e-01	0.343750000000000
9.687500e-01	0.375000000000000
9.687500e-01	0.281250000000000
9.687500e-01	0.296875000000000
9.375000e-02	0.656250000000000
9.375000e-02	0.687500000000000
9.687500e-01	0.656250000000000
9.687500e-01	0.687500000000000
9.375000e-02	0.343750000000000
9.375000e-02	0.375000000000000
9.375000e-02	0.265625000000000
9.375000e-02	0.296875000000000
3.125000e-02	0.343750000000000
3.125000e-02	0.375000000000000
3.437500e-01	0.515625000000000
3.437500e-01	0.546875000000000
2.812500e-01	0.593750000000000
2.812500e-01	0.625000000000000
1.562500e-01	0.531250000000000
1.562500e-01	0.562500000000000
9.062500e-01	0.656250000000000
9.062500e-01	0.687500000000000
3.125000e-02	0.656250000000000
3.125000e-02	0.687500000000000
7.812500e-01	0.656250000000000
7.812500e-01	0.687500000000000
1.562500e-01	0.265625000000000
1.562500e-01	0.312500000000000
9.062500e-01	0.281250000000000
9.062500e-01	0.296875000000000
3.125000e-02	0.281250000000000
3.125000e-02	0.296875000000000
4.062500e-01	0.531250000000000
8.125000e-01	0.234375000000000
8.437500e-01	0.218750000000000
8.437500e-01	0.250000000000000
8.750000e-01	0.250000000000000
9.062500e-01	0.218750000000000
9.062500e-01	0.250000000000000
8.437500e-01	0.281250000000000
3.750000e-01	0.531250000000000
4.218750e-01	0.515625000000000
4.218750e-01	0.531250000000000
8.593750e-01	0.265625000000000
8.593750e-01	0.281250000000000
3.906250e-01	0.515625000000000
3.906250e-01	0.531250000000000
1.875000e-01	0.375000000000000
2.187500e-01	0.343750000000000
2.187500e-01	0.375000000000000
2.500000e-01	0.312500000000000
2.656250e-01	0.289062500000000
2.656250e-01	0.304687500000000
3.125000e-01	0.250000000000000
3.437500e-01	0.218750000000000
3.437500e-01	0.250000000000000
2.812500e-01	0.273437500000000
2.968750e-01	0.265625000000000
2.968750e-01	0.273437500000000
2.656250e-01	0.281250000000000
6.250000e-01	0.250000000000000
6.562500e-01	0.218750000000000
6.562500e-01	0.250000000000000
6.875000e-01	0.281250000000000
7.031250e-01	0.265625000000000
7.031250e-01	0.273437500000000
7.500000e-01	0.375000000000000
7.812500e-01	0.343750000000000
7.812500e-01	0.375000000000000
7.187500e-01	0.312500000000000
7.343750e-01	0.296875000000000
7.343750e-01	0.312500000000000
7.031250e-01	0.292968750000000
3.437500e-01	0.625000000000000
3.593750e-01	0.609375000000000
3.593750e-01	0.617187500000000
3.750000e-01	0.656250000000000
3.906250e-01	0.640625000000000
3.906250e-01	0.656250000000000
3.593750e-01	0.636718750000000
6.875000e-01	0.308593750000000
3.750000e-01	0.585937500000000
3.906250e-01	0.570312500000000
3.906250e-01	0.585937500000000
4.375000e-01	0.687500000000000
4.687500e-01	0.656250000000000
4.687500e-01	0.687500000000000
4.062500e-01	0.617187500000000
4.218750e-01	0.601562500000000
4.218750e-01	0.625000000000000
3.906250e-01	0.605468750000000
4.218750e-01	0.574218750000000
2.812500e-01	0.343750000000000
2.968750e-01	0.320312500000000
2.968750e-01	0.335937500000000
3.125000e-01	0.304687500000000
3.281250e-01	0.296875000000000
3.281250e-01	0.304687500000000
2.968750e-01	0.308593750000000
3.750000e-01	0.621093750000000
4.062500e-01	0.589843750000000
2.812500e-01	0.292968750000000
3.125000e-01	0.324218750000000
2.734375e-01	0.273437500000000
2.734375e-01	0.277343750000000
7.109375e-01	0.285156250000000
7.109375e-01	0.296875000000000
3.671875e-01	0.628906250000000
3.671875e-01	0.640625000000000
6.953125e-01	0.300781250000000
6.953125e-01	0.308593750000000
3.984375e-01	0.597656250000000
3.984375e-01	0.605468750000000
4.296875e-01	0.566406250000000
4.296875e-01	0.574218750000000
3.046875e-01	0.300781250000000
3.046875e-01	0.306640625000000
3.828125e-01	0.613281250000000
3.828125e-01	0.625000000000000
4.140625e-01	0.582031250000000
4.140625e-01	0.589843750000000
2.890625e-01	0.285156250000000
2.890625e-01	0.292968750000000
3.203125e-01	0.316406250000000
3.203125e-01	0.322265625000000
3.437500e-01	0.437500000000000
3.593750e-01	0.421875000000000
3.593750e-01	0.437500000000000
3.750000e-01	0.406250000000000
3.828125e-01	0.394531250000000
3.828125e-01	0.406250000000000
4.062500e-01	0.375000000000000
4.218750e-01	0.359375000000000
4.218750e-01	0.375000000000000
3.906250e-01	0.386718750000000
3.984375e-01	0.382812500000000
3.984375e-01	0.390625000000000
3.828125e-01	0.390625000000000
5.625000e-01	0.375000000000000
5.781250e-01	0.359375000000000
5.781250e-01	0.375000000000000
5.937500e-01	0.390625000000000
6.015625e-01	0.382812500000000
6.015625e-01	0.386718750000000
6.250000e-01	0.437500000000000
6.406250e-01	0.421875000000000
6.406250e-01	0.437500000000000
6.093750e-01	0.406250000000000
6.171875e-01	0.398437500000000
6.171875e-01	0.406250000000000
6.015625e-01	0.396484375000000
6.093750e-01	0.375000000000000
6.171875e-01	0.367187500000000
6.171875e-01	0.371093750000000
6.250000e-01	0.390625000000000
6.328125e-01	0.382812500000000
6.328125e-01	0.390625000000000
6.171875e-01	0.380859375000000
3.906250e-01	0.421875000000000
3.984375e-01	0.410156250000000
3.984375e-01	0.421875000000000
4.062500e-01	0.402343750000000
4.140625e-01	0.398437500000000
4.140625e-01	0.406250000000000
3.984375e-01	0.406250000000000
5.781250e-01	0.406250000000000
5.859375e-01	0.398437500000000
5.859375e-01	0.402343750000000
5.937500e-01	0.421875000000000
6.015625e-01	0.414062500000000
6.015625e-01	0.421875000000000
5.937500e-01	0.404296875000000
6.093750e-01	0.388671875000000
4.062500e-01	0.500000000000000
4.218750e-01	0.484375000000000
4.218750e-01	0.500000000000000
4.375000e-01	0.468750000000000
4.453125e-01	0.457031250000000
4.453125e-01	0.464843750000000
4.687500e-01	0.437500000000000
4.843750e-01	0.421875000000000
4.843750e-01	0.437500000000000
4.531250e-01	0.449218750000000
4.609375e-01	0.445312500000000
4.609375e-01	0.449218750000000
4.453125e-01	0.453125000000000
4.687500e-01	0.500000000000000
4.765625e-01	0.488281250000000
4.765625e-01	0.496093750000000
4.843750e-01	0.480468750000000
4.921875e-01	0.476562500000000
4.921875e-01	0.480468750000000
4.765625e-01	0.482421875000000
3.750000e-01	0.468750000000000
3.906250e-01	0.453125000000000
3.906250e-01	0.468750000000000
4.062500e-01	0.437500000000000
4.140625e-01	0.425781250000000
4.140625e-01	0.437500000000000
4.375000e-01	0.406250000000000
4.531250e-01	0.390625000000000
4.531250e-01	0.406250000000000
4.218750e-01	0.417968750000000
4.296875e-01	0.414062500000000
4.296875e-01	0.421875000000000
4.140625e-01	0.421875000000000
5.000000e-01	0.437500000000000
5.156250e-01	0.421875000000000
5.156250e-01	0.437500000000000
5.312500e-01	0.449218750000000
5.390625e-01	0.445312500000000
5.390625e-01	0.449218750000000
5.625000e-01	0.500000000000000
5.781250e-01	0.484375000000000
5.781250e-01	0.500000000000000
5.468750e-01	0.464843750000000
5.546875e-01	0.460937500000000
5.546875e-01	0.468750000000000
5.390625e-01	0.458984375000000
4.687500e-01	0.515625000000000
4.765625e-01	0.507812500000000
4.765625e-01	0.511718750000000
4.843750e-01	0.531250000000000
4.921875e-01	0.523437500000000
4.921875e-01	0.531250000000000
4.765625e-01	0.521484375000000
5.000000e-01	0.480468750000000
5.078125e-01	0.472656250000000
5.078125e-01	0.480468750000000
5.156250e-01	0.496093750000000
5.234375e-01	0.488281250000000
5.234375e-01	0.500000000000000
5.078125e-01	0.490234375000000
5.312500e-01	0.406250000000000
5.468750e-01	0.390625000000000
5.468750e-01	0.406250000000000
5.625000e-01	0.421875000000000
5.703125e-01	0.414062500000000
5.703125e-01	0.417968750000000
5.937500e-01	0.468750000000000
6.093750e-01	0.453125000000000
6.093750e-01	0.468750000000000
5.781250e-01	0.437500000000000
5.859375e-01	0.429687500000000
5.859375e-01	0.437500000000000
5.703125e-01	0.427734375000000
4.218750e-01	0.453125000000000
4.296875e-01	0.441406250000000
4.296875e-01	0.453125000000000
4.375000e-01	0.433593750000000
4.453125e-01	0.429687500000000
4.453125e-01	0.437500000000000
4.296875e-01	0.437500000000000
5.468750e-01	0.437500000000000
5.546875e-01	0.429687500000000
5.546875e-01	0.433593750000000
5.625000e-01	0.453125000000000
5.703125e-01	0.445312500000000
5.703125e-01	0.453125000000000
5.546875e-01	0.443359375000000
4.921875e-01	0.505859375000000
5.156250e-01	0.464843750000000
5.234375e-01	0.457031250000000
5.234375e-01	0.464843750000000
5.312500e-01	0.480468750000000
5.390625e-01	0.472656250000000
5.390625e-01	0.484375000000000
5.234375e-01	0.474609375000000
5.859375e-01	0.412109375000000
4.687500e-01	0.464843750000000
4.765625e-01	0.460937500000000
4.765625e-01	0.464843750000000
4.531250e-01	0.484375000000000
4.609375e-01	0.472656250000000
4.609375e-01	0.480468750000000
4.609375e-01	0.466796875000000
5.312500e-01	0.466796875000000
4.531250e-01	0.531250000000000
4.609375e-01	0.523437500000000
4.609375e-01	0.527343750000000
4.687500e-01	0.546875000000000
4.765625e-01	0.539062500000000
4.765625e-01	0.546875000000000
4.687500e-01	0.529296875000000
5.625000e-01	0.435546875000000
5.468750e-01	0.451171875000000
4.843750e-01	0.513671875000000
5.156250e-01	0.482421875000000
5.781250e-01	0.419921875000000
3.906250e-01	0.398437500000000
4.531250e-01	0.458984375000000
4.843750e-01	0.490234375000000
4.218750e-01	0.429687500000000
6.562500e-01	0.662109375000000
4.062500e-01	0.414062500000000
4.687500e-01	0.474609375000000
4.375000e-01	0.445312500000000
3.750000e-01	0.371093750000000
3.828125e-01	0.367187500000000
3.828125e-01	0.375000000000000
3.593750e-01	0.390625000000000
3.671875e-01	0.378906250000000
3.671875e-01	0.390625000000000
3.750000e-01	0.382812500000000
3.867188e-01	0.386718750000000
3.867188e-01	0.388671875000000
6.054688e-01	0.392578125000000
6.054688e-01	0.398437500000000
6.210938e-01	0.376953125000000
6.210938e-01	0.382812500000000
4.023438e-01	0.402343750000000
4.023438e-01	0.404296875000000
5.976562e-01	0.400390625000000
5.976562e-01	0.406250000000000
6.132812e-01	0.384765625000000
6.132812e-01	0.390625000000000
4.492188e-01	0.449218750000000
4.492188e-01	0.451171875000000
4.804688e-01	0.478515625000000
4.804688e-01	0.481445312500000
4.179688e-01	0.417968750000000
4.179688e-01	0.419921875000000
5.429688e-01	0.455078125000000
5.429688e-01	0.458984375000000
4.804688e-01	0.517578125000000
4.804688e-01	0.523437500000000
5.117188e-01	0.486328125000000
5.117188e-01	0.490234375000000
5.742188e-01	0.423828125000000
5.742188e-01	0.429687500000000
4.335938e-01	0.433593750000000
4.335938e-01	0.435546875000000
5.585938e-01	0.439453125000000
5.585938e-01	0.445312500000000
4.960938e-01	0.501953125000000
4.960938e-01	0.505859375000000
5.273438e-01	0.470703125000000
5.273438e-01	0.474609375000000
5.898438e-01	0.408203125000000
5.898438e-01	0.414062500000000
4.648438e-01	0.462890625000000
4.648438e-01	0.465820312500000
5.351562e-01	0.462890625000000
5.351562e-01	0.466796875000000
4.726562e-01	0.525390625000000
4.726562e-01	0.531250000000000
5.664062e-01	0.431640625000000
5.664062e-01	0.437500000000000
5.507812e-01	0.447265625000000
5.507812e-01	0.453125000000000
4.882812e-01	0.509765625000000
4.882812e-01	0.515625000000000
5.195312e-01	0.478515625000000
5.195312e-01	0.482421875000000
5.820312e-01	0.416015625000000
5.820312e-01	0.421875000000000
3.945312e-01	0.394531250000000
3.945312e-01	0.396484375000000
4.570312e-01	0.455078125000000
4.570312e-01	0.458007812500000
4.882812e-01	0.486328125000000
4.882812e-01	0.489257812500000
4.257812e-01	0.425781250000000
4.257812e-01	0.427734375000000
6.601562e-01	0.658203125000000
6.601562e-01	0.661132812500000
4.101562e-01	0.410156250000000
4.101562e-01	0.412109375000000
4.726562e-01	0.470703125000000
4.726562e-01	0.473632812500000
4.414062e-01	0.441406250000000
4.414062e-01	0.443359375000000
3.789062e-01	0.378906250000000
3.789062e-01	0.380859375000000
5.000000e-01	0.503906250000000
5.019531e-01	0.501953125000000
5.019531e-01	0.502929687500000
6.250000e-02	0.625000000000000
9.375000e-01	0.625000000000000
0	0.625000000000000
8.750000e-01	0.625000000000000
8.125000e-01	0.437500000000000
6.250000e-02	0.437500000000000
9.375000e-01	0.437500000000000
8.125000e-01	0.750000000000000
8.125000e-01	0.687500000000000
6.250000e-02	0.750000000000000
9.375000e-01	0.750000000000000
1.875000e-01	0.750000000000000
1.875000e-01	0.687500000000000
8.750000e-01	0.375000000000000
0	0.750000000000000
8.750000e-01	0.750000000000000
1.250000e-01	0.750000000000000
8.125000e-01	0.375000000000000
1.250000e-01	0.375000000000000
1.250000e-01	0.687500000000000
1.250000e-01	0.437500000000000
8.750000e-01	0.437500000000000
0	0.437500000000000
9.375000e-02	0.593750000000000
9.375000e-02	0.625000000000000
9.687500e-01	0.593750000000000
9.687500e-01	0.625000000000000
3.125000e-02	0.593750000000000
3.125000e-02	0.625000000000000
9.062500e-01	0.593750000000000
9.062500e-01	0.625000000000000
8.437500e-01	0.406250000000000
8.437500e-01	0.437500000000000
9.375000e-02	0.406250000000000
9.375000e-02	0.437500000000000
9.687500e-01	0.406250000000000
9.687500e-01	0.437500000000000
8.437500e-01	0.718750000000000
8.437500e-01	0.750000000000000
8.437500e-01	0.656250000000000
8.437500e-01	0.687500000000000
9.375000e-02	0.718750000000000
9.375000e-02	0.750000000000000
9.687500e-01	0.718750000000000
9.687500e-01	0.750000000000000
2.187500e-01	0.718750000000000
2.187500e-01	0.750000000000000
2.187500e-01	0.656250000000000
2.187500e-01	0.687500000000000
9.062500e-01	0.343750000000000
9.062500e-01	0.375000000000000
3.125000e-02	0.718750000000000
3.125000e-02	0.750000000000000
9.062500e-01	0.718750000000000
9.062500e-01	0.750000000000000
1.562500e-01	0.718750000000000
1.562500e-01	0.750000000000000
8.437500e-01	0.343750000000000
8.437500e-01	0.375000000000000
1.562500e-01	0.343750000000000
1.562500e-01	0.375000000000000
1.562500e-01	0.656250000000000
1.562500e-01	0.687500000000000
1.562500e-01	0.406250000000000
1.562500e-01	0.437500000000000
9.062500e-01	0.406250000000000
9.062500e-01	0.437500000000000
3.125000e-02	0.406250000000000
3.125000e-02	0.437500000000000
7.187500e-01	0.250000000000000
7.343750e-01	0.234375000000000
7.343750e-01	0.250000000000000
7.500000e-01	0.250000000000000
7.656250e-01	0.234375000000000
7.656250e-01	0.250000000000000
7.500000e-01	0.281250000000000
7.656250e-01	0.265625000000000
7.656250e-01	0.281250000000000
7.343750e-01	0.261718750000000
7.187500e-01	0.277343750000000
2.812500e-01	0.687500000000000
2.968750e-01	0.671875000000000
2.968750e-01	0.687500000000000
3.125000e-01	0.718750000000000
3.281250e-01	0.703125000000000
3.281250e-01	0.718750000000000
2.812500e-01	0.718750000000000
2.968750e-01	0.703125000000000
2.968750e-01	0.718750000000000
3.125000e-01	0.687500000000000
3.750000e-01	0.750000000000000
4.062500e-01	0.718750000000000
4.062500e-01	0.750000000000000
3.437500e-01	0.687500000000000
3.593750e-01	0.671875000000000
3.593750e-01	0.687500000000000
3.125000e-01	0.656250000000000
3.281250e-01	0.640625000000000
3.281250e-01	0.648437500000000
3.437500e-01	0.652343750000000
2.500000e-01	0.250000000000000
2.656250e-01	0.234375000000000
2.656250e-01	0.250000000000000
2.187500e-01	0.250000000000000
2.343750e-01	0.234375000000000
2.343750e-01	0.250000000000000
2.187500e-01	0.281250000000000
2.343750e-01	0.265625000000000
2.343750e-01	0.281250000000000
2.500000e-01	0.265625000000000
7.421875e-01	0.257812500000000
7.421875e-01	0.265625000000000
7.265625e-01	0.269531250000000
7.265625e-01	0.281250000000000
3.203125e-01	0.679687500000000
3.203125e-01	0.687500000000000
3.515625e-01	0.644531250000000
3.515625e-01	0.656250000000000
2.578125e-01	0.257812500000000
2.578125e-01	0.261718750000000
2.812500e-01	0.375000000000000
2.968750e-01	0.359375000000000
2.968750e-01	0.375000000000000
3.125000e-01	0.343750000000000
3.203125e-01	0.332031250000000
3.203125e-01	0.343750000000000
3.437500e-01	0.312500000000000
3.593750e-01	0.296875000000000
3.593750e-01	0.312500000000000
3.281250e-01	0.324218750000000
3.359375e-01	0.320312500000000
3.359375e-01	0.328125000000000
3.203125e-01	0.328125000000000
3.750000e-01	0.562500000000000
3.906250e-01	0.546875000000000
3.906250e-01	0.562500000000000
4.062500e-01	0.578125000000000
4.140625e-01	0.570312500000000
4.140625e-01	0.574218750000000
4.375000e-01	0.625000000000000
4.531250e-01	0.609375000000000
4.531250e-01	0.625000000000000
4.218750e-01	0.593750000000000
4.296875e-01	0.585937500000000
4.296875e-01	0.593750000000000
4.140625e-01	0.583984375000000
3.125000e-01	0.308593750000000
3.203125e-01	0.304687500000000
3.203125e-01	0.312500000000000
2.968750e-01	0.328125000000000
3.046875e-01	0.316406250000000
3.046875e-01	0.328125000000000
3.046875e-01	0.312500000000000
4.218750e-01	0.562500000000000
4.296875e-01	0.554687500000000
4.296875e-01	0.558593750000000
4.375000e-01	0.578125000000000
4.453125e-01	0.570312500000000
4.453125e-01	0.578125000000000
4.296875e-01	0.568359375000000
3.906250e-01	0.593750000000000
3.984375e-01	0.585937500000000
3.984375e-01	0.589843750000000
4.062500e-01	0.609375000000000
4.140625e-01	0.601562500000000
4.140625e-01	0.609375000000000
4.062500e-01	0.591796875000000
4.218750e-01	0.576171875000000
6.718750e-01	0.312500000000000
6.796875e-01	0.304687500000000
6.796875e-01	0.308593750000000
6.875000e-01	0.328125000000000
6.953125e-01	0.320312500000000
6.953125e-01	0.328125000000000
6.875000e-01	0.310546875000000
3.125000e-01	0.406250000000000
3.281250e-01	0.390625000000000
3.281250e-01	0.406250000000000
3.437500e-01	0.375000000000000
3.515625e-01	0.363281250000000
3.515625e-01	0.375000000000000
3.750000e-01	0.343750000000000
3.906250e-01	0.328125000000000
3.906250e-01	0.343750000000000
3.593750e-01	0.355468750000000
3.671875e-01	0.351562500000000
3.671875e-01	0.359375000000000
3.515625e-01	0.359375000000000
4.375000e-01	0.546875000000000
4.453125e-01	0.539062500000000
4.453125e-01	0.542968750000000
4.687500e-01	0.593750000000000
4.843750e-01	0.578125000000000
4.843750e-01	0.593750000000000
4.531250e-01	0.562500000000000
4.609375e-01	0.554687500000000
4.609375e-01	0.562500000000000
4.453125e-01	0.552734375000000
3.671875e-01	0.375000000000000
4.609375e-01	0.537109375000000
3.437500e-01	0.339843750000000
3.515625e-01	0.335937500000000
3.515625e-01	0.343750000000000
3.281250e-01	0.359375000000000
3.359375e-01	0.347656250000000
3.359375e-01	0.359375000000000
3.359375e-01	0.343750000000000
6.250000e-01	0.312500000000000
6.406250e-01	0.296875000000000
6.406250e-01	0.312500000000000
6.562500e-01	0.328125000000000
6.640625e-01	0.320312500000000
6.640625e-01	0.324218750000000
6.875000e-01	0.375000000000000
7.031250e-01	0.359375000000000
7.031250e-01	0.375000000000000
6.718750e-01	0.343750000000000
6.796875e-01	0.335937500000000
6.796875e-01	0.343750000000000
6.640625e-01	0.333984375000000
5.937500e-01	0.343750000000000
6.093750e-01	0.328125000000000
6.093750e-01	0.343750000000000
6.250000e-01	0.359375000000000
6.328125e-01	0.351562500000000
6.328125e-01	0.355468750000000
6.562500e-01	0.406250000000000
6.718750e-01	0.390625000000000
6.718750e-01	0.406250000000000
6.406250e-01	0.375000000000000
6.484375e-01	0.367187500000000
6.484375e-01	0.375000000000000
6.328125e-01	0.365234375000000
6.796875e-01	0.318359375000000
6.406250e-01	0.343750000000000
6.484375e-01	0.335937500000000
6.484375e-01	0.339843750000000
6.562500e-01	0.359375000000000
6.640625e-01	0.351562500000000
6.640625e-01	0.359375000000000
6.484375e-01	0.349609375000000
4.375000e-01	0.560546875000000
4.531250e-01	0.544921875000000
6.562500e-01	0.341796875000000
6.250000e-01	0.373046875000000
6.718750e-01	0.326171875000000
6.406250e-01	0.357421875000000
3.281250e-01	0.335937500000000
3.593750e-01	0.367187500000000
3.437500e-01	0.351562500000000
3.125000e-01	0.320312500000000
3.242188e-01	0.324218750000000
3.242188e-01	0.326171875000000
4.179688e-01	0.580078125000000
4.179688e-01	0.585937500000000
3.085938e-01	0.308593750000000
3.085938e-01	0.310546875000000
4.335938e-01	0.564453125000000
4.335938e-01	0.570312500000000
4.101562e-01	0.587890625000000
4.101562e-01	0.593750000000000
4.257812e-01	0.572265625000000
4.257812e-01	0.578125000000000
6.914062e-01	0.306640625000000
6.914062e-01	0.312500000000000
3.554688e-01	0.355468750000000
3.554688e-01	0.357421875000000
4.492188e-01	0.548828125000000
4.492188e-01	0.554687500000000
3.710938e-01	0.371093750000000
3.710938e-01	0.373046875000000
4.648438e-01	0.533203125000000
4.648438e-01	0.539062500000000
3.398438e-01	0.339843750000000
3.398438e-01	0.341796875000000
6.679688e-01	0.330078125000000
6.679688e-01	0.335937500000000
6.367188e-01	0.361328125000000
6.367188e-01	0.367187500000000
6.835938e-01	0.314453125000000
6.835938e-01	0.320312500000000
6.523438e-01	0.345703125000000
6.523438e-01	0.351562500000000
4.414062e-01	0.556640625000000
4.414062e-01	0.562500000000000
4.570312e-01	0.541015625000000
4.570312e-01	0.546875000000000
6.601562e-01	0.337890625000000
6.601562e-01	0.343750000000000
6.289062e-01	0.369140625000000
6.289062e-01	0.375000000000000
6.757812e-01	0.322265625000000
6.757812e-01	0.328125000000000
6.445312e-01	0.353515625000000
6.445312e-01	0.359375000000000
3.320312e-01	0.332031250000000
3.320312e-01	0.333984375000000
3.632812e-01	0.363281250000000
3.632812e-01	0.365234375000000
3.476562e-01	0.347656250000000
3.476562e-01	0.349609375000000
3.164062e-01	0.316406250000000
3.164062e-01	0.318359375000000
4.843750e-01	0.500000000000000
4.882812e-01	0.494140625000000
4.882812e-01	0.500000000000000
4.921875e-01	0.490234375000000
4.960938e-01	0.488281250000000
4.960938e-01	0.492187500000000
4.882812e-01	0.492187500000000
4.960938e-01	0.502929687500000
5.078125e-01	0.500000000000000
5.117188e-01	0.496093750000000
5.117188e-01	0.500000000000000
5.000000e-01	0.492187500000000
5.039062e-01	0.488281250000000
5.039062e-01	0.490234375000000
5.078125e-01	0.491210937500000
5.000000e-01	0.515625000000000
5.039062e-01	0.509765625000000
5.039062e-01	0.515625000000000
5.078125e-01	0.505859375000000
5.117188e-01	0.503906250000000
5.117188e-01	0.507812500000000
5.039062e-01	0.507812500000000
6.093750e-01	0.656250000000000
6.171875e-01	0.648437500000000
6.171875e-01	0.656250000000000
6.250000e-01	0.640625000000000
6.289062e-01	0.634765625000000
6.289062e-01	0.640625000000000
6.406250e-01	0.625000000000000
6.484375e-01	0.617187500000000
6.484375e-01	0.625000000000000
6.328125e-01	0.630859375000000
6.367188e-01	0.628906250000000
6.367188e-01	0.632812500000000
6.289062e-01	0.632812500000000
5.468750e-01	0.593750000000000
5.546875e-01	0.585937500000000
5.546875e-01	0.593750000000000
5.625000e-01	0.578125000000000
5.664062e-01	0.572265625000000
5.664062e-01	0.578125000000000
5.781250e-01	0.562500000000000
5.859375e-01	0.554687500000000
5.859375e-01	0.562500000000000
5.703125e-01	0.568359375000000
5.742188e-01	0.566406250000000
5.742188e-01	0.570312500000000
5.664062e-01	0.570312500000000
5.156250e-01	0.562500000000000
5.234375e-01	0.554687500000000
5.234375e-01	0.562500000000000
5.312500e-01	0.546875000000000
5.351562e-01	0.541015625000000
5.351562e-01	0.546875000000000
5.468750e-01	0.531250000000000
5.546875e-01	0.523437500000000
5.546875e-01	0.531250000000000
5.390625e-01	0.537109375000000
5.429688e-01	0.535156250000000
5.429688e-01	0.539062500000000
5.351562e-01	0.539062500000000
5.781250e-01	0.625000000000000
5.859375e-01	0.617187500000000
5.859375e-01	0.625000000000000
5.937500e-01	0.609375000000000
5.976562e-01	0.603515625000000
5.976562e-01	0.609375000000000
6.093750e-01	0.593750000000000
6.171875e-01	0.585937500000000
6.171875e-01	0.593750000000000
6.015625e-01	0.599609375000000
6.054688e-01	0.597656250000000
6.054688e-01	0.601562500000000
5.976562e-01	0.601562500000000
5.937500e-01	0.640625000000000
6.015625e-01	0.632812500000000
6.015625e-01	0.640625000000000
6.093750e-01	0.625000000000000
6.132812e-01	0.619140625000000
6.132812e-01	0.625000000000000
6.250000e-01	0.609375000000000
6.328125e-01	0.601562500000000
6.328125e-01	0.609375000000000
6.171875e-01	0.615234375000000
6.210938e-01	0.613281250000000
6.210938e-01	0.617187500000000
6.132812e-01	0.617187500000000
5.312500e-01	0.578125000000000
5.390625e-01	0.570312500000000
5.390625e-01	0.578125000000000
5.468750e-01	0.562500000000000
5.507812e-01	0.556640625000000
5.507812e-01	0.562500000000000
5.625000e-01	0.546875000000000
5.703125e-01	0.539062500000000
5.703125e-01	0.546875000000000
5.546875e-01	0.552734375000000
5.585938e-01	0.550781250000000
5.585938e-01	0.554687500000000
5.507812e-01	0.554687500000000
5.625000e-01	0.609375000000000
5.703125e-01	0.601562500000000
5.703125e-01	0.609375000000000
5.781250e-01	0.593750000000000
5.820312e-01	0.587890625000000
5.820312e-01	0.593750000000000
5.937500e-01	0.578125000000000
6.015625e-01	0.570312500000000
6.015625e-01	0.578125000000000
5.859375e-01	0.583984375000000
5.898438e-01	0.582031250000000
5.898438e-01	0.585937500000000
5.820312e-01	0.585937500000000
5.000000e-01	0.546875000000000
5.078125e-01	0.539062500000000
5.078125e-01	0.546875000000000
5.156250e-01	0.531250000000000
5.195312e-01	0.525390625000000
5.195312e-01	0.531250000000000
5.312500e-01	0.515625000000000
5.390625e-01	0.507812500000000
5.390625e-01	0.515625000000000
5.234375e-01	0.521484375000000
5.273438e-01	0.519531250000000
5.273438e-01	0.523437500000000
5.195312e-01	0.523437500000000
6.250000e-01	0.671875000000000
6.328125e-01	0.664062500000000
6.328125e-01	0.671875000000000
6.406250e-01	0.656250000000000
6.445312e-01	0.650390625000000
6.445312e-01	0.656250000000000
6.562500e-01	0.640625000000000
6.640625e-01	0.632812500000000
6.640625e-01	0.640625000000000
6.484375e-01	0.646484375000000
6.523438e-01	0.644531250000000
6.523438e-01	0.648437500000000
6.445312e-01	0.648437500000000
5.234375e-01	0.539062500000000
5.273438e-01	0.533203125000000
5.273438e-01	0.539062500000000
5.312500e-01	0.529296875000000
5.351562e-01	0.527343750000000
5.351562e-01	0.531250000000000
5.273438e-01	0.531250000000000
5.859375e-01	0.601562500000000
5.898438e-01	0.595703125000000
5.898438e-01	0.601562500000000
5.937500e-01	0.591796875000000
5.976562e-01	0.589843750000000
5.976562e-01	0.593750000000000
5.898438e-01	0.593750000000000
5.625000e-01	0.560546875000000
5.664062e-01	0.558593750000000
5.664062e-01	0.562500000000000
5.546875e-01	0.570312500000000
5.585938e-01	0.564453125000000
5.585938e-01	0.570312500000000
5.585938e-01	0.562500000000000
6.171875e-01	0.632812500000000
6.210938e-01	0.626953125000000
6.210938e-01	0.632812500000000
6.250000e-01	0.623046875000000
6.289062e-01	0.621093750000000
6.289062e-01	0.625000000000000
6.210938e-01	0.625000000000000
6.093750e-01	0.607421875000000
6.132812e-01	0.605468750000000
6.132812e-01	0.609375000000000
6.015625e-01	0.617187500000000
6.054688e-01	0.611328125000000
6.054688e-01	0.617187500000000
6.054688e-01	0.609375000000000
5.468750e-01	0.544921875000000
5.507812e-01	0.542968750000000
5.507812e-01	0.546875000000000
5.390625e-01	0.554687500000000
5.429688e-01	0.548828125000000
5.429688e-01	0.554687500000000
5.429688e-01	0.546875000000000
5.781250e-01	0.576171875000000
5.820312e-01	0.574218750000000
5.820312e-01	0.578125000000000
5.703125e-01	0.585937500000000
5.742188e-01	0.580078125000000
5.742188e-01	0.585937500000000
5.742188e-01	0.578125000000000
6.406250e-01	0.638671875000000
6.445312e-01	0.636718750000000
6.445312e-01	0.640625000000000
6.328125e-01	0.648437500000000
6.367188e-01	0.642578125000000
6.367188e-01	0.648437500000000
6.367188e-01	0.640625000000000
5.156250e-01	0.513671875000000
5.195312e-01	0.511718750000000
5.195312e-01	0.515625000000000
5.078125e-01	0.523437500000000
5.117188e-01	0.517578125000000
5.117188e-01	0.523437500000000
5.117188e-01	0.515625000000000
5.039062e-01	0.495117187500000
6.484375e-01	0.664062500000000
6.523438e-01	0.658203125000000
6.523438e-01	0.664062500000000
6.562500e-01	0.654296875000000
6.601562e-01	0.652343750000000
6.601562e-01	0.656250000000000
6.523438e-01	0.656250000000000
4.960938e-01	0.500000000000000
5.000000e-01	0.499023437500000
4.921875e-01	0.496093750000000
6.484375e-01	0.652343750000000
5.078125e-01	0.511718750000000
6.328125e-01	0.636718750000000
5.703125e-01	0.574218750000000
5.390625e-01	0.542968750000000
6.015625e-01	0.605468750000000
6.171875e-01	0.621093750000000
5.546875e-01	0.558593750000000
5.859375e-01	0.589843750000000
5.234375e-01	0.527343750000000
6.406250e-01	0.644531250000000
5.156250e-01	0.519531250000000
5.781250e-01	0.582031250000000
5.468750e-01	0.550781250000000
6.093750e-01	0.613281250000000
5.937500e-01	0.597656250000000
5.312500e-01	0.535156250000000
5.625000e-01	0.566406250000000
6.250000e-01	0.628906250000000
4.902344e-01	0.490234375000000
4.902344e-01	0.491210937500000
4.980469e-01	0.500976562500000
4.980469e-01	0.503906250000000
5.097656e-01	0.489257812500000
5.097656e-01	0.492187500000000
5.058594e-01	0.505859375000000
5.058594e-01	0.506835937500000
6.308594e-01	0.630859375000000
6.308594e-01	0.631835937500000
5.683594e-01	0.568359375000000
5.683594e-01	0.569335937500000
5.371094e-01	0.537109375000000
5.371094e-01	0.538085937500000
5.996094e-01	0.599609375000000
5.996094e-01	0.600585937500000
6.152344e-01	0.615234375000000
6.152344e-01	0.616210937500000
5.527344e-01	0.552734375000000
5.527344e-01	0.553710937500000
5.839844e-01	0.583984375000000
5.839844e-01	0.584960937500000
5.214844e-01	0.521484375000000
5.214844e-01	0.522460937500000
6.464844e-01	0.646484375000000
6.464844e-01	0.647460937500000
5.292969e-01	0.529296875000000
5.292969e-01	0.530273437500000
5.917969e-01	0.591796875000000
5.917969e-01	0.592773437500000
5.605469e-01	0.560546875000000
5.605469e-01	0.561523437500000
6.230469e-01	0.623046875000000
6.230469e-01	0.624023437500000
6.074219e-01	0.607421875000000
6.074219e-01	0.608398437500000
5.449219e-01	0.544921875000000
5.449219e-01	0.545898437500000
5.761719e-01	0.576171875000000
5.761719e-01	0.577148437500000
6.386719e-01	0.638671875000000
6.386719e-01	0.639648437500000
5.136719e-01	0.513671875000000
5.136719e-01	0.514648437500000
5.058594e-01	0.493164062500000
5.058594e-01	0.496093750000000
6.542969e-01	0.654296875000000
6.542969e-01	0.655273437500000
4.980469e-01	0.498046875000000
4.980469e-01	0.499023437500000
5.019531e-01	0.497070312500000
5.019531e-01	0.500000000000000
4.941406e-01	0.494140625000000
4.941406e-01	0.495117187500000
6.503906e-01	0.650390625000000
6.503906e-01	0.651367187500000
5.097656e-01	0.509765625000000
5.097656e-01	0.510742187500000
6.347656e-01	0.634765625000000
6.347656e-01	0.635742187500000
5.722656e-01	0.572265625000000
5.722656e-01	0.573242187500000
5.410156e-01	0.541015625000000
5.410156e-01	0.541992187500000
6.035156e-01	0.603515625000000
6.035156e-01	0.604492187500000
6.191406e-01	0.619140625000000
6.191406e-01	0.620117187500000
5.566406e-01	0.556640625000000
5.566406e-01	0.557617187500000
5.878906e-01	0.587890625000000
5.878906e-01	0.588867187500000
5.253906e-01	0.525390625000000
5.253906e-01	0.526367187500000
6.425781e-01	0.642578125000000
6.425781e-01	0.643554687500000
5.175781e-01	0.517578125000000
5.175781e-01	0.518554687500000
5.800781e-01	0.580078125000000
5.800781e-01	0.581054687500000
5.488281e-01	0.548828125000000
5.488281e-01	0.549804687500000
6.113281e-01	0.611328125000000
6.113281e-01	0.612304687500000
5.957031e-01	0.595703125000000
5.957031e-01	0.596679687500000
5.332031e-01	0.533203125000000
5.332031e-01	0.534179687500000
5.644531e-01	0.564453125000000
5.644531e-01	0.565429687500000
6.269531e-01	0.626953125000000
6.269531e-01	0.627929687500000
9.375000e-01	0.812500000000000
8.125000e-01	0.500000000000000
6.250000e-02	0.500000000000000
9.375000e-01	0.500000000000000
7.500000e-01	0.500000000000000
0	0.500000000000000
8.750000e-01	0.500000000000000
1.875000e-01	0.500000000000000
1.875000e-01	0.437500000000000
1.250000e-01	0.500000000000000
7.500000e-01	0.750000000000000
2.500000e-01	0.500000000000000
6.875000e-01	0.500000000000000
6.875000e-01	0.546875000000000
7.500000e-01	0.437500000000000
2.500000e-01	0.546875000000000
0	0.812500000000000
9.687500e-01	0.781250000000000
9.687500e-01	0.812500000000000
8.437500e-01	0.468750000000000
8.437500e-01	0.500000000000000
9.375000e-02	0.468750000000000
9.375000e-02	0.500000000000000
9.687500e-01	0.468750000000000
9.687500e-01	0.500000000000000
7.812500e-01	0.468750000000000
7.812500e-01	0.500000000000000
3.125000e-02	0.468750000000000
3.125000e-02	0.500000000000000
9.062500e-01	0.468750000000000
9.062500e-01	0.500000000000000
2.187500e-01	0.468750000000000
2.187500e-01	0.500000000000000
2.187500e-01	0.406250000000000
2.187500e-01	0.437500000000000
1.562500e-01	0.468750000000000
1.562500e-01	0.500000000000000
7.812500e-01	0.718750000000000
7.812500e-01	0.750000000000000
2.812500e-01	0.468750000000000
2.812500e-01	0.500000000000000
7.187500e-01	0.468750000000000
7.187500e-01	0.500000000000000
7.187500e-01	0.515625000000000
7.187500e-01	0.546875000000000
7.812500e-01	0.406250000000000
7.812500e-01	0.437500000000000
2.812500e-01	0.515625000000000
2.812500e-01	0.546875000000000
3.125000e-02	0.781250000000000
3.125000e-02	0.812500000000000
3.437500e-01	0.562500000000000
3.437500e-01	0.531250000000000
3.125000e-01	0.562500000000000
7.812500e-01	0.281250000000000
6.562500e-01	0.562500000000000
6.562500e-01	0.531250000000000
6.250000e-01	0.562500000000000
1.250000e-01	0.250000000000000
1.562500e-01	0.218750000000000
1.562500e-01	0.234375000000000
1.875000e-01	0.281250000000000
5.937500e-01	0.531250000000000
3.125000e-01	0.531250000000000
6.250000e-01	0.531250000000000
3.593750e-01	0.546875000000000
3.593750e-01	0.562500000000000
3.593750e-01	0.515625000000000
3.593750e-01	0.531250000000000
3.281250e-01	0.546875000000000
3.281250e-01	0.562500000000000
7.968750e-01	0.257812500000000
7.968750e-01	0.281250000000000
6.718750e-01	0.546875000000000
6.718750e-01	0.562500000000000
6.718750e-01	0.515625000000000
6.718750e-01	0.531250000000000
6.406250e-01	0.546875000000000
6.406250e-01	0.562500000000000
2.031250e-01	0.265625000000000
2.031250e-01	0.281250000000000
6.093750e-01	0.515625000000000
6.093750e-01	0.531250000000000
3.281250e-01	0.515625000000000
3.281250e-01	0.531250000000000
6.406250e-01	0.515625000000000
6.406250e-01	0.531250000000000
3.281250e-01	0.667968750000000
5.468750e-01	0.515625000000000
5.625000e-01	0.515625000000000
3.359375e-01	0.660156250000000
3.359375e-01	0.671875000000000
5.546875e-01	0.507812500000000
5.546875e-01	0.515625000000000
5.703125e-01	0.507812500000000
5.703125e-01	0.515625000000000
3.125000e-01	0.625000000000000
3.281250e-01	0.609375000000000
3.281250e-01	0.625000000000000
3.437500e-01	0.640625000000000
3.515625e-01	0.632812500000000
3.515625e-01	0.640625000000000
3.750000e-01	0.687500000000000
3.906250e-01	0.671875000000000
3.906250e-01	0.687500000000000
3.593750e-01	0.656250000000000
3.671875e-01	0.648437500000000
3.671875e-01	0.656250000000000
3.515625e-01	0.648437500000000
3.281250e-01	0.656250000000000
3.359375e-01	0.648437500000000
3.359375e-01	0.656250000000000
3.437500e-01	0.671875000000000
3.515625e-01	0.664062500000000
3.515625e-01	0.671875000000000
3.437500e-01	0.656250000000000
2.500000e-01	0.343750000000000
2.656250e-01	0.328125000000000
2.656250e-01	0.343750000000000
2.812500e-01	0.312500000000000
2.890625e-01	0.300781250000000
2.890625e-01	0.312500000000000
3.125000e-01	0.281250000000000
3.281250e-01	0.265625000000000
3.281250e-01	0.281250000000000
2.968750e-01	0.292968750000000
3.046875e-01	0.289062500000000
3.046875e-01	0.296875000000000
2.890625e-01	0.296875000000000
3.437500e-01	0.593750000000000
3.593750e-01	0.578125000000000
3.593750e-01	0.593750000000000
3.750000e-01	0.609375000000000
3.828125e-01	0.601562500000000
3.828125e-01	0.605468750000000
4.062500e-01	0.656250000000000
4.218750e-01	0.640625000000000
4.218750e-01	0.656250000000000
3.906250e-01	0.625000000000000
3.984375e-01	0.617187500000000
3.984375e-01	0.625000000000000
3.828125e-01	0.617187500000000
3.984375e-01	0.599609375000000
6.562500e-01	0.281250000000000
6.718750e-01	0.265625000000000
6.718750e-01	0.281250000000000
6.875000e-01	0.296875000000000
6.953125e-01	0.289062500000000
6.953125e-01	0.292968750000000
7.187500e-01	0.343750000000000
7.343750e-01	0.328125000000000
7.343750e-01	0.343750000000000
7.031250e-01	0.312500000000000
7.109375e-01	0.304687500000000
7.109375e-01	0.312500000000000
6.953125e-01	0.302734375000000
3.593750e-01	0.625000000000000
3.671875e-01	0.617187500000000
3.671875e-01	0.625000000000000
3.750000e-01	0.640625000000000
3.828125e-01	0.632812500000000
3.828125e-01	0.640625000000000
3.671875e-01	0.632812500000000
7.031250e-01	0.281250000000000
7.109375e-01	0.273437500000000
7.109375e-01	0.281250000000000
7.187500e-01	0.296875000000000
7.265625e-01	0.289062500000000
7.265625e-01	0.296875000000000
7.109375e-01	0.289062500000000
3.750000e-01	0.625000000000000
3.906250e-01	0.607421875000000
3.593750e-01	0.640625000000000
7.031250e-01	0.294921875000000
6.875000e-01	0.687500000000000
7.031250e-01	0.671875000000000
7.031250e-01	0.687500000000000
6.562500e-01	0.718750000000000
6.718750e-01	0.703125000000000
6.718750e-01	0.718750000000000
6.875000e-01	0.718750000000000
7.031250e-01	0.703125000000000
7.031250e-01	0.718750000000000
6.718750e-01	0.687500000000000
6.796875e-01	0.679687500000000
6.796875e-01	0.687500000000000
6.250000e-01	0.718750000000000
6.406250e-01	0.703125000000000
6.406250e-01	0.718750000000000
6.562500e-01	0.687500000000000
6.640625e-01	0.679687500000000
6.640625e-01	0.687500000000000
6.875000e-01	0.656250000000000
7.031250e-01	0.640625000000000
7.031250e-01	0.656250000000000
6.718750e-01	0.671875000000000
6.796875e-01	0.664062500000000
6.796875e-01	0.671875000000000
6.640625e-01	0.671875000000000
2.968750e-01	0.304687500000000
2.812500e-01	0.281250000000000
2.890625e-01	0.273437500000000
2.890625e-01	0.281250000000000
2.656250e-01	0.296875000000000
2.734375e-01	0.289062500000000
2.734375e-01	0.296875000000000
2.812500e-01	0.289062500000000
3.554688e-01	0.644531250000000
3.554688e-01	0.648437500000000
3.476562e-01	0.652343750000000
3.476562e-01	0.656250000000000
2.929688e-01	0.292968750000000
2.929688e-01	0.294921875000000
3.867188e-01	0.613281250000000
3.867188e-01	0.617187500000000
4.023438e-01	0.595703125000000
4.023438e-01	0.601562500000000
6.992188e-01	0.298828125000000
6.992188e-01	0.304687500000000
3.710938e-01	0.628906250000000
3.710938e-01	0.632812500000000
7.148438e-01	0.285156250000000
7.148438e-01	0.289062500000000
3.789062e-01	0.621093750000000
3.789062e-01	0.625000000000000
3.945312e-01	0.603515625000000
3.945312e-01	0.609375000000000
3.632812e-01	0.636718750000000
3.632812e-01	0.640625000000000
7.070312e-01	0.292968750000000
7.070312e-01	0.296875000000000
6.679688e-01	0.667968750000000
6.679688e-01	0.671875000000000
3.007812e-01	0.300781250000000
3.007812e-01	0.302734375000000
2.851562e-01	0.285156250000000
2.851562e-01	0.287109375000000
3.437500e-01	0.390625000000000
3.515625e-01	0.382812500000000
3.515625e-01	0.390625000000000
3.593750e-01	0.375000000000000
3.632812e-01	0.371093750000000
3.632812e-01	0.375000000000000
3.750000e-01	0.359375000000000
3.828125e-01	0.351562500000000
3.828125e-01	0.359375000000000
3.671875e-01	0.367187500000000
3.710938e-01	0.363281250000000
3.710938e-01	0.367187500000000
3.632812e-01	0.367187500000000
6.093750e-01	0.359375000000000
6.171875e-01	0.351562500000000
6.171875e-01	0.359375000000000
6.250000e-01	0.367187500000000
6.289062e-01	0.363281250000000
6.289062e-01	0.367187500000000
6.406250e-01	0.390625000000000
6.484375e-01	0.382812500000000
6.484375e-01	0.390625000000000
6.328125e-01	0.375000000000000
6.367188e-01	0.371093750000000
6.367188e-01	0.375000000000000
6.289062e-01	0.371093750000000
4.375000e-01	0.531250000000000
4.453125e-01	0.523437500000000
4.453125e-01	0.531250000000000
4.531250e-01	0.539062500000000
4.570312e-01	0.535156250000000
4.570312e-01	0.539062500000000
4.687500e-01	0.562500000000000
4.765625e-01	0.554687500000000
4.765625e-01	0.562500000000000
4.609375e-01	0.546875000000000
4.648438e-01	0.542968750000000
4.648438e-01	0.546875000000000
4.570312e-01	0.542968750000000
4.218750e-01	0.546875000000000
4.296875e-01	0.539062500000000
4.296875e-01	0.546875000000000
4.375000e-01	0.554687500000000
4.414062e-01	0.550781250000000
4.414062e-01	0.554687500000000
4.531250e-01	0.578125000000000
4.609375e-01	0.570312500000000
4.609375e-01	0.578125000000000
4.453125e-01	0.562500000000000
4.492188e-01	0.558593750000000
4.492188e-01	0.562500000000000
4.414062e-01	0.558593750000000
6.328125e-01	0.359375000000000
6.367188e-01	0.355468750000000
6.367188e-01	0.359375000000000
6.406250e-01	0.367187500000000
6.445312e-01	0.363281250000000
6.445312e-01	0.367187500000000
6.367188e-01	0.363281250000000
4.609375e-01	0.531250000000000
4.648438e-01	0.527343750000000
4.648438e-01	0.531250000000000
4.687500e-01	0.539062500000000
4.726562e-01	0.535156250000000
4.726562e-01	0.539062500000000
4.648438e-01	0.535156250000000
3.671875e-01	0.382812500000000
3.710938e-01	0.378906250000000
3.710938e-01	0.382812500000000
3.750000e-01	0.375000000000000
3.789062e-01	0.371093750000000
3.789062e-01	0.375000000000000
3.710938e-01	0.375000000000000
4.453125e-01	0.546875000000000
4.492188e-01	0.542968750000000
4.492188e-01	0.546875000000000
4.531250e-01	0.554687500000000
4.570312e-01	0.550781250000000
4.570312e-01	0.554687500000000
4.492188e-01	0.550781250000000
3.593750e-01	0.359375000000000
3.632812e-01	0.355468750000000
3.632812e-01	0.359375000000000
3.515625e-01	0.367187500000000
3.554688e-01	0.363281250000000
3.554688e-01	0.367187500000000
3.554688e-01	0.359375000000000
6.406250e-01	0.359375000000000
6.171875e-01	0.375000000000000
6.210938e-01	0.371093750000000
6.210938e-01	0.375000000000000
6.250000e-01	0.382812500000000
6.289062e-01	0.378906250000000
6.289062e-01	0.382812500000000
6.250000e-01	0.375000000000000
4.531250e-01	0.546875000000000
4.296875e-01	0.562500000000000
4.335938e-01	0.558593750000000
4.335938e-01	0.562500000000000
4.375000e-01	0.570312500000000
4.414062e-01	0.566406250000000
4.414062e-01	0.570312500000000
4.375000e-01	0.562500000000000
6.328125e-01	0.367187500000000
4.609375e-01	0.539062500000000
4.453125e-01	0.554687500000000
3.593750e-01	0.406250000000000
3.671875e-01	0.398437500000000
3.671875e-01	0.406250000000000
3.750000e-01	0.390625000000000
3.789062e-01	0.386718750000000
3.789062e-01	0.390625000000000
3.906250e-01	0.375000000000000
3.984375e-01	0.367187500000000
3.984375e-01	0.375000000000000
3.828125e-01	0.382812500000000
3.867188e-01	0.378906250000000
3.867188e-01	0.382812500000000
3.789062e-01	0.382812500000000
4.218750e-01	0.468750000000000
4.296875e-01	0.460937500000000
4.296875e-01	0.468750000000000
4.375000e-01	0.453125000000000
4.414062e-01	0.449218750000000
4.414062e-01	0.453125000000000
4.531250e-01	0.437500000000000
4.609375e-01	0.429687500000000
4.609375e-01	0.437500000000000
4.453125e-01	0.445312500000000
4.492188e-01	0.441406250000000
4.492188e-01	0.445312500000000
4.414062e-01	0.445312500000000
4.531250e-01	0.500000000000000
4.609375e-01	0.492187500000000
4.609375e-01	0.500000000000000
4.687500e-01	0.484375000000000
4.726562e-01	0.478515625000000
4.726562e-01	0.484375000000000
4.843750e-01	0.468750000000000
4.921875e-01	0.460937500000000
4.921875e-01	0.468750000000000
4.765625e-01	0.474609375000000
4.804688e-01	0.472656250000000
4.804688e-01	0.476562500000000
4.726562e-01	0.476562500000000
3.906250e-01	0.437500000000000
3.984375e-01	0.429687500000000
3.984375e-01	0.437500000000000
4.062500e-01	0.421875000000000
4.101562e-01	0.417968750000000
4.101562e-01	0.421875000000000
4.218750e-01	0.406250000000000
4.296875e-01	0.398437500000000
4.296875e-01	0.406250000000000
4.140625e-01	0.414062500000000
4.179688e-01	0.410156250000000
4.179688e-01	0.414062500000000
4.101562e-01	0.414062500000000
6.406250e-01	0.687500000000000
6.484375e-01	0.679687500000000
6.484375e-01	0.687500000000000
6.562500e-01	0.671875000000000
6.601562e-01	0.666015625000000
6.601562e-01	0.671875000000000
6.718750e-01	0.656250000000000
6.796875e-01	0.648437500000000
6.796875e-01	0.656250000000000
6.640625e-01	0.662109375000000
6.679688e-01	0.660156250000000
6.679688e-01	0.664062500000000
6.601562e-01	0.664062500000000
4.062500e-01	0.453125000000000
4.140625e-01	0.445312500000000
4.140625e-01	0.453125000000000
4.218750e-01	0.437500000000000
4.257812e-01	0.433593750000000
4.257812e-01	0.437500000000000
4.375000e-01	0.421875000000000
4.453125e-01	0.414062500000000
4.453125e-01	0.421875000000000
4.296875e-01	0.429687500000000
4.335938e-01	0.425781250000000
4.335938e-01	0.429687500000000
4.257812e-01	0.429687500000000
4.375000e-01	0.484375000000000
4.453125e-01	0.476562500000000
4.453125e-01	0.484375000000000
4.531250e-01	0.468750000000000
4.570312e-01	0.462890625000000
4.570312e-01	0.468750000000000
4.687500e-01	0.453125000000000
4.765625e-01	0.445312500000000
4.765625e-01	0.453125000000000
4.609375e-01	0.458984375000000
4.648438e-01	0.457031250000000
4.648438e-01	0.460937500000000
4.570312e-01	0.460937500000000
3.750000e-01	0.421875000000000
3.828125e-01	0.414062500000000
3.828125e-01	0.421875000000000
3.906250e-01	0.406250000000000
3.945312e-01	0.402343750000000
3.945312e-01	0.406250000000000
4.062500e-01	0.390625000000000
4.140625e-01	0.382812500000000
4.140625e-01	0.390625000000000
3.984375e-01	0.398437500000000
4.023438e-01	0.394531250000000
4.023438e-01	0.398437500000000
3.945312e-01	0.398437500000000
5.625000e-01	0.406250000000000
5.703125e-01	0.398437500000000
5.703125e-01	0.406250000000000
5.781250e-01	0.414062500000000
5.820312e-01	0.410156250000000
5.820312e-01	0.414062500000000
5.937500e-01	0.437500000000000
6.015625e-01	0.429687500000000
6.015625e-01	0.437500000000000
5.859375e-01	0.421875000000000
5.898438e-01	0.417968750000000
5.898438e-01	0.421875000000000
5.820312e-01	0.417968750000000
5.000000e-01	0.468750000000000
5.078125e-01	0.460937500000000
5.078125e-01	0.468750000000000
5.156250e-01	0.476562500000000
5.195312e-01	0.472656250000000
5.195312e-01	0.474609375000000
5.312500e-01	0.500000000000000
5.390625e-01	0.492187500000000
5.390625e-01	0.500000000000000
5.234375e-01	0.484375000000000
5.273438e-01	0.480468750000000
5.273438e-01	0.484375000000000
5.195312e-01	0.479492187500000
4.843750e-01	0.507812500000000
4.882812e-01	0.503906250000000
4.882812e-01	0.507812500000000
4.921875e-01	0.515625000000000
4.960938e-01	0.511718750000000
4.960938e-01	0.515625000000000
4.882812e-01	0.511718750000000
5.312500e-01	0.437500000000000
5.390625e-01	0.429687500000000
5.390625e-01	0.437500000000000
5.468750e-01	0.445312500000000
5.507812e-01	0.441406250000000
5.507812e-01	0.445312500000000
5.625000e-01	0.468750000000000
5.703125e-01	0.460937500000000
5.703125e-01	0.468750000000000
5.546875e-01	0.453125000000000
5.585938e-01	0.449218750000000
5.585938e-01	0.453125000000000
5.507812e-01	0.449218750000000
5.468750e-01	0.421875000000000
5.546875e-01	0.414062500000000
5.546875e-01	0.421875000000000
5.625000e-01	0.429687500000000
5.664062e-01	0.425781250000000
5.664062e-01	0.429687500000000
5.781250e-01	0.453125000000000
5.859375e-01	0.445312500000000
5.859375e-01	0.453125000000000
5.703125e-01	0.437500000000000
5.742188e-01	0.433593750000000
5.742188e-01	0.437500000000000
5.664062e-01	0.433593750000000
4.531250e-01	0.515625000000000
4.609375e-01	0.507812500000000
4.609375e-01	0.515625000000000
4.687500e-01	0.523437500000000
4.726562e-01	0.519531250000000
4.726562e-01	0.523437500000000
4.843750e-01	0.546875000000000
4.921875e-01	0.539062500000000
4.921875e-01	0.546875000000000
4.765625e-01	0.531250000000000
4.804688e-01	0.527343750000000
4.804688e-01	0.531250000000000
4.726562e-01	0.527343750000000
5.156250e-01	0.453125000000000
5.234375e-01	0.445312500000000
5.234375e-01	0.453125000000000
5.312500e-01	0.460937500000000
5.351562e-01	0.457031250000000
5.351562e-01	0.458984375000000
5.468750e-01	0.484375000000000
5.546875e-01	0.476562500000000
5.546875e-01	0.484375000000000
5.390625e-01	0.468750000000000
5.429688e-01	0.464843750000000
5.429688e-01	0.468750000000000
5.351562e-01	0.463867187500000
4.609375e-01	0.476562500000000
4.648438e-01	0.470703125000000
4.648438e-01	0.476562500000000
4.687500e-01	0.466796875000000
4.726562e-01	0.464843750000000
4.726562e-01	0.468750000000000
4.648438e-01	0.468750000000000
5.859375e-01	0.406250000000000
5.898438e-01	0.402343750000000
5.898438e-01	0.406250000000000
5.937500e-01	0.414062500000000
5.976562e-01	0.410156250000000
5.976562e-01	0.414062500000000
5.898438e-01	0.410156250000000
5.234375e-01	0.468750000000000
5.273438e-01	0.464843750000000
5.273438e-01	0.466796875000000
5.312500e-01	0.476562500000000
5.351562e-01	0.472656250000000
5.351562e-01	0.476562500000000
5.273438e-01	0.471679687500000
5.546875e-01	0.437500000000000
5.585938e-01	0.433593750000000
5.585938e-01	0.437500000000000
5.625000e-01	0.445312500000000
5.664062e-01	0.441406250000000
5.664062e-01	0.445312500000000
5.585938e-01	0.441406250000000
4.375000e-01	0.437500000000000
4.414062e-01	0.433593750000000
4.414062e-01	0.437500000000000
4.296875e-01	0.445312500000000
4.335938e-01	0.441406250000000
4.335938e-01	0.445312500000000
4.335938e-01	0.437500000000000
5.703125e-01	0.421875000000000
5.742188e-01	0.417968750000000
5.742188e-01	0.421875000000000
5.781250e-01	0.429687500000000
5.820312e-01	0.425781250000000
5.820312e-01	0.429687500000000
5.742188e-01	0.425781250000000
5.078125e-01	0.484375000000000
5.117188e-01	0.480468750000000
5.117188e-01	0.482421875000000
5.156250e-01	0.492187500000000
5.195312e-01	0.488281250000000
5.195312e-01	0.492187500000000
5.117188e-01	0.487304687500000
4.765625e-01	0.515625000000000
4.804688e-01	0.511718750000000
4.804688e-01	0.515625000000000
4.843750e-01	0.523437500000000
4.882812e-01	0.519531250000000
4.882812e-01	0.523437500000000
4.804688e-01	0.519531250000000
5.390625e-01	0.453125000000000
5.429688e-01	0.449218750000000
5.429688e-01	0.451171875000000
5.468750e-01	0.460937500000000
5.507812e-01	0.457031250000000
5.507812e-01	0.460937500000000
5.429688e-01	0.456054687500000
4.218750e-01	0.421875000000000
4.257812e-01	0.417968750000000
4.257812e-01	0.421875000000000
4.140625e-01	0.429687500000000
4.179688e-01	0.425781250000000
4.179688e-01	0.429687500000000
4.179688e-01	0.421875000000000
4.843750e-01	0.482421875000000
4.882812e-01	0.480468750000000
4.882812e-01	0.484375000000000
4.765625e-01	0.492187500000000
4.804688e-01	0.486328125000000
4.804688e-01	0.492187500000000
4.804688e-01	0.484375000000000
4.531250e-01	0.451171875000000
4.570312e-01	0.449218750000000
4.570312e-01	0.453125000000000
4.453125e-01	0.460937500000000
4.492188e-01	0.455078125000000
4.492188e-01	0.460937500000000
4.492188e-01	0.453125000000000
5.937500e-01	0.375000000000000
6.015625e-01	0.367187500000000
6.015625e-01	0.375000000000000
6.093750e-01	0.382812500000000
6.132812e-01	0.378906250000000
6.132812e-01	0.382812500000000
6.250000e-01	0.406250000000000
6.328125e-01	0.398437500000000
6.328125e-01	0.406250000000000
6.171875e-01	0.390625000000000
6.210938e-01	0.386718750000000
6.210938e-01	0.390625000000000
6.132812e-01	0.386718750000000
5.781250e-01	0.390625000000000
5.859375e-01	0.382812500000000
5.859375e-01	0.390625000000000
5.937500e-01	0.398437500000000
5.976562e-01	0.394531250000000
5.976562e-01	0.398437500000000
6.093750e-01	0.421875000000000
6.171875e-01	0.414062500000000
6.171875e-01	0.421875000000000
6.015625e-01	0.406250000000000
6.054688e-01	0.402343750000000
6.054688e-01	0.406250000000000
5.976562e-01	0.402343750000000
4.062500e-01	0.406250000000000
4.101562e-01	0.402343750000000
4.101562e-01	0.406250000000000
3.984375e-01	0.414062500000000
4.023438e-01	0.410156250000000
4.023438e-01	0.414062500000000
4.023438e-01	0.406250000000000
6.210938e-01	0.378906250000000
6.015625e-01	0.390625000000000
6.054688e-01	0.386718750000000
6.054688e-01	0.390625000000000
6.093750e-01	0.398437500000000
6.132812e-01	0.394531250000000
6.132812e-01	0.398437500000000
6.054688e-01	0.394531250000000
3.906250e-01	0.390625000000000
3.945312e-01	0.386718750000000
3.945312e-01	0.390625000000000
3.828125e-01	0.398437500000000
3.867188e-01	0.394531250000000
3.867188e-01	0.398437500000000
3.867188e-01	0.390625000000000
5.781250e-01	0.421875000000000
5.156250e-01	0.483398437500000
4.843750e-01	0.515625000000000
5.468750e-01	0.452148437500000
5.625000e-01	0.437500000000000
4.687500e-01	0.531250000000000
5.312500e-01	0.467773437500000
5.859375e-01	0.414062500000000
5.234375e-01	0.475585937500000
4.921875e-01	0.507812500000000
5.546875e-01	0.445312500000000
5.703125e-01	0.429687500000000
4.765625e-01	0.523437500000000
5.390625e-01	0.459960937500000
6.093750e-01	0.390625000000000
5.937500e-01	0.406250000000000
6.171875e-01	0.382812500000000
6.015625e-01	0.398437500000000
3.828125e-01	0.386718750000000
3.671875e-01	0.371093750000000
3.984375e-01	0.402343750000000
4.453125e-01	0.449218750000000
4.765625e-01	0.480468750000000
4.140625e-01	0.417968750000000
4.296875e-01	0.433593750000000
4.609375e-01	0.464843750000000
3.906250e-01	0.394531250000000
3.593750e-01	0.363281250000000
4.531250e-01	0.457031250000000
4.843750e-01	0.488281250000000
4.218750e-01	0.425781250000000
6.562500e-01	0.660156250000000
4.062500e-01	0.410156250000000
4.687500e-01	0.472656250000000
4.375000e-01	0.441406250000000
3.750000e-01	0.378906250000000
3.652344e-01	0.365234375000000
3.652344e-01	0.367187500000000
6.308594e-01	0.369140625000000
6.308594e-01	0.371093750000000
4.589844e-01	0.541015625000000
4.589844e-01	0.542968750000000
4.433594e-01	0.556640625000000
4.433594e-01	0.558593750000000
6.386719e-01	0.361328125000000
6.386719e-01	0.363281250000000
4.667969e-01	0.533203125000000
4.667969e-01	0.535156250000000
3.730469e-01	0.373046875000000
3.730469e-01	0.375000000000000
4.511719e-01	0.548828125000000
4.511719e-01	0.550781250000000
3.574219e-01	0.357421875000000
3.574219e-01	0.359375000000000
6.425781e-01	0.357421875000000
6.425781e-01	0.359375000000000
6.269531e-01	0.373046875000000
6.269531e-01	0.375000000000000
4.550781e-01	0.544921875000000
4.550781e-01	0.546875000000000
4.394531e-01	0.560546875000000
4.394531e-01	0.562500000000000
6.347656e-01	0.365234375000000
6.347656e-01	0.367187500000000
4.628906e-01	0.537109375000000
4.628906e-01	0.539062500000000
4.472656e-01	0.552734375000000
4.472656e-01	0.554687500000000
3.808594e-01	0.380859375000000
3.808594e-01	0.382812500000000
4.433594e-01	0.443359375000000
4.433594e-01	0.445312500000000
4.746094e-01	0.474609375000000
4.746094e-01	0.475585937500000
4.121094e-01	0.412109375000000
4.121094e-01	0.414062500000000
6.621094e-01	0.662109375000000
6.621094e-01	0.663085937500000
4.277344e-01	0.427734375000000
4.277344e-01	0.429687500000000
4.589844e-01	0.458984375000000
4.589844e-01	0.459960937500000
3.964844e-01	0.396484375000000
3.964844e-01	0.398437500000000
5.839844e-01	0.416015625000000
5.839844e-01	0.417968750000000
5.214844e-01	0.477539062500000
5.214844e-01	0.480468750000000
4.902344e-01	0.509765625000000
4.902344e-01	0.511718750000000
5.527344e-01	0.447265625000000
5.527344e-01	0.449218750000000
5.683594e-01	0.431640625000000
5.683594e-01	0.433593750000000
4.746094e-01	0.525390625000000
4.746094e-01	0.527343750000000
5.371094e-01	0.461914062500000
5.371094e-01	0.464843750000000
4.667969e-01	0.466796875000000
4.667969e-01	0.467773437500000
5.917969e-01	0.408203125000000
5.917969e-01	0.410156250000000
5.292969e-01	0.469726562500000
5.292969e-01	0.472656250000000
5.605469e-01	0.439453125000000
5.605469e-01	0.441406250000000
4.355469e-01	0.435546875000000
4.355469e-01	0.437500000000000
5.761719e-01	0.423828125000000
5.761719e-01	0.425781250000000
5.136719e-01	0.485351562500000
5.136719e-01	0.488281250000000
4.824219e-01	0.517578125000000
4.824219e-01	0.519531250000000
5.449219e-01	0.454101562500000
5.449219e-01	0.457031250000000
4.199219e-01	0.419921875000000
4.199219e-01	0.421875000000000
4.824219e-01	0.482421875000000
4.824219e-01	0.483398437500000
4.511719e-01	0.451171875000000
4.511719e-01	0.452148437500000
6.152344e-01	0.384765625000000
6.152344e-01	0.386718750000000
5.996094e-01	0.400390625000000
5.996094e-01	0.402343750000000
4.042969e-01	0.404296875000000
4.042969e-01	0.406250000000000
6.230469e-01	0.376953125000000
6.230469e-01	0.378906250000000
6.074219e-01	0.392578125000000
6.074219e-01	0.394531250000000
3.886719e-01	0.388671875000000
3.886719e-01	0.390625000000000
5.800781e-01	0.419921875000000
5.800781e-01	0.421875000000000
5.175781e-01	0.481445312500000
5.175781e-01	0.484375000000000
4.863281e-01	0.513671875000000
4.863281e-01	0.515625000000000
5.488281e-01	0.451171875000000
5.488281e-01	0.453125000000000
5.644531e-01	0.435546875000000
5.644531e-01	0.437500000000000
4.707031e-01	0.529296875000000
4.707031e-01	0.531250000000000
5.332031e-01	0.465820312500000
5.332031e-01	0.468750000000000
5.878906e-01	0.412109375000000
5.878906e-01	0.414062500000000
5.253906e-01	0.473632812500000
5.253906e-01	0.476562500000000
4.941406e-01	0.505859375000000
4.941406e-01	0.507812500000000
5.566406e-01	0.443359375000000
5.566406e-01	0.445312500000000
5.722656e-01	0.427734375000000
5.722656e-01	0.429687500000000
4.785156e-01	0.521484375000000
4.785156e-01	0.523437500000000
5.410156e-01	0.458007812500000
5.410156e-01	0.460937500000000
6.113281e-01	0.388671875000000
6.113281e-01	0.390625000000000
5.957031e-01	0.404296875000000
5.957031e-01	0.406250000000000
6.191406e-01	0.380859375000000
6.191406e-01	0.382812500000000
6.035156e-01	0.396484375000000
6.035156e-01	0.398437500000000
3.847656e-01	0.384765625000000
3.847656e-01	0.386718750000000
3.691406e-01	0.369140625000000
3.691406e-01	0.371093750000000
4.003906e-01	0.400390625000000
4.003906e-01	0.402343750000000
4.472656e-01	0.447265625000000
4.472656e-01	0.449218750000000
4.785156e-01	0.478515625000000
4.785156e-01	0.479492187500000
4.160156e-01	0.416015625000000
4.160156e-01	0.417968750000000
4.316406e-01	0.431640625000000
4.316406e-01	0.433593750000000
4.628906e-01	0.462890625000000
4.628906e-01	0.463867187500000
3.925781e-01	0.392578125000000
3.925781e-01	0.394531250000000
3.613281e-01	0.361328125000000
3.613281e-01	0.363281250000000
4.550781e-01	0.455078125000000
4.550781e-01	0.456054687500000
4.863281e-01	0.486328125000000
4.863281e-01	0.487304687500000
4.238281e-01	0.423828125000000
4.238281e-01	0.425781250000000
6.582031e-01	0.658203125000000
6.582031e-01	0.659179687500000
4.082031e-01	0.408203125000000
4.082031e-01	0.410156250000000
4.707031e-01	0.470703125000000
4.707031e-01	0.471679687500000
4.394531e-01	0.439453125000000
4.394531e-01	0.441406250000000
3.769531e-01	0.376953125000000
3.769531e-01	0.378906250000000
5.390625e-01	0.562500000000000
5.429688e-01	0.558593750000000
5.429688e-01	0.562500000000000
5.468750e-01	0.554687500000000
5.488281e-01	0.552734375000000
5.488281e-01	0.554687500000000
5.546875e-01	0.546875000000000
5.585938e-01	0.542968750000000
5.585938e-01	0.546875000000000
5.507812e-01	0.550781250000000
5.527344e-01	0.548828125000000
5.527344e-01	0.550781250000000
5.488281e-01	0.550781250000000
5.468750e-01	0.570312500000000
5.507812e-01	0.566406250000000
5.507812e-01	0.570312500000000
5.546875e-01	0.562500000000000
5.566406e-01	0.560546875000000
5.566406e-01	0.562500000000000
5.625000e-01	0.554687500000000
5.664062e-01	0.550781250000000
5.664062e-01	0.554687500000000
5.585938e-01	0.558593750000000
5.605469e-01	0.556640625000000
5.605469e-01	0.558593750000000
5.566406e-01	0.558593750000000
5.429688e-01	0.550781250000000
5.449219e-01	0.548828125000000
5.449219e-01	0.550781250000000
5.468750e-01	0.546875000000000
5.488281e-01	0.544921875000000
5.488281e-01	0.546875000000000
5.449219e-01	0.546875000000000
5.585938e-01	0.566406250000000
5.605469e-01	0.564453125000000
5.605469e-01	0.566406250000000
5.625000e-01	0.562500000000000
5.644531e-01	0.560546875000000
5.644531e-01	0.562500000000000
5.605469e-01	0.562500000000000
5.312500e-01	0.531250000000000
5.332031e-01	0.529296875000000
5.332031e-01	0.531250000000000
5.273438e-01	0.535156250000000
5.292969e-01	0.533203125000000
5.292969e-01	0.535156250000000
5.292969e-01	0.531250000000000
5.546875e-01	0.554687500000000
5.566406e-01	0.552734375000000
5.566406e-01	0.554687500000000
5.507812e-01	0.558593750000000
5.527344e-01	0.556640625000000
5.527344e-01	0.558593750000000
5.527344e-01	0.554687500000000
5.390625e-01	0.539062500000000
5.410156e-01	0.537109375000000
5.410156e-01	0.539062500000000
5.351562e-01	0.542968750000000
5.371094e-01	0.541015625000000
5.371094e-01	0.542968750000000
5.371094e-01	0.539062500000000
5.390625e-01	0.531250000000000
5.429688e-01	0.527343750000000
5.429688e-01	0.531250000000000
5.351562e-01	0.535156250000000
5.371094e-01	0.533203125000000
5.371094e-01	0.535156250000000
5.234375e-01	0.546875000000000
5.273438e-01	0.542968750000000
5.273438e-01	0.546875000000000
5.312500e-01	0.539062500000000
5.332031e-01	0.537109375000000
5.332031e-01	0.539062500000000
5.351562e-01	0.537109375000000
5.507812e-01	0.552734375000000
5.234375e-01	0.515625000000000
5.273438e-01	0.511718750000000
5.273438e-01	0.515625000000000
5.195312e-01	0.519531250000000
5.214844e-01	0.517578125000000
5.214844e-01	0.519531250000000
5.078125e-01	0.531250000000000
5.117188e-01	0.527343750000000
5.117188e-01	0.531250000000000
5.156250e-01	0.523437500000000
5.175781e-01	0.521484375000000
5.175781e-01	0.523437500000000
5.195312e-01	0.521484375000000
5.312500e-01	0.523437500000000
5.351562e-01	0.519531250000000
5.351562e-01	0.523437500000000
5.273438e-01	0.527343750000000
5.292969e-01	0.525390625000000
5.292969e-01	0.527343750000000
5.156250e-01	0.539062500000000
5.195312e-01	0.535156250000000
5.195312e-01	0.539062500000000
5.234375e-01	0.531250000000000
5.253906e-01	0.529296875000000
5.253906e-01	0.531250000000000
5.273438e-01	0.529296875000000
5.585938e-01	0.560546875000000
5.468750e-01	0.539062500000000
5.507812e-01	0.535156250000000
5.507812e-01	0.539062500000000
5.429688e-01	0.542968750000000
5.449219e-01	0.541015625000000
5.449219e-01	0.542968750000000
5.312500e-01	0.554687500000000
5.351562e-01	0.550781250000000
5.351562e-01	0.554687500000000
5.390625e-01	0.546875000000000
5.410156e-01	0.544921875000000
5.410156e-01	0.546875000000000
5.429688e-01	0.544921875000000
5.390625e-01	0.541015625000000
5.546875e-01	0.556640625000000
5.156250e-01	0.515625000000000
5.175781e-01	0.513671875000000
5.175781e-01	0.515625000000000
5.117188e-01	0.519531250000000
5.136719e-01	0.517578125000000
5.136719e-01	0.519531250000000
5.156250e-01	0.517578125000000
5.468750e-01	0.548828125000000
5.312500e-01	0.533203125000000
5.000000e-01	0.501953125000000
5.498047e-01	0.549804687500000
5.498047e-01	0.550781250000000
5.576172e-01	0.557617187500000
5.576172e-01	0.558593750000000
5.458984e-01	0.545898437500000
5.458984e-01	0.546875000000000
5.615234e-01	0.561523437500000
5.615234e-01	0.562500000000000
5.302734e-01	0.530273437500000
5.302734e-01	0.531250000000000
5.537109e-01	0.553710937500000
5.537109e-01	0.554687500000000
5.380859e-01	0.538085937500000
5.380859e-01	0.539062500000000
5.361328e-01	0.536132812500000
5.361328e-01	0.537109375000000
5.517578e-01	0.551757812500000
5.517578e-01	0.552734375000000
5.205078e-01	0.520507812500000
5.205078e-01	0.521484375000000
5.283203e-01	0.528320312500000
5.283203e-01	0.529296875000000
5.595703e-01	0.559570312500000
5.595703e-01	0.560546875000000
5.439453e-01	0.543945312500000
5.439453e-01	0.544921875000000
5.400391e-01	0.540039062500000
5.400391e-01	0.541015625000000
5.556641e-01	0.555664062500000
5.556641e-01	0.556640625000000
5.166016e-01	0.516601562500000
5.166016e-01	0.517578125000000
5.478516e-01	0.547851562500000
5.478516e-01	0.548828125000000
5.322266e-01	0.532226562500000
5.322266e-01	0.533203125000000
5.009766e-01	0.500976562500000
5.009766e-01	0.501953125000000
8.750000e-01	1.000000000000000
7.500000e-01	1.000000000000000
1.250000e-01	1.000000000000000
0	1.000000000000000
9.375000e-01	0.937500000000000
9.375000e-01	1.000000000000000
8.125000e-01	0.937500000000000
8.125000e-01	1.000000000000000
1.875000e-01	0.937500000000000
1.875000e-01	1.000000000000000
6.250000e-02	0.937500000000000
6.250000e-02	1.000000000000000
6.250000e-02	0.812500000000000
1.875000e-01	0.812500000000000
8.125000e-01	0.812500000000000
1.875000e-01	0.562500000000000
8.750000e-01	0.812500000000000
1.250000e-01	0.812500000000000
7.500000e-01	0.812500000000000
7.500000e-01	0.562500000000000
9.375000e-02	0.781250000000000
9.375000e-02	0.812500000000000
2.187500e-01	0.781250000000000
2.187500e-01	0.812500000000000
8.437500e-01	0.781250000000000
8.437500e-01	0.812500000000000
2.187500e-01	0.531250000000000
2.187500e-01	0.562500000000000
9.062500e-01	0.781250000000000
9.062500e-01	0.812500000000000
1.562500e-01	0.781250000000000
1.562500e-01	0.812500000000000
7.812500e-01	0.781250000000000
7.812500e-01	0.812500000000000
7.812500e-01	0.531250000000000
7.812500e-01	0.562500000000000
2.812500e-01	0.562500000000000
2.812500e-01	0.531250000000000
7.187500e-01	0.562500000000000
7.187500e-01	0.531250000000000
2.500000e-01	0.562500000000000
6.875000e-01	0.562500000000000
3.125000e-02	0.312500000000000
9.062500e-01	0.312500000000000
1.562500e-01	0.281250000000000
9.375000e-02	0.312500000000000
6.250000e-02	0.250000000000000
9.375000e-02	0.218750000000000
9.375000e-02	0.250000000000000
9.375000e-02	0.281250000000000
9.687500e-01	0.312500000000000
0	0.312500000000000
8.750000e-01	0.312500000000000
1.250000e-01	0.312500000000000
6.250000e-02	0.312500000000000
9.375000e-01	0.312500000000000
8.437500e-01	0.312500000000000
8.125000e-01	0.281250000000000
6.875000e-01	0.531250000000000
1.250000e-01	0.281250000000000
8.750000e-01	0.281250000000000
2.500000e-01	0.531250000000000
2.968750e-01	0.546875000000000
2.968750e-01	0.562500000000000
2.968750e-01	0.515625000000000
2.968750e-01	0.531250000000000
7.343750e-01	0.546875000000000
7.343750e-01	0.562500000000000
7.343750e-01	0.515625000000000
7.343750e-01	0.531250000000000
2.656250e-01	0.546875000000000
2.656250e-01	0.562500000000000
7.031250e-01	0.546875000000000
7.031250e-01	0.562500000000000
4.687500e-02	0.296875000000000
4.687500e-02	0.312500000000000
9.218750e-01	0.296875000000000
9.218750e-01	0.312500000000000
1.718750e-01	0.265625000000000
1.718750e-01	0.281250000000000
1.093750e-01	0.296875000000000
1.093750e-01	0.312500000000000
1.093750e-01	0.265625000000000
1.093750e-01	0.281250000000000
9.843750e-01	0.296875000000000
9.843750e-01	0.312500000000000
1.562500e-02	0.296875000000000
1.562500e-02	0.312500000000000
8.906250e-01	0.296875000000000
8.906250e-01	0.312500000000000
1.406250e-01	0.296875000000000
1.406250e-01	0.312500000000000
7.812500e-02	0.296875000000000
7.812500e-02	0.312500000000000
9.531250e-01	0.296875000000000
9.531250e-01	0.312500000000000
8.593750e-01	0.296875000000000
8.593750e-01	0.312500000000000
8.281250e-01	0.265625000000000
8.281250e-01	0.281250000000000
7.031250e-01	0.515625000000000
7.031250e-01	0.531250000000000
1.406250e-01	0.265625000000000
1.406250e-01	0.281250000000000
8.906250e-01	0.265625000000000
8.906250e-01	0.281250000000000
2.656250e-01	0.515625000000000
2.656250e-01	0.531250000000000
7.812500e-01	0.250000000000000
7.968750e-01	0.234375000000000
7.968750e-01	0.250000000000000
8.125000e-01	0.250000000000000
8.281250e-01	0.234375000000000
8.281250e-01	0.250000000000000
7.968750e-01	0.265625000000000
1.875000e-01	0.250000000000000
2.031250e-01	0.234375000000000
2.031250e-01	0.250000000000000
1.562500e-01	0.250000000000000
1.718750e-01	0.234375000000000
1.718750e-01	0.250000000000000
1.875000e-01	0.265625000000000
8.046875e-01	0.257812500000000
8.046875e-01	0.265625000000000
1.953125e-01	0.257812500000000
1.953125e-01	0.265625000000000
3.359375e-01	0.664062500000000
3.437500e-01	0.718750000000000
3.593750e-01	0.703125000000000
3.593750e-01	0.718750000000000
3.281250e-01	0.687500000000000
3.359375e-01	0.679687500000000
3.359375e-01	0.687500000000000
2.812500e-01	0.656250000000000
2.968750e-01	0.640625000000000
2.968750e-01	0.656250000000000
3.125000e-01	0.671875000000000
3.203125e-01	0.664062500000000
3.203125e-01	0.671875000000000
3.281250e-01	0.671875000000000
2.187500e-01	0.312500000000000
2.343750e-01	0.296875000000000
2.343750e-01	0.312500000000000
2.500000e-01	0.281250000000000
2.578125e-01	0.273437500000000
2.578125e-01	0.281250000000000
2.812500e-01	0.250000000000000
2.968750e-01	0.234375000000000
2.968750e-01	0.250000000000000
2.656250e-01	0.265625000000000
2.734375e-01	0.257812500000000
2.734375e-01	0.265625000000000
2.578125e-01	0.265625000000000
6.875000e-01	0.250000000000000
7.031250e-01	0.234375000000000
7.031250e-01	0.250000000000000
7.187500e-01	0.265625000000000
7.265625e-01	0.257812500000000
7.265625e-01	0.265625000000000
7.500000e-01	0.312500000000000
7.656250e-01	0.296875000000000
7.656250e-01	0.312500000000000
7.343750e-01	0.281250000000000
7.421875e-01	0.273437500000000
7.421875e-01	0.281250000000000
7.265625e-01	0.273437500000000
7.187500e-01	0.281250000000000
7.343750e-01	0.265625000000000
2.734375e-01	0.281250000000000
2.656250e-01	0.273437500000000
3.398438e-01	0.660156250000000
3.398438e-01	0.664062500000000
3.320312e-01	0.667968750000000
3.320312e-01	0.671875000000000
2.617188e-01	0.261718750000000
2.617188e-01	0.265625000000000
7.304688e-01	0.269531250000000
7.304688e-01	0.273437500000000
7.226562e-01	0.277343750000000
7.226562e-01	0.281250000000000
7.382812e-01	0.261718750000000
7.382812e-01	0.265625000000000
2.773438e-01	0.277343750000000
2.773438e-01	0.281250000000000
2.695312e-01	0.269531250000000
2.695312e-01	0.273437500000000
2.656250e-01	0.312500000000000
2.734375e-01	0.304687500000000
2.734375e-01	0.312500000000000
2.812500e-01	0.296875000000000
2.851562e-01	0.292968750000000
2.851562e-01	0.296875000000000
2.968750e-01	0.281250000000000
3.046875e-01	0.273437500000000
3.046875e-01	0.281250000000000
2.890625e-01	0.289062500000000
2.929688e-01	0.285156250000000
2.929688e-01	0.289062500000000
2.851562e-01	0.289062500000000
2.812500e-01	0.328125000000000
2.890625e-01	0.320312500000000
2.890625e-01	0.328125000000000
2.968750e-01	0.312500000000000
3.007812e-01	0.308593750000000
3.007812e-01	0.312500000000000
3.125000e-01	0.296875000000000
3.203125e-01	0.289062500000000
3.203125e-01	0.296875000000000
3.046875e-01	0.304687500000000
3.085938e-01	0.300781250000000
3.085938e-01	0.304687500000000
3.007812e-01	0.304687500000000
3.750000e-01	0.593750000000000
3.828125e-01	0.585937500000000
3.828125e-01	0.593750000000000
3.906250e-01	0.601562500000000
3.945312e-01	0.597656250000000
3.945312e-01	0.601562500000000
4.062500e-01	0.625000000000000
4.140625e-01	0.617187500000000
4.140625e-01	0.625000000000000
3.984375e-01	0.609375000000000
4.023438e-01	0.605468750000000
4.023438e-01	0.609375000000000
3.945312e-01	0.605468750000000
6.953125e-01	0.296875000000000
6.992188e-01	0.292968750000000
6.992188e-01	0.296875000000000
7.031250e-01	0.304687500000000
7.070312e-01	0.300781250000000
7.070312e-01	0.304687500000000
6.992188e-01	0.300781250000000
3.984375e-01	0.593750000000000
4.023438e-01	0.589843750000000
4.023438e-01	0.593750000000000
4.062500e-01	0.601562500000000
4.101562e-01	0.597656250000000
4.101562e-01	0.601562500000000
4.023438e-01	0.597656250000000
2.968750e-01	0.296875000000000
3.007812e-01	0.292968750000000
3.007812e-01	0.296875000000000
2.890625e-01	0.304687500000000
2.929688e-01	0.300781250000000
2.929688e-01	0.304687500000000
2.929688e-01	0.296875000000000
7.031250e-01	0.296875000000000
3.828125e-01	0.609375000000000
3.867188e-01	0.605468750000000
3.867188e-01	0.609375000000000
3.906250e-01	0.617187500000000
3.945312e-01	0.613281250000000
3.945312e-01	0.617187500000000
3.906250e-01	0.609375000000000
7.031250e-01	0.328125000000000
7.109375e-01	0.320312500000000
7.109375e-01	0.328125000000000
6.953125e-01	0.312500000000000
6.992188e-01	0.308593750000000
6.992188e-01	0.312500000000000
6.718750e-01	0.296875000000000
6.796875e-01	0.289062500000000
6.796875e-01	0.296875000000000
6.875000e-01	0.304687500000000
6.914062e-01	0.300781250000000
6.914062e-01	0.304687500000000
6.953125e-01	0.304687500000000
3.984375e-01	0.601562500000000
2.968750e-01	0.343750000000000
3.046875e-01	0.335937500000000
3.046875e-01	0.343750000000000
3.125000e-01	0.328125000000000
3.164062e-01	0.324218750000000
3.164062e-01	0.328125000000000
3.281250e-01	0.312500000000000
3.359375e-01	0.304687500000000
3.359375e-01	0.312500000000000
3.203125e-01	0.320312500000000
3.242188e-01	0.316406250000000
3.242188e-01	0.320312500000000
3.164062e-01	0.320312500000000
3.281250e-01	0.375000000000000
3.359375e-01	0.367187500000000
3.359375e-01	0.375000000000000
3.437500e-01	0.359375000000000
3.476562e-01	0.355468750000000
3.476562e-01	0.359375000000000
3.593750e-01	0.343750000000000
3.671875e-01	0.335937500000000
3.671875e-01	0.343750000000000
3.515625e-01	0.351562500000000
3.554688e-01	0.347656250000000
3.554688e-01	0.351562500000000
3.476562e-01	0.351562500000000
3.125000e-01	0.359375000000000
3.203125e-01	0.351562500000000
3.203125e-01	0.359375000000000
3.281250e-01	0.343750000000000
3.320312e-01	0.339843750000000
3.320312e-01	0.343750000000000
3.437500e-01	0.328125000000000
3.515625e-01	0.320312500000000
3.515625e-01	0.328125000000000
3.359375e-01	0.335937500000000
3.398438e-01	0.332031250000000
3.398438e-01	0.335937500000000
3.320312e-01	0.335937500000000
6.250000e-01	0.343750000000000
6.328125e-01	0.335937500000000
6.328125e-01	0.343750000000000
6.406250e-01	0.351562500000000
6.445312e-01	0.347656250000000
6.445312e-01	0.351562500000000
6.562500e-01	0.375000000000000
6.640625e-01	0.367187500000000
6.640625e-01	0.375000000000000
6.484375e-01	0.359375000000000
6.523438e-01	0.355468750000000
6.523438e-01	0.359375000000000
6.445312e-01	0.355468750000000
6.562500e-01	0.312500000000000
6.640625e-01	0.304687500000000
6.640625e-01	0.312500000000000
6.718750e-01	0.320312500000000
6.757812e-01	0.316406250000000
6.757812e-01	0.320312500000000
6.875000e-01	0.343750000000000
6.953125e-01	0.335937500000000
6.953125e-01	0.343750000000000
6.796875e-01	0.328125000000000
6.835938e-01	0.324218750000000
6.835938e-01	0.328125000000000
6.757812e-01	0.324218750000000
6.406250e-01	0.328125000000000
6.484375e-01	0.320312500000000
6.484375e-01	0.328125000000000
6.562500e-01	0.335937500000000
6.601562e-01	0.332031250000000
6.601562e-01	0.335937500000000
6.718750e-01	0.359375000000000
6.796875e-01	0.351562500000000
6.796875e-01	0.359375000000000
6.640625e-01	0.343750000000000
6.679688e-01	0.339843750000000
6.679688e-01	0.343750000000000
6.601562e-01	0.339843750000000
6.484375e-01	0.343750000000000
6.523438e-01	0.339843750000000
6.523438e-01	0.343750000000000
6.562500e-01	0.351562500000000
6.601562e-01	0.347656250000000
6.601562e-01	0.351562500000000
6.523438e-01	0.347656250000000
6.796875e-01	0.312500000000000
6.835938e-01	0.308593750000000
6.835938e-01	0.312500000000000
6.875000e-01	0.320312500000000
6.914062e-01	0.316406250000000
6.914062e-01	0.320312500000000
6.835938e-01	0.316406250000000
6.640625e-01	0.328125000000000
6.679688e-01	0.324218750000000
6.679688e-01	0.328125000000000
6.718750e-01	0.335937500000000
6.757812e-01	0.332031250000000
6.757812e-01	0.335937500000000
6.679688e-01	0.332031250000000
3.359375e-01	0.351562500000000
3.398438e-01	0.347656250000000
3.398438e-01	0.351562500000000
3.437500e-01	0.343750000000000
3.476562e-01	0.339843750000000
3.476562e-01	0.343750000000000
3.398438e-01	0.343750000000000
6.914062e-01	0.308593750000000
4.062500e-01	0.562500000000000
4.140625e-01	0.554687500000000
4.140625e-01	0.562500000000000
4.218750e-01	0.570312500000000
4.257812e-01	0.566406250000000
4.257812e-01	0.570312500000000
4.375000e-01	0.593750000000000
4.453125e-01	0.585937500000000
4.453125e-01	0.593750000000000
4.296875e-01	0.578125000000000
4.335938e-01	0.574218750000000
4.335938e-01	0.578125000000000
4.257812e-01	0.574218750000000
3.906250e-01	0.578125000000000
3.984375e-01	0.570312500000000
3.984375e-01	0.578125000000000
4.062500e-01	0.585937500000000
4.101562e-01	0.582031250000000
4.101562e-01	0.585937500000000
4.218750e-01	0.609375000000000
4.296875e-01	0.601562500000000
4.296875e-01	0.609375000000000
4.140625e-01	0.593750000000000
4.179688e-01	0.589843750000000
4.179688e-01	0.593750000000000
4.101562e-01	0.589843750000000
4.335938e-01	0.566406250000000
3.046875e-01	0.320312500000000
3.085938e-01	0.316406250000000
3.085938e-01	0.320312500000000
3.125000e-01	0.312500000000000
3.164062e-01	0.308593750000000
3.164062e-01	0.312500000000000
3.085938e-01	0.312500000000000
4.140625e-01	0.578125000000000
4.179688e-01	0.574218750000000
4.179688e-01	0.578125000000000
4.218750e-01	0.585937500000000
4.257812e-01	0.582031250000000
4.257812e-01	0.585937500000000
4.179688e-01	0.582031250000000
3.281250e-01	0.328125000000000
3.320312e-01	0.324218750000000
3.320312e-01	0.328125000000000
3.203125e-01	0.335937500000000
3.242188e-01	0.332031250000000
3.242188e-01	0.335937500000000
3.242188e-01	0.328125000000000
6.718750e-01	0.328125000000000
6.562500e-01	0.343750000000000
6.484375e-01	0.351562500000000
6.796875e-01	0.320312500000000
6.640625e-01	0.335937500000000
6.875000e-01	0.312500000000000
4.218750e-01	0.578125000000000
4.062500e-01	0.593750000000000
4.296875e-01	0.570312500000000
4.140625e-01	0.585937500000000
3.203125e-01	0.324218750000000
3.046875e-01	0.308593750000000
6.640625e-01	0.667968750000000
3.515625e-01	0.355468750000000
3.359375e-01	0.339843750000000
2.968750e-01	0.300781250000000
3.281250e-01	0.332031250000000
3.437500e-01	0.347656250000000
3.125000e-01	0.316406250000000
2.871094e-01	0.287109375000000
2.871094e-01	0.289062500000000
3.027344e-01	0.302734375000000
3.027344e-01	0.304687500000000
3.964844e-01	0.603515625000000
3.964844e-01	0.605468750000000
7.011719e-01	0.298828125000000
7.011719e-01	0.300781250000000
4.042969e-01	0.595703125000000
4.042969e-01	0.597656250000000
2.949219e-01	0.294921875000000
2.949219e-01	0.296875000000000
7.050781e-01	0.294921875000000
7.050781e-01	0.296875000000000
3.925781e-01	0.607421875000000
3.925781e-01	0.609375000000000
6.972656e-01	0.302734375000000
6.972656e-01	0.304687500000000
4.003906e-01	0.599609375000000
4.003906e-01	0.601562500000000
3.183594e-01	0.318359375000000
3.183594e-01	0.320312500000000
3.496094e-01	0.349609375000000
3.496094e-01	0.351562500000000
3.339844e-01	0.333984375000000
3.339844e-01	0.335937500000000
6.464844e-01	0.353515625000000
6.464844e-01	0.355468750000000
6.777344e-01	0.322265625000000
6.777344e-01	0.324218750000000
6.621094e-01	0.337890625000000
6.621094e-01	0.339843750000000
6.542969e-01	0.345703125000000
6.542969e-01	0.347656250000000
6.855469e-01	0.314453125000000
6.855469e-01	0.316406250000000
6.699219e-01	0.330078125000000
6.699219e-01	0.332031250000000
3.417969e-01	0.341796875000000
3.417969e-01	0.343750000000000
6.933594e-01	0.306640625000000
6.933594e-01	0.308593750000000
4.277344e-01	0.572265625000000
4.277344e-01	0.574218750000000
4.121094e-01	0.587890625000000
4.121094e-01	0.589843750000000
4.355469e-01	0.564453125000000
4.355469e-01	0.566406250000000
3.105469e-01	0.310546875000000
3.105469e-01	0.312500000000000
4.199219e-01	0.580078125000000
4.199219e-01	0.582031250000000
3.261719e-01	0.326171875000000
3.261719e-01	0.328125000000000
6.738281e-01	0.326171875000000
6.738281e-01	0.328125000000000
6.582031e-01	0.341796875000000
6.582031e-01	0.343750000000000
6.503906e-01	0.349609375000000
6.503906e-01	0.351562500000000
6.816406e-01	0.318359375000000
6.816406e-01	0.320312500000000
6.660156e-01	0.333984375000000
6.660156e-01	0.335937500000000
6.894531e-01	0.310546875000000
6.894531e-01	0.312500000000000
4.238281e-01	0.576171875000000
4.238281e-01	0.578125000000000
4.082031e-01	0.591796875000000
4.082031e-01	0.593750000000000
4.316406e-01	0.568359375000000
4.316406e-01	0.570312500000000
4.160156e-01	0.583984375000000
4.160156e-01	0.585937500000000
3.222656e-01	0.322265625000000
3.222656e-01	0.324218750000000
3.066406e-01	0.306640625000000
3.066406e-01	0.308593750000000
6.660156e-01	0.666015625000000
6.660156e-01	0.667968750000000
3.535156e-01	0.353515625000000
3.535156e-01	0.355468750000000
3.378906e-01	0.337890625000000
3.378906e-01	0.339843750000000
2.988281e-01	0.298828125000000
2.988281e-01	0.300781250000000
3.300781e-01	0.330078125000000
3.300781e-01	0.332031250000000
3.457031e-01	0.345703125000000
3.457031e-01	0.347656250000000
3.144531e-01	0.314453125000000
3.144531e-01	0.316406250000000
4.609375e-01	0.484375000000000
4.648438e-01	0.480468750000000
4.648438e-01	0.484375000000000
4.687500e-01	0.476562500000000
4.707031e-01	0.474609375000000
4.707031e-01	0.476562500000000
4.765625e-01	0.468750000000000
4.804688e-01	0.464843750000000
4.804688e-01	0.468750000000000
4.726562e-01	0.472656250000000
4.746094e-01	0.470703125000000
4.746094e-01	0.472656250000000
4.707031e-01	0.472656250000000
6.484375e-01	0.671875000000000
6.523438e-01	0.667968750000000
6.523438e-01	0.671875000000000
6.562500e-01	0.664062500000000
6.582031e-01	0.662109375000000
6.582031e-01	0.664062500000000
6.640625e-01	0.656250000000000
6.679688e-01	0.652343750000000
6.679688e-01	0.656250000000000
6.601562e-01	0.660156250000000
6.621094e-01	0.658203125000000
6.621094e-01	0.660156250000000
6.582031e-01	0.660156250000000
4.765625e-01	0.500000000000000
4.804688e-01	0.496093750000000
4.804688e-01	0.500000000000000
4.843750e-01	0.492187500000000
4.863281e-01	0.490234375000000
4.863281e-01	0.492187500000000
4.921875e-01	0.484375000000000
4.960938e-01	0.480468750000000
4.960938e-01	0.484375000000000
4.882812e-01	0.488281250000000
4.902344e-01	0.486328125000000
4.902344e-01	0.488281250000000
4.863281e-01	0.488281250000000
4.453125e-01	0.468750000000000
4.492188e-01	0.464843750000000
4.492188e-01	0.468750000000000
4.531250e-01	0.460937500000000
4.550781e-01	0.458984375000000
4.550781e-01	0.460937500000000
4.609375e-01	0.453125000000000
4.648438e-01	0.449218750000000
4.648438e-01	0.453125000000000
4.570312e-01	0.457031250000000
4.589844e-01	0.455078125000000
4.589844e-01	0.457031250000000
4.550781e-01	0.457031250000000
4.531250e-01	0.476562500000000
4.570312e-01	0.472656250000000
4.570312e-01	0.476562500000000
4.609375e-01	0.468750000000000
4.628906e-01	0.466796875000000
4.628906e-01	0.468750000000000
4.687500e-01	0.460937500000000
4.726562e-01	0.457031250000000
4.726562e-01	0.460937500000000
4.648438e-01	0.464843750000000
4.667969e-01	0.462890625000000
4.667969e-01	0.464843750000000
4.628906e-01	0.464843750000000
4.687500e-01	0.492187500000000
4.726562e-01	0.488281250000000
4.726562e-01	0.492187500000000
4.765625e-01	0.484375000000000
4.785156e-01	0.482421875000000
4.785156e-01	0.484375000000000
4.843750e-01	0.476562500000000
4.882812e-01	0.472656250000000
4.882812e-01	0.476562500000000
4.804688e-01	0.480468750000000
4.824219e-01	0.478515625000000
4.824219e-01	0.480468750000000
4.785156e-01	0.480468750000000
5.312500e-01	0.453125000000000
5.351562e-01	0.449218750000000
5.351562e-01	0.453125000000000
5.390625e-01	0.457031250000000
5.410156e-01	0.455078125000000
5.410156e-01	0.457031250000000
5.468750e-01	0.468750000000000
5.507812e-01	0.464843750000000
5.507812e-01	0.468750000000000
5.429688e-01	0.460937500000000
5.449219e-01	0.458984375000000
5.449219e-01	0.460937500000000
5.410156e-01	0.458984375000000
5.156250e-01	0.468750000000000
5.195312e-01	0.464843750000000
5.195312e-01	0.468750000000000
5.234375e-01	0.472656250000000
5.253906e-01	0.470703125000000
5.253906e-01	0.472656250000000
5.312500e-01	0.484375000000000
5.351562e-01	0.480468750000000
5.351562e-01	0.484375000000000
5.273438e-01	0.476562500000000
5.292969e-01	0.474609375000000
5.292969e-01	0.476562500000000
5.253906e-01	0.474609375000000
5.234375e-01	0.460937500000000
5.273438e-01	0.457031250000000
5.273438e-01	0.460937500000000
5.312500e-01	0.464843750000000
5.332031e-01	0.462890625000000
5.332031e-01	0.464843750000000
5.390625e-01	0.476562500000000
5.429688e-01	0.472656250000000
5.429688e-01	0.476562500000000
5.351562e-01	0.468750000000000
5.371094e-01	0.466796875000000
5.371094e-01	0.468750000000000
5.332031e-01	0.466796875000000
5.078125e-01	0.476562500000000
5.117188e-01	0.472656250000000
5.117188e-01	0.476562500000000
5.156250e-01	0.480468750000000
5.175781e-01	0.478515625000000
5.175781e-01	0.480468750000000
5.234375e-01	0.492187500000000
5.273438e-01	0.488281250000000
5.273438e-01	0.492187500000000
5.195312e-01	0.484375000000000
5.214844e-01	0.482421875000000
5.214844e-01	0.484375000000000
5.175781e-01	0.482421875000000
4.492188e-01	0.457031250000000
4.511719e-01	0.455078125000000
4.511719e-01	0.457031250000000
4.531250e-01	0.453125000000000
4.550781e-01	0.451171875000000
4.550781e-01	0.453125000000000
4.511719e-01	0.453125000000000
4.804688e-01	0.488281250000000
4.824219e-01	0.486328125000000
4.824219e-01	0.488281250000000
4.843750e-01	0.484375000000000
4.863281e-01	0.482421875000000
4.863281e-01	0.484375000000000
4.824219e-01	0.484375000000000
5.429688e-01	0.453125000000000
5.449219e-01	0.451171875000000
5.449219e-01	0.453125000000000
5.468750e-01	0.457031250000000
5.488281e-01	0.455078125000000
5.488281e-01	0.457031250000000
5.449219e-01	0.455078125000000
5.117188e-01	0.484375000000000
5.136719e-01	0.482421875000000
5.136719e-01	0.484375000000000
5.156250e-01	0.488281250000000
5.175781e-01	0.486328125000000
5.175781e-01	0.488281250000000
5.136719e-01	0.486328125000000
5.273438e-01	0.468750000000000
5.292969e-01	0.466796875000000
5.292969e-01	0.468750000000000
5.312500e-01	0.472656250000000
5.332031e-01	0.470703125000000
5.332031e-01	0.472656250000000
5.292969e-01	0.470703125000000
4.687500e-01	0.468750000000000
4.707031e-01	0.466796875000000
4.707031e-01	0.468750000000000
4.648438e-01	0.472656250000000
4.667969e-01	0.470703125000000
4.667969e-01	0.472656250000000
4.667969e-01	0.468750000000000
5.351562e-01	0.460937500000000
5.371094e-01	0.458984375000000
5.371094e-01	0.460937500000000
5.390625e-01	0.464843750000000
5.410156e-01	0.462890625000000
5.410156e-01	0.464843750000000
5.371094e-01	0.462890625000000
5.195312e-01	0.476562500000000
5.214844e-01	0.474609375000000
5.214844e-01	0.476562500000000
5.234375e-01	0.480468750000000
5.253906e-01	0.478515625000000
5.253906e-01	0.480468750000000
5.214844e-01	0.478515625000000
4.609375e-01	0.460937500000000
4.628906e-01	0.458984375000000
4.628906e-01	0.460937500000000
4.570312e-01	0.464843750000000
4.589844e-01	0.462890625000000
4.589844e-01	0.464843750000000
4.589844e-01	0.460937500000000
6.640625e-01	0.664062500000000
6.660156e-01	0.662109375000000
6.660156e-01	0.664062500000000
6.601562e-01	0.667968750000000
6.621094e-01	0.666015625000000
6.621094e-01	0.667968750000000
6.621094e-01	0.664062500000000
4.765625e-01	0.476562500000000
4.785156e-01	0.474609375000000
4.785156e-01	0.476562500000000
4.726562e-01	0.480468750000000
4.746094e-01	0.478515625000000
4.746094e-01	0.480468750000000
4.746094e-01	0.476562500000000
5.390625e-01	0.460937500000000
5.234375e-01	0.476562500000000
5.312500e-01	0.468750000000000
5.468750e-01	0.453125000000000
5.156250e-01	0.484375000000000
5.429688e-01	0.457031250000000
5.156250e-01	0.500000000000000
5.195312e-01	0.496093750000000
5.195312e-01	0.500000000000000
5.117188e-01	0.492187500000000
5.136719e-01	0.490234375000000
5.136719e-01	0.492187500000000
5.000000e-01	0.484375000000000
5.039062e-01	0.480468750000000
5.039062e-01	0.484375000000000
5.078125e-01	0.488281250000000
5.097656e-01	0.486328125000000
5.097656e-01	0.488281250000000
5.117188e-01	0.488281250000000
5.273438e-01	0.472656250000000
5.351562e-01	0.464843750000000
5.195312e-01	0.480468750000000
6.171875e-01	0.640625000000000
6.210938e-01	0.636718750000000
6.210938e-01	0.640625000000000
6.250000e-01	0.632812500000000
6.269531e-01	0.630859375000000
6.269531e-01	0.632812500000000
6.328125e-01	0.625000000000000
6.367188e-01	0.621093750000000
6.367188e-01	0.625000000000000
6.289062e-01	0.628906250000000
6.308594e-01	0.626953125000000
6.308594e-01	0.628906250000000
6.269531e-01	0.628906250000000
5.546875e-01	0.578125000000000
5.585938e-01	0.574218750000000
5.585938e-01	0.578125000000000
5.625000e-01	0.570312500000000
5.644531e-01	0.568359375000000
5.644531e-01	0.570312500000000
5.703125e-01	0.562500000000000
5.742188e-01	0.558593750000000
5.742188e-01	0.562500000000000
5.664062e-01	0.566406250000000
5.683594e-01	0.564453125000000
5.683594e-01	0.566406250000000
5.644531e-01	0.566406250000000
5.332031e-01	0.535156250000000
5.859375e-01	0.609375000000000
5.898438e-01	0.605468750000000
5.898438e-01	0.609375000000000
5.937500e-01	0.601562500000000
5.957031e-01	0.599609375000000
5.957031e-01	0.601562500000000
6.015625e-01	0.593750000000000
6.054688e-01	0.589843750000000
6.054688e-01	0.593750000000000
5.976562e-01	0.597656250000000
5.996094e-01	0.595703125000000
5.996094e-01	0.597656250000000
5.957031e-01	0.597656250000000
6.015625e-01	0.625000000000000
6.054688e-01	0.621093750000000
6.054688e-01	0.625000000000000
6.093750e-01	0.617187500000000
6.113281e-01	0.615234375000000
6.113281e-01	0.617187500000000
6.171875e-01	0.609375000000000
6.210938e-01	0.605468750000000
6.210938e-01	0.609375000000000
6.132812e-01	0.613281250000000
6.152344e-01	0.611328125000000
6.152344e-01	0.613281250000000
6.113281e-01	0.613281250000000
5.703125e-01	0.593750000000000
5.742188e-01	0.589843750000000
5.742188e-01	0.593750000000000
5.781250e-01	0.585937500000000
5.800781e-01	0.583984375000000
5.800781e-01	0.585937500000000
5.859375e-01	0.578125000000000
5.898438e-01	0.574218750000000
5.898438e-01	0.578125000000000
5.820312e-01	0.582031250000000
5.839844e-01	0.580078125000000
5.839844e-01	0.582031250000000
5.800781e-01	0.582031250000000
5.175781e-01	0.519531250000000
6.328125e-01	0.656250000000000
6.367188e-01	0.652343750000000
6.367188e-01	0.656250000000000
6.406250e-01	0.648437500000000
6.425781e-01	0.646484375000000
6.425781e-01	0.648437500000000
6.484375e-01	0.640625000000000
6.523438e-01	0.636718750000000
6.523438e-01	0.640625000000000
6.445312e-01	0.644531250000000
6.464844e-01	0.642578125000000
6.464844e-01	0.644531250000000
6.425781e-01	0.644531250000000
5.253906e-01	0.527343750000000
5.781250e-01	0.601562500000000
5.820312e-01	0.597656250000000
5.820312e-01	0.601562500000000
5.859375e-01	0.593750000000000
5.878906e-01	0.591796875000000
5.878906e-01	0.593750000000000
5.937500e-01	0.585937500000000
5.976562e-01	0.582031250000000
5.976562e-01	0.585937500000000
5.898438e-01	0.589843750000000
5.917969e-01	0.587890625000000
5.917969e-01	0.589843750000000
5.878906e-01	0.589843750000000
6.093750e-01	0.632812500000000
6.132812e-01	0.628906250000000
6.132812e-01	0.632812500000000
6.171875e-01	0.625000000000000
6.191406e-01	0.623046875000000
6.191406e-01	0.625000000000000
6.250000e-01	0.617187500000000
6.289062e-01	0.613281250000000
6.289062e-01	0.617187500000000
6.210938e-01	0.621093750000000
6.230469e-01	0.619140625000000
6.230469e-01	0.621093750000000
6.191406e-01	0.621093750000000
5.937500e-01	0.617187500000000
5.976562e-01	0.613281250000000
5.976562e-01	0.617187500000000
6.015625e-01	0.609375000000000
6.035156e-01	0.607421875000000
6.035156e-01	0.609375000000000
6.093750e-01	0.601562500000000
6.132812e-01	0.597656250000000
6.132812e-01	0.601562500000000
6.054688e-01	0.605468750000000
6.074219e-01	0.603515625000000
6.074219e-01	0.605468750000000
6.035156e-01	0.605468750000000
5.410156e-01	0.542968750000000
5.625000e-01	0.585937500000000
5.664062e-01	0.582031250000000
5.664062e-01	0.585937500000000
5.703125e-01	0.578125000000000
5.722656e-01	0.576171875000000
5.722656e-01	0.578125000000000
5.781250e-01	0.570312500000000
5.820312e-01	0.566406250000000
5.820312e-01	0.570312500000000
5.742188e-01	0.574218750000000
5.761719e-01	0.572265625000000
5.761719e-01	0.574218750000000
5.722656e-01	0.574218750000000
6.250000e-01	0.648437500000000
6.289062e-01	0.644531250000000
6.289062e-01	0.648437500000000
6.328125e-01	0.640625000000000
6.347656e-01	0.638671875000000
6.347656e-01	0.640625000000000
6.406250e-01	0.632812500000000
6.445312e-01	0.628906250000000
6.445312e-01	0.632812500000000
6.367188e-01	0.636718750000000
6.386719e-01	0.634765625000000
6.386719e-01	0.636718750000000
6.347656e-01	0.636718750000000
5.000000e-01	0.523437500000000
5.039062e-01	0.519531250000000
5.039062e-01	0.523437500000000
5.078125e-01	0.515625000000000
5.097656e-01	0.513671875000000
5.097656e-01	0.515625000000000
5.156250e-01	0.507812500000000
5.195312e-01	0.503906250000000
5.195312e-01	0.507812500000000
5.117188e-01	0.511718750000000
5.136719e-01	0.509765625000000
5.136719e-01	0.511718750000000
5.097656e-01	0.511718750000000
6.406250e-01	0.664062500000000
6.445312e-01	0.660156250000000
6.445312e-01	0.664062500000000
6.484375e-01	0.656250000000000
6.503906e-01	0.654296875000000
6.503906e-01	0.656250000000000
6.562500e-01	0.648437500000000
6.601562e-01	0.644531250000000
6.601562e-01	0.648437500000000
6.523438e-01	0.652343750000000
6.542969e-01	0.650390625000000
6.542969e-01	0.652343750000000
6.503906e-01	0.652343750000000
4.921875e-01	0.500000000000000
4.941406e-01	0.498046875000000
4.941406e-01	0.500000000000000
4.960938e-01	0.496093750000000
4.980469e-01	0.494140625000000
4.980469e-01	0.496093750000000
4.941406e-01	0.496093750000000
5.000000e-01	0.496093750000000
5.019531e-01	0.494140625000000
5.019531e-01	0.496093750000000
5.039062e-01	0.500000000000000
5.058594e-01	0.498046875000000
5.058594e-01	0.500000000000000
5.019531e-01	0.498046875000000
4.980469e-01	0.500000000000000
6.562500e-01	0.656250000000000
6.582031e-01	0.654296875000000
6.582031e-01	0.656250000000000
6.523438e-01	0.660156250000000
6.542969e-01	0.658203125000000
6.542969e-01	0.660156250000000
6.542969e-01	0.656250000000000
5.039062e-01	0.492187500000000
5.058594e-01	0.490234375000000
5.058594e-01	0.492187500000000
5.078125e-01	0.496093750000000
5.097656e-01	0.494140625000000
5.097656e-01	0.496093750000000
5.058594e-01	0.494140625000000
5.136719e-01	0.515625000000000
6.367188e-01	0.644531250000000
6.386719e-01	0.642578125000000
6.386719e-01	0.644531250000000
6.406250e-01	0.640625000000000
6.425781e-01	0.638671875000000
6.425781e-01	0.640625000000000
6.386719e-01	0.640625000000000
5.742188e-01	0.582031250000000
5.761719e-01	0.580078125000000
5.761719e-01	0.582031250000000
5.781250e-01	0.578125000000000
5.800781e-01	0.576171875000000
5.800781e-01	0.578125000000000
5.761719e-01	0.578125000000000
6.054688e-01	0.613281250000000
6.074219e-01	0.611328125000000
6.074219e-01	0.613281250000000
6.093750e-01	0.609375000000000
6.113281e-01	0.607421875000000
6.113281e-01	0.609375000000000
6.074219e-01	0.609375000000000
6.250000e-01	0.625000000000000
6.269531e-01	0.623046875000000
6.269531e-01	0.625000000000000
6.210938e-01	0.628906250000000
6.230469e-01	0.626953125000000
6.230469e-01	0.628906250000000
6.230469e-01	0.625000000000000
5.937500e-01	0.593750000000000
5.957031e-01	0.591796875000000
5.957031e-01	0.593750000000000
5.898438e-01	0.597656250000000
5.917969e-01	0.595703125000000
5.917969e-01	0.597656250000000
5.917969e-01	0.593750000000000
6.484375e-01	0.648437500000000
6.503906e-01	0.646484375000000
6.503906e-01	0.648437500000000
6.445312e-01	0.652343750000000
6.464844e-01	0.650390625000000
6.464844e-01	0.652343750000000
6.464844e-01	0.648437500000000
5.234375e-01	0.523437500000000
5.253906e-01	0.521484375000000
5.253906e-01	0.523437500000000
5.195312e-01	0.527343750000000
5.214844e-01	0.525390625000000
5.214844e-01	0.527343750000000
5.214844e-01	0.523437500000000
5.859375e-01	0.585937500000000
5.878906e-01	0.583984375000000
5.878906e-01	0.585937500000000
5.820312e-01	0.589843750000000
5.839844e-01	0.587890625000000
5.839844e-01	0.589843750000000
5.839844e-01	0.585937500000000
6.171875e-01	0.617187500000000
6.191406e-01	0.615234375000000
6.191406e-01	0.617187500000000
6.132812e-01	0.621093750000000
6.152344e-01	0.619140625000000
6.152344e-01	0.621093750000000
6.152344e-01	0.617187500000000
6.015625e-01	0.601562500000000
6.035156e-01	0.599609375000000
6.035156e-01	0.601562500000000
5.976562e-01	0.605468750000000
5.996094e-01	0.603515625000000
5.996094e-01	0.605468750000000
5.996094e-01	0.601562500000000
5.703125e-01	0.570312500000000
5.722656e-01	0.568359375000000
5.722656e-01	0.570312500000000
5.664062e-01	0.574218750000000
5.683594e-01	0.572265625000000
5.683594e-01	0.574218750000000
5.683594e-01	0.570312500000000
6.328125e-01	0.632812500000000
6.347656e-01	0.630859375000000
6.347656e-01	0.632812500000000
6.289062e-01	0.636718750000000
6.308594e-01	0.634765625000000
6.308594e-01	0.636718750000000
6.308594e-01	0.632812500000000
5.078125e-01	0.507812500000000
5.097656e-01	0.505859375000000
5.097656e-01	0.507812500000000
5.039062e-01	0.511718750000000
5.058594e-01	0.509765625000000
5.058594e-01	0.511718750000000
5.058594e-01	0.507812500000000
5.097656e-01	0.490234375000000
4.980469e-01	0.501953125000000
4.921875e-01	0.492187500000000
4.941406e-01	0.490234375000000
4.941406e-01	0.492187500000000
4.882812e-01	0.496093750000000
4.902344e-01	0.494140625000000
4.902344e-01	0.496093750000000
4.902344e-01	0.492187500000000
5.000000e-01	0.500000000000000
5.039062e-01	0.496093750000000
5.078125e-01	0.492187500000000
4.960938e-01	0.507812500000000
4.980469e-01	0.505859375000000
4.980469e-01	0.507812500000000
4.921875e-01	0.503906250000000
4.941406e-01	0.501953125000000
4.941406e-01	0.503906250000000
4.960938e-01	0.503906250000000
5.000000e-01	0.507812500000000
5.019531e-01	0.505859375000000
5.019531e-01	0.507812500000000
5.039062e-01	0.503906250000000
5.058594e-01	0.501953125000000
5.058594e-01	0.503906250000000
5.019531e-01	0.503906250000000
4.726562e-01	0.474609375000000
6.601562e-01	0.662109375000000
4.882812e-01	0.490234375000000
4.570312e-01	0.458984375000000
4.648438e-01	0.466796875000000
4.804688e-01	0.482421875000000
5.039062e-01	0.505859375000000
6.289062e-01	0.630859375000000
5.664062e-01	0.568359375000000
5.976562e-01	0.599609375000000
6.132812e-01	0.615234375000000
5.820312e-01	0.583984375000000
6.445312e-01	0.646484375000000
5.898438e-01	0.591796875000000
6.210938e-01	0.623046875000000
6.054688e-01	0.607421875000000
5.742188e-01	0.576171875000000
6.367188e-01	0.638671875000000
5.117188e-01	0.513671875000000
6.523438e-01	0.654296875000000
4.960938e-01	0.498046875000000
4.765625e-01	0.478515625000000
4.921875e-01	0.494140625000000
4.609375e-01	0.462890625000000
6.484375e-01	0.650390625000000
5.078125e-01	0.509765625000000
6.328125e-01	0.634765625000000
5.703125e-01	0.572265625000000
6.015625e-01	0.603515625000000
6.171875e-01	0.619140625000000
5.859375e-01	0.587890625000000
5.234375e-01	0.525390625000000
6.406250e-01	0.642578125000000
4.531250e-01	0.455078125000000
4.843750e-01	0.486328125000000
5.781250e-01	0.580078125000000
6.093750e-01	0.611328125000000
6.562500e-01	0.658203125000000
5.937500e-01	0.595703125000000
4.687500e-01	0.470703125000000
5.625000e-01	0.564453125000000
6.250000e-01	0.626953125000000
4.716797e-01	0.471679687500000
4.716797e-01	0.472656250000000
6.591797e-01	0.659179687500000
6.591797e-01	0.660156250000000
4.873047e-01	0.487304687500000
4.873047e-01	0.488281250000000
4.560547e-01	0.456054687500000
4.560547e-01	0.457031250000000
4.638672e-01	0.463867187500000
4.638672e-01	0.464843750000000
4.794922e-01	0.479492187500000
4.794922e-01	0.480468750000000
5.419922e-01	0.458007812500000
5.419922e-01	0.458984375000000
5.263672e-01	0.473632812500000
5.263672e-01	0.474609375000000
5.341797e-01	0.465820312500000
5.341797e-01	0.466796875000000
5.185547e-01	0.481445312500000
5.185547e-01	0.482421875000000
4.521484e-01	0.452148437500000
4.521484e-01	0.453125000000000
4.833984e-01	0.483398437500000
4.833984e-01	0.484375000000000
5.458984e-01	0.454101562500000
5.458984e-01	0.455078125000000
5.146484e-01	0.485351562500000
5.146484e-01	0.486328125000000
5.302734e-01	0.469726562500000
5.302734e-01	0.470703125000000
4.677734e-01	0.467773437500000
4.677734e-01	0.468750000000000
5.380859e-01	0.461914062500000
5.380859e-01	0.462890625000000
5.224609e-01	0.477539062500000
5.224609e-01	0.478515625000000
4.599609e-01	0.459960937500000
4.599609e-01	0.460937500000000
6.630859e-01	0.663085937500000
6.630859e-01	0.664062500000000
4.755859e-01	0.475585937500000
4.755859e-01	0.476562500000000
5.400391e-01	0.459960937500000
5.400391e-01	0.460937500000000
5.244141e-01	0.475585937500000
5.244141e-01	0.476562500000000
5.322266e-01	0.467773437500000
5.322266e-01	0.468750000000000
5.478516e-01	0.452148437500000
5.478516e-01	0.453125000000000
5.166016e-01	0.483398437500000
5.166016e-01	0.484375000000000
5.439453e-01	0.456054687500000
5.439453e-01	0.457031250000000
5.126953e-01	0.487304687500000
5.126953e-01	0.488281250000000
5.283203e-01	0.471679687500000
5.283203e-01	0.472656250000000
5.361328e-01	0.463867187500000
5.361328e-01	0.464843750000000
5.205078e-01	0.479492187500000
5.205078e-01	0.480468750000000
6.279297e-01	0.627929687500000
6.279297e-01	0.628906250000000
5.654297e-01	0.565429687500000
5.654297e-01	0.566406250000000
5.341797e-01	0.534179687500000
5.341797e-01	0.535156250000000
5.966797e-01	0.596679687500000
5.966797e-01	0.597656250000000
6.123047e-01	0.612304687500000
6.123047e-01	0.613281250000000
5.810547e-01	0.581054687500000
5.810547e-01	0.582031250000000
5.185547e-01	0.518554687500000
5.185547e-01	0.519531250000000
6.435547e-01	0.643554687500000
6.435547e-01	0.644531250000000
5.263672e-01	0.526367187500000
5.263672e-01	0.527343750000000
5.888672e-01	0.588867187500000
5.888672e-01	0.589843750000000
6.201172e-01	0.620117187500000
6.201172e-01	0.621093750000000
6.044922e-01	0.604492187500000
6.044922e-01	0.605468750000000
5.419922e-01	0.541992187500000
5.419922e-01	0.542968750000000
5.732422e-01	0.573242187500000
5.732422e-01	0.574218750000000
6.357422e-01	0.635742187500000
6.357422e-01	0.636718750000000
5.107422e-01	0.510742187500000
5.107422e-01	0.511718750000000
6.513672e-01	0.651367187500000
6.513672e-01	0.652343750000000
4.951172e-01	0.495117187500000
4.951172e-01	0.496093750000000
5.029297e-01	0.497070312500000
5.029297e-01	0.498046875000000
4.990234e-01	0.499023437500000
4.990234e-01	0.500000000000000
6.552734e-01	0.655273437500000
6.552734e-01	0.656250000000000
5.068359e-01	0.493164062500000
5.068359e-01	0.494140625000000
5.146484e-01	0.514648437500000
5.146484e-01	0.515625000000000
6.396484e-01	0.639648437500000
6.396484e-01	0.640625000000000
5.771484e-01	0.577148437500000
5.771484e-01	0.578125000000000
6.083984e-01	0.608398437500000
6.083984e-01	0.609375000000000
6.240234e-01	0.624023437500000
6.240234e-01	0.625000000000000
5.927734e-01	0.592773437500000
5.927734e-01	0.593750000000000
6.474609e-01	0.647460937500000
6.474609e-01	0.648437500000000
5.224609e-01	0.522460937500000
5.224609e-01	0.523437500000000
5.849609e-01	0.584960937500000
5.849609e-01	0.585937500000000
6.162109e-01	0.616210937500000
6.162109e-01	0.617187500000000
6.005859e-01	0.600585937500000
6.005859e-01	0.601562500000000
5.693359e-01	0.569335937500000
5.693359e-01	0.570312500000000
6.318359e-01	0.631835937500000
6.318359e-01	0.632812500000000
5.068359e-01	0.506835937500000
5.068359e-01	0.507812500000000
5.107422e-01	0.489257812500000
5.107422e-01	0.490234375000000
4.990234e-01	0.500976562500000
4.990234e-01	0.501953125000000
4.912109e-01	0.491210937500000
4.912109e-01	0.492187500000000
5.009766e-01	0.499023437500000
5.009766e-01	0.500000000000000
5.048828e-01	0.495117187500000
5.048828e-01	0.496093750000000
5.087891e-01	0.491210937500000
5.087891e-01	0.492187500000000
4.970703e-01	0.502929687500000
4.970703e-01	0.503906250000000
5.029297e-01	0.502929687500000
5.029297e-01	0.503906250000000
4.736328e-01	0.473632812500000
4.736328e-01	0.474609375000000
6.611328e-01	0.661132812500000
6.611328e-01	0.662109375000000
4.892578e-01	0.489257812500000
4.892578e-01	0.490234375000000
4.580078e-01	0.458007812500000
4.580078e-01	0.458984375000000
4.658203e-01	0.465820312500000
4.658203e-01	0.466796875000000
4.814453e-01	0.481445312500000
4.814453e-01	0.482421875000000
5.048828e-01	0.504882812500000
5.048828e-01	0.505859375000000
6.298828e-01	0.629882812500000
6.298828e-01	0.630859375000000
5.673828e-01	0.567382812500000
5.673828e-01	0.568359375000000
5.986328e-01	0.598632812500000
5.986328e-01	0.599609375000000
6.142578e-01	0.614257812500000
6.142578e-01	0.615234375000000
5.830078e-01	0.583007812500000
5.830078e-01	0.583984375000000
6.455078e-01	0.645507812500000
6.455078e-01	0.646484375000000
5.908203e-01	0.590820312500000
5.908203e-01	0.591796875000000
6.220703e-01	0.622070312500000
6.220703e-01	0.623046875000000
6.064453e-01	0.606445312500000
6.064453e-01	0.607421875000000
5.751953e-01	0.575195312500000
5.751953e-01	0.576171875000000
6.376953e-01	0.637695312500000
6.376953e-01	0.638671875000000
5.126953e-01	0.512695312500000
5.126953e-01	0.513671875000000
6.533203e-01	0.653320312500000
6.533203e-01	0.654296875000000
4.970703e-01	0.497070312500000
4.970703e-01	0.498046875000000
4.775391e-01	0.477539062500000
4.775391e-01	0.478515625000000
4.931641e-01	0.493164062500000
4.931641e-01	0.494140625000000
4.619141e-01	0.461914062500000
4.619141e-01	0.462890625000000
6.494141e-01	0.649414062500000
6.494141e-01	0.650390625000000
5.087891e-01	0.508789062500000
5.087891e-01	0.509765625000000
6.337891e-01	0.633789062500000
6.337891e-01	0.634765625000000
5.712891e-01	0.571289062500000
5.712891e-01	0.572265625000000
6.025391e-01	0.602539062500000
6.025391e-01	0.603515625000000
6.181641e-01	0.618164062500000
6.181641e-01	0.619140625000000
5.869141e-01	0.586914062500000
5.869141e-01	0.587890625000000
5.244141e-01	0.524414062500000
5.244141e-01	0.525390625000000
6.416016e-01	0.641601562500000
6.416016e-01	0.642578125000000
4.541016e-01	0.454101562500000
4.541016e-01	0.455078125000000
4.853516e-01	0.485351562500000
4.853516e-01	0.486328125000000
5.791016e-01	0.579101562500000
5.791016e-01	0.580078125000000
6.103516e-01	0.610351562500000
6.103516e-01	0.611328125000000
6.572266e-01	0.657226562500000
6.572266e-01	0.658203125000000
5.947266e-01	0.594726562500000
5.947266e-01	0.595703125000000
4.697266e-01	0.469726562500000
4.697266e-01	0.470703125000000
5.634766e-01	0.563476562500000
5.634766e-01	0.564453125000000
6.259766e-01	0.625976562500000
6.259766e-01	0.626953125000000


==> data/ExamplePyramideTen_ele_01876.dat <==
1	1877.000000000000000	3753.000000000000000	5629.000000000000000
2	1878.000000000000000	3754.000000000000000	5630.000000000000000
3	1879.000000000000000	3755.000000000000000	5631.000000000000000
4	1880.000000000000000	3756.000000000000000	5632.000000000000000
5	1881.000000000000000	3757.000000000000000	5633.000000000000000
6	1882.000000000000000	3758.000000000000000	5634.000000000000000
7	1883.000000000000000	3759.000000000000000	5635.000000000000000
8	1884.000000000000000	3760.000000000000000	5636.000000000000000
9	1885.000000000000000	3761.000000000000000	5637.000000000000000
10	1886.000000000000000	3762.000000000000000	5638.000000000000000
11	1887.000000000000000	3763.000000000000000	5639.000000000000000
12	1888.000000000000000	3764.000000000000000	5640.000000000000000
13	1889.000000000000000	3765.000000000000000	5641.000000000000000
14	1890.000000000000000	3766.000000000000000	5642.000000000000000
15	1891.000000000000000	3767.000000000000000	5643.000000000000000
16	1892.000000000000000	3768.000000000000000	5644.000000000000000
17	1893.000000000000000	3769.000000000000000	5645.000000000000000
18	1894.000000000000000	3770.000000000000000	5646.000000000000000
19	1895.000000000000000	3771.000000000000000	5647.000000000000000
20	1896.000000000000000	3772.000000000000000	5648.000000000000000
21	1897.000000000000000	3773.000000000000000	5649.000000000000000
22	1898.000000000000000	3774.000000000000000	5650.000000000000000
23	1899.000000000000000	3775.000000000000000	5651.000000000000000
24	1900.000000000000000	3776.000000000000000	5652.000000000000000
25	1901.000000000000000	3777.000000000000000	5653.000000000000000
26	1902.000000000000000	3778.000000000000000	5654.000000000000000
27	1903.000000000000000	3779.000000000000000	5655.000000000000000
28	1904.000000000000000	3780.000000000000000	5656.000000000000000
29	1905.000000000000000	3781.000000000000000	5657.000000000000000
30	1906.000000000000000	3782.000000000000000	5658.000000000000000
31	1907.000000000000000	3783.000000000000000	5659.000000000000000
32	1908.000000000000000	3784.000000000000000	5660.000000000000000
33	1909.000000000000000	3785.000000000000000	5661.000000000000000
34	1910.000000000000000	3786.000000000000000	5662.000000000000000
35	1911.000000000000000	3787.000000000000000	5663.000000000000000
36	1912.000000000000000	3788.000000000000000	5664.000000000000000
37	1913.000000000000000	3789.000000000000000	5665.000000000000000
38	1914.000000000000000	3790.000000000000000	5666.000000000000000
39	1915.000000000000000	3791.000000000000000	5667.000000000000000
40	1916.000000000000000	3792.000000000000000	5668.000000000000000
41	1917.000000000000000	3793.000000000000000	5669.000000000000000
42	1918.000000000000000	3794.000000000000000	5670.000000000000000
43	1919.000000000000000	3795.000000000000000	5671.000000000000000
44	1920.000000000000000	3796.000000000000000	5672.000000000000000
45	1921.000000000000000	3797.000000000000000	5673.000000000000000
46	1922.000000000000000	3798.000000000000000	5674.000000000000000
47	1923.000000000000000	3799.000000000000000	5675.000000000000000
48	1924.000000000000000	3800.000000000000000	5676.000000000000000
49	1925.000000000000000	3801.000000000000000	5677.000000000000000
50	1926.000000000000000	3802.000000000000000	5678.000000000000000
51	1927.000000000000000	3803.000000000000000	5679.000000000000000
52	1928.000000000000000	3804.000000000000000	5680.000000000000000
53	1929.000000000000000	3805.000000000000000	5681.000000000000000
54	1930.000000000000000	3806.000000000000000	5682.000000000000000
55	1931.000000000000000	3807.000000000000000	5683.000000000000000
56	1932.000000000000000	3808.000000000000000	5684.000000000000000
57	1933.000000000000000	3809.000000000000000	5685.000000000000000
58	1934.000000000000000	3810.000000000000000	5686.000000000000000
59	1935.000000000000000	3811.000000000000000	5687.000000000000000
60	1936.000000000000000	3812.000000000000000	5688.000000000000000
61	1937.000000000000000	3813.000000000000000	5689.000000000000000
62	1938.000000000000000	3814.000000000000000	5690.000000000000000
63	1939.000000000000000	3815.000000000000000	5691.000000000000000
64	1940.000000000000000	3816.000000000000000	5692.000000000000000
65	1941.000000000000000	3817.000000000000000	5693.000000000000000
66	1942.000000000000000	3818.000000000000000	5694.000000000000000
67	1943.000000000000000	3819.000000000000000	5695.000000000000000
68	1944.000000000000000	3820.000000000000000	5696.000000000000000
69	1945.000000000000000	3821.000000000000000	5697.000000000000000
70	1946.000000000000000	3822.000000000000000	5698.000000000000000
71	1947.000000000000000	3823.000000000000000	5699.000000000000000
72	1948.000000000000000	3824.000000000000000	5700.000000000000000
73	1949.000000000000000	3825.000000000000000	5701.000000000000000
74	1950.000000000000000	3826.000000000000000	5702.000000000000000
75	1951.000000000000000	3827.000000000000000	5703.000000000000000
76	1952.000000000000000	3828.000000000000000	5704.000000000000000
77	1953.000000000000000	3829.000000000000000	5705.000000000000000
78	1954.000000000000000	3830.000000000000000	5706.000000000000000
79	1955.000000000000000	3831.000000000000000	5707.000000000000000
80	1956.000000000000000	3832.000000000000000	5708.000000000000000
81	1957.000000000000000	3833.000000000000000	5709.000000000000000
82	1958.000000000000000	3834.000000000000000	5710.000000000000000
83	1959.000000000000000	3835.000000000000000	5711.000000000000000
84	1960.000000000000000	3836.000000000000000	5712.000000000000000
85	1961.000000000000000	3837.000000000000000	5713.000000000000000
86	1962.000000000000000	3838.000000000000000	5714.000000000000000
87	1963.000000000000000	3839.000000000000000	5715.000000000000000
88	1964.000000000000000	3840.000000000000000	5716.000000000000000
89	1965.000000000000000	3841.000000000000000	5717.000000000000000
90	1966.000000000000000	3842.000000000000000	5718.000000000000000
91	1967.000000000000000	3843.000000000000000	5719.000000000000000
92	1968.000000000000000	3844.000000000000000	5720.000000000000000
93	1969.000000000000000	3845.000000000000000	5721.000000000000000
94	1970.000000000000000	3846.000000000000000	5722.000000000000000
95	1971.000000000000000	3847.000000000000000	5723.000000000000000
96	1972.000000000000000	3848.000000000000000	5724.000000000000000
97	1973.000000000000000	3849.000000000000000	5725.000000000000000
98	1974.000000000000000	3850.000000000000000	5726.000000000000000
99	1975.000000000000000	3851.000000000000000	5727.000000000000000
100	1976.000000000000000	3852.000000000000000	5728.000000000000000
101	1977.000000000000000	3853.000000000000000	5729.000000000000000
102	1978.000000000000000	3854.000000000000000	5730.000000000000000
103	1979.000000000000000	3855.000000000000000	5731.000000000000000
104	1980.000000000000000	3856.000000000000000	5732.000000000000000
105	1981.000000000000000	3857.000000000000000	5733.000000000000000
106	1982.000000000000000	3858.000000000000000	5734.000000000000000
107	1983.000000000000000	3859.000000000000000	5735.000000000000000
108	1984.000000000000000	3860.000000000000000	5736.000000000000000
109	1985.000000000000000	3861.000000000000000	5737.000000000000000
110	1986.000000000000000	3862.000000000000000	5738.000000000000000
111	1987.000000000000000	3863.000000000000000	5739.000000000000000
112	1988.000000000000000	3864.000000000000000	5740.000000000000000
113	1989.000000000000000	3865.000000000000000	5741.000000000000000
114	1990.000000000000000	3866.000000000000000	5742.000000000000000
115	1991.000000000000000	3867.000000000000000	5743.000000000000000
116	1992.000000000000000	3868.000000000000000	5744.000000000000000
117	1993.000000000000000	3869.000000000000000	5745.000000000000000
118	1994.000000000000000	3870.000000000000000	5746.000000000000000
119	1995.000000000000000	3871.000000000000000	5747.000000000000000
120	1996.000000000000000	3872.000000000000000	5748.000000000000000
121	1997.000000000000000	3873.000000000000000	5749.000000000000000
122	1998.000000000000000	3874.000000000000000	5750.000000000000000
123	1999.000000000000000	3875.000000000000000	5751.000000000000000
124	2000.000000000000000	3876.000000000000000	5752.000000000000000
125	2001.000000000000000	3877.000000000000000	5753.000000000000000
126	2002.000000000000000	3878.000000000000000	5754.000000000000000
127	2003.000000000000000	3879.000000000000000	5755.000000000000000
128	2004.000000000000000	3880.000000000000000	5756.000000000000000
129	2005.000000000000000	3881.000000000000000	5757.000000000000000
130	2006.000000000000000	3882.000000000000000	5758.000000000000000
131	2007.000000000000000	3883.000000000000000	5759.000000000000000
132	2008.000000000000000	3884.000000000000000	5760.000000000000000
133	2009.000000000000000	3885.000000000000000	5761.000000000000000
134	2010.000000000000000	3886.000000000000000	5762.000000000000000
135	2011.000000000000000	3887.000000000000000	5763.000000000000000
136	2012.000000000000000	3888.000000000000000	5764.000000000000000
137	2013.000000000000000	3889.000000000000000	5765.000000000000000
138	2014.000000000000000	3890.000000000000000	5766.000000000000000
139	2015.000000000000000	3891.000000000000000	5767.000000000000000
140	2016.000000000000000	3892.000000000000000	5768.000000000000000
141	2017.000000000000000	3893.000000000000000	5769.000000000000000
142	2018.000000000000000	3894.000000000000000	5770.000000000000000
143	2019.000000000000000	3895.000000000000000	5771.000000000000000
144	2020.000000000000000	3896.000000000000000	5772.000000000000000
145	2021.000000000000000	3897.000000000000000	5773.000000000000000
146	2022.000000000000000	3898.000000000000000	5774.000000000000000
147	2023.000000000000000	3899.000000000000000	5775.000000000000000
148	2024.000000000000000	3900.000000000000000	5776.000000000000000
149	2025.000000000000000	3901.000000000000000	5777.000000000000000
150	2026.000000000000000	3902.000000000000000	5778.000000000000000
151	2027.000000000000000	3903.000000000000000	5779.000000000000000
152	2028.000000000000000	3904.000000000000000	5780.000000000000000
153	2029.000000000000000	3905.000000000000000	5781.000000000000000
154	2030.000000000000000	3906.000000000000000	5782.000000000000000
155	2031.000000000000000	3907.000000000000000	5783.000000000000000
156	2032.000000000000000	3908.000000000000000	5784.000000000000000
157	2033.000000000000000	3909.000000000000000	5785.000000000000000
158	2034.000000000000000	3910.000000000000000	5786.000000000000000
159	2035.000000000000000	3911.000000000000000	5787.000000000000000
160	2036.000000000000000	3912.000000000000000	5788.000000000000000
161	2037.000000000000000	3913.000000000000000	5789.000000000000000
162	2038.000000000000000	3914.000000000000000	5790.000000000000000
163	2039.000000000000000	3915.000000000000000	5791.000000000000000
164	2040.000000000000000	3916.000000000000000	5792.000000000000000
165	2041.000000000000000	3917.000000000000000	5793.000000000000000
166	2042.000000000000000	3918.000000000000000	5794.000000000000000
167	2043.000000000000000	3919.000000000000000	5795.000000000000000
168	2044.000000000000000	3920.000000000000000	5796.000000000000000
169	2045.000000000000000	3921.000000000000000	5797.000000000000000
170	2046.000000000000000	3922.000000000000000	5798.000000000000000
171	2047.000000000000000	3923.000000000000000	5799.000000000000000
172	2048.000000000000000	3924.000000000000000	5800.000000000000000
173	2049.000000000000000	3925.000000000000000	5801.000000000000000
174	2050.000000000000000	3926.000000000000000	5802.000000000000000
175	2051.000000000000000	3927.000000000000000	5803.000000000000000
176	2052.000000000000000	3928.000000000000000	5804.000000000000000
177	2053.000000000000000	3929.000000000000000	5805.000000000000000
178	2054.000000000000000	3930.000000000000000	5806.000000000000000
179	2055.000000000000000	3931.000000000000000	5807.000000000000000
180	2056.000000000000000	3932.000000000000000	5808.000000000000000
181	2057.000000000000000	3933.000000000000000	5809.000000000000000
182	2058.000000000000000	3934.000000000000000	5810.000000000000000
183	2059.000000000000000	3935.000000000000000	5811.000000000000000
184	2060.000000000000000	3936.000000000000000	5812.000000000000000
185	2061.000000000000000	3937.000000000000000	5813.000000000000000
186	2062.000000000000000	3938.000000000000000	5814.000000000000000
187	2063.000000000000000	3939.000000000000000	5815.000000000000000
188	2064.000000000000000	3940.000000000000000	5816.000000000000000
189	2065.000000000000000	3941.000000000000000	5817.000000000000000
190	2066.000000000000000	3942.000000000000000	5818.000000000000000
191	2067.000000000000000	3943.000000000000000	5819.000000000000000
192	2068.000000000000000	3944.000000000000000	5820.000000000000000
193	2069.000000000000000	3945.000000000000000	5821.000000000000000
194	2070.000000000000000	3946.000000000000000	5822.000000000000000
195	2071.000000000000000	3947.000000000000000	5823.000000000000000
196	2072.000000000000000	3948.000000000000000	5824.000000000000000
197	2073.000000000000000	3949.000000000000000	5825.000000000000000
198	2074.000000000000000	3950.000000000000000	5826.000000000000000
199	2075.000000000000000	3951.000000000000000	5827.000000000000000
200	2076.000000000000000	3952.000000000000000	5828.000000000000000
201	2077.000000000000000	3953.000000000000000	5829.000000000000000
202	2078.000000000000000	3954.000000000000000	5830.000000000000000
203	2079.000000000000000	3955.000000000000000	5831.000000000000000
204	2080.000000000000000	3956.000000000000000	5832.000000000000000
205	2081.000000000000000	3957.000000000000000	5833.000000000000000
206	2082.000000000000000	3958.000000000000000	5834.000000000000000
207	2083.000000000000000	3959.000000000000000	5835.000000000000000
208	2084.000000000000000	3960.000000000000000	5836.000000000000000
209	2085.000000000000000	3961.000000000000000	5837.000000000000000
210	2086.000000000000000	3962.000000000000000	5838.000000000000000
211	2087.000000000000000	3963.000000000000000	5839.000000000000000
212	2088.000000000000000	3964.000000000000000	5840.000000000000000
213	2089.000000000000000	3965.000000000000000	5841.000000000000000
214	2090.000000000000000	3966.000000000000000	5842.000000000000000
215	2091.000000000000000	3967.000000000000000	5843.000000000000000
216	2092.000000000000000	3968.000000000000000	5844.000000000000000
217	2093.000000000000000	3969.000000000000000	5845.000000000000000
218	2094.000000000000000	3970.000000000000000	5846.000000000000000
219	2095.000000000000000	3971.000000000000000	5847.000000000000000
220	2096.000000000000000	3972.000000000000000	5848.000000000000000
221	2097.000000000000000	3973.000000000000000	5849.000000000000000
222	2098.000000000000000	3974.000000000000000	5850.000000000000000
223	2099.000000000000000	3975.000000000000000	5851.000000000000000
224	2100.000000000000000	3976.000000000000000	5852.000000000000000
225	2101.000000000000000	3977.000000000000000	5853.000000000000000
226	2102.000000000000000	3978.000000000000000	5854.000000000000000
227	2103.000000000000000	3979.000000000000000	5855.000000000000000
228	2104.000000000000000	3980.000000000000000	5856.000000000000000
229	2105.000000000000000	3981.000000000000000	5857.000000000000000
230	2106.000000000000000	3982.000000000000000	5858.000000000000000
231	2107.000000000000000	3983.000000000000000	5859.000000000000000
232	2108.000000000000000	3984.000000000000000	5860.000000000000000
233	2109.000000000000000	3985.000000000000000	5861.000000000000000
234	2110.000000000000000	3986.000000000000000	5862.000000000000000
235	2111.000000000000000	3987.000000000000000	5863.000000000000000
236	2112.000000000000000	3988.000000000000000	5864.000000000000000
237	2113.000000000000000	3989.000000000000000	5865.000000000000000
238	2114.000000000000000	3990.000000000000000	5866.000000000000000
239	2115.000000000000000	3991.000000000000000	5867.000000000000000
240	2116.000000000000000	3992.000000000000000	5868.000000000000000
241	2117.000000000000000	3993.000000000000000	5869.000000000000000
242	2118.000000000000000	3994.000000000000000	5870.000000000000000
243	2119.000000000000000	3995.000000000000000	5871.000000000000000
244	2120.000000000000000	3996.000000000000000	5872.000000000000000
245	2121.000000000000000	3997.000000000000000	5873.000000000000000
246	2122.000000000000000	3998.000000000000000	5874.000000000000000
247	2123.000000000000000	3999.000000000000000	5875.000000000000000
248	2124.000000000000000	4000.000000000000000	5876.000000000000000
249	2125.000000000000000	4001.000000000000000	5877.000000000000000
250	2126.000000000000000	4002.000000000000000	5878.000000000000000
251	2127.000000000000000	4003.000000000000000	5879.000000000000000
252	2128.000000000000000	4004.000000000000000	5880.000000000000000
253	2129.000000000000000	4005.000000000000000	5881.000000000000000
254	2130.000000000000000	4006.000000000000000	5882.000000000000000
255	2131.000000000000000	4007.000000000000000	5883.000000000000000
256	2132.000000000000000	4008.000000000000000	5884.000000000000000
257	2133.000000000000000	4009.000000000000000	5885.000000000000000
258	2134.000000000000000	4010.000000000000000	5886.000000000000000
259	2135.000000000000000	4011.000000000000000	5887.000000000000000
260	2136.000000000000000	4012.000000000000000	5888.000000000000000
261	2137.000000000000000	4013.000000000000000	5889.000000000000000
262	2138.000000000000000	4014.000000000000000	5890.000000000000000
263	2139.000000000000000	4015.000000000000000	5891.000000000000000
264	2140.000000000000000	4016.000000000000000	5892.000000000000000
265	2141.000000000000000	4017.000000000000000	5893.000000000000000
266	2142.000000000000000	4018.000000000000000	5894.000000000000000
267	2143.000000000000000	4019.000000000000000	5895.000000000000000
268	2144.000000000000000	4020.000000000000000	5896.000000000000000
269	2145.000000000000000	4021.000000000000000	5897.000000000000000
270	2146.000000000000000	4022.000000000000000	5898.000000000000000
271	2147.000000000000000	4023.000000000000000	5899.000000000000000
272	2148.000000000000000	4024.000000000000000	5900.000000000000000
273	2149.000000000000000	4025.000000000000000	5901.000000000000000
274	2150.000000000000000	4026.000000000000000	5902.000000000000000
275	2151.000000000000000	4027.000000000000000	5903.000000000000000
276	2152.000000000000000	4028.000000000000000	5904.000000000000000
277	2153.000000000000000	4029.000000000000000	5905.000000000000000
278	2154.000000000000000	4030.000000000000000	5906.000000000000000
279	2155.000000000000000	4031.000000000000000	5907.000000000000000
280	2156.000000000000000	4032.000000000000000	5908.000000000000000
281	2157.000000000000000	4033.000000000000000	5909.000000000000000
282	2158.000000000000000	4034.000000000000000	5910.000000000000000
283	2159.000000000000000	4035.000000000000000	5911.000000000000000
284	2160.000000000000000	4036.000000000000000	5912.000000000000000
285	2161.000000000000000	4037.000000000000000	5913.000000000000000
286	2162.000000000000000	4038.000000000000000	5914.000000000000000
287	2163.000000000000000	4039.000000000000000	5915.000000000000000
288	2164.000000000000000	4040.000000000000000	5916.000000000000000
289	2165.000000000000000	4041.000000000000000	5917.000000000000000
290	2166.000000000000000	4042.000000000000000	5918.000000000000000
291	2167.000000000000000	4043.000000000000000	5919.000000000000000
292	2168.000000000000000	4044.000000000000000	5920.000000000000000
293	2169.000000000000000	4045.000000000000000	5921.000000000000000
294	2170.000000000000000	4046.000000000000000	5922.000000000000000
295	2171.000000000000000	4047.000000000000000	5923.000000000000000
296	2172.000000000000000	4048.000000000000000	5924.000000000000000
297	2173.000000000000000	4049.000000000000000	5925.000000000000000
298	2174.000000000000000	4050.000000000000000	5926.000000000000000
299	2175.000000000000000	4051.000000000000000	5927.000000000000000
300	2176.000000000000000	4052.000000000000000	5928.000000000000000
301	2177.000000000000000	4053.000000000000000	5929.000000000000000
302	2178.000000000000000	4054.000000000000000	5930.000000000000000
303	2179.000000000000000	4055.000000000000000	5931.000000000000000
304	2180.000000000000000	4056.000000000000000	5932.000000000000000
305	2181.000000000000000	4057.000000000000000	5933.000000000000000
306	2182.000000000000000	4058.000000000000000	5934.000000000000000
307	2183.000000000000000	4059.000000000000000	5935.000000000000000
308	2184.000000000000000	4060.000000000000000	5936.000000000000000
309	2185.000000000000000	4061.000000000000000	5937.000000000000000
310	2186.000000000000000	4062.000000000000000	5938.000000000000000
311	2187.000000000000000	4063.000000000000000	5939.000000000000000
312	2188.000000000000000	4064.000000000000000	5940.000000000000000
313	2189.000000000000000	4065.000000000000000	5941.000000000000000
314	2190.000000000000000	4066.000000000000000	5942.000000000000000
315	2191.000000000000000	4067.000000000000000	5943.000000000000000
316	2192.000000000000000	4068.000000000000000	5944.000000000000000
317	2193.000000000000000	4069.000000000000000	5945.000000000000000
318	2194.000000000000000	4070.000000000000000	5946.000000000000000
319	2195.000000000000000	4071.000000000000000	5947.000000000000000
320	2196.000000000000000	4072.000000000000000	5948.000000000000000
321	2197.000000000000000	4073.000000000000000	5949.000000000000000
322	2198.000000000000000	4074.000000000000000	5950.000000000000000
323	2199.000000000000000	4075.000000000000000	5951.000000000000000
324	2200.000000000000000	4076.000000000000000	5952.000000000000000
325	2201.000000000000000	4077.000000000000000	5953.000000000000000
326	2202.000000000000000	4078.000000000000000	5954.000000000000000
327	2203.000000000000000	4079.000000000000000	5955.000000000000000
328	2204.000000000000000	4080.000000000000000	5956.000000000000000
329	2205.000000000000000	4081.000000000000000	5957.000000000000000
330	2206.000000000000000	4082.000000000000000	5958.000000000000000
331	2207.000000000000000	4083.000000000000000	5959.000000000000000
332	2208.000000000000000	4084.000000000000000	5960.000000000000000
333	2209.000000000000000	4085.000000000000000	5961.000000000000000
334	2210.000000000000000	4086.000000000000000	5962.000000000000000
335	2211.000000000000000	4087.000000000000000	5963.000000000000000
336	2212.000000000000000	4088.000000000000000	5964.000000000000000
337	2213.000000000000000	4089.000000000000000	5965.000000000000000
338	2214.000000000000000	4090.000000000000000	5966.000000000000000
339	2215.000000000000000	4091.000000000000000	5967.000000000000000
340	2216.000000000000000	4092.000000000000000	5968.000000000000000
341	2217.000000000000000	4093.000000000000000	5969.000000000000000
342	2218.000000000000000	4094.000000000000000	5970.000000000000000
343	2219.000000000000000	4095.000000000000000	5971.000000000000000
344	2220.000000000000000	4096.000000000000000	5972.000000000000000
345	2221.000000000000000	4097.000000000000000	5973.000000000000000
346	2222.000000000000000	4098.000000000000000	5974.000000000000000
347	2223.000000000000000	4099.000000000000000	5975.000000000000000
348	2224.000000000000000	4100.000000000000000	5976.000000000000000
349	2225.000000000000000	4101.000000000000000	5977.000000000000000
350	2226.000000000000000	4102.000000000000000	5978.000000000000000
351	2227.000000000000000	4103.000000000000000	5979.000000000000000
352	2228.000000000000000	4104.000000000000000	5980.000000000000000
353	2229.000000000000000	4105.000000000000000	5981.000000000000000
354	2230.000000000000000	4106.000000000000000	5982.000000000000000
355	2231.000000000000000	4107.000000000000000	5983.000000000000000
356	2232.000000000000000	4108.000000000000000	5984.000000000000000
357	2233.000000000000000	4109.000000000000000	5985.000000000000000
358	2234.000000000000000	4110.000000000000000	5986.000000000000000
359	2235.000000000000000	4111.000000000000000	5987.000000000000000
360	2236.000000000000000	4112.000000000000000	5988.000000000000000
361	2237.000000000000000	4113.000000000000000	5989.000000000000000
362	2238.000000000000000	4114.000000000000000	5990.000000000000000
363	2239.000000000000000	4115.000000000000000	5991.000000000000000
364	2240.000000000000000	4116.000000000000000	5992.000000000000000
365	2241.000000000000000	4117.000000000000000	5993.000000000000000
366	2242.000000000000000	4118.000000000000000	5994.000000000000000
367	2243.000000000000000	4119.000000000000000	5995.000000000000000
368	2244.000000000000000	4120.000000000000000	5996.000000000000000
369	2245.000000000000000	4121.000000000000000	5997.000000000000000
370	2246.000000000000000	4122.000000000000000	5998.000000000000000
371	2247.000000000000000	4123.000000000000000	5999.000000000000000
372	2248.000000000000000	4124.000000000000000	6000.000000000000000
373	2249.000000000000000	4125.000000000000000	6001.000000000000000
374	2250.000000000000000	4126.000000000000000	6002.000000000000000
375	2251.000000000000000	4127.000000000000000	6003.000000000000000
376	2252.000000000000000	4128.000000000000000	6004.000000000000000
377	2253.000000000000000	4129.000000000000000	6005.000000000000000
378	2254.000000000000000	4130.000000000000000	6006.000000000000000
379	2255.000000000000000	4131.000000000000000	6007.000000000000000
380	2256.000000000000000	4132.000000000000000	6008.000000000000000
381	2257.000000000000000	4133.000000000000000	6009.000000000000000
382	2258.000000000000000	4134.000000000000000	6010.000000000000000
383	2259.000000000000000	4135.000000000000000	6011.000000000000000
384	2260.000000000000000	4136.000000000000000	6012.000000000000000
385	2261.000000000000000	4137.000000000000000	6013.000000000000000
386	2262.000000000000000	4138.000000000000000	6014.000000000000000
387	2263.000000000000000	4139.000000000000000	6015.000000000000000
388	2264.000000000000000	4140.000000000000000	6016.000000000000000
389	2265.000000000000000	4141.000000000000000	6017.000000000000000
390	2266.000000000000000	4142.000000000000000	6018.000000000000000
391	2267.000000000000000	4143.000000000000000	6019.000000000000000
392	2268.000000000000000	4144.000000000000000	6020.000000000000000
393	2269.000000000000000	4145.000000000000000	6021.000000000000000
394	2270.000000000000000	4146.000000000000000	6022.000000000000000
395	2271.000000000000000	4147.000000000000000	6023.000000000000000
396	2272.000000000000000	4148.000000000000000	6024.000000000000000
397	2273.000000000000000	4149.000000000000000	6025.000000000000000
398	2274.000000000000000	4150.000000000000000	6026.000000000000000
399	2275.000000000000000	4151.000000000000000	6027.000000000000000
400	2276.000000000000000	4152.000000000000000	6028.000000000000000
401	2277.000000000000000	4153.000000000000000	6029.000000000000000
402	2278.000000000000000	4154.000000000000000	6030.000000000000000
403	2279.000000000000000	4155.000000000000000	6031.000000000000000
404	2280.000000000000000	4156.000000000000000	6032.000000000000000
405	2281.000000000000000	4157.000000000000000	6033.000000000000000
406	2282.000000000000000	4158.000000000000000	6034.000000000000000
407	2283.000000000000000	4159.000000000000000	6035.000000000000000
408	2284.000000000000000	4160.000000000000000	6036.000000000000000
409	2285.000000000000000	4161.000000000000000	6037.000000000000000
410	2286.000000000000000	4162.000000000000000	6038.000000000000000
411	2287.000000000000000	4163.000000000000000	6039.000000000000000
412	2288.000000000000000	4164.000000000000000	6040.000000000000000
413	2289.000000000000000	4165.000000000000000	6041.000000000000000
414	2290.000000000000000	4166.000000000000000	6042.000000000000000
415	2291.000000000000000	4167.000000000000000	6043.000000000000000
416	2292.000000000000000	4168.000000000000000	6044.000000000000000
417	2293.000000000000000	4169.000000000000000	6045.000000000000000
418	2294.000000000000000	4170.000000000000000	6046.000000000000000
419	2295.000000000000000	4171.000000000000000	6047.000000000000000
420	2296.000000000000000	4172.000000000000000	6048.000000000000000
421	2297.000000000000000	4173.000000000000000	6049.000000000000000
422	2298.000000000000000	4174.000000000000000	6050.000000000000000
423	2299.000000000000000	4175.000000000000000	6051.000000000000000
424	2300.000000000000000	4176.000000000000000	6052.000000000000000
425	2301.000000000000000	4177.000000000000000	6053.000000000000000
426	2302.000000000000000	4178.000000000000000	6054.000000000000000
427	2303.000000000000000	4179.000000000000000	6055.000000000000000
428	2304.000000000000000	4180.000000000000000	6056.000000000000000
429	2305.000000000000000	4181.000000000000000	6057.000000000000000
430	2306.000000000000000	4182.000000000000000	6058.000000000000000
431	2307.000000000000000	4183.000000000000000	6059.000000000000000
432	2308.000000000000000	4184.000000000000000	6060.000000000000000
433	2309.000000000000000	4185.000000000000000	6061.000000000000000
434	2310.000000000000000	4186.000000000000000	6062.000000000000000
435	2311.000000000000000	4187.000000000000000	6063.000000000000000
436	2312.000000000000000	4188.000000000000000	6064.000000000000000
437	2313.000000000000000	4189.000000000000000	6065.000000000000000
438	2314.000000000000000	4190.000000000000000	6066.000000000000000
439	2315.000000000000000	4191.000000000000000	6067.000000000000000
440	2316.000000000000000	4192.000000000000000	6068.000000000000000
441	2317.000000000000000	4193.000000000000000	6069.000000000000000
442	2318.000000000000000	4194.000000000000000	6070.000000000000000
443	2319.000000000000000	4195.000000000000000	6071.000000000000000
444	2320.000000000000000	4196.000000000000000	6072.000000000000000
445	2321.000000000000000	4197.000000000000000	6073.000000000000000
446	2322.000000000000000	4198.000000000000000	6074.000000000000000
447	2323.000000000000000	4199.000000000000000	6075.000000000000000
448	2324.000000000000000	4200.000000000000000	6076.000000000000000
449	2325.000000000000000	4201.000000000000000	6077.000000000000000
450	2326.000000000000000	4202.000000000000000	6078.000000000000000
451	2327.000000000000000	4203.000000000000000	6079.000000000000000
452	2328.000000000000000	4204.000000000000000	6080.000000000000000
453	2329.000000000000000	4205.000000000000000	6081.000000000000000
454	2330.000000000000000	4206.000000000000000	6082.000000000000000
455	2331.000000000000000	4207.000000000000000	6083.000000000000000
456	2332.000000000000000	4208.000000000000000	6084.000000000000000
457	2333.000000000000000	4209.000000000000000	6085.000000000000000
458	2334.000000000000000	4210.000000000000000	6086.000000000000000
459	2335.000000000000000	4211.000000000000000	6087.000000000000000
460	2336.000000000000000	4212.000000000000000	6088.000000000000000
461	2337.000000000000000	4213.000000000000000	6089.000000000000000
462	2338.000000000000000	4214.000000000000000	6090.000000000000000
463	2339.000000000000000	4215.000000000000000	6091.000000000000000
464	2340.000000000000000	4216.000000000000000	6092.000000000000000
465	2341.000000000000000	4217.000000000000000	6093.000000000000000
466	2342.000000000000000	4218.000000000000000	6094.000000000000000
467	2343.000000000000000	4219.000000000000000	6095.000000000000000
468	2344.000000000000000	4220.000000000000000	6096.000000000000000
469	2345.000000000000000	4221.000000000000000	6097.000000000000000
470	2346.000000000000000	4222.000000000000000	6098.000000000000000
471	2347.000000000000000	4223.000000000000000	6099.000000000000000
472	2348.000000000000000	4224.000000000000000	6100.000000000000000
473	2349.000000000000000	4225.000000000000000	6101.000000000000000
474	2350.000000000000000	4226.000000000000000	6102.000000000000000
475	2351.000000000000000	4227.000000000000000	6103.000000000000000
476	2352.000000000000000	4228.000000000000000	6104.000000000000000
477	2353.000000000000000	4229.000000000000000	6105.000000000000000
478	2354.000000000000000	4230.000000000000000	6106.000000000000000
479	2355.000000000000000	4231.000000000000000	6107.000000000000000
480	2356.000000000000000	4232.000000000000000	6108.000000000000000
481	2357.000000000000000	4233.000000000000000	6109.000000000000000
482	2358.000000000000000	4234.000000000000000	6110.000000000000000
483	2359.000000000000000	4235.000000000000000	6111.000000000000000
484	2360.000000000000000	4236.000000000000000	6112.000000000000000
485	2361.000000000000000	4237.000000000000000	6113.000000000000000
486	2362.000000000000000	4238.000000000000000	6114.000000000000000
487	2363.000000000000000	4239.000000000000000	6115.000000000000000
488	2364.000000000000000	4240.000000000000000	6116.000000000000000
489	2365.000000000000000	4241.000000000000000	6117.000000000000000
490	2366.000000000000000	4242.000000000000000	6118.000000000000000
491	2367.000000000000000	4243.000000000000000	6119.000000000000000
492	2368.000000000000000	4244.000000000000000	6120.000000000000000
493	2369.000000000000000	4245.000000000000000	6121.000000000000000
494	2370.000000000000000	4246.000000000000000	6122.000000000000000
495	2371.000000000000000	4247.000000000000000	6123.000000000000000
496	2372.000000000000000	4248.000000000000000	6124.000000000000000
497	2373.000000000000000	4249.000000000000000	6125.000000000000000
498	2374.000000000000000	4250.000000000000000	6126.000000000000000
499	2375.000000000000000	4251.000000000000000	6127.000000000000000
500	2376.000000000000000	4252.000000000000000	6128.000000000000000
501	2377.000000000000000	4253.000000000000000	6129.000000000000000
502	2378.000000000000000	4254.000000000000000	6130.000000000000000
503	2379.000000000000000	4255.000000000000000	6131.000000000000000
504	2380.000000000000000	4256.000000000000000	6132.000000000000000
505	2381.000000000000000	4257.000000000000000	6133.000000000000000
506	2382.000000000000000	4258.000000000000000	6134.000000000000000
507	2383.000000000000000	4259.000000000000000	6135.000000000000000
508	2384.000000000000000	4260.000000000000000	6136.000000000000000
509	2385.000000000000000	4261.000000000000000	6137.000000000000000
510	2386.000000000000000	4262.000000000000000	6138.000000000000000
511	2387.000000000000000	4263.000000000000000	6139.000000000000000
512	2388.000000000000000	4264.000000000000000	6140.000000000000000
513	2389.000000000000000	4265.000000000000000	6141.000000000000000
514	2390.000000000000000	4266.000000000000000	6142.000000000000000
515	2391.000000000000000	4267.000000000000000	6143.000000000000000
516	2392.000000000000000	4268.000000000000000	6144.000000000000000
517	2393.000000000000000	4269.000000000000000	6145.000000000000000
518	2394.000000000000000	4270.000000000000000	6146.000000000000000
519	2395.000000000000000	4271.000000000000000	6147.000000000000000
520	2396.000000000000000	4272.000000000000000	6148.000000000000000
521	2397.000000000000000	4273.000000000000000	6149.000000000000000
522	2398.000000000000000	4274.000000000000000	6150.000000000000000
523	2399.000000000000000	4275.000000000000000	6151.000000000000000
524	2400.000000000000000	4276.000000000000000	6152.000000000000000
525	2401.000000000000000	4277.000000000000000	6153.000000000000000
526	2402.000000000000000	4278.000000000000000	6154.000000000000000
527	2403.000000000000000	4279.000000000000000	6155.000000000000000
528	2404.000000000000000	4280.000000000000000	6156.000000000000000
529	2405.000000000000000	4281.000000000000000	6157.000000000000000
530	2406.000000000000000	4282.000000000000000	6158.000000000000000
531	2407.000000000000000	4283.000000000000000	6159.000000000000000
532	2408.000000000000000	4284.000000000000000	6160.000000000000000
533	2409.000000000000000	4285.000000000000000	6161.000000000000000
534	2410.000000000000000	4286.000000000000000	6162.000000000000000
535	2411.000000000000000	4287.000000000000000	6163.000000000000000
536	2412.000000000000000	4288.000000000000000	6164.000000000000000
537	2413.000000000000000	4289.000000000000000	6165.000000000000000
538	2414.000000000000000	4290.000000000000000	6166.000000000000000
539	2415.000000000000000	4291.000000000000000	6167.000000000000000
540	2416.000000000000000	4292.000000000000000	6168.000000000000000
541	2417.000000000000000	4293.000000000000000	6169.000000000000000
542	2418.000000000000000	4294.000000000000000	6170.000000000000000
543	2419.000000000000000	4295.000000000000000	6171.000000000000000
544	2420.000000000000000	4296.000000000000000	6172.000000000000000
545	2421.000000000000000	4297.000000000000000	6173.000000000000000
546	2422.000000000000000	4298.000000000000000	6174.000000000000000
547	2423.000000000000000	4299.000000000000000	6175.000000000000000
548	2424.000000000000000	4300.000000000000000	6176.000000000000000
549	2425.000000000000000	4301.000000000000000	6177.000000000000000
550	2426.000000000000000	4302.000000000000000	6178.000000000000000
551	2427.000000000000000	4303.000000000000000	6179.000000000000000
552	2428.000000000000000	4304.000000000000000	6180.000000000000000
553	2429.000000000000000	4305.000000000000000	6181.000000000000000
554	2430.000000000000000	4306.000000000000000	6182.000000000000000
555	2431.000000000000000	4307.000000000000000	6183.000000000000000
556	2432.000000000000000	4308.000000000000000	6184.000000000000000
557	2433.000000000000000	4309.000000000000000	6185.000000000000000
558	2434.000000000000000	4310.000000000000000	6186.000000000000000
559	2435.000000000000000	4311.000000000000000	6187.000000000000000
560	2436.000000000000000	4312.000000000000000	6188.000000000000000
561	2437.000000000000000	4313.000000000000000	6189.000000000000000
562	2438.000000000000000	4314.000000000000000	6190.000000000000000
563	2439.000000000000000	4315.000000000000000	6191.000000000000000
564	2440.000000000000000	4316.000000000000000	6192.000000000000000
565	2441.000000000000000	4317.000000000000000	6193.000000000000000
566	2442.000000000000000	4318.000000000000000	6194.000000000000000
567	2443.000000000000000	4319.000000000000000	6195.000000000000000
568	2444.000000000000000	4320.000000000000000	6196.000000000000000
569	2445.000000000000000	4321.000000000000000	6197.000000000000000
570	2446.000000000000000	4322.000000000000000	6198.000000000000000
571	2447.000000000000000	4323.000000000000000	6199.000000000000000
572	2448.000000000000000	4324.000000000000000	6200.000000000000000
573	2449.000000000000000	4325.000000000000000	6201.000000000000000
574	2450.000000000000000	4326.000000000000000	6202.000000000000000
575	2451.000000000000000	4327.000000000000000	6203.000000000000000
576	2452.000000000000000	4328.000000000000000	6204.000000000000000
577	2453.000000000000000	4329.000000000000000	6205.000000000000000
578	2454.000000000000000	4330.000000000000000	6206.000000000000000
579	2455.000000000000000	4331.000000000000000	6207.000000000000000
580	2456.000000000000000	4332.000000000000000	6208.000000000000000
581	2457.000000000000000	4333.000000000000000	6209.000000000000000
582	2458.000000000000000	4334.000000000000000	6210.000000000000000
583	2459.000000000000000	4335.000000000000000	6211.000000000000000
584	2460.000000000000000	4336.000000000000000	6212.000000000000000
585	2461.000000000000000	4337.000000000000000	6213.000000000000000
586	2462.000000000000000	4338.000000000000000	6214.000000000000000
587	2463.000000000000000	4339.000000000000000	6215.000000000000000
588	2464.000000000000000	4340.000000000000000	6216.000000000000000
589	2465.000000000000000	4341.000000000000000	6217.000000000000000
590	2466.000000000000000	4342.000000000000000	6218.000000000000000
591	2467.000000000000000	4343.000000000000000	6219.000000000000000
592	2468.000000000000000	4344.000000000000000	6220.000000000000000
593	2469.000000000000000	4345.000000000000000	6221.000000000000000
594	2470.000000000000000	4346.000000000000000	6222.000000000000000
595	2471.000000000000000	4347.000000000000000	6223.000000000000000
596	2472.000000000000000	4348.000000000000000	6224.000000000000000
597	2473.000000000000000	4349.000000000000000	6225.000000000000000
598	2474.000000000000000	4350.000000000000000	6226.000000000000000
599	2475.000000000000000	4351.000000000000000	6227.000000000000000
600	2476.000000000000000	4352.000000000000000	6228.000000000000000
601	2477.000000000000000	4353.000000000000000	6229.000000000000000
602	2478.000000000000000	4354.000000000000000	6230.000000000000000
603	2479.000000000000000	4355.000000000000000	6231.000000000000000
604	2480.000000000000000	4356.000000000000000	6232.000000000000000
605	2481.000000000000000	4357.000000000000000	6233.000000000000000
606	2482.000000000000000	4358.000000000000000	6234.000000000000000
607	2483.000000000000000	4359.000000000000000	6235.000000000000000
608	2484.000000000000000	4360.000000000000000	6236.000000000000000
609	2485.000000000000000	4361.000000000000000	6237.000000000000000
610	2486.000000000000000	4362.000000000000000	6238.000000000000000
611	2487.000000000000000	4363.000000000000000	6239.000000000000000
612	2488.000000000000000	4364.000000000000000	6240.000000000000000
613	2489.000000000000000	4365.000000000000000	6241.000000000000000
614	2490.000000000000000	4366.000000000000000	6242.000000000000000
615	2491.000000000000000	4367.000000000000000	6243.000000000000000
616	2492.000000000000000	4368.000000000000000	6244.000000000000000
617	2493.000000000000000	4369.000000000000000	6245.000000000000000
618	2494.000000000000000	4370.000000000000000	6246.000000000000000
619	2495.000000000000000	4371.000000000000000	6247.000000000000000
620	2496.000000000000000	4372.000000000000000	6248.000000000000000
621	2497.000000000000000	4373.000000000000000	6249.000000000000000
622	2498.000000000000000	4374.000000000000000	6250.000000000000000
623	2499.000000000000000	4375.000000000000000	6251.000000000000000
624	2500.000000000000000	4376.000000000000000	6252.000000000000000
625	2501.000000000000000	4377.000000000000000	6253.000000000000000
626	2502.000000000000000	4378.000000000000000	6254.000000000000000
627	2503.000000000000000	4379.000000000000000	6255.000000000000000
628	2504.000000000000000	4380.000000000000000	6256.000000000000000
629	2505.000000000000000	4381.000000000000000	6257.000000000000000
630	2506.000000000000000	4382.000000000000000	6258.000000000000000
631	2507.000000000000000	4383.000000000000000	6259.000000000000000
632	2508.000000000000000	4384.000000000000000	6260.000000000000000
633	2509.000000000000000	4385.000000000000000	6261.000000000000000
634	2510.000000000000000	4386.000000000000000	6262.000000000000000
635	2511.000000000000000	4387.000000000000000	6263.000000000000000
636	2512.000000000000000	4388.000000000000000	6264.000000000000000
637	2513.000000000000000	4389.000000000000000	6265.000000000000000
638	2514.000000000000000	4390.000000000000000	6266.000000000000000
639	2515.000000000000000	4391.000000000000000	6267.000000000000000
640	2516.000000000000000	4392.000000000000000	6268.000000000000000
641	2517.000000000000000	4393.000000000000000	6269.000000000000000
642	2518.000000000000000	4394.000000000000000	6270.000000000000000
643	2519.000000000000000	4395.000000000000000	6271.000000000000000
644	2520.000000000000000	4396.000000000000000	6272.000000000000000
645	2521.000000000000000	4397.000000000000000	6273.000000000000000
646	2522.000000000000000	4398.000000000000000	6274.000000000000000
647	2523.000000000000000	4399.000000000000000	6275.000000000000000
648	2524.000000000000000	4400.000000000000000	6276.000000000000000
649	2525.000000000000000	4401.000000000000000	6277.000000000000000
650	2526.000000000000000	4402.000000000000000	6278.000000000000000
651	2527.000000000000000	4403.000000000000000	6279.000000000000000
652	2528.000000000000000	4404.000000000000000	6280.000000000000000
653	2529.000000000000000	4405.000000000000000	6281.000000000000000
654	2530.000000000000000	4406.000000000000000	6282.000000000000000
655	2531.000000000000000	4407.000000000000000	6283.000000000000000
656	2532.000000000000000	4408.000000000000000	6284.000000000000000
657	2533.000000000000000	4409.000000000000000	6285.000000000000000
658	2534.000000000000000	4410.000000000000000	6286.000000000000000
659	2535.000000000000000	4411.000000000000000	6287.000000000000000
660	2536.000000000000000	4412.000000000000000	6288.000000000000000
661	2537.000000000000000	4413.000000000000000	6289.000000000000000
662	2538.000000000000000	4414.000000000000000	6290.000000000000000
663	2539.000000000000000	4415.000000000000000	6291.000000000000000
664	2540.000000000000000	4416.000000000000000	6292.000000000000000
665	2541.000000000000000	4417.000000000000000	6293.000000000000000
666	2542.000000000000000	4418.000000000000000	6294.000000000000000
667	2543.000000000000000	4419.000000000000000	6295.000000000000000
668	2544.000000000000000	4420.000000000000000	6296.000000000000000
669	2545.000000000000000	4421.000000000000000	6297.000000000000000
670	2546.000000000000000	4422.000000000000000	6298.000000000000000
671	2547.000000000000000	4423.000000000000000	6299.000000000000000
672	2548.000000000000000	4424.000000000000000	6300.000000000000000
673	2549.000000000000000	4425.000000000000000	6301.000000000000000
674	2550.000000000000000	4426.000000000000000	6302.000000000000000
675	2551.000000000000000	4427.000000000000000	6303.000000000000000
676	2552.000000000000000	4428.000000000000000	6304.000000000000000
677	2553.000000000000000	4429.000000000000000	6305.000000000000000
678	2554.000000000000000	4430.000000000000000	6306.000000000000000
679	2555.000000000000000	4431.000000000000000	6307.000000000000000
680	2556.000000000000000	4432.000000000000000	6308.000000000000000
681	2557.000000000000000	4433.000000000000000	6309.000000000000000
682	2558.000000000000000	4434.000000000000000	6310.000000000000000
683	2559.000000000000000	4435.000000000000000	6311.000000000000000
684	2560.000000000000000	4436.000000000000000	6312.000000000000000
685	2561.000000000000000	4437.000000000000000	6313.000000000000000
686	2562.000000000000000	4438.000000000000000	6314.000000000000000
687	2563.000000000000000	4439.000000000000000	6315.000000000000000
688	2564.000000000000000	4440.000000000000000	6316.000000000000000
689	2565.000000000000000	4441.000000000000000	6317.000000000000000
690	2566.000000000000000	4442.000000000000000	6318.000000000000000
691	2567.000000000000000	4443.000000000000000	6319.000000000000000
692	2568.000000000000000	4444.000000000000000	6320.000000000000000
693	2569.000000000000000	4445.000000000000000	6321.000000000000000
694	2570.000000000000000	4446.000000000000000	6322.000000000000000
695	2571.000000000000000	4447.000000000000000	6323.000000000000000
696	2572.000000000000000	4448.000000000000000	6324.000000000000000
697	2573.000000000000000	4449.000000000000000	6325.000000000000000
698	2574.000000000000000	4450.000000000000000	6326.000000000000000
699	2575.000000000000000	4451.000000000000000	6327.000000000000000
700	2576.000000000000000	4452.000000000000000	6328.000000000000000
701	2577.000000000000000	4453.000000000000000	6329.000000000000000
702	2578.000000000000000	4454.000000000000000	6330.000000000000000
703	2579.000000000000000	4455.000000000000000	6331.000000000000000
704	2580.000000000000000	4456.000000000000000	6332.000000000000000
705	2581.000000000000000	4457.000000000000000	6333.000000000000000
706	2582.000000000000000	4458.000000000000000	6334.000000000000000
707	2583.000000000000000	4459.000000000000000	6335.000000000000000
708	2584.000000000000000	4460.000000000000000	6336.000000000000000
709	2585.000000000000000	4461.000000000000000	6337.000000000000000
710	2586.000000000000000	4462.000000000000000	6338.000000000000000
711	2587.000000000000000	4463.000000000000000	6339.000000000000000
712	2588.000000000000000	4464.000000000000000	6340.000000000000000
713	2589.000000000000000	4465.000000000000000	6341.000000000000000
714	2590.000000000000000	4466.000000000000000	6342.000000000000000
715	2591.000000000000000	4467.000000000000000	6343.000000000000000
716	2592.000000000000000	4468.000000000000000	6344.000000000000000
717	2593.000000000000000	4469.000000000000000	6345.000000000000000
718	2594.000000000000000	4470.000000000000000	6346.000000000000000
719	2595.000000000000000	4471.000000000000000	6347.000000000000000
720	2596.000000000000000	4472.000000000000000	6348.000000000000000
721	2597.000000000000000	4473.000000000000000	6349.000000000000000
722	2598.000000000000000	4474.000000000000000	6350.000000000000000
723	2599.000000000000000	4475.000000000000000	6351.000000000000000
724	2600.000000000000000	4476.000000000000000	6352.000000000000000
725	2601.000000000000000	4477.000000000000000	6353.000000000000000
726	2602.000000000000000	4478.000000000000000	6354.000000000000000
727	2603.000000000000000	4479.000000000000000	6355.000000000000000
728	2604.000000000000000	4480.000000000000000	6356.000000000000000
729	2605.000000000000000	4481.000000000000000	6357.000000000000000
730	2606.000000000000000	4482.000000000000000	6358.000000000000000
731	2607.000000000000000	4483.000000000000000	6359.000000000000000
732	2608.000000000000000	4484.000000000000000	6360.000000000000000
733	2609.000000000000000	4485.000000000000000	6361.000000000000000
734	2610.000000000000000	4486.000000000000000	6362.000000000000000
735	2611.000000000000000	4487.000000000000000	6363.000000000000000
736	2612.000000000000000	4488.000000000000000	6364.000000000000000
737	2613.000000000000000	4489.000000000000000	6365.000000000000000
738	2614.000000000000000	4490.000000000000000	6366.000000000000000
739	2615.000000000000000	4491.000000000000000	6367.000000000000000
740	2616.000000000000000	4492.000000000000000	6368.000000000000000
741	2617.000000000000000	4493.000000000000000	6369.000000000000000
742	2618.000000000000000	4494.000000000000000	6370.000000000000000
743	2619.000000000000000	4495.000000000000000	6371.000000000000000
744	2620.000000000000000	4496.000000000000000	6372.000000000000000
745	2621.000000000000000	4497.000000000000000	6373.000000000000000
746	2622.000000000000000	4498.000000000000000	6374.000000000000000
747	2623.000000000000000	4499.000000000000000	6375.000000000000000
748	2624.000000000000000	4500.000000000000000	6376.000000000000000
749	2625.000000000000000	4501.000000000000000	6377.000000000000000
750	2626.000000000000000	4502.000000000000000	6378.000000000000000
751	2627.000000000000000	4503.000000000000000	6379.000000000000000
752	2628.000000000000000	4504.000000000000000	6380.000000000000000
753	2629.000000000000000	4505.000000000000000	6381.000000000000000
754	2630.000000000000000	4506.000000000000000	6382.000000000000000
755	2631.000000000000000	4507.000000000000000	6383.000000000000000
756	2632.000000000000000	4508.000000000000000	6384.000000000000000
757	2633.000000000000000	4509.000000000000000	6385.000000000000000
758	2634.000000000000000	4510.000000000000000	6386.000000000000000
759	2635.000000000000000	4511.000000000000000	6387.000000000000000
760	2636.000000000000000	4512.000000000000000	6388.000000000000000
761	2637.000000000000000	4513.000000000000000	6389.000000000000000
762	2638.000000000000000	4514.000000000000000	6390.000000000000000
763	2639.000000000000000	4515.000000000000000	6391.000000000000000
764	2640.000000000000000	4516.000000000000000	6392.000000000000000
765	2641.000000000000000	4517.000000000000000	6393.000000000000000
766	2642.000000000000000	4518.000000000000000	6394.000000000000000
767	2643.000000000000000	4519.000000000000000	6395.000000000000000
768	2644.000000000000000	4520.000000000000000	6396.000000000000000
769	2645.000000000000000	4521.000000000000000	6397.000000000000000
770	2646.000000000000000	4522.000000000000000	6398.000000000000000
771	2647.000000000000000	4523.000000000000000	6399.000000000000000
772	2648.000000000000000	4524.000000000000000	6400.000000000000000
773	2649.000000000000000	4525.000000000000000	6401.000000000000000
774	2650.000000000000000	4526.000000000000000	6402.000000000000000
775	2651.000000000000000	4527.000000000000000	6403.000000000000000
776	2652.000000000000000	4528.000000000000000	6404.000000000000000
777	2653.000000000000000	4529.000000000000000	6405.000000000000000
778	2654.000000000000000	4530.000000000000000	6406.000000000000000
779	2655.000000000000000	4531.000000000000000	6407.000000000000000
780	2656.000000000000000	4532.000000000000000	6408.000000000000000
781	2657.000000000000000	4533.000000000000000	6409.000000000000000
782	2658.000000000000000	4534.000000000000000	6410.000000000000000
783	2659.000000000000000	4535.000000000000000	6411.000000000000000
784	2660.000000000000000	4536.000000000000000	6412.000000000000000
785	2661.000000000000000	4537.000000000000000	6413.000000000000000
786	2662.000000000000000	4538.000000000000000	6414.000000000000000
787	2663.000000000000000	4539.000000000000000	6415.000000000000000
788	2664.000000000000000	4540.000000000000000	6416.000000000000000
789	2665.000000000000000	4541.000000000000000	6417.000000000000000
790	2666.000000000000000	4542.000000000000000	6418.000000000000000
791	2667.000000000000000	4543.000000000000000	6419.000000000000000
792	2668.000000000000000	4544.000000000000000	6420.000000000000000
793	2669.000000000000000	4545.000000000000000	6421.000000000000000
794	2670.000000000000000	4546.000000000000000	6422.000000000000000
795	2671.000000000000000	4547.000000000000000	6423.000000000000000
796	2672.000000000000000	4548.000000000000000	6424.000000000000000
797	2673.000000000000000	4549.000000000000000	6425.000000000000000
798	2674.000000000000000	4550.000000000000000	6426.000000000000000
799	2675.000000000000000	4551.000000000000000	6427.000000000000000
800	2676.000000000000000	4552.000000000000000	6428.000000000000000
801	2677.000000000000000	4553.000000000000000	6429.000000000000000
802	2678.000000000000000	4554.000000000000000	6430.000000000000000
803	2679.000000000000000	4555.000000000000000	6431.000000000000000
804	2680.000000000000000	4556.000000000000000	6432.000000000000000
805	2681.000000000000000	4557.000000000000000	6433.000000000000000
806	2682.000000000000000	4558.000000000000000	6434.000000000000000
807	2683.000000000000000	4559.000000000000000	6435.000000000000000
808	2684.000000000000000	4560.000000000000000	6436.000000000000000
809	2685.000000000000000	4561.000000000000000	6437.000000000000000
810	2686.000000000000000	4562.000000000000000	6438.000000000000000
811	2687.000000000000000	4563.000000000000000	6439.000000000000000
812	2688.000000000000000	4564.000000000000000	6440.000000000000000
813	2689.000000000000000	4565.000000000000000	6441.000000000000000
814	2690.000000000000000	4566.000000000000000	6442.000000000000000
815	2691.000000000000000	4567.000000000000000	6443.000000000000000
816	2692.000000000000000	4568.000000000000000	6444.000000000000000
817	2693.000000000000000	4569.000000000000000	6445.000000000000000
818	2694.000000000000000	4570.000000000000000	6446.000000000000000
819	2695.000000000000000	4571.000000000000000	6447.000000000000000
820	2696.000000000000000	4572.000000000000000	6448.000000000000000
821	2697.000000000000000	4573.000000000000000	6449.000000000000000
822	2698.000000000000000	4574.000000000000000	6450.000000000000000
823	2699.000000000000000	4575.000000000000000	6451.000000000000000
824	2700.000000000000000	4576.000000000000000	6452.000000000000000
825	2701.000000000000000	4577.000000000000000	6453.000000000000000
826	2702.000000000000000	4578.000000000000000	6454.000000000000000
827	2703.000000000000000	4579.000000000000000	6455.000000000000000
828	2704.000000000000000	4580.000000000000000	6456.000000000000000
829	2705.000000000000000	4581.000000000000000	6457.000000000000000
830	2706.000000000000000	4582.000000000000000	6458.000000000000000
831	2707.000000000000000	4583.000000000000000	6459.000000000000000
832	2708.000000000000000	4584.000000000000000	6460.000000000000000
833	2709.000000000000000	4585.000000000000000	6461.000000000000000
834	2710.000000000000000	4586.000000000000000	6462.000000000000000
835	2711.000000000000000	4587.000000000000000	6463.000000000000000
836	2712.000000000000000	4588.000000000000000	6464.000000000000000
837	2713.000000000000000	4589.000000000000000	6465.000000000000000
838	2714.000000000000000	4590.000000000000000	6466.000000000000000
839	2715.000000000000000	4591.000000000000000	6467.000000000000000
840	2716.000000000000000	4592.000000000000000	6468.000000000000000
841	2717.000000000000000	4593.000000000000000	6469.000000000000000
842	2718.000000000000000	4594.000000000000000	6470.000000000000000
843	2719.000000000000000	4595.000000000000000	6471.000000000000000
844	2720.000000000000000	4596.000000000000000	6472.000000000000000
845	2721.000000000000000	4597.000000000000000	6473.000000000000000
846	2722.000000000000000	4598.000000000000000	6474.000000000000000
847	2723.000000000000000	4599.000000000000000	6475.000000000000000
848	2724.000000000000000	4600.000000000000000	6476.000000000000000
849	2725.000000000000000	4601.000000000000000	6477.000000000000000
850	2726.000000000000000	4602.000000000000000	6478.000000000000000
851	2727.000000000000000	4603.000000000000000	6479.000000000000000
852	2728.000000000000000	4604.000000000000000	6480.000000000000000
853	2729.000000000000000	4605.000000000000000	6481.000000000000000
854	2730.000000000000000	4606.000000000000000	6482.000000000000000
855	2731.000000000000000	4607.000000000000000	6483.000000000000000
856	2732.000000000000000	4608.000000000000000	6484.000000000000000
857	2733.000000000000000	4609.000000000000000	6485.000000000000000
858	2734.000000000000000	4610.000000000000000	6486.000000000000000
859	2735.000000000000000	4611.000000000000000	6487.000000000000000
860	2736.000000000000000	4612.000000000000000	6488.000000000000000
861	2737.000000000000000	4613.000000000000000	6489.000000000000000
862	2738.000000000000000	4614.000000000000000	6490.000000000000000
863	2739.000000000000000	4615.000000000000000	6491.000000000000000
864	2740.000000000000000	4616.000000000000000	6492.000000000000000
865	2741.000000000000000	4617.000000000000000	6493.000000000000000
866	2742.000000000000000	4618.000000000000000	6494.000000000000000
867	2743.000000000000000	4619.000000000000000	6495.000000000000000
868	2744.000000000000000	4620.000000000000000	6496.000000000000000
869	2745.000000000000000	4621.000000000000000	6497.000000000000000
870	2746.000000000000000	4622.000000000000000	6498.000000000000000
871	2747.000000000000000	4623.000000000000000	6499.000000000000000
872	2748.000000000000000	4624.000000000000000	6500.000000000000000
873	2749.000000000000000	4625.000000000000000	6501.000000000000000
874	2750.000000000000000	4626.000000000000000	6502.000000000000000
875	2751.000000000000000	4627.000000000000000	6503.000000000000000
876	2752.000000000000000	4628.000000000000000	6504.000000000000000
877	2753.000000000000000	4629.000000000000000	6505.000000000000000
878	2754.000000000000000	4630.000000000000000	6506.000000000000000
879	2755.000000000000000	4631.000000000000000	6507.000000000000000
880	2756.000000000000000	4632.000000000000000	6508.000000000000000
881	2757.000000000000000	4633.000000000000000	6509.000000000000000
882	2758.000000000000000	4634.000000000000000	6510.000000000000000
883	2759.000000000000000	4635.000000000000000	6511.000000000000000
884	2760.000000000000000	4636.000000000000000	6512.000000000000000
885	2761.000000000000000	4637.000000000000000	6513.000000000000000
886	2762.000000000000000	4638.000000000000000	6514.000000000000000
887	2763.000000000000000	4639.000000000000000	6515.000000000000000
888	2764.000000000000000	4640.000000000000000	6516.000000000000000
889	2765.000000000000000	4641.000000000000000	6517.000000000000000
890	2766.000000000000000	4642.000000000000000	6518.000000000000000
891	2767.000000000000000	4643.000000000000000	6519.000000000000000
892	2768.000000000000000	4644.000000000000000	6520.000000000000000
893	2769.000000000000000	4645.000000000000000	6521.000000000000000
894	2770.000000000000000	4646.000000000000000	6522.000000000000000
895	2771.000000000000000	4647.000000000000000	6523.000000000000000
896	2772.000000000000000	4648.000000000000000	6524.000000000000000
897	2773.000000000000000	4649.000000000000000	6525.000000000000000
898	2774.000000000000000	4650.000000000000000	6526.000000000000000
899	2775.000000000000000	4651.000000000000000	6527.000000000000000
900	2776.000000000000000	4652.000000000000000	6528.000000000000000
901	2777.000000000000000	4653.000000000000000	6529.000000000000000
902	2778.000000000000000	4654.000000000000000	6530.000000000000000
903	2779.000000000000000	4655.000000000000000	6531.000000000000000
904	2780.000000000000000	4656.000000000000000	6532.000000000000000
905	2781.000000000000000	4657.000000000000000	6533.000000000000000
906	2782.000000000000000	4658.000000000000000	6534.000000000000000
907	2783.000000000000000	4659.000000000000000	6535.000000000000000
908	2784.000000000000000	4660.000000000000000	6536.000000000000000
909	2785.000000000000000	4661.000000000000000	6537.000000000000000
910	2786.000000000000000	4662.000000000000000	6538.000000000000000
911	2787.000000000000000	4663.000000000000000	6539.000000000000000
912	2788.000000000000000	4664.000000000000000	6540.000000000000000
913	2789.000000000000000	4665.000000000000000	6541.000000000000000
914	2790.000000000000000	4666.000000000000000	6542.000000000000000
915	2791.000000000000000	4667.000000000000000	6543.000000000000000
916	2792.000000000000000	4668.000000000000000	6544.000000000000000
917	2793.000000000000000	4669.000000000000000	6545.000000000000000
918	2794.000000000000000	4670.000000000000000	6546.000000000000000
919	2795.000000000000000	4671.000000000000000	6547.000000000000000
920	2796.000000000000000	4672.000000000000000	6548.000000000000000
921	2797.000000000000000	4673.000000000000000	6549.000000000000000
922	2798.000000000000000	4674.000000000000000	6550.000000000000000
923	2799.000000000000000	4675.000000000000000	6551.000000000000000
924	2800.000000000000000	4676.000000000000000	6552.000000000000000
925	2801.000000000000000	4677.000000000000000	6553.000000000000000
926	2802.000000000000000	4678.000000000000000	6554.000000000000000
927	2803.000000000000000	4679.000000000000000	6555.000000000000000
928	2804.000000000000000	4680.000000000000000	6556.000000000000000
929	2805.000000000000000	4681.000000000000000	6557.000000000000000
930	2806.000000000000000	4682.000000000000000	6558.000000000000000
931	2807.000000000000000	4683.000000000000000	6559.000000000000000
932	2808.000000000000000	4684.000000000000000	6560.000000000000000
933	2809.000000000000000	4685.000000000000000	6561.000000000000000
934	2810.000000000000000	4686.000000000000000	6562.000000000000000
935	2811.000000000000000	4687.000000000000000	6563.000000000000000
936	2812.000000000000000	4688.000000000000000	6564.000000000000000
937	2813.000000000000000	4689.000000000000000	6565.000000000000000
938	2814.000000000000000	4690.000000000000000	6566.000000000000000
939	2815.000000000000000	4691.000000000000000	6567.000000000000000
940	2816.000000000000000	4692.000000000000000	6568.000000000000000
941	2817.000000000000000	4693.000000000000000	6569.000000000000000
942	2818.000000000000000	4694.000000000000000	6570.000000000000000
943	2819.000000000000000	4695.000000000000000	6571.000000000000000
944	2820.000000000000000	4696.000000000000000	6572.000000000000000
945	2821.000000000000000	4697.000000000000000	6573.000000000000000
946	2822.000000000000000	4698.000000000000000	6574.000000000000000
947	2823.000000000000000	4699.000000000000000	6575.000000000000000
948	2824.000000000000000	4700.000000000000000	6576.000000000000000
949	2825.000000000000000	4701.000000000000000	6577.000000000000000
950	2826.000000000000000	4702.000000000000000	6578.000000000000000
951	2827.000000000000000	4703.000000000000000	6579.000000000000000
952	2828.000000000000000	4704.000000000000000	6580.000000000000000
953	2829.000000000000000	4705.000000000000000	6581.000000000000000
954	2830.000000000000000	4706.000000000000000	6582.000000000000000
955	2831.000000000000000	4707.000000000000000	6583.000000000000000
956	2832.000000000000000	4708.000000000000000	6584.000000000000000
957	2833.000000000000000	4709.000000000000000	6585.000000000000000
958	2834.000000000000000	4710.000000000000000	6586.000000000000000
959	2835.000000000000000	4711.000000000000000	6587.000000000000000
960	2836.000000000000000	4712.000000000000000	6588.000000000000000
961	2837.000000000000000	4713.000000000000000	6589.000000000000000
962	2838.000000000000000	4714.000000000000000	6590.000000000000000
963	2839.000000000000000	4715.000000000000000	6591.000000000000000
964	2840.000000000000000	4716.000000000000000	6592.000000000000000
965	2841.000000000000000	4717.000000000000000	6593.000000000000000
966	2842.000000000000000	4718.000000000000000	6594.000000000000000
967	2843.000000000000000	4719.000000000000000	6595.000000000000000
968	2844.000000000000000	4720.000000000000000	6596.000000000000000
969	2845.000000000000000	4721.000000000000000	6597.000000000000000
970	2846.000000000000000	4722.000000000000000	6598.000000000000000
971	2847.000000000000000	4723.000000000000000	6599.000000000000000
972	2848.000000000000000	4724.000000000000000	6600.000000000000000
973	2849.000000000000000	4725.000000000000000	6601.000000000000000
974	2850.000000000000000	4726.000000000000000	6602.000000000000000
975	2851.000000000000000	4727.000000000000000	6603.000000000000000
976	2852.000000000000000	4728.000000000000000	6604.000000000000000
977	2853.000000000000000	4729.000000000000000	6605.000000000000000
978	2854.000000000000000	4730.000000000000000	6606.000000000000000
979	2855.000000000000000	4731.000000000000000	6607.000000000000000
980	2856.000000000000000	4732.000000000000000	6608.000000000000000
981	2857.000000000000000	4733.000000000000000	6609.000000000000000
982	2858.000000000000000	4734.000000000000000	6610.000000000000000
983	2859.000000000000000	4735.000000000000000	6611.000000000000000
984	2860.000000000000000	4736.000000000000000	6612.000000000000000
985	2861.000000000000000	4737.000000000000000	6613.000000000000000
986	2862.000000000000000	4738.000000000000000	6614.000000000000000
987	2863.000000000000000	4739.000000000000000	6615.000000000000000
988	2864.000000000000000	4740.000000000000000	6616.000000000000000
989	2865.000000000000000	4741.000000000000000	6617.000000000000000
990	2866.000000000000000	4742.000000000000000	6618.000000000000000
991	2867.000000000000000	4743.000000000000000	6619.000000000000000
992	2868.000000000000000	4744.000000000000000	6620.000000000000000
993	2869.000000000000000	4745.000000000000000	6621.000000000000000
994	2870.000000000000000	4746.000000000000000	6622.000000000000000
995	2871.000000000000000	4747.000000000000000	6623.000000000000000
996	2872.000000000000000	4748.000000000000000	6624.000000000000000
997	2873.000000000000000	4749.000000000000000	6625.000000000000000
998	2874.000000000000000	4750.000000000000000	6626.000000000000000
999	2875.000000000000000	4751.000000000000000	6627.000000000000000
1000	2876.000000000000000	4752.000000000000000	6628.000000000000000
1001	2877.000000000000000	4753.000000000000000	6629.000000000000000
1002	2878.000000000000000	4754.000000000000000	6630.000000000000000
1003	2879.000000000000000	4755.000000000000000	6631.000000000000000
1004	2880.000000000000000	4756.000000000000000	6632.000000000000000
1005	2881.000000000000000	4757.000000000000000	6633.000000000000000
1006	2882.000000000000000	4758.000000000000000	6634.000000000000000
1007	2883.000000000000000	4759.000000000000000	6635.000000000000000
1008	2884.000000000000000	4760.000000000000000	6636.000000000000000
1009	2885.000000000000000	4761.000000000000000	6637.000000000000000
1010	2886.000000000000000	4762.000000000000000	6638.000000000000000
1011	2887.000000000000000	4763.000000000000000	6639.000000000000000
1012	2888.000000000000000	4764.000000000000000	6640.000000000000000
1013	2889.000000000000000	4765.000000000000000	6641.000000000000000
1014	2890.000000000000000	4766.000000000000000	6642.000000000000000
1015	2891.000000000000000	4767.000000000000000	6643.000000000000000
1016	2892.000000000000000	4768.000000000000000	6644.000000000000000
1017	2893.000000000000000	4769.000000000000000	6645.000000000000000
1018	2894.000000000000000	4770.000000000000000	6646.000000000000000
1019	2895.000000000000000	4771.000000000000000	6647.000000000000000
1020	2896.000000000000000	4772.000000000000000	6648.000000000000000
1021	2897.000000000000000	4773.000000000000000	6649.000000000000000
1022	2898.000000000000000	4774.000000000000000	6650.000000000000000
1023	2899.000000000000000	4775.000000000000000	6651.000000000000000
1024	2900.000000000000000	4776.000000000000000	6652.000000000000000
1025	2901.000000000000000	4777.000000000000000	6653.000000000000000
1026	2902.000000000000000	4778.000000000000000	6654.000000000000000
1027	2903.000000000000000	4779.000000000000000	6655.000000000000000
1028	2904.000000000000000	4780.000000000000000	6656.000000000000000
1029	2905.000000000000000	4781.000000000000000	6657.000000000000000
1030	2906.000000000000000	4782.000000000000000	6658.000000000000000
1031	2907.000000000000000	4783.000000000000000	6659.000000000000000
1032	2908.000000000000000	4784.000000000000000	6660.000000000000000
1033	2909.000000000000000	4785.000000000000000	6661.000000000000000
1034	2910.000000000000000	4786.000000000000000	6662.000000000000000
1035	2911.000000000000000	4787.000000000000000	6663.000000000000000
1036	2912.000000000000000	4788.000000000000000	6664.000000000000000
1037	2913.000000000000000	4789.000000000000000	6665.000000000000000
1038	2914.000000000000000	4790.000000000000000	6666.000000000000000
1039	2915.000000000000000	4791.000000000000000	6667.000000000000000
1040	2916.000000000000000	4792.000000000000000	6668.000000000000000
1041	2917.000000000000000	4793.000000000000000	6669.000000000000000
1042	2918.000000000000000	4794.000000000000000	6670.000000000000000
1043	2919.000000000000000	4795.000000000000000	6671.000000000000000
1044	2920.000000000000000	4796.000000000000000	6672.000000000000000
1045	2921.000000000000000	4797.000000000000000	6673.000000000000000
1046	2922.000000000000000	4798.000000000000000	6674.000000000000000
1047	2923.000000000000000	4799.000000000000000	6675.000000000000000
1048	2924.000000000000000	4800.000000000000000	6676.000000000000000
1049	2925.000000000000000	4801.000000000000000	6677.000000000000000
1050	2926.000000000000000	4802.000000000000000	6678.000000000000000
1051	2927.000000000000000	4803.000000000000000	6679.000000000000000
1052	2928.000000000000000	4804.000000000000000	6680.000000000000000
1053	2929.000000000000000	4805.000000000000000	6681.000000000000000
1054	2930.000000000000000	4806.000000000000000	6682.000000000000000
1055	2931.000000000000000	4807.000000000000000	6683.000000000000000
1056	2932.000000000000000	4808.000000000000000	6684.000000000000000
1057	2933.000000000000000	4809.000000000000000	6685.000000000000000
1058	2934.000000000000000	4810.000000000000000	6686.000000000000000
1059	2935.000000000000000	4811.000000000000000	6687.000000000000000
1060	2936.000000000000000	4812.000000000000000	6688.000000000000000
1061	2937.000000000000000	4813.000000000000000	6689.000000000000000
1062	2938.000000000000000	4814.000000000000000	6690.000000000000000
1063	2939.000000000000000	4815.000000000000000	6691.000000000000000
1064	2940.000000000000000	4816.000000000000000	6692.000000000000000
1065	2941.000000000000000	4817.000000000000000	6693.000000000000000
1066	2942.000000000000000	4818.000000000000000	6694.000000000000000
1067	2943.000000000000000	4819.000000000000000	6695.000000000000000
1068	2944.000000000000000	4820.000000000000000	6696.000000000000000
1069	2945.000000000000000	4821.000000000000000	6697.000000000000000
1070	2946.000000000000000	4822.000000000000000	6698.000000000000000
1071	2947.000000000000000	4823.000000000000000	6699.000000000000000
1072	2948.000000000000000	4824.000000000000000	6700.000000000000000
1073	2949.000000000000000	4825.000000000000000	6701.000000000000000
1074	2950.000000000000000	4826.000000000000000	6702.000000000000000
1075	2951.000000000000000	4827.000000000000000	6703.000000000000000
1076	2952.000000000000000	4828.000000000000000	6704.000000000000000
1077	2953.000000000000000	4829.000000000000000	6705.000000000000000
1078	2954.000000000000000	4830.000000000000000	6706.000000000000000
1079	2955.000000000000000	4831.000000000000000	6707.000000000000000
1080	2956.000000000000000	4832.000000000000000	6708.000000000000000
1081	2957.000000000000000	4833.000000000000000	6709.000000000000000
1082	2958.000000000000000	4834.000000000000000	6710.000000000000000
1083	2959.000000000000000	4835.000000000000000	6711.000000000000000
1084	2960.000000000000000	4836.000000000000000	6712.000000000000000
1085	2961.000000000000000	4837.000000000000000	6713.000000000000000
1086	2962.000000000000000	4838.000000000000000	6714.000000000000000
1087	2963.000000000000000	4839.000000000000000	6715.000000000000000
1088	2964.000000000000000	4840.000000000000000	6716.000000000000000
1089	2965.000000000000000	4841.000000000000000	6717.000000000000000
1090	2966.000000000000000	4842.000000000000000	6718.000000000000000
1091	2967.000000000000000	4843.000000000000000	6719.000000000000000
1092	2968.000000000000000	4844.000000000000000	6720.000000000000000
1093	2969.000000000000000	4845.000000000000000	6721.000000000000000
1094	2970.000000000000000	4846.000000000000000	6722.000000000000000
1095	2971.000000000000000	4847.000000000000000	6723.000000000000000
1096	2972.000000000000000	4848.000000000000000	6724.000000000000000
1097	2973.000000000000000	4849.000000000000000	6725.000000000000000
1098	2974.000000000000000	4850.000000000000000	6726.000000000000000
1099	2975.000000000000000	4851.000000000000000	6727.000000000000000
1100	2976.000000000000000	4852.000000000000000	6728.000000000000000
1101	2977.000000000000000	4853.000000000000000	6729.000000000000000
1102	2978.000000000000000	4854.000000000000000	6730.000000000000000
1103	2979.000000000000000	4855.000000000000000	6731.000000000000000
1104	2980.000000000000000	4856.000000000000000	6732.000000000000000
1105	2981.000000000000000	4857.000000000000000	6733.000000000000000
1106	2982.000000000000000	4858.000000000000000	6734.000000000000000
1107	2983.000000000000000	4859.000000000000000	6735.000000000000000
1108	2984.000000000000000	4860.000000000000000	6736.000000000000000
1109	2985.000000000000000	4861.000000000000000	6737.000000000000000
1110	2986.000000000000000	4862.000000000000000	6738.000000000000000
1111	2987.000000000000000	4863.000000000000000	6739.000000000000000
1112	2988.000000000000000	4864.000000000000000	6740.000000000000000
1113	2989.000000000000000	4865.000000000000000	6741.000000000000000
1114	2990.000000000000000	4866.000000000000000	6742.000000000000000
1115	2991.000000000000000	4867.000000000000000	6743.000000000000000
1116	2992.000000000000000	4868.000000000000000	6744.000000000000000
1117	2993.000000000000000	4869.000000000000000	6745.000000000000000
1118	2994.000000000000000	4870.000000000000000	6746.000000000000000
1119	2995.000000000000000	4871.000000000000000	6747.000000000000000
1120	2996.000000000000000	4872.000000000000000	6748.000000000000000
1121	2997.000000000000000	4873.000000000000000	6749.000000000000000
1122	2998.000000000000000	4874.000000000000000	6750.000000000000000
1123	2999.000000000000000	4875.000000000000000	6751.000000000000000
1124	3000.000000000000000	4876.000000000000000	6752.000000000000000
1125	3001.000000000000000	4877.000000000000000	6753.000000000000000
1126	3002.000000000000000	4878.000000000000000	6754.000000000000000
1127	3003.000000000000000	4879.000000000000000	6755.000000000000000
1128	3004.000000000000000	4880.000000000000000	6756.000000000000000
1129	3005.000000000000000	4881.000000000000000	6757.000000000000000
1130	3006.000000000000000	4882.000000000000000	6758.000000000000000
1131	3007.000000000000000	4883.000000000000000	6759.000000000000000
1132	3008.000000000000000	4884.000000000000000	6760.000000000000000
1133	3009.000000000000000	4885.000000000000000	6761.000000000000000
1134	3010.000000000000000	4886.000000000000000	6762.000000000000000
1135	3011.000000000000000	4887.000000000000000	6763.000000000000000
1136	3012.000000000000000	4888.000000000000000	6764.000000000000000
1137	3013.000000000000000	4889.000000000000000	6765.000000000000000
1138	3014.000000000000000	4890.000000000000000	6766.000000000000000
1139	3015.000000000000000	4891.000000000000000	6767.000000000000000
1140	3016.000000000000000	4892.000000000000000	6768.000000000000000
1141	3017.000000000000000	4893.000000000000000	6769.000000000000000
1142	3018.000000000000000	4894.000000000000000	6770.000000000000000
1143	3019.000000000000000	4895.000000000000000	6771.000000000000000
1144	3020.000000000000000	4896.000000000000000	6772.000000000000000
1145	3021.000000000000000	4897.000000000000000	6773.000000000000000
1146	3022.000000000000000	4898.000000000000000	6774.000000000000000
1147	3023.000000000000000	4899.000000000000000	6775.000000000000000
1148	3024.000000000000000	4900.000000000000000	6776.000000000000000
1149	3025.000000000000000	4901.000000000000000	6777.000000000000000
1150	3026.000000000000000	4902.000000000000000	6778.000000000000000
1151	3027.000000000000000	4903.000000000000000	6779.000000000000000
1152	3028.000000000000000	4904.000000000000000	6780.000000000000000
1153	3029.000000000000000	4905.000000000000000	6781.000000000000000
1154	3030.000000000000000	4906.000000000000000	6782.000000000000000
1155	3031.000000000000000	4907.000000000000000	6783.000000000000000
1156	3032.000000000000000	4908.000000000000000	6784.000000000000000
1157	3033.000000000000000	4909.000000000000000	6785.000000000000000
1158	3034.000000000000000	4910.000000000000000	6786.000000000000000
1159	3035.000000000000000	4911.000000000000000	6787.000000000000000
1160	3036.000000000000000	4912.000000000000000	6788.000000000000000
1161	3037.000000000000000	4913.000000000000000	6789.000000000000000
1162	3038.000000000000000	4914.000000000000000	6790.000000000000000
1163	3039.000000000000000	4915.000000000000000	6791.000000000000000
1164	3040.000000000000000	4916.000000000000000	6792.000000000000000
1165	3041.000000000000000	4917.000000000000000	6793.000000000000000
1166	3042.000000000000000	4918.000000000000000	6794.000000000000000
1167	3043.000000000000000	4919.000000000000000	6795.000000000000000
1168	3044.000000000000000	4920.000000000000000	6796.000000000000000
1169	3045.000000000000000	4921.000000000000000	6797.000000000000000
1170	3046.000000000000000	4922.000000000000000	6798.000000000000000
1171	3047.000000000000000	4923.000000000000000	6799.000000000000000
1172	3048.000000000000000	4924.000000000000000	6800.000000000000000
1173	3049.000000000000000	4925.000000000000000	6801.000000000000000
1174	3050.000000000000000	4926.000000000000000	6802.000000000000000
1175	3051.000000000000000	4927.000000000000000	6803.000000000000000
1176	3052.000000000000000	4928.000000000000000	6804.000000000000000
1177	3053.000000000000000	4929.000000000000000	6805.000000000000000
1178	3054.000000000000000	4930.000000000000000	6806.000000000000000
1179	3055.000000000000000	4931.000000000000000	6807.000000000000000
1180	3056.000000000000000	4932.000000000000000	6808.000000000000000
1181	3057.000000000000000	4933.000000000000000	6809.000000000000000
1182	3058.000000000000000	4934.000000000000000	6810.000000000000000
1183	3059.000000000000000	4935.000000000000000	6811.000000000000000
1184	3060.000000000000000	4936.000000000000000	6812.000000000000000
1185	3061.000000000000000	4937.000000000000000	6813.000000000000000
1186	3062.000000000000000	4938.000000000000000	6814.000000000000000
1187	3063.000000000000000	4939.000000000000000	6815.000000000000000
1188	3064.000000000000000	4940.000000000000000	6816.000000000000000
1189	3065.000000000000000	4941.000000000000000	6817.000000000000000
1190	3066.000000000000000	4942.000000000000000	6818.000000000000000
1191	3067.000000000000000	4943.000000000000000	6819.000000000000000
1192	3068.000000000000000	4944.000000000000000	6820.000000000000000
1193	3069.000000000000000	4945.000000000000000	6821.000000000000000
1194	3070.000000000000000	4946.000000000000000	6822.000000000000000
1195	3071.000000000000000	4947.000000000000000	6823.000000000000000
1196	3072.000000000000000	4948.000000000000000	6824.000000000000000
1197	3073.000000000000000	4949.000000000000000	6825.000000000000000
1198	3074.000000000000000	4950.000000000000000	6826.000000000000000
1199	3075.000000000000000	4951.000000000000000	6827.000000000000000
1200	3076.000000000000000	4952.000000000000000	6828.000000000000000
1201	3077.000000000000000	4953.000000000000000	6829.000000000000000
1202	3078.000000000000000	4954.000000000000000	6830.000000000000000
1203	3079.000000000000000	4955.000000000000000	6831.000000000000000
1204	3080.000000000000000	4956.000000000000000	6832.000000000000000
1205	3081.000000000000000	4957.000000000000000	6833.000000000000000
1206	3082.000000000000000	4958.000000000000000	6834.000000000000000
1207	3083.000000000000000	4959.000000000000000	6835.000000000000000
1208	3084.000000000000000	4960.000000000000000	6836.000000000000000
1209	3085.000000000000000	4961.000000000000000	6837.000000000000000
1210	3086.000000000000000	4962.000000000000000	6838.000000000000000
1211	3087.000000000000000	4963.000000000000000	6839.000000000000000
1212	3088.000000000000000	4964.000000000000000	6840.000000000000000
1213	3089.000000000000000	4965.000000000000000	6841.000000000000000
1214	3090.000000000000000	4966.000000000000000	6842.000000000000000
1215	3091.000000000000000	4967.000000000000000	6843.000000000000000
1216	3092.000000000000000	4968.000000000000000	6844.000000000000000
1217	3093.000000000000000	4969.000000000000000	6845.000000000000000
1218	3094.000000000000000	4970.000000000000000	6846.000000000000000
1219	3095.000000000000000	4971.000000000000000	6847.000000000000000
1220	3096.000000000000000	4972.000000000000000	6848.000000000000000
1221	3097.000000000000000	4973.000000000000000	6849.000000000000000
1222	3098.000000000000000	4974.000000000000000	6850.000000000000000
1223	3099.000000000000000	4975.000000000000000	6851.000000000000000
1224	3100.000000000000000	4976.000000000000000	6852.000000000000000
1225	3101.000000000000000	4977.000000000000000	6853.000000000000000
1226	3102.000000000000000	4978.000000000000000	6854.000000000000000
1227	3103.000000000000000	4979.000000000000000	6855.000000000000000
1228	3104.000000000000000	4980.000000000000000	6856.000000000000000
1229	3105.000000000000000	4981.000000000000000	6857.000000000000000
1230	3106.000000000000000	4982.000000000000000	6858.000000000000000
1231	3107.000000000000000	4983.000000000000000	6859.000000000000000
1232	3108.000000000000000	4984.000000000000000	6860.000000000000000
1233	3109.000000000000000	4985.000000000000000	6861.000000000000000
1234	3110.000000000000000	4986.000000000000000	6862.000000000000000
1235	3111.000000000000000	4987.000000000000000	6863.000000000000000
1236	3112.000000000000000	4988.000000000000000	6864.000000000000000
1237	3113.000000000000000	4989.000000000000000	6865.000000000000000
1238	3114.000000000000000	4990.000000000000000	6866.000000000000000
1239	3115.000000000000000	4991.000000000000000	6867.000000000000000
1240	3116.000000000000000	4992.000000000000000	6868.000000000000000
1241	3117.000000000000000	4993.000000000000000	6869.000000000000000
1242	3118.000000000000000	4994.000000000000000	6870.000000000000000
1243	3119.000000000000000	4995.000000000000000	6871.000000000000000
1244	3120.000000000000000	4996.000000000000000	6872.000000000000000
1245	3121.000000000000000	4997.000000000000000	6873.000000000000000
1246	3122.000000000000000	4998.000000000000000	6874.000000000000000
1247	3123.000000000000000	4999.000000000000000	6875.000000000000000
1248	3124.000000000000000	5000.000000000000000	6876.000000000000000
1249	3125.000000000000000	5001.000000000000000	6877.000000000000000
1250	3126.000000000000000	5002.000000000000000	6878.000000000000000
1251	3127.000000000000000	5003.000000000000000	6879.000000000000000
1252	3128.000000000000000	5004.000000000000000	6880.000000000000000
1253	3129.000000000000000	5005.000000000000000	6881.000000000000000
1254	3130.000000000000000	5006.000000000000000	6882.000000000000000
1255	3131.000000000000000	5007.000000000000000	6883.000000000000000
1256	3132.000000000000000	5008.000000000000000	6884.000000000000000
1257	3133.000000000000000	5009.000000000000000	6885.000000000000000
1258	3134.000000000000000	5010.000000000000000	6886.000000000000000
1259	3135.000000000000000	5011.000000000000000	6887.000000000000000
1260	3136.000000000000000	5012.000000000000000	6888.000000000000000
1261	3137.000000000000000	5013.000000000000000	6889.000000000000000
1262	3138.000000000000000	5014.000000000000000	6890.000000000000000
1263	3139.000000000000000	5015.000000000000000	6891.000000000000000
1264	3140.000000000000000	5016.000000000000000	6892.000000000000000
1265	3141.000000000000000	5017.000000000000000	6893.000000000000000
1266	3142.000000000000000	5018.000000000000000	6894.000000000000000
1267	3143.000000000000000	5019.000000000000000	6895.000000000000000
1268	3144.000000000000000	5020.000000000000000	6896.000000000000000
1269	3145.000000000000000	5021.000000000000000	6897.000000000000000
1270	3146.000000000000000	5022.000000000000000	6898.000000000000000
1271	3147.000000000000000	5023.000000000000000	6899.000000000000000
1272	3148.000000000000000	5024.000000000000000	6900.000000000000000
1273	3149.000000000000000	5025.000000000000000	6901.000000000000000
1274	3150.000000000000000	5026.000000000000000	6902.000000000000000
1275	3151.000000000000000	5027.000000000000000	6903.000000000000000
1276	3152.000000000000000	5028.000000000000000	6904.000000000000000
1277	3153.000000000000000	5029.000000000000000	6905.000000000000000
1278	3154.000000000000000	5030.000000000000000	6906.000000000000000
1279	3155.000000000000000	5031.000000000000000	6907.000000000000000
1280	3156.000000000000000	5032.000000000000000	6908.000000000000000
1281	3157.000000000000000	5033.000000000000000	6909.000000000000000
1282	3158.000000000000000	5034.000000000000000	6910.000000000000000
1283	3159.000000000000000	5035.000000000000000	6911.000000000000000
1284	3160.000000000000000	5036.000000000000000	6912.000000000000000
1285	3161.000000000000000	5037.000000000000000	6913.000000000000000
1286	3162.000000000000000	5038.000000000000000	6914.000000000000000
1287	3163.000000000000000	5039.000000000000000	6915.000000000000000
1288	3164.000000000000000	5040.000000000000000	6916.000000000000000
1289	3165.000000000000000	5041.000000000000000	6917.000000000000000
1290	3166.000000000000000	5042.000000000000000	6918.000000000000000
1291	3167.000000000000000	5043.000000000000000	6919.000000000000000
1292	3168.000000000000000	5044.000000000000000	6920.000000000000000
1293	3169.000000000000000	5045.000000000000000	6921.000000000000000
1294	3170.000000000000000	5046.000000000000000	6922.000000000000000
1295	3171.000000000000000	5047.000000000000000	6923.000000000000000
1296	3172.000000000000000	5048.000000000000000	6924.000000000000000
1297	3173.000000000000000	5049.000000000000000	6925.000000000000000
1298	3174.000000000000000	5050.000000000000000	6926.000000000000000
1299	3175.000000000000000	5051.000000000000000	6927.000000000000000
1300	3176.000000000000000	5052.000000000000000	6928.000000000000000
1301	3177.000000000000000	5053.000000000000000	6929.000000000000000
1302	3178.000000000000000	5054.000000000000000	6930.000000000000000
1303	3179.000000000000000	5055.000000000000000	6931.000000000000000
1304	3180.000000000000000	5056.000000000000000	6932.000000000000000
1305	3181.000000000000000	5057.000000000000000	6933.000000000000000
1306	3182.000000000000000	5058.000000000000000	6934.000000000000000
1307	3183.000000000000000	5059.000000000000000	6935.000000000000000
1308	3184.000000000000000	5060.000000000000000	6936.000000000000000
1309	3185.000000000000000	5061.000000000000000	6937.000000000000000
1310	3186.000000000000000	5062.000000000000000	6938.000000000000000
1311	3187.000000000000000	5063.000000000000000	6939.000000000000000
1312	3188.000000000000000	5064.000000000000000	6940.000000000000000
1313	3189.000000000000000	5065.000000000000000	6941.000000000000000
1314	3190.000000000000000	5066.000000000000000	6942.000000000000000
1315	3191.000000000000000	5067.000000000000000	6943.000000000000000
1316	3192.000000000000000	5068.000000000000000	6944.000000000000000
1317	3193.000000000000000	5069.000000000000000	6945.000000000000000
1318	3194.000000000000000	5070.000000000000000	6946.000000000000000
1319	3195.000000000000000	5071.000000000000000	6947.000000000000000
1320	3196.000000000000000	5072.000000000000000	6948.000000000000000
1321	3197.000000000000000	5073.000000000000000	6949.000000000000000
1322	3198.000000000000000	5074.000000000000000	6950.000000000000000
1323	3199.000000000000000	5075.000000000000000	6951.000000000000000
1324	3200.000000000000000	5076.000000000000000	6952.000000000000000
1325	3201.000000000000000	5077.000000000000000	6953.000000000000000
1326	3202.000000000000000	5078.000000000000000	6954.000000000000000
1327	3203.000000000000000	5079.000000000000000	6955.000000000000000
1328	3204.000000000000000	5080.000000000000000	6956.000000000000000
1329	3205.000000000000000	5081.000000000000000	6957.000000000000000
1330	3206.000000000000000	5082.000000000000000	6958.000000000000000
1331	3207.000000000000000	5083.000000000000000	6959.000000000000000
1332	3208.000000000000000	5084.000000000000000	6960.000000000000000
1333	3209.000000000000000	5085.000000000000000	6961.000000000000000
1334	3210.000000000000000	5086.000000000000000	6962.000000000000000
1335	3211.000000000000000	5087.000000000000000	6963.000000000000000
1336	3212.000000000000000	5088.000000000000000	6964.000000000000000
1337	3213.000000000000000	5089.000000000000000	6965.000000000000000
1338	3214.000000000000000	5090.000000000000000	6966.000000000000000
1339	3215.000000000000000	5091.000000000000000	6967.000000000000000
1340	3216.000000000000000	5092.000000000000000	6968.000000000000000
1341	3217.000000000000000	5093.000000000000000	6969.000000000000000
1342	3218.000000000000000	5094.000000000000000	6970.000000000000000
1343	3219.000000000000000	5095.000000000000000	6971.000000000000000
1344	3220.000000000000000	5096.000000000000000	6972.000000000000000
1345	3221.000000000000000	5097.000000000000000	6973.000000000000000
1346	3222.000000000000000	5098.000000000000000	6974.000000000000000
1347	3223.000000000000000	5099.000000000000000	6975.000000000000000
1348	3224.000000000000000	5100.000000000000000	6976.000000000000000
1349	3225.000000000000000	5101.000000000000000	6977.000000000000000
1350	3226.000000000000000	5102.000000000000000	6978.000000000000000
1351	3227.000000000000000	5103.000000000000000	6979.000000000000000
1352	3228.000000000000000	5104.000000000000000	6980.000000000000000
1353	3229.000000000000000	5105.000000000000000	6981.000000000000000
1354	3230.000000000000000	5106.000000000000000	6982.000000000000000
1355	3231.000000000000000	5107.000000000000000	6983.000000000000000
1356	3232.000000000000000	5108.000000000000000	6984.000000000000000
1357	3233.000000000000000	5109.000000000000000	6985.000000000000000
1358	3234.000000000000000	5110.000000000000000	6986.000000000000000
1359	3235.000000000000000	5111.000000000000000	6987.000000000000000
1360	3236.000000000000000	5112.000000000000000	6988.000000000000000
1361	3237.000000000000000	5113.000000000000000	6989.000000000000000
1362	3238.000000000000000	5114.000000000000000	6990.000000000000000
1363	3239.000000000000000	5115.000000000000000	6991.000000000000000
1364	3240.000000000000000	5116.000000000000000	6992.000000000000000
1365	3241.000000000000000	5117.000000000000000	6993.000000000000000
1366	3242.000000000000000	5118.000000000000000	6994.000000000000000
1367	3243.000000000000000	5119.000000000000000	6995.000000000000000
1368	3244.000000000000000	5120.000000000000000	6996.000000000000000
1369	3245.000000000000000	5121.000000000000000	6997.000000000000000
1370	3246.000000000000000	5122.000000000000000	6998.000000000000000
1371	3247.000000000000000	5123.000000000000000	6999.000000000000000
1372	3248.000000000000000	5124.000000000000000	7000.000000000000000
1373	3249.000000000000000	5125.000000000000000	7001.000000000000000
1374	3250.000000000000000	5126.000000000000000	7002.000000000000000
1375	3251.000000000000000	5127.000000000000000	7003.000000000000000
1376	3252.000000000000000	5128.000000000000000	7004.000000000000000
1377	3253.000000000000000	5129.000000000000000	7005.000000000000000
1378	3254.000000000000000	5130.000000000000000	7006.000000000000000
1379	3255.000000000000000	5131.000000000000000	7007.000000000000000
1380	3256.000000000000000	5132.000000000000000	7008.000000000000000
1381	3257.000000000000000	5133.000000000000000	7009.000000000000000
1382	3258.000000000000000	5134.000000000000000	7010.000000000000000
1383	3259.000000000000000	5135.000000000000000	7011.000000000000000
1384	3260.000000000000000	5136.000000000000000	7012.000000000000000
1385	3261.000000000000000	5137.000000000000000	7013.000000000000000
1386	3262.000000000000000	5138.000000000000000	7014.000000000000000
1387	3263.000000000000000	5139.000000000000000	7015.000000000000000
1388	3264.000000000000000	5140.000000000000000	7016.000000000000000
1389	3265.000000000000000	5141.000000000000000	7017.000000000000000
1390	3266.000000000000000	5142.000000000000000	7018.000000000000000
1391	3267.000000000000000	5143.000000000000000	7019.000000000000000
1392	3268.000000000000000	5144.000000000000000	7020.000000000000000
1393	3269.000000000000000	5145.000000000000000	7021.000000000000000
1394	3270.000000000000000	5146.000000000000000	7022.000000000000000
1395	3271.000000000000000	5147.000000000000000	7023.000000000000000
1396	3272.000000000000000	5148.000000000000000	7024.000000000000000
1397	3273.000000000000000	5149.000000000000000	7025.000000000000000
1398	3274.000000000000000	5150.000000000000000	7026.000000000000000
1399	3275.000000000000000	5151.000000000000000	7027.000000000000000
1400	3276.000000000000000	5152.000000000000000	7028.000000000000000
1401	3277.000000000000000	5153.000000000000000	7029.000000000000000
1402	3278.000000000000000	5154.000000000000000	7030.000000000000000
1403	3279.000000000000000	5155.000000000000000	7031.000000000000000
1404	3280.000000000000000	5156.000000000000000	7032.000000000000000
1405	3281.000000000000000	5157.000000000000000	7033.000000000000000
1406	3282.000000000000000	5158.000000000000000	7034.000000000000000
1407	3283.000000000000000	5159.000000000000000	7035.000000000000000
1408	3284.000000000000000	5160.000000000000000	7036.000000000000000
1409	3285.000000000000000	5161.000000000000000	7037.000000000000000
1410	3286.000000000000000	5162.000000000000000	7038.000000000000000
1411	3287.000000000000000	5163.000000000000000	7039.000000000000000
1412	3288.000000000000000	5164.000000000000000	7040.000000000000000
1413	3289.000000000000000	5165.000000000000000	7041.000000000000000
1414	3290.000000000000000	5166.000000000000000	7042.000000000000000
1415	3291.000000000000000	5167.000000000000000	7043.000000000000000
1416	3292.000000000000000	5168.000000000000000	7044.000000000000000
1417	3293.000000000000000	5169.000000000000000	7045.000000000000000
1418	3294.000000000000000	5170.000000000000000	7046.000000000000000
1419	3295.000000000000000	5171.000000000000000	7047.000000000000000
1420	3296.000000000000000	5172.000000000000000	7048.000000000000000
1421	3297.000000000000000	5173.000000000000000	7049.000000000000000
1422	3298.000000000000000	5174.000000000000000	7050.000000000000000
1423	3299.000000000000000	5175.000000000000000	7051.000000000000000
1424	3300.000000000000000	5176.000000000000000	7052.000000000000000
1425	3301.000000000000000	5177.000000000000000	7053.000000000000000
1426	3302.000000000000000	5178.000000000000000	7054.000000000000000
1427	3303.000000000000000	5179.000000000000000	7055.000000000000000
1428	3304.000000000000000	5180.000000000000000	7056.000000000000000
1429	3305.000000000000000	5181.000000000000000	7057.000000000000000
1430	3306.000000000000000	5182.000000000000000	7058.000000000000000
1431	3307.000000000000000	5183.000000000000000	7059.000000000000000
1432	3308.000000000000000	5184.000000000000000	7060.000000000000000
1433	3309.000000000000000	5185.000000000000000	7061.000000000000000
1434	3310.000000000000000	5186.000000000000000	7062.000000000000000
1435	3311.000000000000000	5187.000000000000000	7063.000000000000000
1436	3312.000000000000000	5188.000000000000000	7064.000000000000000
1437	3313.000000000000000	5189.000000000000000	7065.000000000000000
1438	3314.000000000000000	5190.000000000000000	7066.000000000000000
1439	3315.000000000000000	5191.000000000000000	7067.000000000000000
1440	3316.000000000000000	5192.000000000000000	7068.000000000000000
1441	3317.000000000000000	5193.000000000000000	7069.000000000000000
1442	3318.000000000000000	5194.000000000000000	7070.000000000000000
1443	3319.000000000000000	5195.000000000000000	7071.000000000000000
1444	3320.000000000000000	5196.000000000000000	7072.000000000000000
1445	3321.000000000000000	5197.000000000000000	7073.000000000000000
1446	3322.000000000000000	5198.000000000000000	7074.000000000000000
1447	3323.000000000000000	5199.000000000000000	7075.000000000000000
1448	3324.000000000000000	5200.000000000000000	7076.000000000000000
1449	3325.000000000000000	5201.000000000000000	7077.000000000000000
1450	3326.000000000000000	5202.000000000000000	7078.000000000000000
1451	3327.000000000000000	5203.000000000000000	7079.000000000000000
1452	3328.000000000000000	5204.000000000000000	7080.000000000000000
1453	3329.000000000000000	5205.000000000000000	7081.000000000000000
1454	3330.000000000000000	5206.000000000000000	7082.000000000000000
1455	3331.000000000000000	5207.000000000000000	7083.000000000000000
1456	3332.000000000000000	5208.000000000000000	7084.000000000000000
1457	3333.000000000000000	5209.000000000000000	7085.000000000000000
1458	3334.000000000000000	5210.000000000000000	7086.000000000000000
1459	3335.000000000000000	5211.000000000000000	7087.000000000000000
1460	3336.000000000000000	5212.000000000000000	7088.000000000000000
1461	3337.000000000000000	5213.000000000000000	7089.000000000000000
1462	3338.000000000000000	5214.000000000000000	7090.000000000000000
1463	3339.000000000000000	5215.000000000000000	7091.000000000000000
1464	3340.000000000000000	5216.000000000000000	7092.000000000000000
1465	3341.000000000000000	5217.000000000000000	7093.000000000000000
1466	3342.000000000000000	5218.000000000000000	7094.000000000000000
1467	3343.000000000000000	5219.000000000000000	7095.000000000000000
1468	3344.000000000000000	5220.000000000000000	7096.000000000000000
1469	3345.000000000000000	5221.000000000000000	7097.000000000000000
1470	3346.000000000000000	5222.000000000000000	7098.000000000000000
1471	3347.000000000000000	5223.000000000000000	7099.000000000000000
1472	3348.000000000000000	5224.000000000000000	7100.000000000000000
1473	3349.000000000000000	5225.000000000000000	7101.000000000000000
1474	3350.000000000000000	5226.000000000000000	7102.000000000000000
1475	3351.000000000000000	5227.000000000000000	7103.000000000000000
1476	3352.000000000000000	5228.000000000000000	7104.000000000000000
1477	3353.000000000000000	5229.000000000000000	7105.000000000000000
1478	3354.000000000000000	5230.000000000000000	7106.000000000000000
1479	3355.000000000000000	5231.000000000000000	7107.000000000000000
1480	3356.000000000000000	5232.000000000000000	7108.000000000000000
1481	3357.000000000000000	5233.000000000000000	7109.000000000000000
1482	3358.000000000000000	5234.000000000000000	7110.000000000000000
1483	3359.000000000000000	5235.000000000000000	7111.000000000000000
1484	3360.000000000000000	5236.000000000000000	7112.000000000000000
1485	3361.000000000000000	5237.000000000000000	7113.000000000000000
1486	3362.000000000000000	5238.000000000000000	7114.000000000000000
1487	3363.000000000000000	5239.000000000000000	7115.000000000000000
1488	3364.000000000000000	5240.000000000000000	7116.000000000000000
1489	3365.000000000000000	5241.000000000000000	7117.000000000000000
1490	3366.000000000000000	5242.000000000000000	7118.000000000000000
1491	3367.000000000000000	5243.000000000000000	7119.000000000000000
1492	3368.000000000000000	5244.000000000000000	7120.000000000000000
1493	3369.000000000000000	5245.000000000000000	7121.000000000000000
1494	3370.000000000000000	5246.000000000000000	7122.000000000000000
1495	3371.000000000000000	5247.000000000000000	7123.000000000000000
1496	3372.000000000000000	5248.000000000000000	7124.000000000000000
1497	3373.000000000000000	5249.000000000000000	7125.000000000000000
1498	3374.000000000000000	5250.000000000000000	7126.000000000000000
1499	3375.000000000000000	5251.000000000000000	7127.000000000000000
1500	3376.000000000000000	5252.000000000000000	7128.000000000000000
1501	3377.000000000000000	5253.000000000000000	7129.000000000000000
1502	3378.000000000000000	5254.000000000000000	7130.000000000000000
1503	3379.000000000000000	5255.000000000000000	7131.000000000000000
1504	3380.000000000000000	5256.000000000000000	7132.000000000000000
1505	3381.000000000000000	5257.000000000000000	7133.000000000000000
1506	3382.000000000000000	5258.000000000000000	7134.000000000000000
1507	3383.000000000000000	5259.000000000000000	7135.000000000000000
1508	3384.000000000000000	5260.000000000000000	7136.000000000000000
1509	3385.000000000000000	5261.000000000000000	7137.000000000000000
1510	3386.000000000000000	5262.000000000000000	7138.000000000000000
1511	3387.000000000000000	5263.000000000000000	7139.000000000000000
1512	3388.000000000000000	5264.000000000000000	7140.000000000000000
1513	3389.000000000000000	5265.000000000000000	7141.000000000000000
1514	3390.000000000000000	5266.000000000000000	7142.000000000000000
1515	3391.000000000000000	5267.000000000000000	7143.000000000000000
1516	3392.000000000000000	5268.000000000000000	7144.000000000000000
1517	3393.000000000000000	5269.000000000000000	7145.000000000000000
1518	3394.000000000000000	5270.000000000000000	7146.000000000000000
1519	3395.000000000000000	5271.000000000000000	7147.000000000000000
1520	3396.000000000000000	5272.000000000000000	7148.000000000000000
1521	3397.000000000000000	5273.000000000000000	7149.000000000000000
1522	3398.000000000000000	5274.000000000000000	7150.000000000000000
1523	3399.000000000000000	5275.000000000000000	7151.000000000000000
1524	3400.000000000000000	5276.000000000000000	7152.000000000000000
1525	3401.000000000000000	5277.000000000000000	7153.000000000000000
1526	3402.000000000000000	5278.000000000000000	7154.000000000000000
1527	3403.000000000000000	5279.000000000000000	7155.000000000000000
1528	3404.000000000000000	5280.000000000000000	7156.000000000000000
1529	3405.000000000000000	5281.000000000000000	7157.000000000000000
1530	3406.000000000000000	5282.000000000000000	7158.000000000000000
1531	3407.000000000000000	5283.000000000000000	7159.000000000000000
1532	3408.000000000000000	5284.000000000000000	7160.000000000000000
1533	3409.000000000000000	5285.000000000000000	7161.000000000000000
1534	3410.000000000000000	5286.000000000000000	7162.000000000000000
1535	3411.000000000000000	5287.000000000000000	7163.000000000000000
1536	3412.000000000000000	5288.000000000000000	7164.000000000000000
1537	3413.000000000000000	5289.000000000000000	7165.000000000000000
1538	3414.000000000000000	5290.000000000000000	7166.000000000000000
1539	3415.000000000000000	5291.000000000000000	7167.000000000000000
1540	3416.000000000000000	5292.000000000000000	7168.000000000000000
1541	3417.000000000000000	5293.000000000000000	7169.000000000000000
1542	3418.000000000000000	5294.000000000000000	7170.000000000000000
1543	3419.000000000000000	5295.000000000000000	7171.000000000000000
1544	3420.000000000000000	5296.000000000000000	7172.000000000000000
1545	3421.000000000000000	5297.000000000000000	7173.000000000000000
1546	3422.000000000000000	5298.000000000000000	7174.000000000000000
1547	3423.000000000000000	5299.000000000000000	7175.000000000000000
1548	3424.000000000000000	5300.000000000000000	7176.000000000000000
1549	3425.000000000000000	5301.000000000000000	7177.000000000000000
1550	3426.000000000000000	5302.000000000000000	7178.000000000000000
1551	3427.000000000000000	5303.000000000000000	7179.000000000000000
1552	3428.000000000000000	5304.000000000000000	7180.000000000000000
1553	3429.000000000000000	5305.000000000000000	7181.000000000000000
1554	3430.000000000000000	5306.000000000000000	7182.000000000000000
1555	3431.000000000000000	5307.000000000000000	7183.000000000000000
1556	3432.000000000000000	5308.000000000000000	7184.000000000000000
1557	3433.000000000000000	5309.000000000000000	7185.000000000000000
1558	3434.000000000000000	5310.000000000000000	7186.000000000000000
1559	3435.000000000000000	5311.000000000000000	7187.000000000000000
1560	3436.000000000000000	5312.000000000000000	7188.000000000000000
1561	3437.000000000000000	5313.000000000000000	7189.000000000000000
1562	3438.000000000000000	5314.000000000000000	7190.000000000000000
1563	3439.000000000000000	5315.000000000000000	7191.000000000000000
1564	3440.000000000000000	5316.000000000000000	7192.000000000000000
1565	3441.000000000000000	5317.000000000000000	7193.000000000000000
1566	3442.000000000000000	5318.000000000000000	7194.000000000000000
1567	3443.000000000000000	5319.000000000000000	7195.000000000000000
1568	3444.000000000000000	5320.000000000000000	7196.000000000000000
1569	3445.000000000000000	5321.000000000000000	7197.000000000000000
1570	3446.000000000000000	5322.000000000000000	7198.000000000000000
1571	3447.000000000000000	5323.000000000000000	7199.000000000000000
1572	3448.000000000000000	5324.000000000000000	7200.000000000000000
1573	3449.000000000000000	5325.000000000000000	7201.000000000000000
1574	3450.000000000000000	5326.000000000000000	7202.000000000000000
1575	3451.000000000000000	5327.000000000000000	7203.000000000000000
1576	3452.000000000000000	5328.000000000000000	7204.000000000000000
1577	3453.000000000000000	5329.000000000000000	7205.000000000000000
1578	3454.000000000000000	5330.000000000000000	7206.000000000000000
1579	3455.000000000000000	5331.000000000000000	7207.000000000000000
1580	3456.000000000000000	5332.000000000000000	7208.000000000000000
1581	3457.000000000000000	5333.000000000000000	7209.000000000000000
1582	3458.000000000000000	5334.000000000000000	7210.000000000000000
1583	3459.000000000000000	5335.000000000000000	7211.000000000000000
1584	3460.000000000000000	5336.000000000000000	7212.000000000000000
1585	3461.000000000000000	5337.000000000000000	7213.000000000000000
1586	3462.000000000000000	5338.000000000000000	7214.000000000000000
1587	3463.000000000000000	5339.000000000000000	7215.000000000000000
1588	3464.000000000000000	5340.000000000000000	7216.000000000000000
1589	3465.000000000000000	5341.000000000000000	7217.000000000000000
1590	3466.000000000000000	5342.000000000000000	7218.000000000000000
1591	3467.000000000000000	5343.000000000000000	7219.000000000000000
1592	3468.000000000000000	5344.000000000000000	7220.000000000000000
1593	3469.000000000000000	5345.000000000000000	7221.000000000000000
1594	3470.000000000000000	5346.000000000000000	7222.000000000000000
1595	3471.000000000000000	5347.000000000000000	7223.000000000000000
1596	3472.000000000000000	5348.000000000000000	7224.000000000000000
1597	3473.000000000000000	5349.000000000000000	7225.000000000000000
1598	3474.000000000000000	5350.000000000000000	7226.000000000000000
1599	3475.000000000000000	5351.000000000000000	7227.000000000000000
1600	3476.000000000000000	5352.000000000000000	7228.000000000000000
1601	3477.000000000000000	5353.000000000000000	7229.000000000000000
1602	3478.000000000000000	5354.000000000000000	7230.000000000000000
1603	3479.000000000000000	5355.000000000000000	7231.000000000000000
1604	3480.000000000000000	5356.000000000000000	7232.000000000000000
1605	3481.000000000000000	5357.000000000000000	7233.000000000000000
1606	3482.000000000000000	5358.000000000000000	7234.000000000000000
1607	3483.000000000000000	5359.000000000000000	7235.000000000000000
1608	3484.000000000000000	5360.000000000000000	7236.000000000000000
1609	3485.000000000000000	5361.000000000000000	7237.000000000000000
1610	3486.000000000000000	5362.000000000000000	7238.000000000000000
1611	3487.000000000000000	5363.000000000000000	7239.000000000000000
1612	3488.000000000000000	5364.000000000000000	7240.000000000000000
1613	3489.000000000000000	5365.000000000000000	7241.000000000000000
1614	3490.000000000000000	5366.000000000000000	7242.000000000000000
1615	3491.000000000000000	5367.000000000000000	7243.000000000000000
1616	3492.000000000000000	5368.000000000000000	7244.000000000000000
1617	3493.000000000000000	5369.000000000000000	7245.000000000000000
1618	3494.000000000000000	5370.000000000000000	7246.000000000000000
1619	3495.000000000000000	5371.000000000000000	7247.000000000000000
1620	3496.000000000000000	5372.000000000000000	7248.000000000000000
1621	3497.000000000000000	5373.000000000000000	7249.000000000000000
1622	3498.000000000000000	5374.000000000000000	7250.000000000000000
1623	3499.000000000000000	5375.000000000000000	7251.000000000000000
1624	3500.000000000000000	5376.000000000000000	7252.000000000000000
1625	3501.000000000000000	5377.000000000000000	7253.000000000000000
1626	3502.000000000000000	5378.000000000000000	7254.000000000000000
1627	3503.000000000000000	5379.000000000000000	7255.000000000000000
1628	3504.000000000000000	5380.000000000000000	7256.000000000000000
1629	3505.000000000000000	5381.000000000000000	7257.000000000000000
1630	3506.000000000000000	5382.000000000000000	7258.000000000000000
1631	3507.000000000000000	5383.000000000000000	7259.000000000000000
1632	3508.000000000000000	5384.000000000000000	7260.000000000000000
1633	3509.000000000000000	5385.000000000000000	7261.000000000000000
1634	3510.000000000000000	5386.000000000000000	7262.000000000000000
1635	3511.000000000000000	5387.000000000000000	7263.000000000000000
1636	3512.000000000000000	5388.000000000000000	7264.000000000000000
1637	3513.000000000000000	5389.000000000000000	7265.000000000000000
1638	3514.000000000000000	5390.000000000000000	7266.000000000000000
1639	3515.000000000000000	5391.000000000000000	7267.000000000000000
1640	3516.000000000000000	5392.000000000000000	7268.000000000000000
1641	3517.000000000000000	5393.000000000000000	7269.000000000000000
1642	3518.000000000000000	5394.000000000000000	7270.000000000000000
1643	3519.000000000000000	5395.000000000000000	7271.000000000000000
1644	3520.000000000000000	5396.000000000000000	7272.000000000000000
1645	3521.000000000000000	5397.000000000000000	7273.000000000000000
1646	3522.000000000000000	5398.000000000000000	7274.000000000000000
1647	3523.000000000000000	5399.000000000000000	7275.000000000000000
1648	3524.000000000000000	5400.000000000000000	7276.000000000000000
1649	3525.000000000000000	5401.000000000000000	7277.000000000000000
1650	3526.000000000000000	5402.000000000000000	7278.000000000000000
1651	3527.000000000000000	5403.000000000000000	7279.000000000000000
1652	3528.000000000000000	5404.000000000000000	7280.000000000000000
1653	3529.000000000000000	5405.000000000000000	7281.000000000000000
1654	3530.000000000000000	5406.000000000000000	7282.000000000000000
1655	3531.000000000000000	5407.000000000000000	7283.000000000000000
1656	3532.000000000000000	5408.000000000000000	7284.000000000000000
1657	3533.000000000000000	5409.000000000000000	7285.000000000000000
1658	3534.000000000000000	5410.000000000000000	7286.000000000000000
1659	3535.000000000000000	5411.000000000000000	7287.000000000000000
1660	3536.000000000000000	5412.000000000000000	7288.000000000000000
1661	3537.000000000000000	5413.000000000000000	7289.000000000000000
1662	3538.000000000000000	5414.000000000000000	7290.000000000000000
1663	3539.000000000000000	5415.000000000000000	7291.000000000000000
1664	3540.000000000000000	5416.000000000000000	7292.000000000000000
1665	3541.000000000000000	5417.000000000000000	7293.000000000000000
1666	3542.000000000000000	5418.000000000000000	7294.000000000000000
1667	3543.000000000000000	5419.000000000000000	7295.000000000000000
1668	3544.000000000000000	5420.000000000000000	7296.000000000000000
1669	3545.000000000000000	5421.000000000000000	7297.000000000000000
1670	3546.000000000000000	5422.000000000000000	7298.000000000000000
1671	3547.000000000000000	5423.000000000000000	7299.000000000000000
1672	3548.000000000000000	5424.000000000000000	7300.000000000000000
1673	3549.000000000000000	5425.000000000000000	7301.000000000000000
1674	3550.000000000000000	5426.000000000000000	7302.000000000000000
1675	3551.000000000000000	5427.000000000000000	7303.000000000000000
1676	3552.000000000000000	5428.000000000000000	7304.000000000000000
1677	3553.000000000000000	5429.000000000000000	7305.000000000000000
1678	3554.000000000000000	5430.000000000000000	7306.000000000000000
1679	3555.000000000000000	5431.000000000000000	7307.000000000000000
1680	3556.000000000000000	5432.000000000000000	7308.000000000000000
1681	3557.000000000000000	5433.000000000000000	7309.000000000000000
1682	3558.000000000000000	5434.000000000000000	7310.000000000000000
1683	3559.000000000000000	5435.000000000000000	7311.000000000000000
1684	3560.000000000000000	5436.000000000000000	7312.000000000000000
1685	3561.000000000000000	5437.000000000000000	7313.000000000000000
1686	3562.000000000000000	5438.000000000000000	7314.000000000000000
1687	3563.000000000000000	5439.000000000000000	7315.000000000000000
1688	3564.000000000000000	5440.000000000000000	7316.000000000000000
1689	3565.000000000000000	5441.000000000000000	7317.000000000000000
1690	3566.000000000000000	5442.000000000000000	7318.000000000000000
1691	3567.000000000000000	5443.000000000000000	7319.000000000000000
1692	3568.000000000000000	5444.000000000000000	7320.000000000000000
1693	3569.000000000000000	5445.000000000000000	7321.000000000000000
1694	3570.000000000000000	5446.000000000000000	7322.000000000000000
1695	3571.000000000000000	5447.000000000000000	7323.000000000000000
1696	3572.000000000000000	5448.000000000000000	7324.000000000000000
1697	3573.000000000000000	5449.000000000000000	7325.000000000000000
1698	3574.000000000000000	5450.000000000000000	7326.000000000000000
1699	3575.000000000000000	5451.000000000000000	7327.000000000000000
1700	3576.000000000000000	5452.000000000000000	7328.000000000000000
1701	3577.000000000000000	5453.000000000000000	7329.000000000000000
1702	3578.000000000000000	5454.000000000000000	7330.000000000000000
1703	3579.000000000000000	5455.000000000000000	7331.000000000000000
1704	3580.000000000000000	5456.000000000000000	7332.000000000000000
1705	3581.000000000000000	5457.000000000000000	7333.000000000000000
1706	3582.000000000000000	5458.000000000000000	7334.000000000000000
1707	3583.000000000000000	5459.000000000000000	7335.000000000000000
1708	3584.000000000000000	5460.000000000000000	7336.000000000000000
1709	3585.000000000000000	5461.000000000000000	7337.000000000000000
1710	3586.000000000000000	5462.000000000000000	7338.000000000000000
1711	3587.000000000000000	5463.000000000000000	7339.000000000000000
1712	3588.000000000000000	5464.000000000000000	7340.000000000000000
1713	3589.000000000000000	5465.000000000000000	7341.000000000000000
1714	3590.000000000000000	5466.000000000000000	7342.000000000000000
1715	3591.000000000000000	5467.000000000000000	7343.000000000000000
1716	3592.000000000000000	5468.000000000000000	7344.000000000000000
1717	3593.000000000000000	5469.000000000000000	7345.000000000000000
1718	3594.000000000000000	5470.000000000000000	7346.000000000000000
1719	3595.000000000000000	5471.000000000000000	7347.000000000000000
1720	3596.000000000000000	5472.000000000000000	7348.000000000000000
1721	3597.000000000000000	5473.000000000000000	7349.000000000000000
1722	3598.000000000000000	5474.000000000000000	7350.000000000000000
1723	3599.000000000000000	5475.000000000000000	7351.000000000000000
1724	3600.000000000000000	5476.000000000000000	7352.000000000000000
1725	3601.000000000000000	5477.000000000000000	7353.000000000000000
1726	3602.000000000000000	5478.000000000000000	7354.000000000000000
1727	3603.000000000000000	5479.000000000000000	7355.000000000000000
1728	3604.000000000000000	5480.000000000000000	7356.000000000000000
1729	3605.000000000000000	5481.000000000000000	7357.000000000000000
1730	3606.000000000000000	5482.000000000000000	7358.000000000000000
1731	3607.000000000000000	5483.000000000000000	7359.000000000000000
1732	3608.000000000000000	5484.000000000000000	7360.000000000000000
1733	3609.000000000000000	5485.000000000000000	7361.000000000000000
1734	3610.000000000000000	5486.000000000000000	7362.000000000000000
1735	3611.000000000000000	5487.000000000000000	7363.000000000000000
1736	3612.000000000000000	5488.000000000000000	7364.000000000000000
1737	3613.000000000000000	5489.000000000000000	7365.000000000000000
1738	3614.000000000000000	5490.000000000000000	7366.000000000000000
1739	3615.000000000000000	5491.000000000000000	7367.000000000000000
1740	3616.000000000000000	5492.000000000000000	7368.000000000000000
1741	3617.000000000000000	5493.000000000000000	7369.000000000000000
1742	3618.000000000000000	5494.000000000000000	7370.000000000000000
1743	3619.000000000000000	5495.000000000000000	7371.000000000000000
1744	3620.000000000000000	5496.000000000000000	7372.000000000000000
1745	3621.000000000000000	5497.000000000000000	7373.000000000000000
1746	3622.000000000000000	5498.000000000000000	7374.000000000000000
1747	3623.000000000000000	5499.000000000000000	7375.000000000000000
1748	3624.000000000000000	5500.000000000000000	7376.000000000000000
1749	3625.000000000000000	5501.000000000000000	7377.000000000000000
1750	3626.000000000000000	5502.000000000000000	7378.000000000000000
1751	3627.000000000000000	5503.000000000000000	7379.000000000000000
1752	3628.000000000000000	5504.000000000000000	7380.000000000000000
1753	3629.000000000000000	5505.000000000000000	7381.000000000000000
1754	3630.000000000000000	5506.000000000000000	7382.000000000000000
1755	3631.000000000000000	5507.000000000000000	7383.000000000000000
1756	3632.000000000000000	5508.000000000000000	7384.000000000000000
1757	3633.000000000000000	5509.000000000000000	7385.000000000000000
1758	3634.000000000000000	5510.000000000000000	7386.000000000000000
1759	3635.000000000000000	5511.000000000000000	7387.000000000000000
1760	3636.000000000000000	5512.000000000000000	7388.000000000000000
1761	3637.000000000000000	5513.000000000000000	7389.000000000000000
1762	3638.000000000000000	5514.000000000000000	7390.000000000000000
1763	3639.000000000000000	5515.000000000000000	7391.000000000000000
1764	3640.000000000000000	5516.000000000000000	7392.000000000000000
1765	3641.000000000000000	5517.000000000000000	7393.000000000000000
1766	3642.000000000000000	5518.000000000000000	7394.000000000000000
1767	3643.000000000000000	5519.000000000000000	7395.000000000000000
1768	3644.000000000000000	5520.000000000000000	7396.000000000000000
1769	3645.000000000000000	5521.000000000000000	7397.000000000000000
1770	3646.000000000000000	5522.000000000000000	7398.000000000000000
1771	3647.000000000000000	5523.000000000000000	7399.000000000000000
1772	3648.000000000000000	5524.000000000000000	7400.000000000000000
1773	3649.000000000000000	5525.000000000000000	7401.000000000000000
1774	3650.000000000000000	5526.000000000000000	7402.000000000000000
1775	3651.000000000000000	5527.000000000000000	7403.000000000000000
1776	3652.000000000000000	5528.000000000000000	7404.000000000000000
1777	3653.000000000000000	5529.000000000000000	7405.000000000000000
1778	3654.000000000000000	5530.000000000000000	7406.000000000000000
1779	3655.000000000000000	5531.000000000000000	7407.000000000000000
1780	3656.000000000000000	5532.000000000000000	7408.000000000000000
1781	3657.000000000000000	5533.000000000000000	7409.000000000000000
1782	3658.000000000000000	5534.000000000000000	7410.000000000000000
1783	3659.000000000000000	5535.000000000000000	7411.000000000000000
1784	3660.000000000000000	5536.000000000000000	7412.000000000000000
1785	3661.000000000000000	5537.000000000000000	7413.000000000000000
1786	3662.000000000000000	5538.000000000000000	7414.000000000000000
1787	3663.000000000000000	5539.000000000000000	7415.000000000000000
1788	3664.000000000000000	5540.000000000000000	7416.000000000000000
1789	3665.000000000000000	5541.000000000000000	7417.000000000000000
1790	3666.000000000000000	5542.000000000000000	7418.000000000000000
1791	3667.000000000000000	5543.000000000000000	7419.000000000000000
1792	3668.000000000000000	5544.000000000000000	7420.000000000000000
1793	3669.000000000000000	5545.000000000000000	7421.000000000000000
1794	3670.000000000000000	5546.000000000000000	7422.000000000000000
1795	3671.000000000000000	5547.000000000000000	7423.000000000000000
1796	3672.000000000000000	5548.000000000000000	7424.000000000000000
1797	3673.000000000000000	5549.000000000000000	7425.000000000000000
1798	3674.000000000000000	5550.000000000000000	7426.000000000000000
1799	3675.000000000000000	5551.000000000000000	7427.000000000000000
1800	3676.000000000000000	5552.000000000000000	7428.000000000000000
1801	3677.000000000000000	5553.000000000000000	7429.000000000000000
1802	3678.000000000000000	5554.000000000000000	7430.000000000000000
1803	3679.000000000000000	5555.000000000000000	7431.000000000000000
1804	3680.000000000000000	5556.000000000000000	7432.000000000000000
1805	3681.000000000000000	5557.000000000000000	7433.000000000000000
1806	3682.000000000000000	5558.000000000000000	7434.000000000000000
1807	3683.000000000000000	5559.000000000000000	7435.000000000000000
1808	3684.000000000000000	5560.000000000000000	7436.000000000000000
1809	3685.000000000000000	5561.000000000000000	7437.000000000000000
1810	3686.000000000000000	5562.000000000000000	7438.000000000000000
1811	3687.000000000000000	5563.000000000000000	7439.000000000000000
1812	3688.000000000000000	5564.000000000000000	7440.000000000000000
1813	3689.000000000000000	5565.000000000000000	7441.000000000000000
1814	3690.000000000000000	5566.000000000000000	7442.000000000000000
1815	3691.000000000000000	5567.000000000000000	7443.000000000000000
1816	3692.000000000000000	5568.000000000000000	7444.000000000000000
1817	3693.000000000000000	5569.000000000000000	7445.000000000000000
1818	3694.000000000000000	5570.000000000000000	7446.000000000000000
1819	3695.000000000000000	5571.000000000000000	7447.000000000000000
1820	3696.000000000000000	5572.000000000000000	7448.000000000000000
1821	3697.000000000000000	5573.000000000000000	7449.000000000000000
1822	3698.000000000000000	5574.000000000000000	7450.000000000000000
1823	3699.000000000000000	5575.000000000000000	7451.000000000000000
1824	3700.000000000000000	5576.000000000000000	7452.000000000000000
1825	3701.000000000000000	5577.000000000000000	7453.000000000000000
1826	3702.000000000000000	5578.000000000000000	7454.000000000000000
1827	3703.000000000000000	5579.000000000000000	7455.000000000000000
1828	3704.000000000000000	5580.000000000000000	7456.000000000000000
1829	3705.000000000000000	5581.000000000000000	7457.000000000000000
1830	3706.000000000000000	5582.000000000000000	7458.000000000000000
1831	3707.000000000000000	5583.000000000000000	7459.000000000000000
1832	3708.000000000000000	5584.000000000000000	7460.000000000000000
1833	3709.000000000000000	5585.000000000000000	7461.000000000000000
1834	3710.000000000000000	5586.000000000000000	7462.000000000000000
1835	3711.000000000000000	5587.000000000000000	7463.000000000000000
1836	3712.000000000000000	5588.000000000000000	7464.000000000000000
1837	3713.000000000000000	5589.000000000000000	7465.000000000000000
1838	3714.000000000000000	5590.000000000000000	7466.000000000000000
1839	3715.000000000000000	5591.000000000000000	7467.000000000000000
1840	3716.000000000000000	5592.000000000000000	7468.000000000000000
1841	3717.000000000000000	5593.000000000000000	7469.000000000000000
1842	3718.000000000000000	5594.000000000000000	7470.000000000000000
1843	3719.000000000000000	5595.000000000000000	7471.000000000000000
1844	3720.000000000000000	5596.000000000000000	7472.000000000000000
1845	3721.000000000000000	5597.000000000000000	7473.000000000000000
1846	3722.000000000000000	5598.000000000000000	7474.000000000000000
1847	3723.000000000000000	5599.000000000000000	7475.000000000000000
1848	3724.000000000000000	5600.000000000000000	7476.000000000000000
1849	3725.000000000000000	5601.000000000000000	7477.000000000000000
1850	3726.000000000000000	5602.000000000000000	7478.000000000000000
1851	3727.000000000000000	5603.000000000000000	7479.000000000000000
1852	3728.000000000000000	5604.000000000000000	7480.000000000000000
1853	3729.000000000000000	5605.000000000000000	7481.000000000000000
1854	3730.000000000000000	5606.000000000000000	7482.000000000000000
1855	3731.000000000000000	5607.000000000000000	7483.000000000000000
1856	3732.000000000000000	5608.000000000000000	7484.000000000000000
1857	3733.000000000000000	5609.000000000000000	7485.000000000000000
1858	3734.000000000000000	5610.000000000000000	7486.000000000000000
1859	3735.000000000000000	5611.000000000000000	7487.000000000000000
1860	3736.000000000000000	5612.000000000000000	7488.000000000000000
1861	3737.000000000000000	5613.000000000000000	7489.000000000000000
1862	3738.000000000000000	5614.000000000000000	7490.000000000000000
1863	3739.000000000000000	5615.000000000000000	7491.000000000000000
1864	3740.000000000000000	5616.000000000000000	7492.000000000000000
1865	3741.000000000000000	5617.000000000000000	7493.000000000000000
1866	3742.000000000000000	5618.000000000000000	7494.000000000000000
1867	3743.000000000000000	5619.000000000000000	7495.000000000000000
1868	3744.000000000000000	5620.000000000000000	7496.000000000000000
1869	3745.000000000000000	5621.000000000000000	7497.000000000000000
1870	3746.000000000000000	5622.000000000000000	7498.000000000000000
1871	3747.000000000000000	5623.000000000000000	7499.000000000000000
1872	3748.000000000000000	5624.000000000000000	7500.000000000000000
1873	3749.000000000000000	5625.000000000000000	7501.000000000000000
1874	3750.000000000000000	5626.000000000000000	7502.000000000000000
1875	3751.000000000000000	5627.000000000000000	7503.000000000000000
1876	3752.000000000000000	5628.000000000000000	7504.000000000000000


==> data/ExamplePyramideTen_ele_04270.dat <==
1	4271.000000000000000	8541.000000000000000	12811.000000000000000
2	4272.000000000000000	8542.000000000000000	12812.000000000000000
3	4273.000000000000000	8543.000000000000000	12813.000000000000000
4	4274.000000000000000	8544.000000000000000	12814.000000000000000
5	4275.000000000000000	8545.000000000000000	12815.000000000000000
6	4276.000000000000000	8546.000000000000000	12816.000000000000000
7	4277.000000000000000	8547.000000000000000	12817.000000000000000
8	4278.000000000000000	8548.000000000000000	12818.000000000000000
9	4279.000000000000000	8549.000000000000000	12819.000000000000000
10	4280.000000000000000	8550.000000000000000	12820.000000000000000
11	4281.000000000000000	8551.000000000000000	12821.000000000000000
12	4282.000000000000000	8552.000000000000000	12822.000000000000000
13	4283.000000000000000	8553.000000000000000	12823.000000000000000
14	4284.000000000000000	8554.000000000000000	12824.000000000000000
15	4285.000000000000000	8555.000000000000000	12825.000000000000000
16	4286.000000000000000	8556.000000000000000	12826.000000000000000
17	4287.000000000000000	8557.000000000000000	12827.000000000000000
18	4288.000000000000000	8558.000000000000000	12828.000000000000000
19	4289.000000000000000	8559.000000000000000	12829.000000000000000
20	4290.000000000000000	8560.000000000000000	12830.000000000000000
21	4291.000000000000000	8561.000000000000000	12831.000000000000000
22	4292.000000000000000	8562.000000000000000	12832.000000000000000
23	4293.000000000000000	8563.000000000000000	12833.000000000000000
24	4294.000000000000000	8564.000000000000000	12834.000000000000000
25	4295.000000000000000	8565.000000000000000	12835.000000000000000
26	4296.000000000000000	8566.000000000000000	12836.000000000000000
27	4297.000000000000000	8567.000000000000000	12837.000000000000000
28	4298.000000000000000	8568.000000000000000	12838.000000000000000
29	4299.000000000000000	8569.000000000000000	12839.000000000000000
30	4300.000000000000000	8570.000000000000000	12840.000000000000000
31	4301.000000000000000	8571.000000000000000	12841.000000000000000
32	4302.000000000000000	8572.000000000000000	12842.000000000000000
33	4303.000000000000000	8573.000000000000000	12843.000000000000000
34	4304.000000000000000	8574.000000000000000	12844.000000000000000
35	4305.000000000000000	8575.000000000000000	12845.000000000000000
36	4306.000000000000000	8576.000000000000000	12846.000000000000000
37	4307.000000000000000	8577.000000000000000	12847.000000000000000
38	4308.000000000000000	8578.000000000000000	12848.000000000000000
39	4309.000000000000000	8579.000000000000000	12849.000000000000000
40	4310.000000000000000	8580.000000000000000	12850.000000000000000
41	4311.000000000000000	8581.000000000000000	12851.000000000000000
42	4312.000000000000000	8582.000000000000000	12852.000000000000000
43	4313.000000000000000	8583.000000000000000	12853.000000000000000
44	4314.000000000000000	8584.000000000000000	12854.000000000000000
45	4315.000000000000000	8585.000000000000000	12855.000000000000000
46	4316.000000000000000	8586.000000000000000	12856.000000000000000
47	4317.000000000000000	8587.000000000000000	12857.000000000000000
48	4318.000000000000000	8588.000000000000000	12858.000000000000000
49	4319.000000000000000	8589.000000000000000	12859.000000000000000
50	4320.000000000000000	8590.000000000000000	12860.000000000000000
51	4321.000000000000000	8591.000000000000000	12861.000000000000000
52	4322.000000000000000	8592.000000000000000	12862.000000000000000
53	4323.000000000000000	8593.000000000000000	12863.000000000000000
54	4324.000000000000000	8594.000000000000000	12864.000000000000000
55	4325.000000000000000	8595.000000000000000	12865.000000000000000
56	4326.000000000000000	8596.000000000000000	12866.000000000000000
57	4327.000000000000000	8597.000000000000000	12867.000000000000000
58	4328.000000000000000	8598.000000000000000	12868.000000000000000
59	4329.000000000000000	8599.000000000000000	12869.000000000000000
60	4330.000000000000000	8600.000000000000000	12870.000000000000000
61	4331.000000000000000	8601.000000000000000	12871.000000000000000
62	4332.000000000000000	8602.000000000000000	12872.000000000000000
63	4333.000000000000000	8603.000000000000000	12873.000000000000000
64	4334.000000000000000	8604.000000000000000	12874.000000000000000
65	4335.000000000000000	8605.000000000000000	12875.000000000000000
66	4336.000000000000000	8606.000000000000000	12876.000000000000000
67	4337.000000000000000	8607.000000000000000	12877.000000000000000
68	4338.000000000000000	8608.000000000000000	12878.000000000000000
69	4339.000000000000000	8609.000000000000000	12879.000000000000000
70	4340.000000000000000	8610.000000000000000	12880.000000000000000
71	4341.000000000000000	8611.000000000000000	12881.000000000000000
72	4342.000000000000000	8612.000000000000000	12882.000000000000000
73	4343.000000000000000	8613.000000000000000	12883.000000000000000
74	4344.000000000000000	8614.000000000000000	12884.000000000000000
75	4345.000000000000000	8615.000000000000000	12885.000000000000000
76	4346.000000000000000	8616.000000000000000	12886.000000000000000
77	4347.000000000000000	8617.000000000000000	12887.000000000000000
78	4348.000000000000000	8618.000000000000000	12888.000000000000000
79	4349.000000000000000	8619.000000000000000	12889.000000000000000
80	4350.000000000000000	8620.000000000000000	12890.000000000000000
81	4351.000000000000000	8621.000000000000000	12891.000000000000000
82	4352.000000000000000	8622.000000000000000	12892.000000000000000
83	4353.000000000000000	8623.000000000000000	12893.000000000000000
84	4354.000000000000000	8624.000000000000000	12894.000000000000000
85	4355.000000000000000	8625.000000000000000	12895.000000000000000
86	4356.000000000000000	8626.000000000000000	12896.000000000000000
87	4357.000000000000000	8627.000000000000000	12897.000000000000000
88	4358.000000000000000	8628.000000000000000	12898.000000000000000
89	4359.000000000000000	8629.000000000000000	12899.000000000000000
90	4360.000000000000000	8630.000000000000000	12900.000000000000000
91	4361.000000000000000	8631.000000000000000	12901.000000000000000
92	4362.000000000000000	8632.000000000000000	12902.000000000000000
93	4363.000000000000000	8633.000000000000000	12903.000000000000000
94	4364.000000000000000	8634.000000000000000	12904.000000000000000
95	4365.000000000000000	8635.000000000000000	12905.000000000000000
96	4366.000000000000000	8636.000000000000000	12906.000000000000000
97	4367.000000000000000	8637.000000000000000	12907.000000000000000
98	4368.000000000000000	8638.000000000000000	12908.000000000000000
99	4369.000000000000000	8639.000000000000000	12909.000000000000000
100	4370.000000000000000	8640.000000000000000	12910.000000000000000
101	4371.000000000000000	8641.000000000000000	12911.000000000000000
102	4372.000000000000000	8642.000000000000000	12912.000000000000000
103	4373.000000000000000	8643.000000000000000	12913.000000000000000
104	4374.000000000000000	8644.000000000000000	12914.000000000000000
105	4375.000000000000000	8645.000000000000000	12915.000000000000000
106	4376.000000000000000	8646.000000000000000	12916.000000000000000
107	4377.000000000000000	8647.000000000000000	12917.000000000000000
108	4378.000000000000000	8648.000000000000000	12918.000000000000000
109	4379.000000000000000	8649.000000000000000	12919.000000000000000
110	4380.000000000000000	8650.000000000000000	12920.000000000000000
111	4381.000000000000000	8651.000000000000000	12921.000000000000000
112	4382.000000000000000	8652.000000000000000	12922.000000000000000
113	4383.000000000000000	8653.000000000000000	12923.000000000000000
114	4384.000000000000000	8654.000000000000000	12924.000000000000000
115	4385.000000000000000	8655.000000000000000	12925.000000000000000
116	4386.000000000000000	8656.000000000000000	12926.000000000000000
117	4387.000000000000000	8657.000000000000000	12927.000000000000000
118	4388.000000000000000	8658.000000000000000	12928.000000000000000
119	4389.000000000000000	8659.000000000000000	12929.000000000000000
120	4390.000000000000000	8660.000000000000000	12930.000000000000000
121	4391.000000000000000	8661.000000000000000	12931.000000000000000
122	4392.000000000000000	8662.000000000000000	12932.000000000000000
123	4393.000000000000000	8663.000000000000000	12933.000000000000000
124	4394.000000000000000	8664.000000000000000	12934.000000000000000
125	4395.000000000000000	8665.000000000000000	12935.000000000000000
126	4396.000000000000000	8666.000000000000000	12936.000000000000000
127	4397.000000000000000	8667.000000000000000	12937.000000000000000
128	4398.000000000000000	8668.000000000000000	12938.000000000000000
129	4399.000000000000000	8669.000000000000000	12939.000000000000000
130	4400.000000000000000	8670.000000000000000	12940.000000000000000
131	4401.000000000000000	8671.000000000000000	12941.000000000000000
132	4402.000000000000000	8672.000000000000000	12942.000000000000000
133	4403.000000000000000	8673.000000000000000	12943.000000000000000
134	4404.000000000000000	8674.000000000000000	12944.000000000000000
135	4405.000000000000000	8675.000000000000000	12945.000000000000000
136	4406.000000000000000	8676.000000000000000	12946.000000000000000
137	4407.000000000000000	8677.000000000000000	12947.000000000000000
138	4408.000000000000000	8678.000000000000000	12948.000000000000000
139	4409.000000000000000	8679.000000000000000	12949.000000000000000
140	4410.000000000000000	8680.000000000000000	12950.000000000000000
141	4411.000000000000000	8681.000000000000000	12951.000000000000000
142	4412.000000000000000	8682.000000000000000	12952.000000000000000
143	4413.000000000000000	8683.000000000000000	12953.000000000000000
144	4414.000000000000000	8684.000000000000000	12954.000000000000000
145	4415.000000000000000	8685.000000000000000	12955.000000000000000
146	4416.000000000000000	8686.000000000000000	12956.000000000000000
147	4417.000000000000000	8687.000000000000000	12957.000000000000000
148	4418.000000000000000	8688.000000000000000	12958.000000000000000
149	4419.000000000000000	8689.000000000000000	12959.000000000000000
150	4420.000000000000000	8690.000000000000000	12960.000000000000000
151	4421.000000000000000	8691.000000000000000	12961.000000000000000
152	4422.000000000000000	8692.000000000000000	12962.000000000000000
153	4423.000000000000000	8693.000000000000000	12963.000000000000000
154	4424.000000000000000	8694.000000000000000	12964.000000000000000
155	4425.000000000000000	8695.000000000000000	12965.000000000000000
156	4426.000000000000000	8696.000000000000000	12966.000000000000000
157	4427.000000000000000	8697.000000000000000	12967.000000000000000
158	4428.000000000000000	8698.000000000000000	12968.000000000000000
159	4429.000000000000000	8699.000000000000000	12969.000000000000000
160	4430.000000000000000	8700.000000000000000	12970.000000000000000
161	4431.000000000000000	8701.000000000000000	12971.000000000000000
162	4432.000000000000000	8702.000000000000000	12972.000000000000000
163	4433.000000000000000	8703.000000000000000	12973.000000000000000
164	4434.000000000000000	8704.000000000000000	12974.000000000000000
165	4435.000000000000000	8705.000000000000000	12975.000000000000000
166	4436.000000000000000	8706.000000000000000	12976.000000000000000
167	4437.000000000000000	8707.000000000000000	12977.000000000000000
168	4438.000000000000000	8708.000000000000000	12978.000000000000000
169	4439.000000000000000	8709.000000000000000	12979.000000000000000
170	4440.000000000000000	8710.000000000000000	12980.000000000000000
171	4441.000000000000000	8711.000000000000000	12981.000000000000000
172	4442.000000000000000	8712.000000000000000	12982.000000000000000
173	4443.000000000000000	8713.000000000000000	12983.000000000000000
174	4444.000000000000000	8714.000000000000000	12984.000000000000000
175	4445.000000000000000	8715.000000000000000	12985.000000000000000
176	4446.000000000000000	8716.000000000000000	12986.000000000000000
177	4447.000000000000000	8717.000000000000000	12987.000000000000000
178	4448.000000000000000	8718.000000000000000	12988.000000000000000
179	4449.000000000000000	8719.000000000000000	12989.000000000000000
180	4450.000000000000000	8720.000000000000000	12990.000000000000000
181	4451.000000000000000	8721.000000000000000	12991.000000000000000
182	4452.000000000000000	8722.000000000000000	12992.000000000000000
183	4453.000000000000000	8723.000000000000000	12993.000000000000000
184	4454.000000000000000	8724.000000000000000	12994.000000000000000
185	4455.000000000000000	8725.000000000000000	12995.000000000000000
186	4456.000000000000000	8726.000000000000000	12996.000000000000000
187	4457.000000000000000	8727.000000000000000	12997.000000000000000
188	4458.000000000000000	8728.000000000000000	12998.000000000000000
189	4459.000000000000000	8729.000000000000000	12999.000000000000000
190	4460.000000000000000	8730.000000000000000	13000.000000000000000
191	4461.000000000000000	8731.000000000000000	13001.000000000000000
192	4462.000000000000000	8732.000000000000000	13002.000000000000000
193	4463.000000000000000	8733.000000000000000	13003.000000000000000
194	4464.000000000000000	8734.000000000000000	13004.000000000000000
195	4465.000000000000000	8735.000000000000000	13005.000000000000000
196	4466.000000000000000	8736.000000000000000	13006.000000000000000
197	4467.000000000000000	8737.000000000000000	13007.000000000000000
198	4468.000000000000000	8738.000000000000000	13008.000000000000000
199	4469.000000000000000	8739.000000000000000	13009.000000000000000
200	4470.000000000000000	8740.000000000000000	13010.000000000000000
201	4471.000000000000000	8741.000000000000000	13011.000000000000000
202	4472.000000000000000	8742.000000000000000	13012.000000000000000
203	4473.000000000000000	8743.000000000000000	13013.000000000000000
204	4474.000000000000000	8744.000000000000000	13014.000000000000000
205	4475.000000000000000	8745.000000000000000	13015.000000000000000
206	4476.000000000000000	8746.000000000000000	13016.000000000000000
207	4477.000000000000000	8747.000000000000000	13017.000000000000000
208	4478.000000000000000	8748.000000000000000	13018.000000000000000
209	4479.000000000000000	8749.000000000000000	13019.000000000000000
210	4480.000000000000000	8750.000000000000000	13020.000000000000000
211	4481.000000000000000	8751.000000000000000	13021.000000000000000
212	4482.000000000000000	8752.000000000000000	13022.000000000000000
213	4483.000000000000000	8753.000000000000000	13023.000000000000000
214	4484.000000000000000	8754.000000000000000	13024.000000000000000
215	4485.000000000000000	8755.000000000000000	13025.000000000000000
216	4486.000000000000000	8756.000000000000000	13026.000000000000000
217	4487.000000000000000	8757.000000000000000	13027.000000000000000
218	4488.000000000000000	8758.000000000000000	13028.000000000000000
219	4489.000000000000000	8759.000000000000000	13029.000000000000000
220	4490.000000000000000	8760.000000000000000	13030.000000000000000
221	4491.000000000000000	8761.000000000000000	13031.000000000000000
222	4492.000000000000000	8762.000000000000000	13032.000000000000000
223	4493.000000000000000	8763.000000000000000	13033.000000000000000
224	4494.000000000000000	8764.000000000000000	13034.000000000000000
225	4495.000000000000000	8765.000000000000000	13035.000000000000000
226	4496.000000000000000	8766.000000000000000	13036.000000000000000
227	4497.000000000000000	8767.000000000000000	13037.000000000000000
228	4498.000000000000000	8768.000000000000000	13038.000000000000000
229	4499.000000000000000	8769.000000000000000	13039.000000000000000
230	4500.000000000000000	8770.000000000000000	13040.000000000000000
231	4501.000000000000000	8771.000000000000000	13041.000000000000000
232	4502.000000000000000	8772.000000000000000	13042.000000000000000
233	4503.000000000000000	8773.000000000000000	13043.000000000000000
234	4504.000000000000000	8774.000000000000000	13044.000000000000000
235	4505.000000000000000	8775.000000000000000	13045.000000000000000
236	4506.000000000000000	8776.000000000000000	13046.000000000000000
237	4507.000000000000000	8777.000000000000000	13047.000000000000000
238	4508.000000000000000	8778.000000000000000	13048.000000000000000
239	4509.000000000000000	8779.000000000000000	13049.000000000000000
240	4510.000000000000000	8780.000000000000000	13050.000000000000000
241	4511.000000000000000	8781.000000000000000	13051.000000000000000
242	4512.000000000000000	8782.000000000000000	13052.000000000000000
243	4513.000000000000000	8783.000000000000000	13053.000000000000000
244	4514.000000000000000	8784.000000000000000	13054.000000000000000
245	4515.000000000000000	8785.000000000000000	13055.000000000000000
246	4516.000000000000000	8786.000000000000000	13056.000000000000000
247	4517.000000000000000	8787.000000000000000	13057.000000000000000
248	4518.000000000000000	8788.000000000000000	13058.000000000000000
249	4519.000000000000000	8789.000000000000000	13059.000000000000000
250	4520.000000000000000	8790.000000000000000	13060.000000000000000
251	4521.000000000000000	8791.000000000000000	13061.000000000000000
252	4522.000000000000000	8792.000000000000000	13062.000000000000000
253	4523.000000000000000	8793.000000000000000	13063.000000000000000
254	4524.000000000000000	8794.000000000000000	13064.000000000000000
255	4525.000000000000000	8795.000000000000000	13065.000000000000000
256	4526.000000000000000	8796.000000000000000	13066.000000000000000
257	4527.000000000000000	8797.000000000000000	13067.000000000000000
258	4528.000000000000000	8798.000000000000000	13068.000000000000000
259	4529.000000000000000	8799.000000000000000	13069.000000000000000
260	4530.000000000000000	8800.000000000000000	13070.000000000000000
261	4531.000000000000000	8801.000000000000000	13071.000000000000000
262	4532.000000000000000	8802.000000000000000	13072.000000000000000
263	4533.000000000000000	8803.000000000000000	13073.000000000000000
264	4534.000000000000000	8804.000000000000000	13074.000000000000000
265	4535.000000000000000	8805.000000000000000	13075.000000000000000
266	4536.000000000000000	8806.000000000000000	13076.000000000000000
267	4537.000000000000000	8807.000000000000000	13077.000000000000000
268	4538.000000000000000	8808.000000000000000	13078.000000000000000
269	4539.000000000000000	8809.000000000000000	13079.000000000000000
270	4540.000000000000000	8810.000000000000000	13080.000000000000000
271	4541.000000000000000	8811.000000000000000	13081.000000000000000
272	4542.000000000000000	8812.000000000000000	13082.000000000000000
273	4543.000000000000000	8813.000000000000000	13083.000000000000000
274	4544.000000000000000	8814.000000000000000	13084.000000000000000
275	4545.000000000000000	8815.000000000000000	13085.000000000000000
276	4546.000000000000000	8816.000000000000000	13086.000000000000000
277	4547.000000000000000	8817.000000000000000	13087.000000000000000
278	4548.000000000000000	8818.000000000000000	13088.000000000000000
279	4549.000000000000000	8819.000000000000000	13089.000000000000000
280	4550.000000000000000	8820.000000000000000	13090.000000000000000
281	4551.000000000000000	8821.000000000000000	13091.000000000000000
282	4552.000000000000000	8822.000000000000000	13092.000000000000000
283	4553.000000000000000	8823.000000000000000	13093.000000000000000
284	4554.000000000000000	8824.000000000000000	13094.000000000000000
285	4555.000000000000000	8825.000000000000000	13095.000000000000000
286	4556.000000000000000	8826.000000000000000	13096.000000000000000
287	4557.000000000000000	8827.000000000000000	13097.000000000000000
288	4558.000000000000000	8828.000000000000000	13098.000000000000000
289	4559.000000000000000	8829.000000000000000	13099.000000000000000
290	4560.000000000000000	8830.000000000000000	13100.000000000000000
291	4561.000000000000000	8831.000000000000000	13101.000000000000000
292	4562.000000000000000	8832.000000000000000	13102.000000000000000
293	4563.000000000000000	8833.000000000000000	13103.000000000000000
294	4564.000000000000000	8834.000000000000000	13104.000000000000000
295	4565.000000000000000	8835.000000000000000	13105.000000000000000
296	4566.000000000000000	8836.000000000000000	13106.000000000000000
297	4567.000000000000000	8837.000000000000000	13107.000000000000000
298	4568.000000000000000	8838.000000000000000	13108.000000000000000
299	4569.000000000000000	8839.000000000000000	13109.000000000000000
300	4570.000000000000000	8840.000000000000000	13110.000000000000000
301	4571.000000000000000	8841.000000000000000	13111.000000000000000
302	4572.000000000000000	8842.000000000000000	13112.000000000000000
303	4573.000000000000000	8843.000000000000000	13113.000000000000000
304	4574.000000000000000	8844.000000000000000	13114.000000000000000
305	4575.000000000000000	8845.000000000000000	13115.000000000000000
306	4576.000000000000000	8846.000000000000000	13116.000000000000000
307	4577.000000000000000	8847.000000000000000	13117.000000000000000
308	4578.000000000000000	8848.000000000000000	13118.000000000000000
309	4579.000000000000000	8849.000000000000000	13119.000000000000000
310	4580.000000000000000	8850.000000000000000	13120.000000000000000
311	4581.000000000000000	8851.000000000000000	13121.000000000000000
312	4582.000000000000000	8852.000000000000000	13122.000000000000000
313	4583.000000000000000	8853.000000000000000	13123.000000000000000
314	4584.000000000000000	8854.000000000000000	13124.000000000000000
315	4585.000000000000000	8855.000000000000000	13125.000000000000000
316	4586.000000000000000	8856.000000000000000	13126.000000000000000
317	4587.000000000000000	8857.000000000000000	13127.000000000000000
318	4588.000000000000000	8858.000000000000000	13128.000000000000000
319	4589.000000000000000	8859.000000000000000	13129.000000000000000
320	4590.000000000000000	8860.000000000000000	13130.000000000000000
321	4591.000000000000000	8861.000000000000000	13131.000000000000000
322	4592.000000000000000	8862.000000000000000	13132.000000000000000
323	4593.000000000000000	8863.000000000000000	13133.000000000000000
324	4594.000000000000000	8864.000000000000000	13134.000000000000000
325	4595.000000000000000	8865.000000000000000	13135.000000000000000
326	4596.000000000000000	8866.000000000000000	13136.000000000000000
327	4597.000000000000000	8867.000000000000000	13137.000000000000000
328	4598.000000000000000	8868.000000000000000	13138.000000000000000
329	4599.000000000000000	8869.000000000000000	13139.000000000000000
330	4600.000000000000000	8870.000000000000000	13140.000000000000000
331	4601.000000000000000	8871.000000000000000	13141.000000000000000
332	4602.000000000000000	8872.000000000000000	13142.000000000000000
333	4603.000000000000000	8873.000000000000000	13143.000000000000000
334	4604.000000000000000	8874.000000000000000	13144.000000000000000
335	4605.000000000000000	8875.000000000000000	13145.000000000000000
336	4606.000000000000000	8876.000000000000000	13146.000000000000000
337	4607.000000000000000	8877.000000000000000	13147.000000000000000
338	4608.000000000000000	8878.000000000000000	13148.000000000000000
339	4609.000000000000000	8879.000000000000000	13149.000000000000000
340	4610.000000000000000	8880.000000000000000	13150.000000000000000
341	4611.000000000000000	8881.000000000000000	13151.000000000000000
342	4612.000000000000000	8882.000000000000000	13152.000000000000000
343	4613.000000000000000	8883.000000000000000	13153.000000000000000
344	4614.000000000000000	8884.000000000000000	13154.000000000000000
345	4615.000000000000000	8885.000000000000000	13155.000000000000000
346	4616.000000000000000	8886.000000000000000	13156.000000000000000
347	4617.000000000000000	8887.000000000000000	13157.000000000000000
348	4618.000000000000000	8888.000000000000000	13158.000000000000000
349	4619.000000000000000	8889.000000000000000	13159.000000000000000
350	4620.000000000000000	8890.000000000000000	13160.000000000000000
351	4621.000000000000000	8891.000000000000000	13161.000000000000000
352	4622.000000000000000	8892.000000000000000	13162.000000000000000
353	4623.000000000000000	8893.000000000000000	13163.000000000000000
354	4624.000000000000000	8894.000000000000000	13164.000000000000000
355	4625.000000000000000	8895.000000000000000	13165.000000000000000
356	4626.000000000000000	8896.000000000000000	13166.000000000000000
357	4627.000000000000000	8897.000000000000000	13167.000000000000000
358	4628.000000000000000	8898.000000000000000	13168.000000000000000
359	4629.000000000000000	8899.000000000000000	13169.000000000000000
360	4630.000000000000000	8900.000000000000000	13170.000000000000000
361	4631.000000000000000	8901.000000000000000	13171.000000000000000
362	4632.000000000000000	8902.000000000000000	13172.000000000000000
363	4633.000000000000000	8903.000000000000000	13173.000000000000000
364	4634.000000000000000	8904.000000000000000	13174.000000000000000
365	4635.000000000000000	8905.000000000000000	13175.000000000000000
366	4636.000000000000000	8906.000000000000000	13176.000000000000000
367	4637.000000000000000	8907.000000000000000	13177.000000000000000
368	4638.000000000000000	8908.000000000000000	13178.000000000000000
369	4639.000000000000000	8909.000000000000000	13179.000000000000000
370	4640.000000000000000	8910.000000000000000	13180.000000000000000
371	4641.000000000000000	8911.000000000000000	13181.000000000000000
372	4642.000000000000000	8912.000000000000000	13182.000000000000000
373	4643.000000000000000	8913.000000000000000	13183.000000000000000
374	4644.000000000000000	8914.000000000000000	13184.000000000000000
375	4645.000000000000000	8915.000000000000000	13185.000000000000000
376	4646.000000000000000	8916.000000000000000	13186.000000000000000
377	4647.000000000000000	8917.000000000000000	13187.000000000000000
378	4648.000000000000000	8918.000000000000000	13188.000000000000000
379	4649.000000000000000	8919.000000000000000	13189.000000000000000
380	4650.000000000000000	8920.000000000000000	13190.000000000000000
381	4651.000000000000000	8921.000000000000000	13191.000000000000000
382	4652.000000000000000	8922.000000000000000	13192.000000000000000
383	4653.000000000000000	8923.000000000000000	13193.000000000000000
384	4654.000000000000000	8924.000000000000000	13194.000000000000000
385	4655.000000000000000	8925.000000000000000	13195.000000000000000
386	4656.000000000000000	8926.000000000000000	13196.000000000000000
387	4657.000000000000000	8927.000000000000000	13197.000000000000000
388	4658.000000000000000	8928.000000000000000	13198.000000000000000
389	4659.000000000000000	8929.000000000000000	13199.000000000000000
390	4660.000000000000000	8930.000000000000000	13200.000000000000000
391	4661.000000000000000	8931.000000000000000	13201.000000000000000
392	4662.000000000000000	8932.000000000000000	13202.000000000000000
393	4663.000000000000000	8933.000000000000000	13203.000000000000000
394	4664.000000000000000	8934.000000000000000	13204.000000000000000
395	4665.000000000000000	8935.000000000000000	13205.000000000000000
396	4666.000000000000000	8936.000000000000000	13206.000000000000000
397	4667.000000000000000	8937.000000000000000	13207.000000000000000
398	4668.000000000000000	8938.000000000000000	13208.000000000000000
399	4669.000000000000000	8939.000000000000000	13209.000000000000000
400	4670.000000000000000	8940.000000000000000	13210.000000000000000
401	4671.000000000000000	8941.000000000000000	13211.000000000000000
402	4672.000000000000000	8942.000000000000000	13212.000000000000000
403	4673.000000000000000	8943.000000000000000	13213.000000000000000
404	4674.000000000000000	8944.000000000000000	13214.000000000000000
405	4675.000000000000000	8945.000000000000000	13215.000000000000000
406	4676.000000000000000	8946.000000000000000	13216.000000000000000
407	4677.000000000000000	8947.000000000000000	13217.000000000000000
408	4678.000000000000000	8948.000000000000000	13218.000000000000000
409	4679.000000000000000	8949.000000000000000	13219.000000000000000
410	4680.000000000000000	8950.000000000000000	13220.000000000000000
411	4681.000000000000000	8951.000000000000000	13221.000000000000000
412	4682.000000000000000	8952.000000000000000	13222.000000000000000
413	4683.000000000000000	8953.000000000000000	13223.000000000000000
414	4684.000000000000000	8954.000000000000000	13224.000000000000000
415	4685.000000000000000	8955.000000000000000	13225.000000000000000
416	4686.000000000000000	8956.000000000000000	13226.000000000000000
417	4687.000000000000000	8957.000000000000000	13227.000000000000000
418	4688.000000000000000	8958.000000000000000	13228.000000000000000
419	4689.000000000000000	8959.000000000000000	13229.000000000000000
420	4690.000000000000000	8960.000000000000000	13230.000000000000000
421	4691.000000000000000	8961.000000000000000	13231.000000000000000
422	4692.000000000000000	8962.000000000000000	13232.000000000000000
423	4693.000000000000000	8963.000000000000000	13233.000000000000000
424	4694.000000000000000	8964.000000000000000	13234.000000000000000
425	4695.000000000000000	8965.000000000000000	13235.000000000000000
426	4696.000000000000000	8966.000000000000000	13236.000000000000000
427	4697.000000000000000	8967.000000000000000	13237.000000000000000
428	4698.000000000000000	8968.000000000000000	13238.000000000000000
429	4699.000000000000000	8969.000000000000000	13239.000000000000000
430	4700.000000000000000	8970.000000000000000	13240.000000000000000
431	4701.000000000000000	8971.000000000000000	13241.000000000000000
432	4702.000000000000000	8972.000000000000000	13242.000000000000000
433	4703.000000000000000	8973.000000000000000	13243.000000000000000
434	4704.000000000000000	8974.000000000000000	13244.000000000000000
435	4705.000000000000000	8975.000000000000000	13245.000000000000000
436	4706.000000000000000	8976.000000000000000	13246.000000000000000
437	4707.000000000000000	8977.000000000000000	13247.000000000000000
438	4708.000000000000000	8978.000000000000000	13248.000000000000000
439	4709.000000000000000	8979.000000000000000	13249.000000000000000
440	4710.000000000000000	8980.000000000000000	13250.000000000000000
441	4711.000000000000000	8981.000000000000000	13251.000000000000000
442	4712.000000000000000	8982.000000000000000	13252.000000000000000
443	4713.000000000000000	8983.000000000000000	13253.000000000000000
444	4714.000000000000000	8984.000000000000000	13254.000000000000000
445	4715.000000000000000	8985.000000000000000	13255.000000000000000
446	4716.000000000000000	8986.000000000000000	13256.000000000000000
447	4717.000000000000000	8987.000000000000000	13257.000000000000000
448	4718.000000000000000	8988.000000000000000	13258.000000000000000
449	4719.000000000000000	8989.000000000000000	13259.000000000000000
450	4720.000000000000000	8990.000000000000000	13260.000000000000000
451	4721.000000000000000	8991.000000000000000	13261.000000000000000
452	4722.000000000000000	8992.000000000000000	13262.000000000000000
453	4723.000000000000000	8993.000000000000000	13263.000000000000000
454	4724.000000000000000	8994.000000000000000	13264.000000000000000
455	4725.000000000000000	8995.000000000000000	13265.000000000000000
456	4726.000000000000000	8996.000000000000000	13266.000000000000000
457	4727.000000000000000	8997.000000000000000	13267.000000000000000
458	4728.000000000000000	8998.000000000000000	13268.000000000000000
459	4729.000000000000000	8999.000000000000000	13269.000000000000000
460	4730.000000000000000	9000.000000000000000	13270.000000000000000
461	4731.000000000000000	9001.000000000000000	13271.000000000000000
462	4732.000000000000000	9002.000000000000000	13272.000000000000000
463	4733.000000000000000	9003.000000000000000	13273.000000000000000
464	4734.000000000000000	9004.000000000000000	13274.000000000000000
465	4735.000000000000000	9005.000000000000000	13275.000000000000000
466	4736.000000000000000	9006.000000000000000	13276.000000000000000
467	4737.000000000000000	9007.000000000000000	13277.000000000000000
468	4738.000000000000000	9008.000000000000000	13278.000000000000000
469	4739.000000000000000	9009.000000000000000	13279.000000000000000
470	4740.000000000000000	9010.000000000000000	13280.000000000000000
471	4741.000000000000000	9011.000000000000000	13281.000000000000000
472	4742.000000000000000	9012.000000000000000	13282.000000000000000
473	4743.000000000000000	9013.000000000000000	13283.000000000000000
474	4744.000000000000000	9014.000000000000000	13284.000000000000000
475	4745.000000000000000	9015.000000000000000	13285.000000000000000
476	4746.000000000000000	9016.000000000000000	13286.000000000000000
477	4747.000000000000000	9017.000000000000000	13287.000000000000000
478	4748.000000000000000	9018.000000000000000	13288.000000000000000
479	4749.000000000000000	9019.000000000000000	13289.000000000000000
480	4750.000000000000000	9020.000000000000000	13290.000000000000000
481	4751.000000000000000	9021.000000000000000	13291.000000000000000
482	4752.000000000000000	9022.000000000000000	13292.000000000000000
483	4753.000000000000000	9023.000000000000000	13293.000000000000000
484	4754.000000000000000	9024.000000000000000	13294.000000000000000
485	4755.000000000000000	9025.000000000000000	13295.000000000000000
486	4756.000000000000000	9026.000000000000000	13296.000000000000000
487	4757.000000000000000	9027.000000000000000	13297.000000000000000
488	4758.000000000000000	9028.000000000000000	13298.000000000000000
489	4759.000000000000000	9029.000000000000000	13299.000000000000000
490	4760.000000000000000	9030.000000000000000	13300.000000000000000
491	4761.000000000000000	9031.000000000000000	13301.000000000000000
492	4762.000000000000000	9032.000000000000000	13302.000000000000000
493	4763.000000000000000	9033.000000000000000	13303.000000000000000
494	4764.000000000000000	9034.000000000000000	13304.000000000000000
495	4765.000000000000000	9035.000000000000000	13305.000000000000000
496	4766.000000000000000	9036.000000000000000	13306.000000000000000
497	4767.000000000000000	9037.000000000000000	13307.000000000000000
498	4768.000000000000000	9038.000000000000000	13308.000000000000000
499	4769.000000000000000	9039.000000000000000	13309.000000000000000
500	4770.000000000000000	9040.000000000000000	13310.000000000000000
501	4771.000000000000000	9041.000000000000000	13311.000000000000000
502	4772.000000000000000	9042.000000000000000	13312.000000000000000
503	4773.000000000000000	9043.000000000000000	13313.000000000000000
504	4774.000000000000000	9044.000000000000000	13314.000000000000000
505	4775.000000000000000	9045.000000000000000	13315.000000000000000
506	4776.000000000000000	9046.000000000000000	13316.000000000000000
507	4777.000000000000000	9047.000000000000000	13317.000000000000000
508	4778.000000000000000	9048.000000000000000	13318.000000000000000
509	4779.000000000000000	9049.000000000000000	13319.000000000000000
510	4780.000000000000000	9050.000000000000000	13320.000000000000000
511	4781.000000000000000	9051.000000000000000	13321.000000000000000
512	4782.000000000000000	9052.000000000000000	13322.000000000000000
513	4783.000000000000000	9053.000000000000000	13323.000000000000000
514	4784.000000000000000	9054.000000000000000	13324.000000000000000
515	4785.000000000000000	9055.000000000000000	13325.000000000000000
516	4786.000000000000000	9056.000000000000000	13326.000000000000000
517	4787.000000000000000	9057.000000000000000	13327.000000000000000
518	4788.000000000000000	9058.000000000000000	13328.000000000000000
519	4789.000000000000000	9059.000000000000000	13329.000000000000000
520	4790.000000000000000	9060.000000000000000	13330.000000000000000
521	4791.000000000000000	9061.000000000000000	13331.000000000000000
522	4792.000000000000000	9062.000000000000000	13332.000000000000000
523	4793.000000000000000	9063.000000000000000	13333.000000000000000
524	4794.000000000000000	9064.000000000000000	13334.000000000000000
525	4795.000000000000000	9065.000000000000000	13335.000000000000000
526	4796.000000000000000	9066.000000000000000	13336.000000000000000
527	4797.000000000000000	9067.000000000000000	13337.000000000000000
528	4798.000000000000000	9068.000000000000000	13338.000000000000000
529	4799.000000000000000	9069.000000000000000	13339.000000000000000
530	4800.000000000000000	9070.000000000000000	13340.000000000000000
531	4801.000000000000000	9071.000000000000000	13341.000000000000000
532	4802.000000000000000	9072.000000000000000	13342.000000000000000
533	4803.000000000000000	9073.000000000000000	13343.000000000000000
534	4804.000000000000000	9074.000000000000000	13344.000000000000000
535	4805.000000000000000	9075.000000000000000	13345.000000000000000
536	4806.000000000000000	9076.000000000000000	13346.000000000000000
537	4807.000000000000000	9077.000000000000000	13347.000000000000000
538	4808.000000000000000	9078.000000000000000	13348.000000000000000
539	4809.000000000000000	9079.000000000000000	13349.000000000000000
540	4810.000000000000000	9080.000000000000000	13350.000000000000000
541	4811.000000000000000	9081.000000000000000	13351.000000000000000
542	4812.000000000000000	9082.000000000000000	13352.000000000000000
543	4813.000000000000000	9083.000000000000000	13353.000000000000000
544	4814.000000000000000	9084.000000000000000	13354.000000000000000
545	4815.000000000000000	9085.000000000000000	13355.000000000000000
546	4816.000000000000000	9086.000000000000000	13356.000000000000000
547	4817.000000000000000	9087.000000000000000	13357.000000000000000
548	4818.000000000000000	9088.000000000000000	13358.000000000000000
549	4819.000000000000000	9089.000000000000000	13359.000000000000000
550	4820.000000000000000	9090.000000000000000	13360.000000000000000
551	4821.000000000000000	9091.000000000000000	13361.000000000000000
552	4822.000000000000000	9092.000000000000000	13362.000000000000000
553	4823.000000000000000	9093.000000000000000	13363.000000000000000
554	4824.000000000000000	9094.000000000000000	13364.000000000000000
555	4825.000000000000000	9095.000000000000000	13365.000000000000000
556	4826.000000000000000	9096.000000000000000	13366.000000000000000
557	4827.000000000000000	9097.000000000000000	13367.000000000000000
558	4828.000000000000000	9098.000000000000000	13368.000000000000000
559	4829.000000000000000	9099.000000000000000	13369.000000000000000
560	4830.000000000000000	9100.000000000000000	13370.000000000000000
561	4831.000000000000000	9101.000000000000000	13371.000000000000000
562	4832.000000000000000	9102.000000000000000	13372.000000000000000
563	4833.000000000000000	9103.000000000000000	13373.000000000000000
564	4834.000000000000000	9104.000000000000000	13374.000000000000000
565	4835.000000000000000	9105.000000000000000	13375.000000000000000
566	4836.000000000000000	9106.000000000000000	13376.000000000000000
567	4837.000000000000000	9107.000000000000000	13377.000000000000000
568	4838.000000000000000	9108.000000000000000	13378.000000000000000
569	4839.000000000000000	9109.000000000000000	13379.000000000000000
570	4840.000000000000000	9110.000000000000000	13380.000000000000000
571	4841.000000000000000	9111.000000000000000	13381.000000000000000
572	4842.000000000000000	9112.000000000000000	13382.000000000000000
573	4843.000000000000000	9113.000000000000000	13383.000000000000000
574	4844.000000000000000	9114.000000000000000	13384.000000000000000
575	4845.000000000000000	9115.000000000000000	13385.000000000000000
576	4846.000000000000000	9116.000000000000000	13386.000000000000000
577	4847.000000000000000	9117.000000000000000	13387.000000000000000
578	4848.000000000000000	9118.000000000000000	13388.000000000000000
579	4849.000000000000000	9119.000000000000000	13389.000000000000000
580	4850.000000000000000	9120.000000000000000	13390.000000000000000
581	4851.000000000000000	9121.000000000000000	13391.000000000000000
582	4852.000000000000000	9122.000000000000000	13392.000000000000000
583	4853.000000000000000	9123.000000000000000	13393.000000000000000
584	4854.000000000000000	9124.000000000000000	13394.000000000000000
585	4855.000000000000000	9125.000000000000000	13395.000000000000000
586	4856.000000000000000	9126.000000000000000	13396.000000000000000
587	4857.000000000000000	9127.000000000000000	13397.000000000000000
588	4858.000000000000000	9128.000000000000000	13398.000000000000000
589	4859.000000000000000	9129.000000000000000	13399.000000000000000
590	4860.000000000000000	9130.000000000000000	13400.000000000000000
591	4861.000000000000000	9131.000000000000000	13401.000000000000000
592	4862.000000000000000	9132.000000000000000	13402.000000000000000
593	4863.000000000000000	9133.000000000000000	13403.000000000000000
594	4864.000000000000000	9134.000000000000000	13404.000000000000000
595	4865.000000000000000	9135.000000000000000	13405.000000000000000
596	4866.000000000000000	9136.000000000000000	13406.000000000000000
597	4867.000000000000000	9137.000000000000000	13407.000000000000000
598	4868.000000000000000	9138.000000000000000	13408.000000000000000
599	4869.000000000000000	9139.000000000000000	13409.000000000000000
600	4870.000000000000000	9140.000000000000000	13410.000000000000000
601	4871.000000000000000	9141.000000000000000	13411.000000000000000
602	4872.000000000000000	9142.000000000000000	13412.000000000000000
603	4873.000000000000000	9143.000000000000000	13413.000000000000000
604	4874.000000000000000	9144.000000000000000	13414.000000000000000
605	4875.000000000000000	9145.000000000000000	13415.000000000000000
606	4876.000000000000000	9146.000000000000000	13416.000000000000000
607	4877.000000000000000	9147.000000000000000	13417.000000000000000
608	4878.000000000000000	9148.000000000000000	13418.000000000000000
609	4879.000000000000000	9149.000000000000000	13419.000000000000000
610	4880.000000000000000	9150.000000000000000	13420.000000000000000
611	4881.000000000000000	9151.000000000000000	13421.000000000000000
612	4882.000000000000000	9152.000000000000000	13422.000000000000000
613	4883.000000000000000	9153.000000000000000	13423.000000000000000
614	4884.000000000000000	9154.000000000000000	13424.000000000000000
615	4885.000000000000000	9155.000000000000000	13425.000000000000000
616	4886.000000000000000	9156.000000000000000	13426.000000000000000
617	4887.000000000000000	9157.000000000000000	13427.000000000000000
618	4888.000000000000000	9158.000000000000000	13428.000000000000000
619	4889.000000000000000	9159.000000000000000	13429.000000000000000
620	4890.000000000000000	9160.000000000000000	13430.000000000000000
621	4891.000000000000000	9161.000000000000000	13431.000000000000000
622	4892.000000000000000	9162.000000000000000	13432.000000000000000
623	4893.000000000000000	9163.000000000000000	13433.000000000000000
624	4894.000000000000000	9164.000000000000000	13434.000000000000000
625	4895.000000000000000	9165.000000000000000	13435.000000000000000
626	4896.000000000000000	9166.000000000000000	13436.000000000000000
627	4897.000000000000000	9167.000000000000000	13437.000000000000000
628	4898.000000000000000	9168.000000000000000	13438.000000000000000
629	4899.000000000000000	9169.000000000000000	13439.000000000000000
630	4900.000000000000000	9170.000000000000000	13440.000000000000000
631	4901.000000000000000	9171.000000000000000	13441.000000000000000
632	4902.000000000000000	9172.000000000000000	13442.000000000000000
633	4903.000000000000000	9173.000000000000000	13443.000000000000000
634	4904.000000000000000	9174.000000000000000	13444.000000000000000
635	4905.000000000000000	9175.000000000000000	13445.000000000000000
636	4906.000000000000000	9176.000000000000000	13446.000000000000000
637	4907.000000000000000	9177.000000000000000	13447.000000000000000
638	4908.000000000000000	9178.000000000000000	13448.000000000000000
639	4909.000000000000000	9179.000000000000000	13449.000000000000000
640	4910.000000000000000	9180.000000000000000	13450.000000000000000
641	4911.000000000000000	9181.000000000000000	13451.000000000000000
642	4912.000000000000000	9182.000000000000000	13452.000000000000000
643	4913.000000000000000	9183.000000000000000	13453.000000000000000
644	4914.000000000000000	9184.000000000000000	13454.000000000000000
645	4915.000000000000000	9185.000000000000000	13455.000000000000000
646	4916.000000000000000	9186.000000000000000	13456.000000000000000
647	4917.000000000000000	9187.000000000000000	13457.000000000000000
648	4918.000000000000000	9188.000000000000000	13458.000000000000000
649	4919.000000000000000	9189.000000000000000	13459.000000000000000
650	4920.000000000000000	9190.000000000000000	13460.000000000000000
651	4921.000000000000000	9191.000000000000000	13461.000000000000000
652	4922.000000000000000	9192.000000000000000	13462.000000000000000
653	4923.000000000000000	9193.000000000000000	13463.000000000000000
654	4924.000000000000000	9194.000000000000000	13464.000000000000000
655	4925.000000000000000	9195.000000000000000	13465.000000000000000
656	4926.000000000000000	9196.000000000000000	13466.000000000000000
657	4927.000000000000000	9197.000000000000000	13467.000000000000000
658	4928.000000000000000	9198.000000000000000	13468.000000000000000
659	4929.000000000000000	9199.000000000000000	13469.000000000000000
660	4930.000000000000000	9200.000000000000000	13470.000000000000000
661	4931.000000000000000	9201.000000000000000	13471.000000000000000
662	4932.000000000000000	9202.000000000000000	13472.000000000000000
663	4933.000000000000000	9203.000000000000000	13473.000000000000000
664	4934.000000000000000	9204.000000000000000	13474.000000000000000
665	4935.000000000000000	9205.000000000000000	13475.000000000000000
666	4936.000000000000000	9206.000000000000000	13476.000000000000000
667	4937.000000000000000	9207.000000000000000	13477.000000000000000
668	4938.000000000000000	9208.000000000000000	13478.000000000000000
669	4939.000000000000000	9209.000000000000000	13479.000000000000000
670	4940.000000000000000	9210.000000000000000	13480.000000000000000
671	4941.000000000000000	9211.000000000000000	13481.000000000000000
672	4942.000000000000000	9212.000000000000000	13482.000000000000000
673	4943.000000000000000	9213.000000000000000	13483.000000000000000
674	4944.000000000000000	9214.000000000000000	13484.000000000000000
675	4945.000000000000000	9215.000000000000000	13485.000000000000000
676	4946.000000000000000	9216.000000000000000	13486.000000000000000
677	4947.000000000000000	9217.000000000000000	13487.000000000000000
678	4948.000000000000000	9218.000000000000000	13488.000000000000000
679	4949.000000000000000	9219.000000000000000	13489.000000000000000
680	4950.000000000000000	9220.000000000000000	13490.000000000000000
681	4951.000000000000000	9221.000000000000000	13491.000000000000000
682	4952.000000000000000	9222.000000000000000	13492.000000000000000
683	4953.000000000000000	9223.000000000000000	13493.000000000000000
684	4954.000000000000000	9224.000000000000000	13494.000000000000000
685	4955.000000000000000	9225.000000000000000	13495.000000000000000
686	4956.000000000000000	9226.000000000000000	13496.000000000000000
687	4957.000000000000000	9227.000000000000000	13497.000000000000000
688	4958.000000000000000	9228.000000000000000	13498.000000000000000
689	4959.000000000000000	9229.000000000000000	13499.000000000000000
690	4960.000000000000000	9230.000000000000000	13500.000000000000000
691	4961.000000000000000	9231.000000000000000	13501.000000000000000
692	4962.000000000000000	9232.000000000000000	13502.000000000000000
693	4963.000000000000000	9233.000000000000000	13503.000000000000000
694	4964.000000000000000	9234.000000000000000	13504.000000000000000
695	4965.000000000000000	9235.000000000000000	13505.000000000000000
696	4966.000000000000000	9236.000000000000000	13506.000000000000000
697	4967.000000000000000	9237.000000000000000	13507.000000000000000
698	4968.000000000000000	9238.000000000000000	13508.000000000000000
699	4969.000000000000000	9239.000000000000000	13509.000000000000000
700	4970.000000000000000	9240.000000000000000	13510.000000000000000
701	4971.000000000000000	9241.000000000000000	13511.000000000000000
702	4972.000000000000000	9242.000000000000000	13512.000000000000000
703	4973.000000000000000	9243.000000000000000	13513.000000000000000
704	4974.000000000000000	9244.000000000000000	13514.000000000000000
705	4975.000000000000000	9245.000000000000000	13515.000000000000000
706	4976.000000000000000	9246.000000000000000	13516.000000000000000
707	4977.000000000000000	9247.000000000000000	13517.000000000000000
708	4978.000000000000000	9248.000000000000000	13518.000000000000000
709	4979.000000000000000	9249.000000000000000	13519.000000000000000
710	4980.000000000000000	9250.000000000000000	13520.000000000000000
711	4981.000000000000000	9251.000000000000000	13521.000000000000000
712	4982.000000000000000	9252.000000000000000	13522.000000000000000
713	4983.000000000000000	9253.000000000000000	13523.000000000000000
714	4984.000000000000000	9254.000000000000000	13524.000000000000000
715	4985.000000000000000	9255.000000000000000	13525.000000000000000
716	4986.000000000000000	9256.000000000000000	13526.000000000000000
717	4987.000000000000000	9257.000000000000000	13527.000000000000000
718	4988.000000000000000	9258.000000000000000	13528.000000000000000
719	4989.000000000000000	9259.000000000000000	13529.000000000000000
720	4990.000000000000000	9260.000000000000000	13530.000000000000000
721	4991.000000000000000	9261.000000000000000	13531.000000000000000
722	4992.000000000000000	9262.000000000000000	13532.000000000000000
723	4993.000000000000000	9263.000000000000000	13533.000000000000000
724	4994.000000000000000	9264.000000000000000	13534.000000000000000
725	4995.000000000000000	9265.000000000000000	13535.000000000000000
726	4996.000000000000000	9266.000000000000000	13536.000000000000000
727	4997.000000000000000	9267.000000000000000	13537.000000000000000
728	4998.000000000000000	9268.000000000000000	13538.000000000000000
729	4999.000000000000000	9269.000000000000000	13539.000000000000000
730	5000.000000000000000	9270.000000000000000	13540.000000000000000
731	5001.000000000000000	9271.000000000000000	13541.000000000000000
732	5002.000000000000000	9272.000000000000000	13542.000000000000000
733	5003.000000000000000	9273.000000000000000	13543.000000000000000
734	5004.000000000000000	9274.000000000000000	13544.000000000000000
735	5005.000000000000000	9275.000000000000000	13545.000000000000000
736	5006.000000000000000	9276.000000000000000	13546.000000000000000
737	5007.000000000000000	9277.000000000000000	13547.000000000000000
738	5008.000000000000000	9278.000000000000000	13548.000000000000000
739	5009.000000000000000	9279.000000000000000	13549.000000000000000
740	5010.000000000000000	9280.000000000000000	13550.000000000000000
741	5011.000000000000000	9281.000000000000000	13551.000000000000000
742	5012.000000000000000	9282.000000000000000	13552.000000000000000
743	5013.000000000000000	9283.000000000000000	13553.000000000000000
744	5014.000000000000000	9284.000000000000000	13554.000000000000000
745	5015.000000000000000	9285.000000000000000	13555.000000000000000
746	5016.000000000000000	9286.000000000000000	13556.000000000000000
747	5017.000000000000000	9287.000000000000000	13557.000000000000000
748	5018.000000000000000	9288.000000000000000	13558.000000000000000
749	5019.000000000000000	9289.000000000000000	13559.000000000000000
750	5020.000000000000000	9290.000000000000000	13560.000000000000000
751	5021.000000000000000	9291.000000000000000	13561.000000000000000
752	5022.000000000000000	9292.000000000000000	13562.000000000000000
753	5023.000000000000000	9293.000000000000000	13563.000000000000000
754	5024.000000000000000	9294.000000000000000	13564.000000000000000
755	5025.000000000000000	9295.000000000000000	13565.000000000000000
756	5026.000000000000000	9296.000000000000000	13566.000000000000000
757	5027.000000000000000	9297.000000000000000	13567.000000000000000
758	5028.000000000000000	9298.000000000000000	13568.000000000000000
759	5029.000000000000000	9299.000000000000000	13569.000000000000000
760	5030.000000000000000	9300.000000000000000	13570.000000000000000
761	5031.000000000000000	9301.000000000000000	13571.000000000000000
762	5032.000000000000000	9302.000000000000000	13572.000000000000000
763	5033.000000000000000	9303.000000000000000	13573.000000000000000
764	5034.000000000000000	9304.000000000000000	13574.000000000000000
765	5035.000000000000000	9305.000000000000000	13575.000000000000000
766	5036.000000000000000	9306.000000000000000	13576.000000000000000
767	5037.000000000000000	9307.000000000000000	13577.000000000000000
768	5038.000000000000000	9308.000000000000000	13578.000000000000000
769	5039.000000000000000	9309.000000000000000	13579.000000000000000
770	5040.000000000000000	9310.000000000000000	13580.000000000000000
771	5041.000000000000000	9311.000000000000000	13581.000000000000000
772	5042.000000000000000	9312.000000000000000	13582.000000000000000
773	5043.000000000000000	9313.000000000000000	13583.000000000000000
774	5044.000000000000000	9314.000000000000000	13584.000000000000000
775	5045.000000000000000	9315.000000000000000	13585.000000000000000
776	5046.000000000000000	9316.000000000000000	13586.000000000000000
777	5047.000000000000000	9317.000000000000000	13587.000000000000000
778	5048.000000000000000	9318.000000000000000	13588.000000000000000
779	5049.000000000000000	9319.000000000000000	13589.000000000000000
780	5050.000000000000000	9320.000000000000000	13590.000000000000000
781	5051.000000000000000	9321.000000000000000	13591.000000000000000
782	5052.000000000000000	9322.000000000000000	13592.000000000000000
783	5053.000000000000000	9323.000000000000000	13593.000000000000000
784	5054.000000000000000	9324.000000000000000	13594.000000000000000
785	5055.000000000000000	9325.000000000000000	13595.000000000000000
786	5056.000000000000000	9326.000000000000000	13596.000000000000000
787	5057.000000000000000	9327.000000000000000	13597.000000000000000
788	5058.000000000000000	9328.000000000000000	13598.000000000000000
789	5059.000000000000000	9329.000000000000000	13599.000000000000000
790	5060.000000000000000	9330.000000000000000	13600.000000000000000
791	5061.000000000000000	9331.000000000000000	13601.000000000000000
792	5062.000000000000000	9332.000000000000000	13602.000000000000000
793	5063.000000000000000	9333.000000000000000	13603.000000000000000
794	5064.000000000000000	9334.000000000000000	13604.000000000000000
795	5065.000000000000000	9335.000000000000000	13605.000000000000000
796	5066.000000000000000	9336.000000000000000	13606.000000000000000
797	5067.000000000000000	9337.000000000000000	13607.000000000000000
798	5068.000000000000000	9338.000000000000000	13608.000000000000000
799	5069.000000000000000	9339.000000000000000	13609.000000000000000
800	5070.000000000000000	9340.000000000000000	13610.000000000000000
801	5071.000000000000000	9341.000000000000000	13611.000000000000000
802	5072.000000000000000	9342.000000000000000	13612.000000000000000
803	5073.000000000000000	9343.000000000000000	13613.000000000000000
804	5074.000000000000000	9344.000000000000000	13614.000000000000000
805	5075.000000000000000	9345.000000000000000	13615.000000000000000
806	5076.000000000000000	9346.000000000000000	13616.000000000000000
807	5077.000000000000000	9347.000000000000000	13617.000000000000000
808	5078.000000000000000	9348.000000000000000	13618.000000000000000
809	5079.000000000000000	9349.000000000000000	13619.000000000000000
810	5080.000000000000000	9350.000000000000000	13620.000000000000000
811	5081.000000000000000	9351.000000000000000	13621.000000000000000
812	5082.000000000000000	9352.000000000000000	13622.000000000000000
813	5083.000000000000000	9353.000000000000000	13623.000000000000000
814	5084.000000000000000	9354.000000000000000	13624.000000000000000
815	5085.000000000000000	9355.000000000000000	13625.000000000000000
816	5086.000000000000000	9356.000000000000000	13626.000000000000000
817	5087.000000000000000	9357.000000000000000	13627.000000000000000
818	5088.000000000000000	9358.000000000000000	13628.000000000000000
819	5089.000000000000000	9359.000000000000000	13629.000000000000000
820	5090.000000000000000	9360.000000000000000	13630.000000000000000
821	5091.000000000000000	9361.000000000000000	13631.000000000000000
822	5092.000000000000000	9362.000000000000000	13632.000000000000000
823	5093.000000000000000	9363.000000000000000	13633.000000000000000
824	5094.000000000000000	9364.000000000000000	13634.000000000000000
825	5095.000000000000000	9365.000000000000000	13635.000000000000000
826	5096.000000000000000	9366.000000000000000	13636.000000000000000
827	5097.000000000000000	9367.000000000000000	13637.000000000000000
828	5098.000000000000000	9368.000000000000000	13638.000000000000000
829	5099.000000000000000	9369.000000000000000	13639.000000000000000
830	5100.000000000000000	9370.000000000000000	13640.000000000000000
831	5101.000000000000000	9371.000000000000000	13641.000000000000000
832	5102.000000000000000	9372.000000000000000	13642.000000000000000
833	5103.000000000000000	9373.000000000000000	13643.000000000000000
834	5104.000000000000000	9374.000000000000000	13644.000000000000000
835	5105.000000000000000	9375.000000000000000	13645.000000000000000
836	5106.000000000000000	9376.000000000000000	13646.000000000000000
837	5107.000000000000000	9377.000000000000000	13647.000000000000000
838	5108.000000000000000	9378.000000000000000	13648.000000000000000
839	5109.000000000000000	9379.000000000000000	13649.000000000000000
840	5110.000000000000000	9380.000000000000000	13650.000000000000000
841	5111.000000000000000	9381.000000000000000	13651.000000000000000
842	5112.000000000000000	9382.000000000000000	13652.000000000000000
843	5113.000000000000000	9383.000000000000000	13653.000000000000000
844	5114.000000000000000	9384.000000000000000	13654.000000000000000
845	5115.000000000000000	9385.000000000000000	13655.000000000000000
846	5116.000000000000000	9386.000000000000000	13656.000000000000000
847	5117.000000000000000	9387.000000000000000	13657.000000000000000
848	5118.000000000000000	9388.000000000000000	13658.000000000000000
849	5119.000000000000000	9389.000000000000000	13659.000000000000000
850	5120.000000000000000	9390.000000000000000	13660.000000000000000
851	5121.000000000000000	9391.000000000000000	13661.000000000000000
852	5122.000000000000000	9392.000000000000000	13662.000000000000000
853	5123.000000000000000	9393.000000000000000	13663.000000000000000
854	5124.000000000000000	9394.000000000000000	13664.000000000000000
855	5125.000000000000000	9395.000000000000000	13665.000000000000000
856	5126.000000000000000	9396.000000000000000	13666.000000000000000
857	5127.000000000000000	9397.000000000000000	13667.000000000000000
858	5128.000000000000000	9398.000000000000000	13668.000000000000000
859	5129.000000000000000	9399.000000000000000	13669.000000000000000
860	5130.000000000000000	9400.000000000000000	13670.000000000000000
861	5131.000000000000000	9401.000000000000000	13671.000000000000000
862	5132.000000000000000	9402.000000000000000	13672.000000000000000
863	5133.000000000000000	9403.000000000000000	13673.000000000000000
864	5134.000000000000000	9404.000000000000000	13674.000000000000000
865	5135.000000000000000	9405.000000000000000	13675.000000000000000
866	5136.000000000000000	9406.000000000000000	13676.000000000000000
867	5137.000000000000000	9407.000000000000000	13677.000000000000000
868	5138.000000000000000	9408.000000000000000	13678.000000000000000
869	5139.000000000000000	9409.000000000000000	13679.000000000000000
870	5140.000000000000000	9410.000000000000000	13680.000000000000000
871	5141.000000000000000	9411.000000000000000	13681.000000000000000
872	5142.000000000000000	9412.000000000000000	13682.000000000000000
873	5143.000000000000000	9413.000000000000000	13683.000000000000000
874	5144.000000000000000	9414.000000000000000	13684.000000000000000
875	5145.000000000000000	9415.000000000000000	13685.000000000000000
876	5146.000000000000000	9416.000000000000000	13686.000000000000000
877	5147.000000000000000	9417.000000000000000	13687.000000000000000
878	5148.000000000000000	9418.000000000000000	13688.000000000000000
879	5149.000000000000000	9419.000000000000000	13689.000000000000000
880	5150.000000000000000	9420.000000000000000	13690.000000000000000
881	5151.000000000000000	9421.000000000000000	13691.000000000000000
882	5152.000000000000000	9422.000000000000000	13692.000000000000000
883	5153.000000000000000	9423.000000000000000	13693.000000000000000
884	5154.000000000000000	9424.000000000000000	13694.000000000000000
885	5155.000000000000000	9425.000000000000000	13695.000000000000000
886	5156.000000000000000	9426.000000000000000	13696.000000000000000
887	5157.000000000000000	9427.000000000000000	13697.000000000000000
888	5158.000000000000000	9428.000000000000000	13698.000000000000000
889	5159.000000000000000	9429.000000000000000	13699.000000000000000
890	5160.000000000000000	9430.000000000000000	13700.000000000000000
891	5161.000000000000000	9431.000000000000000	13701.000000000000000
892	5162.000000000000000	9432.000000000000000	13702.000000000000000
893	5163.000000000000000	9433.000000000000000	13703.000000000000000
894	5164.000000000000000	9434.000000000000000	13704.000000000000000
895	5165.000000000000000	9435.000000000000000	13705.000000000000000
896	5166.000000000000000	9436.000000000000000	13706.000000000000000
897	5167.000000000000000	9437.000000000000000	13707.000000000000000
898	5168.000000000000000	9438.000000000000000	13708.000000000000000
899	5169.000000000000000	9439.000000000000000	13709.000000000000000
900	5170.000000000000000	9440.000000000000000	13710.000000000000000
901	5171.000000000000000	9441.000000000000000	13711.000000000000000
902	5172.000000000000000	9442.000000000000000	13712.000000000000000
903	5173.000000000000000	9443.000000000000000	13713.000000000000000
904	5174.000000000000000	9444.000000000000000	13714.000000000000000
905	5175.000000000000000	9445.000000000000000	13715.000000000000000
906	5176.000000000000000	9446.000000000000000	13716.000000000000000
907	5177.000000000000000	9447.000000000000000	13717.000000000000000
908	5178.000000000000000	9448.000000000000000	13718.000000000000000
909	5179.000000000000000	9449.000000000000000	13719.000000000000000
910	5180.000000000000000	9450.000000000000000	13720.000000000000000
911	5181.000000000000000	9451.000000000000000	13721.000000000000000
912	5182.000000000000000	9452.000000000000000	13722.000000000000000
913	5183.000000000000000	9453.000000000000000	13723.000000000000000
914	5184.000000000000000	9454.000000000000000	13724.000000000000000
915	5185.000000000000000	9455.000000000000000	13725.000000000000000
916	5186.000000000000000	9456.000000000000000	13726.000000000000000
917	5187.000000000000000	9457.000000000000000	13727.000000000000000
918	5188.000000000000000	9458.000000000000000	13728.000000000000000
919	5189.000000000000000	9459.000000000000000	13729.000000000000000
920	5190.000000000000000	9460.000000000000000	13730.000000000000000
921	5191.000000000000000	9461.000000000000000	13731.000000000000000
922	5192.000000000000000	9462.000000000000000	13732.000000000000000
923	5193.000000000000000	9463.000000000000000	13733.000000000000000
924	5194.000000000000000	9464.000000000000000	13734.000000000000000
925	5195.000000000000000	9465.000000000000000	13735.000000000000000
926	5196.000000000000000	9466.000000000000000	13736.000000000000000
927	5197.000000000000000	9467.000000000000000	13737.000000000000000
928	5198.000000000000000	9468.000000000000000	13738.000000000000000
929	5199.000000000000000	9469.000000000000000	13739.000000000000000
930	5200.000000000000000	9470.000000000000000	13740.000000000000000
931	5201.000000000000000	9471.000000000000000	13741.000000000000000
932	5202.000000000000000	9472.000000000000000	13742.000000000000000
933	5203.000000000000000	9473.000000000000000	13743.000000000000000
934	5204.000000000000000	9474.000000000000000	13744.000000000000000
935	5205.000000000000000	9475.000000000000000	13745.000000000000000
936	5206.000000000000000	9476.000000000000000	13746.000000000000000
937	5207.000000000000000	9477.000000000000000	13747.000000000000000
938	5208.000000000000000	9478.000000000000000	13748.000000000000000
939	5209.000000000000000	9479.000000000000000	13749.000000000000000
940	5210.000000000000000	9480.000000000000000	13750.000000000000000
941	5211.000000000000000	9481.000000000000000	13751.000000000000000
942	5212.000000000000000	9482.000000000000000	13752.000000000000000
943	5213.000000000000000	9483.000000000000000	13753.000000000000000
944	5214.000000000000000	9484.000000000000000	13754.000000000000000
945	5215.000000000000000	9485.000000000000000	13755.000000000000000
946	5216.000000000000000	9486.000000000000000	13756.000000000000000
947	5217.000000000000000	9487.000000000000000	13757.000000000000000
948	5218.000000000000000	9488.000000000000000	13758.000000000000000
949	5219.000000000000000	9489.000000000000000	13759.000000000000000
950	5220.000000000000000	9490.000000000000000	13760.000000000000000
951	5221.000000000000000	9491.000000000000000	13761.000000000000000
952	5222.000000000000000	9492.000000000000000	13762.000000000000000
953	5223.000000000000000	9493.000000000000000	13763.000000000000000
954	5224.000000000000000	9494.000000000000000	13764.000000000000000
955	5225.000000000000000	9495.000000000000000	13765.000000000000000
956	5226.000000000000000	9496.000000000000000	13766.000000000000000
957	5227.000000000000000	9497.000000000000000	13767.000000000000000
958	5228.000000000000000	9498.000000000000000	13768.000000000000000
959	5229.000000000000000	9499.000000000000000	13769.000000000000000
960	5230.000000000000000	9500.000000000000000	13770.000000000000000
961	5231.000000000000000	9501.000000000000000	13771.000000000000000
962	5232.000000000000000	9502.000000000000000	13772.000000000000000
963	5233.000000000000000	9503.000000000000000	13773.000000000000000
964	5234.000000000000000	9504.000000000000000	13774.000000000000000
965	5235.000000000000000	9505.000000000000000	13775.000000000000000
966	5236.000000000000000	9506.000000000000000	13776.000000000000000
967	5237.000000000000000	9507.000000000000000	13777.000000000000000
968	5238.000000000000000	9508.000000000000000	13778.000000000000000
969	5239.000000000000000	9509.000000000000000	13779.000000000000000
970	5240.000000000000000	9510.000000000000000	13780.000000000000000
971	5241.000000000000000	9511.000000000000000	13781.000000000000000
972	5242.000000000000000	9512.000000000000000	13782.000000000000000
973	5243.000000000000000	9513.000000000000000	13783.000000000000000
974	5244.000000000000000	9514.000000000000000	13784.000000000000000
975	5245.000000000000000	9515.000000000000000	13785.000000000000000
976	5246.000000000000000	9516.000000000000000	13786.000000000000000
977	5247.000000000000000	9517.000000000000000	13787.000000000000000
978	5248.000000000000000	9518.000000000000000	13788.000000000000000
979	5249.000000000000000	9519.000000000000000	13789.000000000000000
980	5250.000000000000000	9520.000000000000000	13790.000000000000000
981	5251.000000000000000	9521.000000000000000	13791.000000000000000
982	5252.000000000000000	9522.000000000000000	13792.000000000000000
983	5253.000000000000000	9523.000000000000000	13793.000000000000000
984	5254.000000000000000	9524.000000000000000	13794.000000000000000
985	5255.000000000000000	9525.000000000000000	13795.000000000000000
986	5256.000000000000000	9526.000000000000000	13796.000000000000000
987	5257.000000000000000	9527.000000000000000	13797.000000000000000
988	5258.000000000000000	9528.000000000000000	13798.000000000000000
989	5259.000000000000000	9529.000000000000000	13799.000000000000000
990	5260.000000000000000	9530.000000000000000	13800.000000000000000
991	5261.000000000000000	9531.000000000000000	13801.000000000000000
992	5262.000000000000000	9532.000000000000000	13802.000000000000000
993	5263.000000000000000	9533.000000000000000	13803.000000000000000
994	5264.000000000000000	9534.000000000000000	13804.000000000000000
995	5265.000000000000000	9535.000000000000000	13805.000000000000000
996	5266.000000000000000	9536.000000000000000	13806.000000000000000
997	5267.000000000000000	9537.000000000000000	13807.000000000000000
998	5268.000000000000000	9538.000000000000000	13808.000000000000000
999	5269.000000000000000	9539.000000000000000	13809.000000000000000
1000	5270.000000000000000	9540.000000000000000	13810.000000000000000
1001	5271.000000000000000	9541.000000000000000	13811.000000000000000
1002	5272.000000000000000	9542.000000000000000	13812.000000000000000
1003	5273.000000000000000	9543.000000000000000	13813.000000000000000
1004	5274.000000000000000	9544.000000000000000	13814.000000000000000
1005	5275.000000000000000	9545.000000000000000	13815.000000000000000
1006	5276.000000000000000	9546.000000000000000	13816.000000000000000
1007	5277.000000000000000	9547.000000000000000	13817.000000000000000
1008	5278.000000000000000	9548.000000000000000	13818.000000000000000
1009	5279.000000000000000	9549.000000000000000	13819.000000000000000
1010	5280.000000000000000	9550.000000000000000	13820.000000000000000
1011	5281.000000000000000	9551.000000000000000	13821.000000000000000
1012	5282.000000000000000	9552.000000000000000	13822.000000000000000
1013	5283.000000000000000	9553.000000000000000	13823.000000000000000
1014	5284.000000000000000	9554.000000000000000	13824.000000000000000
1015	5285.000000000000000	9555.000000000000000	13825.000000000000000
1016	5286.000000000000000	9556.000000000000000	13826.000000000000000
1017	5287.000000000000000	9557.000000000000000	13827.000000000000000
1018	5288.000000000000000	9558.000000000000000	13828.000000000000000
1019	5289.000000000000000	9559.000000000000000	13829.000000000000000
1020	5290.000000000000000	9560.000000000000000	13830.000000000000000
1021	5291.000000000000000	9561.000000000000000	13831.000000000000000
1022	5292.000000000000000	9562.000000000000000	13832.000000000000000
1023	5293.000000000000000	9563.000000000000000	13833.000000000000000
1024	5294.000000000000000	9564.000000000000000	13834.000000000000000
1025	5295.000000000000000	9565.000000000000000	13835.000000000000000
1026	5296.000000000000000	9566.000000000000000	13836.000000000000000
1027	5297.000000000000000	9567.000000000000000	13837.000000000000000
1028	5298.000000000000000	9568.000000000000000	13838.000000000000000
1029	5299.000000000000000	9569.000000000000000	13839.000000000000000
1030	5300.000000000000000	9570.000000000000000	13840.000000000000000
1031	5301.000000000000000	9571.000000000000000	13841.000000000000000
1032	5302.000000000000000	9572.000000000000000	13842.000000000000000
1033	5303.000000000000000	9573.000000000000000	13843.000000000000000
1034	5304.000000000000000	9574.000000000000000	13844.000000000000000
1035	5305.000000000000000	9575.000000000000000	13845.000000000000000
1036	5306.000000000000000	9576.000000000000000	13846.000000000000000
1037	5307.000000000000000	9577.000000000000000	13847.000000000000000
1038	5308.000000000000000	9578.000000000000000	13848.000000000000000
1039	5309.000000000000000	9579.000000000000000	13849.000000000000000
1040	5310.000000000000000	9580.000000000000000	13850.000000000000000
1041	5311.000000000000000	9581.000000000000000	13851.000000000000000
1042	5312.000000000000000	9582.000000000000000	13852.000000000000000
1043	5313.000000000000000	9583.000000000000000	13853.000000000000000
1044	5314.000000000000000	9584.000000000000000	13854.000000000000000
1045	5315.000000000000000	9585.000000000000000	13855.000000000000000
1046	5316.000000000000000	9586.000000000000000	13856.000000000000000
1047	5317.000000000000000	9587.000000000000000	13857.000000000000000
1048	5318.000000000000000	9588.000000000000000	13858.000000000000000
1049	5319.000000000000000	9589.000000000000000	13859.000000000000000
1050	5320.000000000000000	9590.000000000000000	13860.000000000000000
1051	5321.000000000000000	9591.000000000000000	13861.000000000000000
1052	5322.000000000000000	9592.000000000000000	13862.000000000000000
1053	5323.000000000000000	9593.000000000000000	13863.000000000000000
1054	5324.000000000000000	9594.000000000000000	13864.000000000000000
1055	5325.000000000000000	9595.000000000000000	13865.000000000000000
1056	5326.000000000000000	9596.000000000000000	13866.000000000000000
1057	5327.000000000000000	9597.000000000000000	13867.000000000000000
1058	5328.000000000000000	9598.000000000000000	13868.000000000000000
1059	5329.000000000000000	9599.000000000000000	13869.000000000000000
1060	5330.000000000000000	9600.000000000000000	13870.000000000000000
1061	5331.000000000000000	9601.000000000000000	13871.000000000000000
1062	5332.000000000000000	9602.000000000000000	13872.000000000000000
1063	5333.000000000000000	9603.000000000000000	13873.000000000000000
1064	5334.000000000000000	9604.000000000000000	13874.000000000000000
1065	5335.000000000000000	9605.000000000000000	13875.000000000000000
1066	5336.000000000000000	9606.000000000000000	13876.000000000000000
1067	5337.000000000000000	9607.000000000000000	13877.000000000000000
1068	5338.000000000000000	9608.000000000000000	13878.000000000000000
1069	5339.000000000000000	9609.000000000000000	13879.000000000000000
1070	5340.000000000000000	9610.000000000000000	13880.000000000000000
1071	5341.000000000000000	9611.000000000000000	13881.000000000000000
1072	5342.000000000000000	9612.000000000000000	13882.000000000000000
1073	5343.000000000000000	9613.000000000000000	13883.000000000000000
1074	5344.000000000000000	9614.000000000000000	13884.000000000000000
1075	5345.000000000000000	9615.000000000000000	13885.000000000000000
1076	5346.000000000000000	9616.000000000000000	13886.000000000000000
1077	5347.000000000000000	9617.000000000000000	13887.000000000000000
1078	5348.000000000000000	9618.000000000000000	13888.000000000000000
1079	5349.000000000000000	9619.000000000000000	13889.000000000000000
1080	5350.000000000000000	9620.000000000000000	13890.000000000000000
1081	5351.000000000000000	9621.000000000000000	13891.000000000000000
1082	5352.000000000000000	9622.000000000000000	13892.000000000000000
1083	5353.000000000000000	9623.000000000000000	13893.000000000000000
1084	5354.000000000000000	9624.000000000000000	13894.000000000000000
1085	5355.000000000000000	9625.000000000000000	13895.000000000000000
1086	5356.000000000000000	9626.000000000000000	13896.000000000000000
1087	5357.000000000000000	9627.000000000000000	13897.000000000000000
1088	5358.000000000000000	9628.000000000000000	13898.000000000000000
1089	5359.000000000000000	9629.000000000000000	13899.000000000000000
1090	5360.000000000000000	9630.000000000000000	13900.000000000000000
1091	5361.000000000000000	9631.000000000000000	13901.000000000000000
1092	5362.000000000000000	9632.000000000000000	13902.000000000000000
1093	5363.000000000000000	9633.000000000000000	13903.000000000000000
1094	5364.000000000000000	9634.000000000000000	13904.000000000000000
1095	5365.000000000000000	9635.000000000000000	13905.000000000000000
1096	5366.000000000000000	9636.000000000000000	13906.000000000000000
1097	5367.000000000000000	9637.000000000000000	13907.000000000000000
1098	5368.000000000000000	9638.000000000000000	13908.000000000000000
1099	5369.000000000000000	9639.000000000000000	13909.000000000000000
1100	5370.000000000000000	9640.000000000000000	13910.000000000000000
1101	5371.000000000000000	9641.000000000000000	13911.000000000000000
1102	5372.000000000000000	9642.000000000000000	13912.000000000000000
1103	5373.000000000000000	9643.000000000000000	13913.000000000000000
1104	5374.000000000000000	9644.000000000000000	13914.000000000000000
1105	5375.000000000000000	9645.000000000000000	13915.000000000000000
1106	5376.000000000000000	9646.000000000000000	13916.000000000000000
1107	5377.000000000000000	9647.000000000000000	13917.000000000000000
1108	5378.000000000000000	9648.000000000000000	13918.000000000000000
1109	5379.000000000000000	9649.000000000000000	13919.000000000000000
1110	5380.000000000000000	9650.000000000000000	13920.000000000000000
1111	5381.000000000000000	9651.000000000000000	13921.000000000000000
1112	5382.000000000000000	9652.000000000000000	13922.000000000000000
1113	5383.000000000000000	9653.000000000000000	13923.000000000000000
1114	5384.000000000000000	9654.000000000000000	13924.000000000000000
1115	5385.000000000000000	9655.000000000000000	13925.000000000000000
1116	5386.000000000000000	9656.000000000000000	13926.000000000000000
1117	5387.000000000000000	9657.000000000000000	13927.000000000000000
1118	5388.000000000000000	9658.000000000000000	13928.000000000000000
1119	5389.000000000000000	9659.000000000000000	13929.000000000000000
1120	5390.000000000000000	9660.000000000000000	13930.000000000000000
1121	5391.000000000000000	9661.000000000000000	13931.000000000000000
1122	5392.000000000000000	9662.000000000000000	13932.000000000000000
1123	5393.000000000000000	9663.000000000000000	13933.000000000000000
1124	5394.000000000000000	9664.000000000000000	13934.000000000000000
1125	5395.000000000000000	9665.000000000000000	13935.000000000000000
1126	5396.000000000000000	9666.000000000000000	13936.000000000000000
1127	5397.000000000000000	9667.000000000000000	13937.000000000000000
1128	5398.000000000000000	9668.000000000000000	13938.000000000000000
1129	5399.000000000000000	9669.000000000000000	13939.000000000000000
1130	5400.000000000000000	9670.000000000000000	13940.000000000000000
1131	5401.000000000000000	9671.000000000000000	13941.000000000000000
1132	5402.000000000000000	9672.000000000000000	13942.000000000000000
1133	5403.000000000000000	9673.000000000000000	13943.000000000000000
1134	5404.000000000000000	9674.000000000000000	13944.000000000000000
1135	5405.000000000000000	9675.000000000000000	13945.000000000000000
1136	5406.000000000000000	9676.000000000000000	13946.000000000000000
1137	5407.000000000000000	9677.000000000000000	13947.000000000000000
1138	5408.000000000000000	9678.000000000000000	13948.000000000000000
1139	5409.000000000000000	9679.000000000000000	13949.000000000000000
1140	5410.000000000000000	9680.000000000000000	13950.000000000000000
1141	5411.000000000000000	9681.000000000000000	13951.000000000000000
1142	5412.000000000000000	9682.000000000000000	13952.000000000000000
1143	5413.000000000000000	9683.000000000000000	13953.000000000000000
1144	5414.000000000000000	9684.000000000000000	13954.000000000000000
1145	5415.000000000000000	9685.000000000000000	13955.000000000000000
1146	5416.000000000000000	9686.000000000000000	13956.000000000000000
1147	5417.000000000000000	9687.000000000000000	13957.000000000000000
1148	5418.000000000000000	9688.000000000000000	13958.000000000000000
1149	5419.000000000000000	9689.000000000000000	13959.000000000000000
1150	5420.000000000000000	9690.000000000000000	13960.000000000000000
1151	5421.000000000000000	9691.000000000000000	13961.000000000000000
1152	5422.000000000000000	9692.000000000000000	13962.000000000000000
1153	5423.000000000000000	9693.000000000000000	13963.000000000000000
1154	5424.000000000000000	9694.000000000000000	13964.000000000000000
1155	5425.000000000000000	9695.000000000000000	13965.000000000000000
1156	5426.000000000000000	9696.000000000000000	13966.000000000000000
1157	5427.000000000000000	9697.000000000000000	13967.000000000000000
1158	5428.000000000000000	9698.000000000000000	13968.000000000000000
1159	5429.000000000000000	9699.000000000000000	13969.000000000000000
1160	5430.000000000000000	9700.000000000000000	13970.000000000000000
1161	5431.000000000000000	9701.000000000000000	13971.000000000000000
1162	5432.000000000000000	9702.000000000000000	13972.000000000000000
1163	5433.000000000000000	9703.000000000000000	13973.000000000000000
1164	5434.000000000000000	9704.000000000000000	13974.000000000000000
1165	5435.000000000000000	9705.000000000000000	13975.000000000000000
1166	5436.000000000000000	9706.000000000000000	13976.000000000000000
1167	5437.000000000000000	9707.000000000000000	13977.000000000000000
1168	5438.000000000000000	9708.000000000000000	13978.000000000000000
1169	5439.000000000000000	9709.000000000000000	13979.000000000000000
1170	5440.000000000000000	9710.000000000000000	13980.000000000000000
1171	5441.000000000000000	9711.000000000000000	13981.000000000000000
1172	5442.000000000000000	9712.000000000000000	13982.000000000000000
1173	5443.000000000000000	9713.000000000000000	13983.000000000000000
1174	5444.000000000000000	9714.000000000000000	13984.000000000000000
1175	5445.000000000000000	9715.000000000000000	13985.000000000000000
1176	5446.000000000000000	9716.000000000000000	13986.000000000000000
1177	5447.000000000000000	9717.000000000000000	13987.000000000000000
1178	5448.000000000000000	9718.000000000000000	13988.000000000000000
1179	5449.000000000000000	9719.000000000000000	13989.000000000000000
1180	5450.000000000000000	9720.000000000000000	13990.000000000000000
1181	5451.000000000000000	9721.000000000000000	13991.000000000000000
1182	5452.000000000000000	9722.000000000000000	13992.000000000000000
1183	5453.000000000000000	9723.000000000000000	13993.000000000000000
1184	5454.000000000000000	9724.000000000000000	13994.000000000000000
1185	5455.000000000000000	9725.000000000000000	13995.000000000000000
1186	5456.000000000000000	9726.000000000000000	13996.000000000000000
1187	5457.000000000000000	9727.000000000000000	13997.000000000000000
1188	5458.000000000000000	9728.000000000000000	13998.000000000000000
1189	5459.000000000000000	9729.000000000000000	13999.000000000000000
1190	5460.000000000000000	9730.000000000000000	14000.000000000000000
1191	5461.000000000000000	9731.000000000000000	14001.000000000000000
1192	5462.000000000000000	9732.000000000000000	14002.000000000000000
1193	5463.000000000000000	9733.000000000000000	14003.000000000000000
1194	5464.000000000000000	9734.000000000000000	14004.000000000000000
1195	5465.000000000000000	9735.000000000000000	14005.000000000000000
1196	5466.000000000000000	9736.000000000000000	14006.000000000000000
1197	5467.000000000000000	9737.000000000000000	14007.000000000000000
1198	5468.000000000000000	9738.000000000000000	14008.000000000000000
1199	5469.000000000000000	9739.000000000000000	14009.000000000000000
1200	5470.000000000000000	9740.000000000000000	14010.000000000000000
1201	5471.000000000000000	9741.000000000000000	14011.000000000000000
1202	5472.000000000000000	9742.000000000000000	14012.000000000000000
1203	5473.000000000000000	9743.000000000000000	14013.000000000000000
1204	5474.000000000000000	9744.000000000000000	14014.000000000000000
1205	5475.000000000000000	9745.000000000000000	14015.000000000000000
1206	5476.000000000000000	9746.000000000000000	14016.000000000000000
1207	5477.000000000000000	9747.000000000000000	14017.000000000000000
1208	5478.000000000000000	9748.000000000000000	14018.000000000000000
1209	5479.000000000000000	9749.000000000000000	14019.000000000000000
1210	5480.000000000000000	9750.000000000000000	14020.000000000000000
1211	5481.000000000000000	9751.000000000000000	14021.000000000000000
1212	5482.000000000000000	9752.000000000000000	14022.000000000000000
1213	5483.000000000000000	9753.000000000000000	14023.000000000000000
1214	5484.000000000000000	9754.000000000000000	14024.000000000000000
1215	5485.000000000000000	9755.000000000000000	14025.000000000000000
1216	5486.000000000000000	9756.000000000000000	14026.000000000000000
1217	5487.000000000000000	9757.000000000000000	14027.000000000000000
1218	5488.000000000000000	9758.000000000000000	14028.000000000000000
1219	5489.000000000000000	9759.000000000000000	14029.000000000000000
1220	5490.000000000000000	9760.000000000000000	14030.000000000000000
1221	5491.000000000000000	9761.000000000000000	14031.000000000000000
1222	5492.000000000000000	9762.000000000000000	14032.000000000000000
1223	5493.000000000000000	9763.000000000000000	14033.000000000000000
1224	5494.000000000000000	9764.000000000000000	14034.000000000000000
1225	5495.000000000000000	9765.000000000000000	14035.000000000000000
1226	5496.000000000000000	9766.000000000000000	14036.000000000000000
1227	5497.000000000000000	9767.000000000000000	14037.000000000000000
1228	5498.000000000000000	9768.000000000000000	14038.000000000000000
1229	5499.000000000000000	9769.000000000000000	14039.000000000000000
1230	5500.000000000000000	9770.000000000000000	14040.000000000000000
1231	5501.000000000000000	9771.000000000000000	14041.000000000000000
1232	5502.000000000000000	9772.000000000000000	14042.000000000000000
1233	5503.000000000000000	9773.000000000000000	14043.000000000000000
1234	5504.000000000000000	9774.000000000000000	14044.000000000000000
1235	5505.000000000000000	9775.000000000000000	14045.000000000000000
1236	5506.000000000000000	9776.000000000000000	14046.000000000000000
1237	5507.000000000000000	9777.000000000000000	14047.000000000000000
1238	5508.000000000000000	9778.000000000000000	14048.000000000000000
1239	5509.000000000000000	9779.000000000000000	14049.000000000000000
1240	5510.000000000000000	9780.000000000000000	14050.000000000000000
1241	5511.000000000000000	9781.000000000000000	14051.000000000000000
1242	5512.000000000000000	9782.000000000000000	14052.000000000000000
1243	5513.000000000000000	9783.000000000000000	14053.000000000000000
1244	5514.000000000000000	9784.000000000000000	14054.000000000000000
1245	5515.000000000000000	9785.000000000000000	14055.000000000000000
1246	5516.000000000000000	9786.000000000000000	14056.000000000000000
1247	5517.000000000000000	9787.000000000000000	14057.000000000000000
1248	5518.000000000000000	9788.000000000000000	14058.000000000000000
1249	5519.000000000000000	9789.000000000000000	14059.000000000000000
1250	5520.000000000000000	9790.000000000000000	14060.000000000000000
1251	5521.000000000000000	9791.000000000000000	14061.000000000000000
1252	5522.000000000000000	9792.000000000000000	14062.000000000000000
1253	5523.000000000000000	9793.000000000000000	14063.000000000000000
1254	5524.000000000000000	9794.000000000000000	14064.000000000000000
1255	5525.000000000000000	9795.000000000000000	14065.000000000000000
1256	5526.000000000000000	9796.000000000000000	14066.000000000000000
1257	5527.000000000000000	9797.000000000000000	14067.000000000000000
1258	5528.000000000000000	9798.000000000000000	14068.000000000000000
1259	5529.000000000000000	9799.000000000000000	14069.000000000000000
1260	5530.000000000000000	9800.000000000000000	14070.000000000000000
1261	5531.000000000000000	9801.000000000000000	14071.000000000000000
1262	5532.000000000000000	9802.000000000000000	14072.000000000000000
1263	5533.000000000000000	9803.000000000000000	14073.000000000000000
1264	5534.000000000000000	9804.000000000000000	14074.000000000000000
1265	5535.000000000000000	9805.000000000000000	14075.000000000000000
1266	5536.000000000000000	9806.000000000000000	14076.000000000000000
1267	5537.000000000000000	9807.000000000000000	14077.000000000000000
1268	5538.000000000000000	9808.000000000000000	14078.000000000000000
1269	5539.000000000000000	9809.000000000000000	14079.000000000000000
1270	5540.000000000000000	9810.000000000000000	14080.000000000000000
1271	5541.000000000000000	9811.000000000000000	14081.000000000000000
1272	5542.000000000000000	9812.000000000000000	14082.000000000000000
1273	5543.000000000000000	9813.000000000000000	14083.000000000000000
1274	5544.000000000000000	9814.000000000000000	14084.000000000000000
1275	5545.000000000000000	9815.000000000000000	14085.000000000000000
1276	5546.000000000000000	9816.000000000000000	14086.000000000000000
1277	5547.000000000000000	9817.000000000000000	14087.000000000000000
1278	5548.000000000000000	9818.000000000000000	14088.000000000000000
1279	5549.000000000000000	9819.000000000000000	14089.000000000000000
1280	5550.000000000000000	9820.000000000000000	14090.000000000000000
1281	5551.000000000000000	9821.000000000000000	14091.000000000000000
1282	5552.000000000000000	9822.000000000000000	14092.000000000000000
1283	5553.000000000000000	9823.000000000000000	14093.000000000000000
1284	5554.000000000000000	9824.000000000000000	14094.000000000000000
1285	5555.000000000000000	9825.000000000000000	14095.000000000000000
1286	5556.000000000000000	9826.000000000000000	14096.000000000000000
1287	5557.000000000000000	9827.000000000000000	14097.000000000000000
1288	5558.000000000000000	9828.000000000000000	14098.000000000000000
1289	5559.000000000000000	9829.000000000000000	14099.000000000000000
1290	5560.000000000000000	9830.000000000000000	14100.000000000000000
1291	5561.000000000000000	9831.000000000000000	14101.000000000000000
1292	5562.000000000000000	9832.000000000000000	14102.000000000000000
1293	5563.000000000000000	9833.000000000000000	14103.000000000000000
1294	5564.000000000000000	9834.000000000000000	14104.000000000000000
1295	5565.000000000000000	9835.000000000000000	14105.000000000000000
1296	5566.000000000000000	9836.000000000000000	14106.000000000000000
1297	5567.000000000000000	9837.000000000000000	14107.000000000000000
1298	5568.000000000000000	9838.000000000000000	14108.000000000000000
1299	5569.000000000000000	9839.000000000000000	14109.000000000000000
1300	5570.000000000000000	9840.000000000000000	14110.000000000000000
1301	5571.000000000000000	9841.000000000000000	14111.000000000000000
1302	5572.000000000000000	9842.000000000000000	14112.000000000000000
1303	5573.000000000000000	9843.000000000000000	14113.000000000000000
1304	5574.000000000000000	9844.000000000000000	14114.000000000000000
1305	5575.000000000000000	9845.000000000000000	14115.000000000000000
1306	5576.000000000000000	9846.000000000000000	14116.000000000000000
1307	5577.000000000000000	9847.000000000000000	14117.000000000000000
1308	5578.000000000000000	9848.000000000000000	14118.000000000000000
1309	5579.000000000000000	9849.000000000000000	14119.000000000000000
1310	5580.000000000000000	9850.000000000000000	14120.000000000000000
1311	5581.000000000000000	9851.000000000000000	14121.000000000000000
1312	5582.000000000000000	9852.000000000000000	14122.000000000000000
1313	5583.000000000000000	9853.000000000000000	14123.000000000000000
1314	5584.000000000000000	9854.000000000000000	14124.000000000000000
1315	5585.000000000000000	9855.000000000000000	14125.000000000000000
1316	5586.000000000000000	9856.000000000000000	14126.000000000000000
1317	5587.000000000000000	9857.000000000000000	14127.000000000000000
1318	5588.000000000000000	9858.000000000000000	14128.000000000000000
1319	5589.000000000000000	9859.000000000000000	14129.000000000000000
1320	5590.000000000000000	9860.000000000000000	14130.000000000000000
1321	5591.000000000000000	9861.000000000000000	14131.000000000000000
1322	5592.000000000000000	9862.000000000000000	14132.000000000000000
1323	5593.000000000000000	9863.000000000000000	14133.000000000000000
1324	5594.000000000000000	9864.000000000000000	14134.000000000000000
1325	5595.000000000000000	9865.000000000000000	14135.000000000000000
1326	5596.000000000000000	9866.000000000000000	14136.000000000000000
1327	5597.000000000000000	9867.000000000000000	14137.000000000000000
1328	5598.000000000000000	9868.000000000000000	14138.000000000000000
1329	5599.000000000000000	9869.000000000000000	14139.000000000000000
1330	5600.000000000000000	9870.000000000000000	14140.000000000000000
1331	5601.000000000000000	9871.000000000000000	14141.000000000000000
1332	5602.000000000000000	9872.000000000000000	14142.000000000000000
1333	5603.000000000000000	9873.000000000000000	14143.000000000000000
1334	5604.000000000000000	9874.000000000000000	14144.000000000000000
1335	5605.000000000000000	9875.000000000000000	14145.000000000000000
1336	5606.000000000000000	9876.000000000000000	14146.000000000000000
1337	5607.000000000000000	9877.000000000000000	14147.000000000000000
1338	5608.000000000000000	9878.000000000000000	14148.000000000000000
1339	5609.000000000000000	9879.000000000000000	14149.000000000000000
1340	5610.000000000000000	9880.000000000000000	14150.000000000000000
1341	5611.000000000000000	9881.000000000000000	14151.000000000000000
1342	5612.000000000000000	9882.000000000000000	14152.000000000000000
1343	5613.000000000000000	9883.000000000000000	14153.000000000000000
1344	5614.000000000000000	9884.000000000000000	14154.000000000000000
1345	5615.000000000000000	9885.000000000000000	14155.000000000000000
1346	5616.000000000000000	9886.000000000000000	14156.000000000000000
1347	5617.000000000000000	9887.000000000000000	14157.000000000000000
1348	5618.000000000000000	9888.000000000000000	14158.000000000000000
1349	5619.000000000000000	9889.000000000000000	14159.000000000000000
1350	5620.000000000000000	9890.000000000000000	14160.000000000000000
1351	5621.000000000000000	9891.000000000000000	14161.000000000000000
1352	5622.000000000000000	9892.000000000000000	14162.000000000000000
1353	5623.000000000000000	9893.000000000000000	14163.000000000000000
1354	5624.000000000000000	9894.000000000000000	14164.000000000000000
1355	5625.000000000000000	9895.000000000000000	14165.000000000000000
1356	5626.000000000000000	9896.000000000000000	14166.000000000000000
1357	5627.000000000000000	9897.000000000000000	14167.000000000000000
1358	5628.000000000000000	9898.000000000000000	14168.000000000000000
1359	5629.000000000000000	9899.000000000000000	14169.000000000000000
1360	5630.000000000000000	9900.000000000000000	14170.000000000000000
1361	5631.000000000000000	9901.000000000000000	14171.000000000000000
1362	5632.000000000000000	9902.000000000000000	14172.000000000000000
1363	5633.000000000000000	9903.000000000000000	14173.000000000000000
1364	5634.000000000000000	9904.000000000000000	14174.000000000000000
1365	5635.000000000000000	9905.000000000000000	14175.000000000000000
1366	5636.000000000000000	9906.000000000000000	14176.000000000000000
1367	5637.000000000000000	9907.000000000000000	14177.000000000000000
1368	5638.000000000000000	9908.000000000000000	14178.000000000000000
1369	5639.000000000000000	9909.000000000000000	14179.000000000000000
1370	5640.000000000000000	9910.000000000000000	14180.000000000000000
1371	5641.000000000000000	9911.000000000000000	14181.000000000000000
1372	5642.000000000000000	9912.000000000000000	14182.000000000000000
1373	5643.000000000000000	9913.000000000000000	14183.000000000000000
1374	5644.000000000000000	9914.000000000000000	14184.000000000000000
1375	5645.000000000000000	9915.000000000000000	14185.000000000000000
1376	5646.000000000000000	9916.000000000000000	14186.000000000000000
1377	5647.000000000000000	9917.000000000000000	14187.000000000000000
1378	5648.000000000000000	9918.000000000000000	14188.000000000000000
1379	5649.000000000000000	9919.000000000000000	14189.000000000000000
1380	5650.000000000000000	9920.000000000000000	14190.000000000000000
1381	5651.000000000000000	9921.000000000000000	14191.000000000000000
1382	5652.000000000000000	9922.000000000000000	14192.000000000000000
1383	5653.000000000000000	9923.000000000000000	14193.000000000000000
1384	5654.000000000000000	9924.000000000000000	14194.000000000000000
1385	5655.000000000000000	9925.000000000000000	14195.000000000000000
1386	5656.000000000000000	9926.000000000000000	14196.000000000000000
1387	5657.000000000000000	9927.000000000000000	14197.000000000000000
1388	5658.000000000000000	9928.000000000000000	14198.000000000000000
1389	5659.000000000000000	9929.000000000000000	14199.000000000000000
1390	5660.000000000000000	9930.000000000000000	14200.000000000000000
1391	5661.000000000000000	9931.000000000000000	14201.000000000000000
1392	5662.000000000000000	9932.000000000000000	14202.000000000000000
1393	5663.000000000000000	9933.000000000000000	14203.000000000000000
1394	5664.000000000000000	9934.000000000000000	14204.000000000000000
1395	5665.000000000000000	9935.000000000000000	14205.000000000000000
1396	5666.000000000000000	9936.000000000000000	14206.000000000000000
1397	5667.000000000000000	9937.000000000000000	14207.000000000000000
1398	5668.000000000000000	9938.000000000000000	14208.000000000000000
1399	5669.000000000000000	9939.000000000000000	14209.000000000000000
1400	5670.000000000000000	9940.000000000000000	14210.000000000000000
1401	5671.000000000000000	9941.000000000000000	14211.000000000000000
1402	5672.000000000000000	9942.000000000000000	14212.000000000000000
1403	5673.000000000000000	9943.000000000000000	14213.000000000000000
1404	5674.000000000000000	9944.000000000000000	14214.000000000000000
1405	5675.000000000000000	9945.000000000000000	14215.000000000000000
1406	5676.000000000000000	9946.000000000000000	14216.000000000000000
1407	5677.000000000000000	9947.000000000000000	14217.000000000000000
1408	5678.000000000000000	9948.000000000000000	14218.000000000000000
1409	5679.000000000000000	9949.000000000000000	14219.000000000000000
1410	5680.000000000000000	9950.000000000000000	14220.000000000000000
1411	5681.000000000000000	9951.000000000000000	14221.000000000000000
1412	5682.000000000000000	9952.000000000000000	14222.000000000000000
1413	5683.000000000000000	9953.000000000000000	14223.000000000000000
1414	5684.000000000000000	9954.000000000000000	14224.000000000000000
1415	5685.000000000000000	9955.000000000000000	14225.000000000000000
1416	5686.000000000000000	9956.000000000000000	14226.000000000000000
1417	5687.000000000000000	9957.000000000000000	14227.000000000000000
1418	5688.000000000000000	9958.000000000000000	14228.000000000000000
1419	5689.000000000000000	9959.000000000000000	14229.000000000000000
1420	5690.000000000000000	9960.000000000000000	14230.000000000000000
1421	5691.000000000000000	9961.000000000000000	14231.000000000000000
1422	5692.000000000000000	9962.000000000000000	14232.000000000000000
1423	5693.000000000000000	9963.000000000000000	14233.000000000000000
1424	5694.000000000000000	9964.000000000000000	14234.000000000000000
1425	5695.000000000000000	9965.000000000000000	14235.000000000000000
1426	5696.000000000000000	9966.000000000000000	14236.000000000000000
1427	5697.000000000000000	9967.000000000000000	14237.000000000000000
1428	5698.000000000000000	9968.000000000000000	14238.000000000000000
1429	5699.000000000000000	9969.000000000000000	14239.000000000000000
1430	5700.000000000000000	9970.000000000000000	14240.000000000000000
1431	5701.000000000000000	9971.000000000000000	14241.000000000000000
1432	5702.000000000000000	9972.000000000000000	14242.000000000000000
1433	5703.000000000000000	9973.000000000000000	14243.000000000000000
1434	5704.000000000000000	9974.000000000000000	14244.000000000000000
1435	5705.000000000000000	9975.000000000000000	14245.000000000000000
1436	5706.000000000000000	9976.000000000000000	14246.000000000000000
1437	5707.000000000000000	9977.000000000000000	14247.000000000000000
1438	5708.000000000000000	9978.000000000000000	14248.000000000000000
1439	5709.000000000000000	9979.000000000000000	14249.000000000000000
1440	5710.000000000000000	9980.000000000000000	14250.000000000000000
1441	5711.000000000000000	9981.000000000000000	14251.000000000000000
1442	5712.000000000000000	9982.000000000000000	14252.000000000000000
1443	5713.000000000000000	9983.000000000000000	14253.000000000000000
1444	5714.000000000000000	9984.000000000000000	14254.000000000000000
1445	5715.000000000000000	9985.000000000000000	14255.000000000000000
1446	5716.000000000000000	9986.000000000000000	14256.000000000000000
1447	5717.000000000000000	9987.000000000000000	14257.000000000000000
1448	5718.000000000000000	9988.000000000000000	14258.000000000000000
1449	5719.000000000000000	9989.000000000000000	14259.000000000000000
1450	5720.000000000000000	9990.000000000000000	14260.000000000000000
1451	5721.000000000000000	9991.000000000000000	14261.000000000000000
1452	5722.000000000000000	9992.000000000000000	14262.000000000000000
1453	5723.000000000000000	9993.000000000000000	14263.000000000000000
1454	5724.000000000000000	9994.000000000000000	14264.000000000000000
1455	5725.000000000000000	9995.000000000000000	14265.000000000000000
1456	5726.000000000000000	9996.000000000000000	14266.000000000000000
1457	5727.000000000000000	9997.000000000000000	14267.000000000000000
1458	5728.000000000000000	9998.000000000000000	14268.000000000000000
1459	5729.000000000000000	9999.000000000000000	14269.000000000000000
1460	5730.000000000000000	10000.000000000000000	14270.000000000000000
1461	5731.000000000000000	10001.000000000000000	14271.000000000000000
1462	5732.000000000000000	10002.000000000000000	14272.000000000000000
1463	5733.000000000000000	10003.000000000000000	14273.000000000000000
1464	5734.000000000000000	10004.000000000000000	14274.000000000000000
1465	5735.000000000000000	10005.000000000000000	14275.000000000000000
1466	5736.000000000000000	10006.000000000000000	14276.000000000000000
1467	5737.000000000000000	10007.000000000000000	14277.000000000000000
1468	5738.000000000000000	10008.000000000000000	14278.000000000000000
1469	5739.000000000000000	10009.000000000000000	14279.000000000000000
1470	5740.000000000000000	10010.000000000000000	14280.000000000000000
1471	5741.000000000000000	10011.000000000000000	14281.000000000000000
1472	5742.000000000000000	10012.000000000000000	14282.000000000000000
1473	5743.000000000000000	10013.000000000000000	14283.000000000000000
1474	5744.000000000000000	10014.000000000000000	14284.000000000000000
1475	5745.000000000000000	10015.000000000000000	14285.000000000000000
1476	5746.000000000000000	10016.000000000000000	14286.000000000000000
1477	5747.000000000000000	10017.000000000000000	14287.000000000000000
1478	5748.000000000000000	10018.000000000000000	14288.000000000000000
1479	5749.000000000000000	10019.000000000000000	14289.000000000000000
1480	5750.000000000000000	10020.000000000000000	14290.000000000000000
1481	5751.000000000000000	10021.000000000000000	14291.000000000000000
1482	5752.000000000000000	10022.000000000000000	14292.000000000000000
1483	5753.000000000000000	10023.000000000000000	14293.000000000000000
1484	5754.000000000000000	10024.000000000000000	14294.000000000000000
1485	5755.000000000000000	10025.000000000000000	14295.000000000000000
1486	5756.000000000000000	10026.000000000000000	14296.000000000000000
1487	5757.000000000000000	10027.000000000000000	14297.000000000000000
1488	5758.000000000000000	10028.000000000000000	14298.000000000000000
1489	5759.000000000000000	10029.000000000000000	14299.000000000000000
1490	5760.000000000000000	10030.000000000000000	14300.000000000000000
1491	5761.000000000000000	10031.000000000000000	14301.000000000000000
1492	5762.000000000000000	10032.000000000000000	14302.000000000000000
1493	5763.000000000000000	10033.000000000000000	14303.000000000000000
1494	5764.000000000000000	10034.000000000000000	14304.000000000000000
1495	5765.000000000000000	10035.000000000000000	14305.000000000000000
1496	5766.000000000000000	10036.000000000000000	14306.000000000000000
1497	5767.000000000000000	10037.000000000000000	14307.000000000000000
1498	5768.000000000000000	10038.000000000000000	14308.000000000000000
1499	5769.000000000000000	10039.000000000000000	14309.000000000000000
1500	5770.000000000000000	10040.000000000000000	14310.000000000000000
1501	5771.000000000000000	10041.000000000000000	14311.000000000000000
1502	5772.000000000000000	10042.000000000000000	14312.000000000000000
1503	5773.000000000000000	10043.000000000000000	14313.000000000000000
1504	5774.000000000000000	10044.000000000000000	14314.000000000000000
1505	5775.000000000000000	10045.000000000000000	14315.000000000000000
1506	5776.000000000000000	10046.000000000000000	14316.000000000000000
1507	5777.000000000000000	10047.000000000000000	14317.000000000000000
1508	5778.000000000000000	10048.000000000000000	14318.000000000000000
1509	5779.000000000000000	10049.000000000000000	14319.000000000000000
1510	5780.000000000000000	10050.000000000000000	14320.000000000000000
1511	5781.000000000000000	10051.000000000000000	14321.000000000000000
1512	5782.000000000000000	10052.000000000000000	14322.000000000000000
1513	5783.000000000000000	10053.000000000000000	14323.000000000000000
1514	5784.000000000000000	10054.000000000000000	14324.000000000000000
1515	5785.000000000000000	10055.000000000000000	14325.000000000000000
1516	5786.000000000000000	10056.000000000000000	14326.000000000000000
1517	5787.000000000000000	10057.000000000000000	14327.000000000000000
1518	5788.000000000000000	10058.000000000000000	14328.000000000000000
1519	5789.000000000000000	10059.000000000000000	14329.000000000000000
1520	5790.000000000000000	10060.000000000000000	14330.000000000000000
1521	5791.000000000000000	10061.000000000000000	14331.000000000000000
1522	5792.000000000000000	10062.000000000000000	14332.000000000000000
1523	5793.000000000000000	10063.000000000000000	14333.000000000000000
1524	5794.000000000000000	10064.000000000000000	14334.000000000000000
1525	5795.000000000000000	10065.000000000000000	14335.000000000000000
1526	5796.000000000000000	10066.000000000000000	14336.000000000000000
1527	5797.000000000000000	10067.000000000000000	14337.000000000000000
1528	5798.000000000000000	10068.000000000000000	14338.000000000000000
1529	5799.000000000000000	10069.000000000000000	14339.000000000000000
1530	5800.000000000000000	10070.000000000000000	14340.000000000000000
1531	5801.000000000000000	10071.000000000000000	14341.000000000000000
1532	5802.000000000000000	10072.000000000000000	14342.000000000000000
1533	5803.000000000000000	10073.000000000000000	14343.000000000000000
1534	5804.000000000000000	10074.000000000000000	14344.000000000000000
1535	5805.000000000000000	10075.000000000000000	14345.000000000000000
1536	5806.000000000000000	10076.000000000000000	14346.000000000000000
1537	5807.000000000000000	10077.000000000000000	14347.000000000000000
1538	5808.000000000000000	10078.000000000000000	14348.000000000000000
1539	5809.000000000000000	10079.000000000000000	14349.000000000000000
1540	5810.000000000000000	10080.000000000000000	14350.000000000000000
1541	5811.000000000000000	10081.000000000000000	14351.000000000000000
1542	5812.000000000000000	10082.000000000000000	14352.000000000000000
1543	5813.000000000000000	10083.000000000000000	14353.000000000000000
1544	5814.000000000000000	10084.000000000000000	14354.000000000000000
1545	5815.000000000000000	10085.000000000000000	14355.000000000000000
1546	5816.000000000000000	10086.000000000000000	14356.000000000000000
1547	5817.000000000000000	10087.000000000000000	14357.000000000000000
1548	5818.000000000000000	10088.000000000000000	14358.000000000000000
1549	5819.000000000000000	10089.000000000000000	14359.000000000000000
1550	5820.000000000000000	10090.000000000000000	14360.000000000000000
1551	5821.000000000000000	10091.000000000000000	14361.000000000000000
1552	5822.000000000000000	10092.000000000000000	14362.000000000000000
1553	5823.000000000000000	10093.000000000000000	14363.000000000000000
1554	5824.000000000000000	10094.000000000000000	14364.000000000000000
1555	5825.000000000000000	10095.000000000000000	14365.000000000000000
1556	5826.000000000000000	10096.000000000000000	14366.000000000000000
1557	5827.000000000000000	10097.000000000000000	14367.000000000000000
1558	5828.000000000000000	10098.000000000000000	14368.000000000000000
1559	5829.000000000000000	10099.000000000000000	14369.000000000000000
1560	5830.000000000000000	10100.000000000000000	14370.000000000000000
1561	5831.000000000000000	10101.000000000000000	14371.000000000000000
1562	5832.000000000000000	10102.000000000000000	14372.000000000000000
1563	5833.000000000000000	10103.000000000000000	14373.000000000000000
1564	5834.000000000000000	10104.000000000000000	14374.000000000000000
1565	5835.000000000000000	10105.000000000000000	14375.000000000000000
1566	5836.000000000000000	10106.000000000000000	14376.000000000000000
1567	5837.000000000000000	10107.000000000000000	14377.000000000000000
1568	5838.000000000000000	10108.000000000000000	14378.000000000000000
1569	5839.000000000000000	10109.000000000000000	14379.000000000000000
1570	5840.000000000000000	10110.000000000000000	14380.000000000000000
1571	5841.000000000000000	10111.000000000000000	14381.000000000000000
1572	5842.000000000000000	10112.000000000000000	14382.000000000000000
1573	5843.000000000000000	10113.000000000000000	14383.000000000000000
1574	5844.000000000000000	10114.000000000000000	14384.000000000000000
1575	5845.000000000000000	10115.000000000000000	14385.000000000000000
1576	5846.000000000000000	10116.000000000000000	14386.000000000000000
1577	5847.000000000000000	10117.000000000000000	14387.000000000000000
1578	5848.000000000000000	10118.000000000000000	14388.000000000000000
1579	5849.000000000000000	10119.000000000000000	14389.000000000000000
1580	5850.000000000000000	10120.000000000000000	14390.000000000000000
1581	5851.000000000000000	10121.000000000000000	14391.000000000000000
1582	5852.000000000000000	10122.000000000000000	14392.000000000000000
1583	5853.000000000000000	10123.000000000000000	14393.000000000000000
1584	5854.000000000000000	10124.000000000000000	14394.000000000000000
1585	5855.000000000000000	10125.000000000000000	14395.000000000000000
1586	5856.000000000000000	10126.000000000000000	14396.000000000000000
1587	5857.000000000000000	10127.000000000000000	14397.000000000000000
1588	5858.000000000000000	10128.000000000000000	14398.000000000000000
1589	5859.000000000000000	10129.000000000000000	14399.000000000000000
1590	5860.000000000000000	10130.000000000000000	14400.000000000000000
1591	5861.000000000000000	10131.000000000000000	14401.000000000000000
1592	5862.000000000000000	10132.000000000000000	14402.000000000000000
1593	5863.000000000000000	10133.000000000000000	14403.000000000000000
1594	5864.000000000000000	10134.000000000000000	14404.000000000000000
1595	5865.000000000000000	10135.000000000000000	14405.000000000000000
1596	5866.000000000000000	10136.000000000000000	14406.000000000000000
1597	5867.000000000000000	10137.000000000000000	14407.000000000000000
1598	5868.000000000000000	10138.000000000000000	14408.000000000000000
1599	5869.000000000000000	10139.000000000000000	14409.000000000000000
1600	5870.000000000000000	10140.000000000000000	14410.000000000000000
1601	5871.000000000000000	10141.000000000000000	14411.000000000000000
1602	5872.000000000000000	10142.000000000000000	14412.000000000000000
1603	5873.000000000000000	10143.000000000000000	14413.000000000000000
1604	5874.000000000000000	10144.000000000000000	14414.000000000000000
1605	5875.000000000000000	10145.000000000000000	14415.000000000000000
1606	5876.000000000000000	10146.000000000000000	14416.000000000000000
1607	5877.000000000000000	10147.000000000000000	14417.000000000000000
1608	5878.000000000000000	10148.000000000000000	14418.000000000000000
1609	5879.000000000000000	10149.000000000000000	14419.000000000000000
1610	5880.000000000000000	10150.000000000000000	14420.000000000000000
1611	5881.000000000000000	10151.000000000000000	14421.000000000000000
1612	5882.000000000000000	10152.000000000000000	14422.000000000000000
1613	5883.000000000000000	10153.000000000000000	14423.000000000000000
1614	5884.000000000000000	10154.000000000000000	14424.000000000000000
1615	5885.000000000000000	10155.000000000000000	14425.000000000000000
1616	5886.000000000000000	10156.000000000000000	14426.000000000000000
1617	5887.000000000000000	10157.000000000000000	14427.000000000000000
1618	5888.000000000000000	10158.000000000000000	14428.000000000000000
1619	5889.000000000000000	10159.000000000000000	14429.000000000000000
1620	5890.000000000000000	10160.000000000000000	14430.000000000000000
1621	5891.000000000000000	10161.000000000000000	14431.000000000000000
1622	5892.000000000000000	10162.000000000000000	14432.000000000000000
1623	5893.000000000000000	10163.000000000000000	14433.000000000000000
1624	5894.000000000000000	10164.000000000000000	14434.000000000000000
1625	5895.000000000000000	10165.000000000000000	14435.000000000000000
1626	5896.000000000000000	10166.000000000000000	14436.000000000000000
1627	5897.000000000000000	10167.000000000000000	14437.000000000000000
1628	5898.000000000000000	10168.000000000000000	14438.000000000000000
1629	5899.000000000000000	10169.000000000000000	14439.000000000000000
1630	5900.000000000000000	10170.000000000000000	14440.000000000000000
1631	5901.000000000000000	10171.000000000000000	14441.000000000000000
1632	5902.000000000000000	10172.000000000000000	14442.000000000000000
1633	5903.000000000000000	10173.000000000000000	14443.000000000000000
1634	5904.000000000000000	10174.000000000000000	14444.000000000000000
1635	5905.000000000000000	10175.000000000000000	14445.000000000000000
1636	5906.000000000000000	10176.000000000000000	14446.000000000000000
1637	5907.000000000000000	10177.000000000000000	14447.000000000000000
1638	5908.000000000000000	10178.000000000000000	14448.000000000000000
1639	5909.000000000000000	10179.000000000000000	14449.000000000000000
1640	5910.000000000000000	10180.000000000000000	14450.000000000000000
1641	5911.000000000000000	10181.000000000000000	14451.000000000000000
1642	5912.000000000000000	10182.000000000000000	14452.000000000000000
1643	5913.000000000000000	10183.000000000000000	14453.000000000000000
1644	5914.000000000000000	10184.000000000000000	14454.000000000000000
1645	5915.000000000000000	10185.000000000000000	14455.000000000000000
1646	5916.000000000000000	10186.000000000000000	14456.000000000000000
1647	5917.000000000000000	10187.000000000000000	14457.000000000000000
1648	5918.000000000000000	10188.000000000000000	14458.000000000000000
1649	5919.000000000000000	10189.000000000000000	14459.000000000000000
1650	5920.000000000000000	10190.000000000000000	14460.000000000000000
1651	5921.000000000000000	10191.000000000000000	14461.000000000000000
1652	5922.000000000000000	10192.000000000000000	14462.000000000000000
1653	5923.000000000000000	10193.000000000000000	14463.000000000000000
1654	5924.000000000000000	10194.000000000000000	14464.000000000000000
1655	5925.000000000000000	10195.000000000000000	14465.000000000000000
1656	5926.000000000000000	10196.000000000000000	14466.000000000000000
1657	5927.000000000000000	10197.000000000000000	14467.000000000000000
1658	5928.000000000000000	10198.000000000000000	14468.000000000000000
1659	5929.000000000000000	10199.000000000000000	14469.000000000000000
1660	5930.000000000000000	10200.000000000000000	14470.000000000000000
1661	5931.000000000000000	10201.000000000000000	14471.000000000000000
1662	5932.000000000000000	10202.000000000000000	14472.000000000000000
1663	5933.000000000000000	10203.000000000000000	14473.000000000000000
1664	5934.000000000000000	10204.000000000000000	14474.000000000000000
1665	5935.000000000000000	10205.000000000000000	14475.000000000000000
1666	5936.000000000000000	10206.000000000000000	14476.000000000000000
1667	5937.000000000000000	10207.000000000000000	14477.000000000000000
1668	5938.000000000000000	10208.000000000000000	14478.000000000000000
1669	5939.000000000000000	10209.000000000000000	14479.000000000000000
1670	5940.000000000000000	10210.000000000000000	14480.000000000000000
1671	5941.000000000000000	10211.000000000000000	14481.000000000000000
1672	5942.000000000000000	10212.000000000000000	14482.000000000000000
1673	5943.000000000000000	10213.000000000000000	14483.000000000000000
1674	5944.000000000000000	10214.000000000000000	14484.000000000000000
1675	5945.000000000000000	10215.000000000000000	14485.000000000000000
1676	5946.000000000000000	10216.000000000000000	14486.000000000000000
1677	5947.000000000000000	10217.000000000000000	14487.000000000000000
1678	5948.000000000000000	10218.000000000000000	14488.000000000000000
1679	5949.000000000000000	10219.000000000000000	14489.000000000000000
1680	5950.000000000000000	10220.000000000000000	14490.000000000000000
1681	5951.000000000000000	10221.000000000000000	14491.000000000000000
1682	5952.000000000000000	10222.000000000000000	14492.000000000000000
1683	5953.000000000000000	10223.000000000000000	14493.000000000000000
1684	5954.000000000000000	10224.000000000000000	14494.000000000000000
1685	5955.000000000000000	10225.000000000000000	14495.000000000000000
1686	5956.000000000000000	10226.000000000000000	14496.000000000000000
1687	5957.000000000000000	10227.000000000000000	14497.000000000000000
1688	5958.000000000000000	10228.000000000000000	14498.000000000000000
1689	5959.000000000000000	10229.000000000000000	14499.000000000000000
1690	5960.000000000000000	10230.000000000000000	14500.000000000000000
1691	5961.000000000000000	10231.000000000000000	14501.000000000000000
1692	5962.000000000000000	10232.000000000000000	14502.000000000000000
1693	5963.000000000000000	10233.000000000000000	14503.000000000000000
1694	5964.000000000000000	10234.000000000000000	14504.000000000000000
1695	5965.000000000000000	10235.000000000000000	14505.000000000000000
1696	5966.000000000000000	10236.000000000000000	14506.000000000000000
1697	5967.000000000000000	10237.000000000000000	14507.000000000000000
1698	5968.000000000000000	10238.000000000000000	14508.000000000000000
1699	5969.000000000000000	10239.000000000000000	14509.000000000000000
1700	5970.000000000000000	10240.000000000000000	14510.000000000000000
1701	5971.000000000000000	10241.000000000000000	14511.000000000000000
1702	5972.000000000000000	10242.000000000000000	14512.000000000000000
1703	5973.000000000000000	10243.000000000000000	14513.000000000000000
1704	5974.000000000000000	10244.000000000000000	14514.000000000000000
1705	5975.000000000000000	10245.000000000000000	14515.000000000000000
1706	5976.000000000000000	10246.000000000000000	14516.000000000000000
1707	5977.000000000000000	10247.000000000000000	14517.000000000000000
1708	5978.000000000000000	10248.000000000000000	14518.000000000000000
1709	5979.000000000000000	10249.000000000000000	14519.000000000000000
1710	5980.000000000000000	10250.000000000000000	14520.000000000000000
1711	5981.000000000000000	10251.000000000000000	14521.000000000000000
1712	5982.000000000000000	10252.000000000000000	14522.000000000000000
1713	5983.000000000000000	10253.000000000000000	14523.000000000000000
1714	5984.000000000000000	10254.000000000000000	14524.000000000000000
1715	5985.000000000000000	10255.000000000000000	14525.000000000000000
1716	5986.000000000000000	10256.000000000000000	14526.000000000000000
1717	5987.000000000000000	10257.000000000000000	14527.000000000000000
1718	5988.000000000000000	10258.000000000000000	14528.000000000000000
1719	5989.000000000000000	10259.000000000000000	14529.000000000000000
1720	5990.000000000000000	10260.000000000000000	14530.000000000000000
1721	5991.000000000000000	10261.000000000000000	14531.000000000000000
1722	5992.000000000000000	10262.000000000000000	14532.000000000000000
1723	5993.000000000000000	10263.000000000000000	14533.000000000000000
1724	5994.000000000000000	10264.000000000000000	14534.000000000000000
1725	5995.000000000000000	10265.000000000000000	14535.000000000000000
1726	5996.000000000000000	10266.000000000000000	14536.000000000000000
1727	5997.000000000000000	10267.000000000000000	14537.000000000000000
1728	5998.000000000000000	10268.000000000000000	14538.000000000000000
1729	5999.000000000000000	10269.000000000000000	14539.000000000000000
1730	6000.000000000000000	10270.000000000000000	14540.000000000000000
1731	6001.000000000000000	10271.000000000000000	14541.000000000000000
1732	6002.000000000000000	10272.000000000000000	14542.000000000000000
1733	6003.000000000000000	10273.000000000000000	14543.000000000000000
1734	6004.000000000000000	10274.000000000000000	14544.000000000000000
1735	6005.000000000000000	10275.000000000000000	14545.000000000000000
1736	6006.000000000000000	10276.000000000000000	14546.000000000000000
1737	6007.000000000000000	10277.000000000000000	14547.000000000000000
1738	6008.000000000000000	10278.000000000000000	14548.000000000000000
1739	6009.000000000000000	10279.000000000000000	14549.000000000000000
1740	6010.000000000000000	10280.000000000000000	14550.000000000000000
1741	6011.000000000000000	10281.000000000000000	14551.000000000000000
1742	6012.000000000000000	10282.000000000000000	14552.000000000000000
1743	6013.000000000000000	10283.000000000000000	14553.000000000000000
1744	6014.000000000000000	10284.000000000000000	14554.000000000000000
1745	6015.000000000000000	10285.000000000000000	14555.000000000000000
1746	6016.000000000000000	10286.000000000000000	14556.000000000000000
1747	6017.000000000000000	10287.000000000000000	14557.000000000000000
1748	6018.000000000000000	10288.000000000000000	14558.000000000000000
1749	6019.000000000000000	10289.000000000000000	14559.000000000000000
1750	6020.000000000000000	10290.000000000000000	14560.000000000000000
1751	6021.000000000000000	10291.000000000000000	14561.000000000000000
1752	6022.000000000000000	10292.000000000000000	14562.000000000000000
1753	6023.000000000000000	10293.000000000000000	14563.000000000000000
1754	6024.000000000000000	10294.000000000000000	14564.000000000000000
1755	6025.000000000000000	10295.000000000000000	14565.000000000000000
1756	6026.000000000000000	10296.000000000000000	14566.000000000000000
1757	6027.000000000000000	10297.000000000000000	14567.000000000000000
1758	6028.000000000000000	10298.000000000000000	14568.000000000000000
1759	6029.000000000000000	10299.000000000000000	14569.000000000000000
1760	6030.000000000000000	10300.000000000000000	14570.000000000000000
1761	6031.000000000000000	10301.000000000000000	14571.000000000000000
1762	6032.000000000000000	10302.000000000000000	14572.000000000000000
1763	6033.000000000000000	10303.000000000000000	14573.000000000000000
1764	6034.000000000000000	10304.000000000000000	14574.000000000000000
1765	6035.000000000000000	10305.000000000000000	14575.000000000000000
1766	6036.000000000000000	10306.000000000000000	14576.000000000000000
1767	6037.000000000000000	10307.000000000000000	14577.000000000000000
1768	6038.000000000000000	10308.000000000000000	14578.000000000000000
1769	6039.000000000000000	10309.000000000000000	14579.000000000000000
1770	6040.000000000000000	10310.000000000000000	14580.000000000000000
1771	6041.000000000000000	10311.000000000000000	14581.000000000000000
1772	6042.000000000000000	10312.000000000000000	14582.000000000000000
1773	6043.000000000000000	10313.000000000000000	14583.000000000000000
1774	6044.000000000000000	10314.000000000000000	14584.000000000000000
1775	6045.000000000000000	10315.000000000000000	14585.000000000000000
1776	6046.000000000000000	10316.000000000000000	14586.000000000000000
1777	6047.000000000000000	10317.000000000000000	14587.000000000000000
1778	6048.000000000000000	10318.000000000000000	14588.000000000000000
1779	6049.000000000000000	10319.000000000000000	14589.000000000000000
1780	6050.000000000000000	10320.000000000000000	14590.000000000000000
1781	6051.000000000000000	10321.000000000000000	14591.000000000000000
1782	6052.000000000000000	10322.000000000000000	14592.000000000000000
1783	6053.000000000000000	10323.000000000000000	14593.000000000000000
1784	6054.000000000000000	10324.000000000000000	14594.000000000000000
1785	6055.000000000000000	10325.000000000000000	14595.000000000000000
1786	6056.000000000000000	10326.000000000000000	14596.000000000000000
1787	6057.000000000000000	10327.000000000000000	14597.000000000000000
1788	6058.000000000000000	10328.000000000000000	14598.000000000000000
1789	6059.000000000000000	10329.000000000000000	14599.000000000000000
1790	6060.000000000000000	10330.000000000000000	14600.000000000000000
1791	6061.000000000000000	10331.000000000000000	14601.000000000000000
1792	6062.000000000000000	10332.000000000000000	14602.000000000000000
1793	6063.000000000000000	10333.000000000000000	14603.000000000000000
1794	6064.000000000000000	10334.000000000000000	14604.000000000000000
1795	6065.000000000000000	10335.000000000000000	14605.000000000000000
1796	6066.000000000000000	10336.000000000000000	14606.000000000000000
1797	6067.000000000000000	10337.000000000000000	14607.000000000000000
1798	6068.000000000000000	10338.000000000000000	14608.000000000000000
1799	6069.000000000000000	10339.000000000000000	14609.000000000000000
1800	6070.000000000000000	10340.000000000000000	14610.000000000000000
1801	6071.000000000000000	10341.000000000000000	14611.000000000000000
1802	6072.000000000000000	10342.000000000000000	14612.000000000000000
1803	6073.000000000000000	10343.000000000000000	14613.000000000000000
1804	6074.000000000000000	10344.000000000000000	14614.000000000000000
1805	6075.000000000000000	10345.000000000000000	14615.000000000000000
1806	6076.000000000000000	10346.000000000000000	14616.000000000000000
1807	6077.000000000000000	10347.000000000000000	14617.000000000000000
1808	6078.000000000000000	10348.000000000000000	14618.000000000000000
1809	6079.000000000000000	10349.000000000000000	14619.000000000000000
1810	6080.000000000000000	10350.000000000000000	14620.000000000000000
1811	6081.000000000000000	10351.000000000000000	14621.000000000000000
1812	6082.000000000000000	10352.000000000000000	14622.000000000000000
1813	6083.000000000000000	10353.000000000000000	14623.000000000000000
1814	6084.000000000000000	10354.000000000000000	14624.000000000000000
1815	6085.000000000000000	10355.000000000000000	14625.000000000000000
1816	6086.000000000000000	10356.000000000000000	14626.000000000000000
1817	6087.000000000000000	10357.000000000000000	14627.000000000000000
1818	6088.000000000000000	10358.000000000000000	14628.000000000000000
1819	6089.000000000000000	10359.000000000000000	14629.000000000000000
1820	6090.000000000000000	10360.000000000000000	14630.000000000000000
1821	6091.000000000000000	10361.000000000000000	14631.000000000000000
1822	6092.000000000000000	10362.000000000000000	14632.000000000000000
1823	6093.000000000000000	10363.000000000000000	14633.000000000000000
1824	6094.000000000000000	10364.000000000000000	14634.000000000000000
1825	6095.000000000000000	10365.000000000000000	14635.000000000000000
1826	6096.000000000000000	10366.000000000000000	14636.000000000000000
1827	6097.000000000000000	10367.000000000000000	14637.000000000000000
1828	6098.000000000000000	10368.000000000000000	14638.000000000000000
1829	6099.000000000000000	10369.000000000000000	14639.000000000000000
1830	6100.000000000000000	10370.000000000000000	14640.000000000000000
1831	6101.000000000000000	10371.000000000000000	14641.000000000000000
1832	6102.000000000000000	10372.000000000000000	14642.000000000000000
1833	6103.000000000000000	10373.000000000000000	14643.000000000000000
1834	6104.000000000000000	10374.000000000000000	14644.000000000000000
1835	6105.000000000000000	10375.000000000000000	14645.000000000000000
1836	6106.000000000000000	10376.000000000000000	14646.000000000000000
1837	6107.000000000000000	10377.000000000000000	14647.000000000000000
1838	6108.000000000000000	10378.000000000000000	14648.000000000000000
1839	6109.000000000000000	10379.000000000000000	14649.000000000000000
1840	6110.000000000000000	10380.000000000000000	14650.000000000000000
1841	6111.000000000000000	10381.000000000000000	14651.000000000000000
1842	6112.000000000000000	10382.000000000000000	14652.000000000000000
1843	6113.000000000000000	10383.000000000000000	14653.000000000000000
1844	6114.000000000000000	10384.000000000000000	14654.000000000000000
1845	6115.000000000000000	10385.000000000000000	14655.000000000000000
1846	6116.000000000000000	10386.000000000000000	14656.000000000000000
1847	6117.000000000000000	10387.000000000000000	14657.000000000000000
1848	6118.000000000000000	10388.000000000000000	14658.000000000000000
1849	6119.000000000000000	10389.000000000000000	14659.000000000000000
1850	6120.000000000000000	10390.000000000000000	14660.000000000000000
1851	6121.000000000000000	10391.000000000000000	14661.000000000000000
1852	6122.000000000000000	10392.000000000000000	14662.000000000000000
1853	6123.000000000000000	10393.000000000000000	14663.000000000000000
1854	6124.000000000000000	10394.000000000000000	14664.000000000000000
1855	6125.000000000000000	10395.000000000000000	14665.000000000000000
1856	6126.000000000000000	10396.000000000000000	14666.000000000000000
1857	6127.000000000000000	10397.000000000000000	14667.000000000000000
1858	6128.000000000000000	10398.000000000000000	14668.000000000000000
1859	6129.000000000000000	10399.000000000000000	14669.000000000000000
1860	6130.000000000000000	10400.000000000000000	14670.000000000000000
1861	6131.000000000000000	10401.000000000000000	14671.000000000000000
1862	6132.000000000000000	10402.000000000000000	14672.000000000000000
1863	6133.000000000000000	10403.000000000000000	14673.000000000000000
1864	6134.000000000000000	10404.000000000000000	14674.000000000000000
1865	6135.000000000000000	10405.000000000000000	14675.000000000000000
1866	6136.000000000000000	10406.000000000000000	14676.000000000000000
1867	6137.000000000000000	10407.000000000000000	14677.000000000000000
1868	6138.000000000000000	10408.000000000000000	14678.000000000000000
1869	6139.000000000000000	10409.000000000000000	14679.000000000000000
1870	6140.000000000000000	10410.000000000000000	14680.000000000000000
1871	6141.000000000000000	10411.000000000000000	14681.000000000000000
1872	6142.000000000000000	10412.000000000000000	14682.000000000000000
1873	6143.000000000000000	10413.000000000000000	14683.000000000000000
1874	6144.000000000000000	10414.000000000000000	14684.000000000000000
1875	6145.000000000000000	10415.000000000000000	14685.000000000000000
1876	6146.000000000000000	10416.000000000000000	14686.000000000000000
1877	6147.000000000000000	10417.000000000000000	14687.000000000000000
1878	6148.000000000000000	10418.000000000000000	14688.000000000000000
1879	6149.000000000000000	10419.000000000000000	14689.000000000000000
1880	6150.000000000000000	10420.000000000000000	14690.000000000000000
1881	6151.000000000000000	10421.000000000000000	14691.000000000000000
1882	6152.000000000000000	10422.000000000000000	14692.000000000000000
1883	6153.000000000000000	10423.000000000000000	14693.000000000000000
1884	6154.000000000000000	10424.000000000000000	14694.000000000000000
1885	6155.000000000000000	10425.000000000000000	14695.000000000000000
1886	6156.000000000000000	10426.000000000000000	14696.000000000000000
1887	6157.000000000000000	10427.000000000000000	14697.000000000000000
1888	6158.000000000000000	10428.000000000000000	14698.000000000000000
1889	6159.000000000000000	10429.000000000000000	14699.000000000000000
1890	6160.000000000000000	10430.000000000000000	14700.000000000000000
1891	6161.000000000000000	10431.000000000000000	14701.000000000000000
1892	6162.000000000000000	10432.000000000000000	14702.000000000000000
1893	6163.000000000000000	10433.000000000000000	14703.000000000000000
1894	6164.000000000000000	10434.000000000000000	14704.000000000000000
1895	6165.000000000000000	10435.000000000000000	14705.000000000000000
1896	6166.000000000000000	10436.000000000000000	14706.000000000000000
1897	6167.000000000000000	10437.000000000000000	14707.000000000000000
1898	6168.000000000000000	10438.000000000000000	14708.000000000000000
1899	6169.000000000000000	10439.000000000000000	14709.000000000000000
1900	6170.000000000000000	10440.000000000000000	14710.000000000000000
1901	6171.000000000000000	10441.000000000000000	14711.000000000000000
1902	6172.000000000000000	10442.000000000000000	14712.000000000000000
1903	6173.000000000000000	10443.000000000000000	14713.000000000000000
1904	6174.000000000000000	10444.000000000000000	14714.000000000000000
1905	6175.000000000000000	10445.000000000000000	14715.000000000000000
1906	6176.000000000000000	10446.000000000000000	14716.000000000000000
1907	6177.000000000000000	10447.000000000000000	14717.000000000000000
1908	6178.000000000000000	10448.000000000000000	14718.000000000000000
1909	6179.000000000000000	10449.000000000000000	14719.000000000000000
1910	6180.000000000000000	10450.000000000000000	14720.000000000000000
1911	6181.000000000000000	10451.000000000000000	14721.000000000000000
1912	6182.000000000000000	10452.000000000000000	14722.000000000000000
1913	6183.000000000000000	10453.000000000000000	14723.000000000000000
1914	6184.000000000000000	10454.000000000000000	14724.000000000000000
1915	6185.000000000000000	10455.000000000000000	14725.000000000000000
1916	6186.000000000000000	10456.000000000000000	14726.000000000000000
1917	6187.000000000000000	10457.000000000000000	14727.000000000000000
1918	6188.000000000000000	10458.000000000000000	14728.000000000000000
1919	6189.000000000000000	10459.000000000000000	14729.000000000000000
1920	6190.000000000000000	10460.000000000000000	14730.000000000000000
1921	6191.000000000000000	10461.000000000000000	14731.000000000000000
1922	6192.000000000000000	10462.000000000000000	14732.000000000000000
1923	6193.000000000000000	10463.000000000000000	14733.000000000000000
1924	6194.000000000000000	10464.000000000000000	14734.000000000000000
1925	6195.000000000000000	10465.000000000000000	14735.000000000000000
1926	6196.000000000000000	10466.000000000000000	14736.000000000000000
1927	6197.000000000000000	10467.000000000000000	14737.000000000000000
1928	6198.000000000000000	10468.000000000000000	14738.000000000000000
1929	6199.000000000000000	10469.000000000000000	14739.000000000000000
1930	6200.000000000000000	10470.000000000000000	14740.000000000000000
1931	6201.000000000000000	10471.000000000000000	14741.000000000000000
1932	6202.000000000000000	10472.000000000000000	14742.000000000000000
1933	6203.000000000000000	10473.000000000000000	14743.000000000000000
1934	6204.000000000000000	10474.000000000000000	14744.000000000000000
1935	6205.000000000000000	10475.000000000000000	14745.000000000000000
1936	6206.000000000000000	10476.000000000000000	14746.000000000000000
1937	6207.000000000000000	10477.000000000000000	14747.000000000000000
1938	6208.000000000000000	10478.000000000000000	14748.000000000000000
1939	6209.000000000000000	10479.000000000000000	14749.000000000000000
1940	6210.000000000000000	10480.000000000000000	14750.000000000000000
1941	6211.000000000000000	10481.000000000000000	14751.000000000000000
1942	6212.000000000000000	10482.000000000000000	14752.000000000000000
1943	6213.000000000000000	10483.000000000000000	14753.000000000000000
1944	6214.000000000000000	10484.000000000000000	14754.000000000000000
1945	6215.000000000000000	10485.000000000000000	14755.000000000000000
1946	6216.000000000000000	10486.000000000000000	14756.000000000000000
1947	6217.000000000000000	10487.000000000000000	14757.000000000000000
1948	6218.000000000000000	10488.000000000000000	14758.000000000000000
1949	6219.000000000000000	10489.000000000000000	14759.000000000000000
1950	6220.000000000000000	10490.000000000000000	14760.000000000000000
1951	6221.000000000000000	10491.000000000000000	14761.000000000000000
1952	6222.000000000000000	10492.000000000000000	14762.000000000000000
1953	6223.000000000000000	10493.000000000000000	14763.000000000000000
1954	6224.000000000000000	10494.000000000000000	14764.000000000000000
1955	6225.000000000000000	10495.000000000000000	14765.000000000000000
1956	6226.000000000000000	10496.000000000000000	14766.000000000000000
1957	6227.000000000000000	10497.000000000000000	14767.000000000000000
1958	6228.000000000000000	10498.000000000000000	14768.000000000000000
1959	6229.000000000000000	10499.000000000000000	14769.000000000000000
1960	6230.000000000000000	10500.000000000000000	14770.000000000000000
1961	6231.000000000000000	10501.000000000000000	14771.000000000000000
1962	6232.000000000000000	10502.000000000000000	14772.000000000000000
1963	6233.000000000000000	10503.000000000000000	14773.000000000000000
1964	6234.000000000000000	10504.000000000000000	14774.000000000000000
1965	6235.000000000000000	10505.000000000000000	14775.000000000000000
1966	6236.000000000000000	10506.000000000000000	14776.000000000000000
1967	6237.000000000000000	10507.000000000000000	14777.000000000000000
1968	6238.000000000000000	10508.000000000000000	14778.000000000000000
1969	6239.000000000000000	10509.000000000000000	14779.000000000000000
1970	6240.000000000000000	10510.000000000000000	14780.000000000000000
1971	6241.000000000000000	10511.000000000000000	14781.000000000000000
1972	6242.000000000000000	10512.000000000000000	14782.000000000000000
1973	6243.000000000000000	10513.000000000000000	14783.000000000000000
1974	6244.000000000000000	10514.000000000000000	14784.000000000000000
1975	6245.000000000000000	10515.000000000000000	14785.000000000000000
1976	6246.000000000000000	10516.000000000000000	14786.000000000000000
1977	6247.000000000000000	10517.000000000000000	14787.000000000000000
1978	6248.000000000000000	10518.000000000000000	14788.000000000000000
1979	6249.000000000000000	10519.000000000000000	14789.000000000000000
1980	6250.000000000000000	10520.000000000000000	14790.000000000000000
1981	6251.000000000000000	10521.000000000000000	14791.000000000000000
1982	6252.000000000000000	10522.000000000000000	14792.000000000000000
1983	6253.000000000000000	10523.000000000000000	14793.000000000000000
1984	6254.000000000000000	10524.000000000000000	14794.000000000000000
1985	6255.000000000000000	10525.000000000000000	14795.000000000000000
1986	6256.000000000000000	10526.000000000000000	14796.000000000000000
1987	6257.000000000000000	10527.000000000000000	14797.000000000000000
1988	6258.000000000000000	10528.000000000000000	14798.000000000000000
1989	6259.000000000000000	10529.000000000000000	14799.000000000000000
1990	6260.000000000000000	10530.000000000000000	14800.000000000000000
1991	6261.000000000000000	10531.000000000000000	14801.000000000000000
1992	6262.000000000000000	10532.000000000000000	14802.000000000000000
1993	6263.000000000000000	10533.000000000000000	14803.000000000000000
1994	6264.000000000000000	10534.000000000000000	14804.000000000000000
1995	6265.000000000000000	10535.000000000000000	14805.000000000000000
1996	6266.000000000000000	10536.000000000000000	14806.000000000000000
1997	6267.000000000000000	10537.000000000000000	14807.000000000000000
1998	6268.000000000000000	10538.000000000000000	14808.000000000000000
1999	6269.000000000000000	10539.000000000000000	14809.000000000000000
2000	6270.000000000000000	10540.000000000000000	14810.000000000000000
2001	6271.000000000000000	10541.000000000000000	14811.000000000000000
2002	6272.000000000000000	10542.000000000000000	14812.000000000000000
2003	6273.000000000000000	10543.000000000000000	14813.000000000000000
2004	6274.000000000000000	10544.000000000000000	14814.000000000000000
2005	6275.000000000000000	10545.000000000000000	14815.000000000000000
2006	6276.000000000000000	10546.000000000000000	14816.000000000000000
2007	6277.000000000000000	10547.000000000000000	14817.000000000000000
2008	6278.000000000000000	10548.000000000000000	14818.000000000000000
2009	6279.000000000000000	10549.000000000000000	14819.000000000000000
2010	6280.000000000000000	10550.000000000000000	14820.000000000000000
2011	6281.000000000000000	10551.000000000000000	14821.000000000000000
2012	6282.000000000000000	10552.000000000000000	14822.000000000000000
2013	6283.000000000000000	10553.000000000000000	14823.000000000000000
2014	6284.000000000000000	10554.000000000000000	14824.000000000000000
2015	6285.000000000000000	10555.000000000000000	14825.000000000000000
2016	6286.000000000000000	10556.000000000000000	14826.000000000000000
2017	6287.000000000000000	10557.000000000000000	14827.000000000000000
2018	6288.000000000000000	10558.000000000000000	14828.000000000000000
2019	6289.000000000000000	10559.000000000000000	14829.000000000000000
2020	6290.000000000000000	10560.000000000000000	14830.000000000000000
2021	6291.000000000000000	10561.000000000000000	14831.000000000000000
2022	6292.000000000000000	10562.000000000000000	14832.000000000000000
2023	6293.000000000000000	10563.000000000000000	14833.000000000000000
2024	6294.000000000000000	10564.000000000000000	14834.000000000000000
2025	6295.000000000000000	10565.000000000000000	14835.000000000000000
2026	6296.000000000000000	10566.000000000000000	14836.000000000000000
2027	6297.000000000000000	10567.000000000000000	14837.000000000000000
2028	6298.000000000000000	10568.000000000000000	14838.000000000000000
2029	6299.000000000000000	10569.000000000000000	14839.000000000000000
2030	6300.000000000000000	10570.000000000000000	14840.000000000000000
2031	6301.000000000000000	10571.000000000000000	14841.000000000000000
2032	6302.000000000000000	10572.000000000000000	14842.000000000000000
2033	6303.000000000000000	10573.000000000000000	14843.000000000000000
2034	6304.000000000000000	10574.000000000000000	14844.000000000000000
2035	6305.000000000000000	10575.000000000000000	14845.000000000000000
2036	6306.000000000000000	10576.000000000000000	14846.000000000000000
2037	6307.000000000000000	10577.000000000000000	14847.000000000000000
2038	6308.000000000000000	10578.000000000000000	14848.000000000000000
2039	6309.000000000000000	10579.000000000000000	14849.000000000000000
2040	6310.000000000000000	10580.000000000000000	14850.000000000000000
2041	6311.000000000000000	10581.000000000000000	14851.000000000000000
2042	6312.000000000000000	10582.000000000000000	14852.000000000000000
2043	6313.000000000000000	10583.000000000000000	14853.000000000000000
2044	6314.000000000000000	10584.000000000000000	14854.000000000000000
2045	6315.000000000000000	10585.000000000000000	14855.000000000000000
2046	6316.000000000000000	10586.000000000000000	14856.000000000000000
2047	6317.000000000000000	10587.000000000000000	14857.000000000000000
2048	6318.000000000000000	10588.000000000000000	14858.000000000000000
2049	6319.000000000000000	10589.000000000000000	14859.000000000000000
2050	6320.000000000000000	10590.000000000000000	14860.000000000000000
2051	6321.000000000000000	10591.000000000000000	14861.000000000000000
2052	6322.000000000000000	10592.000000000000000	14862.000000000000000
2053	6323.000000000000000	10593.000000000000000	14863.000000000000000
2054	6324.000000000000000	10594.000000000000000	14864.000000000000000
2055	6325.000000000000000	10595.000000000000000	14865.000000000000000
2056	6326.000000000000000	10596.000000000000000	14866.000000000000000
2057	6327.000000000000000	10597.000000000000000	14867.000000000000000
2058	6328.000000000000000	10598.000000000000000	14868.000000000000000
2059	6329.000000000000000	10599.000000000000000	14869.000000000000000
2060	6330.000000000000000	10600.000000000000000	14870.000000000000000
2061	6331.000000000000000	10601.000000000000000	14871.000000000000000
2062	6332.000000000000000	10602.000000000000000	14872.000000000000000
2063	6333.000000000000000	10603.000000000000000	14873.000000000000000
2064	6334.000000000000000	10604.000000000000000	14874.000000000000000
2065	6335.000000000000000	10605.000000000000000	14875.000000000000000
2066	6336.000000000000000	10606.000000000000000	14876.000000000000000
2067	6337.000000000000000	10607.000000000000000	14877.000000000000000
2068	6338.000000000000000	10608.000000000000000	14878.000000000000000
2069	6339.000000000000000	10609.000000000000000	14879.000000000000000
2070	6340.000000000000000	10610.000000000000000	14880.000000000000000
2071	6341.000000000000000	10611.000000000000000	14881.000000000000000
2072	6342.000000000000000	10612.000000000000000	14882.000000000000000
2073	6343.000000000000000	10613.000000000000000	14883.000000000000000
2074	6344.000000000000000	10614.000000000000000	14884.000000000000000
2075	6345.000000000000000	10615.000000000000000	14885.000000000000000
2076	6346.000000000000000	10616.000000000000000	14886.000000000000000
2077	6347.000000000000000	10617.000000000000000	14887.000000000000000
2078	6348.000000000000000	10618.000000000000000	14888.000000000000000
2079	6349.000000000000000	10619.000000000000000	14889.000000000000000
2080	6350.000000000000000	10620.000000000000000	14890.000000000000000
2081	6351.000000000000000	10621.000000000000000	14891.000000000000000
2082	6352.000000000000000	10622.000000000000000	14892.000000000000000
2083	6353.000000000000000	10623.000000000000000	14893.000000000000000
2084	6354.000000000000000	10624.000000000000000	14894.000000000000000
2085	6355.000000000000000	10625.000000000000000	14895.000000000000000
2086	6356.000000000000000	10626.000000000000000	14896.000000000000000
2087	6357.000000000000000	10627.000000000000000	14897.000000000000000
2088	6358.000000000000000	10628.000000000000000	14898.000000000000000
2089	6359.000000000000000	10629.000000000000000	14899.000000000000000
2090	6360.000000000000000	10630.000000000000000	14900.000000000000000
2091	6361.000000000000000	10631.000000000000000	14901.000000000000000
2092	6362.000000000000000	10632.000000000000000	14902.000000000000000
2093	6363.000000000000000	10633.000000000000000	14903.000000000000000
2094	6364.000000000000000	10634.000000000000000	14904.000000000000000
2095	6365.000000000000000	10635.000000000000000	14905.000000000000000
2096	6366.000000000000000	10636.000000000000000	14906.000000000000000
2097	6367.000000000000000	10637.000000000000000	14907.000000000000000
2098	6368.000000000000000	10638.000000000000000	14908.000000000000000
2099	6369.000000000000000	10639.000000000000000	14909.000000000000000
2100	6370.000000000000000	10640.000000000000000	14910.000000000000000
2101	6371.000000000000000	10641.000000000000000	14911.000000000000000
2102	6372.000000000000000	10642.000000000000000	14912.000000000000000
2103	6373.000000000000000	10643.000000000000000	14913.000000000000000
2104	6374.000000000000000	10644.000000000000000	14914.000000000000000
2105	6375.000000000000000	10645.000000000000000	14915.000000000000000
2106	6376.000000000000000	10646.000000000000000	14916.000000000000000
2107	6377.000000000000000	10647.000000000000000	14917.000000000000000
2108	6378.000000000000000	10648.000000000000000	14918.000000000000000
2109	6379.000000000000000	10649.000000000000000	14919.000000000000000
2110	6380.000000000000000	10650.000000000000000	14920.000000000000000
2111	6381.000000000000000	10651.000000000000000	14921.000000000000000
2112	6382.000000000000000	10652.000000000000000	14922.000000000000000
2113	6383.000000000000000	10653.000000000000000	14923.000000000000000
2114	6384.000000000000000	10654.000000000000000	14924.000000000000000
2115	6385.000000000000000	10655.000000000000000	14925.000000000000000
2116	6386.000000000000000	10656.000000000000000	14926.000000000000000
2117	6387.000000000000000	10657.000000000000000	14927.000000000000000
2118	6388.000000000000000	10658.000000000000000	14928.000000000000000
2119	6389.000000000000000	10659.000000000000000	14929.000000000000000
2120	6390.000000000000000	10660.000000000000000	14930.000000000000000
2121	6391.000000000000000	10661.000000000000000	14931.000000000000000
2122	6392.000000000000000	10662.000000000000000	14932.000000000000000
2123	6393.000000000000000	10663.000000000000000	14933.000000000000000
2124	6394.000000000000000	10664.000000000000000	14934.000000000000000
2125	6395.000000000000000	10665.000000000000000	14935.000000000000000
2126	6396.000000000000000	10666.000000000000000	14936.000000000000000
2127	6397.000000000000000	10667.000000000000000	14937.000000000000000
2128	6398.000000000000000	10668.000000000000000	14938.000000000000000
2129	6399.000000000000000	10669.000000000000000	14939.000000000000000
2130	6400.000000000000000	10670.000000000000000	14940.000000000000000
2131	6401.000000000000000	10671.000000000000000	14941.000000000000000
2132	6402.000000000000000	10672.000000000000000	14942.000000000000000
2133	6403.000000000000000	10673.000000000000000	14943.000000000000000
2134	6404.000000000000000	10674.000000000000000	14944.000000000000000
2135	6405.000000000000000	10675.000000000000000	14945.000000000000000
2136	6406.000000000000000	10676.000000000000000	14946.000000000000000
2137	6407.000000000000000	10677.000000000000000	14947.000000000000000
2138	6408.000000000000000	10678.000000000000000	14948.000000000000000
2139	6409.000000000000000	10679.000000000000000	14949.000000000000000
2140	6410.000000000000000	10680.000000000000000	14950.000000000000000
2141	6411.000000000000000	10681.000000000000000	14951.000000000000000
2142	6412.000000000000000	10682.000000000000000	14952.000000000000000
2143	6413.000000000000000	10683.000000000000000	14953.000000000000000
2144	6414.000000000000000	10684.000000000000000	14954.000000000000000
2145	6415.000000000000000	10685.000000000000000	14955.000000000000000
2146	6416.000000000000000	10686.000000000000000	14956.000000000000000
2147	6417.000000000000000	10687.000000000000000	14957.000000000000000
2148	6418.000000000000000	10688.000000000000000	14958.000000000000000
2149	6419.000000000000000	10689.000000000000000	14959.000000000000000
2150	6420.000000000000000	10690.000000000000000	14960.000000000000000
2151	6421.000000000000000	10691.000000000000000	14961.000000000000000
2152	6422.000000000000000	10692.000000000000000	14962.000000000000000
2153	6423.000000000000000	10693.000000000000000	14963.000000000000000
2154	6424.000000000000000	10694.000000000000000	14964.000000000000000
2155	6425.000000000000000	10695.000000000000000	14965.000000000000000
2156	6426.000000000000000	10696.000000000000000	14966.000000000000000
2157	6427.000000000000000	10697.000000000000000	14967.000000000000000
2158	6428.000000000000000	10698.000000000000000	14968.000000000000000
2159	6429.000000000000000	10699.000000000000000	14969.000000000000000
2160	6430.000000000000000	10700.000000000000000	14970.000000000000000
2161	6431.000000000000000	10701.000000000000000	14971.000000000000000
2162	6432.000000000000000	10702.000000000000000	14972.000000000000000
2163	6433.000000000000000	10703.000000000000000	14973.000000000000000
2164	6434.000000000000000	10704.000000000000000	14974.000000000000000
2165	6435.000000000000000	10705.000000000000000	14975.000000000000000
2166	6436.000000000000000	10706.000000000000000	14976.000000000000000
2167	6437.000000000000000	10707.000000000000000	14977.000000000000000
2168	6438.000000000000000	10708.000000000000000	14978.000000000000000
2169	6439.000000000000000	10709.000000000000000	14979.000000000000000
2170	6440.000000000000000	10710.000000000000000	14980.000000000000000
2171	6441.000000000000000	10711.000000000000000	14981.000000000000000
2172	6442.000000000000000	10712.000000000000000	14982.000000000000000
2173	6443.000000000000000	10713.000000000000000	14983.000000000000000
2174	6444.000000000000000	10714.000000000000000	14984.000000000000000
2175	6445.000000000000000	10715.000000000000000	14985.000000000000000
2176	6446.000000000000000	10716.000000000000000	14986.000000000000000
2177	6447.000000000000000	10717.000000000000000	14987.000000000000000
2178	6448.000000000000000	10718.000000000000000	14988.000000000000000
2179	6449.000000000000000	10719.000000000000000	14989.000000000000000
2180	6450.000000000000000	10720.000000000000000	14990.000000000000000
2181	6451.000000000000000	10721.000000000000000	14991.000000000000000
2182	6452.000000000000000	10722.000000000000000	14992.000000000000000
2183	6453.000000000000000	10723.000000000000000	14993.000000000000000
2184	6454.000000000000000	10724.000000000000000	14994.000000000000000
2185	6455.000000000000000	10725.000000000000000	14995.000000000000000
2186	6456.000000000000000	10726.000000000000000	14996.000000000000000
2187	6457.000000000000000	10727.000000000000000	14997.000000000000000
2188	6458.000000000000000	10728.000000000000000	14998.000000000000000
2189	6459.000000000000000	10729.000000000000000	14999.000000000000000
2190	6460.000000000000000	10730.000000000000000	15000.000000000000000
2191	6461.000000000000000	10731.000000000000000	15001.000000000000000
2192	6462.000000000000000	10732.000000000000000	15002.000000000000000
2193	6463.000000000000000	10733.000000000000000	15003.000000000000000
2194	6464.000000000000000	10734.000000000000000	15004.000000000000000
2195	6465.000000000000000	10735.000000000000000	15005.000000000000000
2196	6466.000000000000000	10736.000000000000000	15006.000000000000000
2197	6467.000000000000000	10737.000000000000000	15007.000000000000000
2198	6468.000000000000000	10738.000000000000000	15008.000000000000000
2199	6469.000000000000000	10739.000000000000000	15009.000000000000000
2200	6470.000000000000000	10740.000000000000000	15010.000000000000000
2201	6471.000000000000000	10741.000000000000000	15011.000000000000000
2202	6472.000000000000000	10742.000000000000000	15012.000000000000000
2203	6473.000000000000000	10743.000000000000000	15013.000000000000000
2204	6474.000000000000000	10744.000000000000000	15014.000000000000000
2205	6475.000000000000000	10745.000000000000000	15015.000000000000000
2206	6476.000000000000000	10746.000000000000000	15016.000000000000000
2207	6477.000000000000000	10747.000000000000000	15017.000000000000000
2208	6478.000000000000000	10748.000000000000000	15018.000000000000000
2209	6479.000000000000000	10749.000000000000000	15019.000000000000000
2210	6480.000000000000000	10750.000000000000000	15020.000000000000000
2211	6481.000000000000000	10751.000000000000000	15021.000000000000000
2212	6482.000000000000000	10752.000000000000000	15022.000000000000000
2213	6483.000000000000000	10753.000000000000000	15023.000000000000000
2214	6484.000000000000000	10754.000000000000000	15024.000000000000000
2215	6485.000000000000000	10755.000000000000000	15025.000000000000000
2216	6486.000000000000000	10756.000000000000000	15026.000000000000000
2217	6487.000000000000000	10757.000000000000000	15027.000000000000000
2218	6488.000000000000000	10758.000000000000000	15028.000000000000000
2219	6489.000000000000000	10759.000000000000000	15029.000000000000000
2220	6490.000000000000000	10760.000000000000000	15030.000000000000000
2221	6491.000000000000000	10761.000000000000000	15031.000000000000000
2222	6492.000000000000000	10762.000000000000000	15032.000000000000000
2223	6493.000000000000000	10763.000000000000000	15033.000000000000000
2224	6494.000000000000000	10764.000000000000000	15034.000000000000000
2225	6495.000000000000000	10765.000000000000000	15035.000000000000000
2226	6496.000000000000000	10766.000000000000000	15036.000000000000000
2227	6497.000000000000000	10767.000000000000000	15037.000000000000000
2228	6498.000000000000000	10768.000000000000000	15038.000000000000000
2229	6499.000000000000000	10769.000000000000000	15039.000000000000000
2230	6500.000000000000000	10770.000000000000000	15040.000000000000000
2231	6501.000000000000000	10771.000000000000000	15041.000000000000000
2232	6502.000000000000000	10772.000000000000000	15042.000000000000000
2233	6503.000000000000000	10773.000000000000000	15043.000000000000000
2234	6504.000000000000000	10774.000000000000000	15044.000000000000000
2235	6505.000000000000000	10775.000000000000000	15045.000000000000000
2236	6506.000000000000000	10776.000000000000000	15046.000000000000000
2237	6507.000000000000000	10777.000000000000000	15047.000000000000000
2238	6508.000000000000000	10778.000000000000000	15048.000000000000000
2239	6509.000000000000000	10779.000000000000000	15049.000000000000000
2240	6510.000000000000000	10780.000000000000000	15050.000000000000000
2241	6511.000000000000000	10781.000000000000000	15051.000000000000000
2242	6512.000000000000000	10782.000000000000000	15052.000000000000000
2243	6513.000000000000000	10783.000000000000000	15053.000000000000000
2244	6514.000000000000000	10784.000000000000000	15054.000000000000000
2245	6515.000000000000000	10785.000000000000000	15055.000000000000000
2246	6516.000000000000000	10786.000000000000000	15056.000000000000000
2247	6517.000000000000000	10787.000000000000000	15057.000000000000000
2248	6518.000000000000000	10788.000000000000000	15058.000000000000000
2249	6519.000000000000000	10789.000000000000000	15059.000000000000000
2250	6520.000000000000000	10790.000000000000000	15060.000000000000000
2251	6521.000000000000000	10791.000000000000000	15061.000000000000000
2252	6522.000000000000000	10792.000000000000000	15062.000000000000000
2253	6523.000000000000000	10793.000000000000000	15063.000000000000000
2254	6524.000000000000000	10794.000000000000000	15064.000000000000000
2255	6525.000000000000000	10795.000000000000000	15065.000000000000000
2256	6526.000000000000000	10796.000000000000000	15066.000000000000000
2257	6527.000000000000000	10797.000000000000000	15067.000000000000000
2258	6528.000000000000000	10798.000000000000000	15068.000000000000000
2259	6529.000000000000000	10799.000000000000000	15069.000000000000000
2260	6530.000000000000000	10800.000000000000000	15070.000000000000000
2261	6531.000000000000000	10801.000000000000000	15071.000000000000000
2262	6532.000000000000000	10802.000000000000000	15072.000000000000000
2263	6533.000000000000000	10803.000000000000000	15073.000000000000000
2264	6534.000000000000000	10804.000000000000000	15074.000000000000000
2265	6535.000000000000000	10805.000000000000000	15075.000000000000000
2266	6536.000000000000000	10806.000000000000000	15076.000000000000000
2267	6537.000000000000000	10807.000000000000000	15077.000000000000000
2268	6538.000000000000000	10808.000000000000000	15078.000000000000000
2269	6539.000000000000000	10809.000000000000000	15079.000000000000000
2270	6540.000000000000000	10810.000000000000000	15080.000000000000000
2271	6541.000000000000000	10811.000000000000000	15081.000000000000000
2272	6542.000000000000000	10812.000000000000000	15082.000000000000000
2273	6543.000000000000000	10813.000000000000000	15083.000000000000000
2274	6544.000000000000000	10814.000000000000000	15084.000000000000000
2275	6545.000000000000000	10815.000000000000000	15085.000000000000000
2276	6546.000000000000000	10816.000000000000000	15086.000000000000000
2277	6547.000000000000000	10817.000000000000000	15087.000000000000000
2278	6548.000000000000000	10818.000000000000000	15088.000000000000000
2279	6549.000000000000000	10819.000000000000000	15089.000000000000000
2280	6550.000000000000000	10820.000000000000000	15090.000000000000000
2281	6551.000000000000000	10821.000000000000000	15091.000000000000000
2282	6552.000000000000000	10822.000000000000000	15092.000000000000000
2283	6553.000000000000000	10823.000000000000000	15093.000000000000000
2284	6554.000000000000000	10824.000000000000000	15094.000000000000000
2285	6555.000000000000000	10825.000000000000000	15095.000000000000000
2286	6556.000000000000000	10826.000000000000000	15096.000000000000000
2287	6557.000000000000000	10827.000000000000000	15097.000000000000000
2288	6558.000000000000000	10828.000000000000000	15098.000000000000000
2289	6559.000000000000000	10829.000000000000000	15099.000000000000000
2290	6560.000000000000000	10830.000000000000000	15100.000000000000000
2291	6561.000000000000000	10831.000000000000000	15101.000000000000000
2292	6562.000000000000000	10832.000000000000000	15102.000000000000000
2293	6563.000000000000000	10833.000000000000000	15103.000000000000000
2294	6564.000000000000000	10834.000000000000000	15104.000000000000000
2295	6565.000000000000000	10835.000000000000000	15105.000000000000000
2296	6566.000000000000000	10836.000000000000000	15106.000000000000000
2297	6567.000000000000000	10837.000000000000000	15107.000000000000000
2298	6568.000000000000000	10838.000000000000000	15108.000000000000000
2299	6569.000000000000000	10839.000000000000000	15109.000000000000000
2300	6570.000000000000000	10840.000000000000000	15110.000000000000000
2301	6571.000000000000000	10841.000000000000000	15111.000000000000000
2302	6572.000000000000000	10842.000000000000000	15112.000000000000000
2303	6573.000000000000000	10843.000000000000000	15113.000000000000000
2304	6574.000000000000000	10844.000000000000000	15114.000000000000000
2305	6575.000000000000000	10845.000000000000000	15115.000000000000000
2306	6576.000000000000000	10846.000000000000000	15116.000000000000000
2307	6577.000000000000000	10847.000000000000000	15117.000000000000000
2308	6578.000000000000000	10848.000000000000000	15118.000000000000000
2309	6579.000000000000000	10849.000000000000000	15119.000000000000000
2310	6580.000000000000000	10850.000000000000000	15120.000000000000000
2311	6581.000000000000000	10851.000000000000000	15121.000000000000000
2312	6582.000000000000000	10852.000000000000000	15122.000000000000000
2313	6583.000000000000000	10853.000000000000000	15123.000000000000000
2314	6584.000000000000000	10854.000000000000000	15124.000000000000000
2315	6585.000000000000000	10855.000000000000000	15125.000000000000000
2316	6586.000000000000000	10856.000000000000000	15126.000000000000000
2317	6587.000000000000000	10857.000000000000000	15127.000000000000000
2318	6588.000000000000000	10858.000000000000000	15128.000000000000000
2319	6589.000000000000000	10859.000000000000000	15129.000000000000000
2320	6590.000000000000000	10860.000000000000000	15130.000000000000000
2321	6591.000000000000000	10861.000000000000000	15131.000000000000000
2322	6592.000000000000000	10862.000000000000000	15132.000000000000000
2323	6593.000000000000000	10863.000000000000000	15133.000000000000000
2324	6594.000000000000000	10864.000000000000000	15134.000000000000000
2325	6595.000000000000000	10865.000000000000000	15135.000000000000000
2326	6596.000000000000000	10866.000000000000000	15136.000000000000000
2327	6597.000000000000000	10867.000000000000000	15137.000000000000000
2328	6598.000000000000000	10868.000000000000000	15138.000000000000000
2329	6599.000000000000000	10869.000000000000000	15139.000000000000000
2330	6600.000000000000000	10870.000000000000000	15140.000000000000000
2331	6601.000000000000000	10871.000000000000000	15141.000000000000000
2332	6602.000000000000000	10872.000000000000000	15142.000000000000000
2333	6603.000000000000000	10873.000000000000000	15143.000000000000000
2334	6604.000000000000000	10874.000000000000000	15144.000000000000000
2335	6605.000000000000000	10875.000000000000000	15145.000000000000000
2336	6606.000000000000000	10876.000000000000000	15146.000000000000000
2337	6607.000000000000000	10877.000000000000000	15147.000000000000000
2338	6608.000000000000000	10878.000000000000000	15148.000000000000000
2339	6609.000000000000000	10879.000000000000000	15149.000000000000000
2340	6610.000000000000000	10880.000000000000000	15150.000000000000000
2341	6611.000000000000000	10881.000000000000000	15151.000000000000000
2342	6612.000000000000000	10882.000000000000000	15152.000000000000000
2343	6613.000000000000000	10883.000000000000000	15153.000000000000000
2344	6614.000000000000000	10884.000000000000000	15154.000000000000000
2345	6615.000000000000000	10885.000000000000000	15155.000000000000000
2346	6616.000000000000000	10886.000000000000000	15156.000000000000000
2347	6617.000000000000000	10887.000000000000000	15157.000000000000000
2348	6618.000000000000000	10888.000000000000000	15158.000000000000000
2349	6619.000000000000000	10889.000000000000000	15159.000000000000000
2350	6620.000000000000000	10890.000000000000000	15160.000000000000000
2351	6621.000000000000000	10891.000000000000000	15161.000000000000000
2352	6622.000000000000000	10892.000000000000000	15162.000000000000000
2353	6623.000000000000000	10893.000000000000000	15163.000000000000000
2354	6624.000000000000000	10894.000000000000000	15164.000000000000000
2355	6625.000000000000000	10895.000000000000000	15165.000000000000000
2356	6626.000000000000000	10896.000000000000000	15166.000000000000000
2357	6627.000000000000000	10897.000000000000000	15167.000000000000000
2358	6628.000000000000000	10898.000000000000000	15168.000000000000000
2359	6629.000000000000000	10899.000000000000000	15169.000000000000000
2360	6630.000000000000000	10900.000000000000000	15170.000000000000000
2361	6631.000000000000000	10901.000000000000000	15171.000000000000000
2362	6632.000000000000000	10902.000000000000000	15172.000000000000000
2363	6633.000000000000000	10903.000000000000000	15173.000000000000000
2364	6634.000000000000000	10904.000000000000000	15174.000000000000000
2365	6635.000000000000000	10905.000000000000000	15175.000000000000000
2366	6636.000000000000000	10906.000000000000000	15176.000000000000000
2367	6637.000000000000000	10907.000000000000000	15177.000000000000000
2368	6638.000000000000000	10908.000000000000000	15178.000000000000000
2369	6639.000000000000000	10909.000000000000000	15179.000000000000000
2370	6640.000000000000000	10910.000000000000000	15180.000000000000000
2371	6641.000000000000000	10911.000000000000000	15181.000000000000000
2372	6642.000000000000000	10912.000000000000000	15182.000000000000000
2373	6643.000000000000000	10913.000000000000000	15183.000000000000000
2374	6644.000000000000000	10914.000000000000000	15184.000000000000000
2375	6645.000000000000000	10915.000000000000000	15185.000000000000000
2376	6646.000000000000000	10916.000000000000000	15186.000000000000000
2377	6647.000000000000000	10917.000000000000000	15187.000000000000000
2378	6648.000000000000000	10918.000000000000000	15188.000000000000000
2379	6649.000000000000000	10919.000000000000000	15189.000000000000000
2380	6650.000000000000000	10920.000000000000000	15190.000000000000000
2381	6651.000000000000000	10921.000000000000000	15191.000000000000000
2382	6652.000000000000000	10922.000000000000000	15192.000000000000000
2383	6653.000000000000000	10923.000000000000000	15193.000000000000000
2384	6654.000000000000000	10924.000000000000000	15194.000000000000000
2385	6655.000000000000000	10925.000000000000000	15195.000000000000000
2386	6656.000000000000000	10926.000000000000000	15196.000000000000000
2387	6657.000000000000000	10927.000000000000000	15197.000000000000000
2388	6658.000000000000000	10928.000000000000000	15198.000000000000000
2389	6659.000000000000000	10929.000000000000000	15199.000000000000000
2390	6660.000000000000000	10930.000000000000000	15200.000000000000000
2391	6661.000000000000000	10931.000000000000000	15201.000000000000000
2392	6662.000000000000000	10932.000000000000000	15202.000000000000000
2393	6663.000000000000000	10933.000000000000000	15203.000000000000000
2394	6664.000000000000000	10934.000000000000000	15204.000000000000000
2395	6665.000000000000000	10935.000000000000000	15205.000000000000000
2396	6666.000000000000000	10936.000000000000000	15206.000000000000000
2397	6667.000000000000000	10937.000000000000000	15207.000000000000000
2398	6668.000000000000000	10938.000000000000000	15208.000000000000000
2399	6669.000000000000000	10939.000000000000000	15209.000000000000000
2400	6670.000000000000000	10940.000000000000000	15210.000000000000000
2401	6671.000000000000000	10941.000000000000000	15211.000000000000000
2402	6672.000000000000000	10942.000000000000000	15212.000000000000000
2403	6673.000000000000000	10943.000000000000000	15213.000000000000000
2404	6674.000000000000000	10944.000000000000000	15214.000000000000000
2405	6675.000000000000000	10945.000000000000000	15215.000000000000000
2406	6676.000000000000000	10946.000000000000000	15216.000000000000000
2407	6677.000000000000000	10947.000000000000000	15217.000000000000000
2408	6678.000000000000000	10948.000000000000000	15218.000000000000000
2409	6679.000000000000000	10949.000000000000000	15219.000000000000000
2410	6680.000000000000000	10950.000000000000000	15220.000000000000000
2411	6681.000000000000000	10951.000000000000000	15221.000000000000000
2412	6682.000000000000000	10952.000000000000000	15222.000000000000000
2413	6683.000000000000000	10953.000000000000000	15223.000000000000000
2414	6684.000000000000000	10954.000000000000000	15224.000000000000000
2415	6685.000000000000000	10955.000000000000000	15225.000000000000000
2416	6686.000000000000000	10956.000000000000000	15226.000000000000000
2417	6687.000000000000000	10957.000000000000000	15227.000000000000000
2418	6688.000000000000000	10958.000000000000000	15228.000000000000000
2419	6689.000000000000000	10959.000000000000000	15229.000000000000000
2420	6690.000000000000000	10960.000000000000000	15230.000000000000000
2421	6691.000000000000000	10961.000000000000000	15231.000000000000000
2422	6692.000000000000000	10962.000000000000000	15232.000000000000000
2423	6693.000000000000000	10963.000000000000000	15233.000000000000000
2424	6694.000000000000000	10964.000000000000000	15234.000000000000000
2425	6695.000000000000000	10965.000000000000000	15235.000000000000000
2426	6696.000000000000000	10966.000000000000000	15236.000000000000000
2427	6697.000000000000000	10967.000000000000000	15237.000000000000000
2428	6698.000000000000000	10968.000000000000000	15238.000000000000000
2429	6699.000000000000000	10969.000000000000000	15239.000000000000000
2430	6700.000000000000000	10970.000000000000000	15240.000000000000000
2431	6701.000000000000000	10971.000000000000000	15241.000000000000000
2432	6702.000000000000000	10972.000000000000000	15242.000000000000000
2433	6703.000000000000000	10973.000000000000000	15243.000000000000000
2434	6704.000000000000000	10974.000000000000000	15244.000000000000000
2435	6705.000000000000000	10975.000000000000000	15245.000000000000000
2436	6706.000000000000000	10976.000000000000000	15246.000000000000000
2437	6707.000000000000000	10977.000000000000000	15247.000000000000000
2438	6708.000000000000000	10978.000000000000000	15248.000000000000000
2439	6709.000000000000000	10979.000000000000000	15249.000000000000000
2440	6710.000000000000000	10980.000000000000000	15250.000000000000000
2441	6711.000000000000000	10981.000000000000000	15251.000000000000000
2442	6712.000000000000000	10982.000000000000000	15252.000000000000000
2443	6713.000000000000000	10983.000000000000000	15253.000000000000000
2444	6714.000000000000000	10984.000000000000000	15254.000000000000000
2445	6715.000000000000000	10985.000000000000000	15255.000000000000000
2446	6716.000000000000000	10986.000000000000000	15256.000000000000000
2447	6717.000000000000000	10987.000000000000000	15257.000000000000000
2448	6718.000000000000000	10988.000000000000000	15258.000000000000000
2449	6719.000000000000000	10989.000000000000000	15259.000000000000000
2450	6720.000000000000000	10990.000000000000000	15260.000000000000000
2451	6721.000000000000000	10991.000000000000000	15261.000000000000000
2452	6722.000000000000000	10992.000000000000000	15262.000000000000000
2453	6723.000000000000000	10993.000000000000000	15263.000000000000000
2454	6724.000000000000000	10994.000000000000000	15264.000000000000000
2455	6725.000000000000000	10995.000000000000000	15265.000000000000000
2456	6726.000000000000000	10996.000000000000000	15266.000000000000000
2457	6727.000000000000000	10997.000000000000000	15267.000000000000000
2458	6728.000000000000000	10998.000000000000000	15268.000000000000000
2459	6729.000000000000000	10999.000000000000000	15269.000000000000000
2460	6730.000000000000000	11000.000000000000000	15270.000000000000000
2461	6731.000000000000000	11001.000000000000000	15271.000000000000000
2462	6732.000000000000000	11002.000000000000000	15272.000000000000000
2463	6733.000000000000000	11003.000000000000000	15273.000000000000000
2464	6734.000000000000000	11004.000000000000000	15274.000000000000000
2465	6735.000000000000000	11005.000000000000000	15275.000000000000000
2466	6736.000000000000000	11006.000000000000000	15276.000000000000000
2467	6737.000000000000000	11007.000000000000000	15277.000000000000000
2468	6738.000000000000000	11008.000000000000000	15278.000000000000000
2469	6739.000000000000000	11009.000000000000000	15279.000000000000000
2470	6740.000000000000000	11010.000000000000000	15280.000000000000000
2471	6741.000000000000000	11011.000000000000000	15281.000000000000000
2472	6742.000000000000000	11012.000000000000000	15282.000000000000000
2473	6743.000000000000000	11013.000000000000000	15283.000000000000000
2474	6744.000000000000000	11014.000000000000000	15284.000000000000000
2475	6745.000000000000000	11015.000000000000000	15285.000000000000000
2476	6746.000000000000000	11016.000000000000000	15286.000000000000000
2477	6747.000000000000000	11017.000000000000000	15287.000000000000000
2478	6748.000000000000000	11018.000000000000000	15288.000000000000000
2479	6749.000000000000000	11019.000000000000000	15289.000000000000000
2480	6750.000000000000000	11020.000000000000000	15290.000000000000000
2481	6751.000000000000000	11021.000000000000000	15291.000000000000000
2482	6752.000000000000000	11022.000000000000000	15292.000000000000000
2483	6753.000000000000000	11023.000000000000000	15293.000000000000000
2484	6754.000000000000000	11024.000000000000000	15294.000000000000000
2485	6755.000000000000000	11025.000000000000000	15295.000000000000000
2486	6756.000000000000000	11026.000000000000000	15296.000000000000000
2487	6757.000000000000000	11027.000000000000000	15297.000000000000000
2488	6758.000000000000000	11028.000000000000000	15298.000000000000000
2489	6759.000000000000000	11029.000000000000000	15299.000000000000000
2490	6760.000000000000000	11030.000000000000000	15300.000000000000000
2491	6761.000000000000000	11031.000000000000000	15301.000000000000000
2492	6762.000000000000000	11032.000000000000000	15302.000000000000000
2493	6763.000000000000000	11033.000000000000000	15303.000000000000000
2494	6764.000000000000000	11034.000000000000000	15304.000000000000000
2495	6765.000000000000000	11035.000000000000000	15305.000000000000000
2496	6766.000000000000000	11036.000000000000000	15306.000000000000000
2497	6767.000000000000000	11037.000000000000000	15307.000000000000000
2498	6768.000000000000000	11038.000000000000000	15308.000000000000000
2499	6769.000000000000000	11039.000000000000000	15309.000000000000000
2500	6770.000000000000000	11040.000000000000000	15310.000000000000000
2501	6771.000000000000000	11041.000000000000000	15311.000000000000000
2502	6772.000000000000000	11042.000000000000000	15312.000000000000000
2503	6773.000000000000000	11043.000000000000000	15313.000000000000000
2504	6774.000000000000000	11044.000000000000000	15314.000000000000000
2505	6775.000000000000000	11045.000000000000000	15315.000000000000000
2506	6776.000000000000000	11046.000000000000000	15316.000000000000000
2507	6777.000000000000000	11047.000000000000000	15317.000000000000000
2508	6778.000000000000000	11048.000000000000000	15318.000000000000000
2509	6779.000000000000000	11049.000000000000000	15319.000000000000000
2510	6780.000000000000000	11050.000000000000000	15320.000000000000000
2511	6781.000000000000000	11051.000000000000000	15321.000000000000000
2512	6782.000000000000000	11052.000000000000000	15322.000000000000000
2513	6783.000000000000000	11053.000000000000000	15323.000000000000000
2514	6784.000000000000000	11054.000000000000000	15324.000000000000000
2515	6785.000000000000000	11055.000000000000000	15325.000000000000000
2516	6786.000000000000000	11056.000000000000000	15326.000000000000000
2517	6787.000000000000000	11057.000000000000000	15327.000000000000000
2518	6788.000000000000000	11058.000000000000000	15328.000000000000000
2519	6789.000000000000000	11059.000000000000000	15329.000000000000000
2520	6790.000000000000000	11060.000000000000000	15330.000000000000000
2521	6791.000000000000000	11061.000000000000000	15331.000000000000000
2522	6792.000000000000000	11062.000000000000000	15332.000000000000000
2523	6793.000000000000000	11063.000000000000000	15333.000000000000000
2524	6794.000000000000000	11064.000000000000000	15334.000000000000000
2525	6795.000000000000000	11065.000000000000000	15335.000000000000000
2526	6796.000000000000000	11066.000000000000000	15336.000000000000000
2527	6797.000000000000000	11067.000000000000000	15337.000000000000000
2528	6798.000000000000000	11068.000000000000000	15338.000000000000000
2529	6799.000000000000000	11069.000000000000000	15339.000000000000000
2530	6800.000000000000000	11070.000000000000000	15340.000000000000000
2531	6801.000000000000000	11071.000000000000000	15341.000000000000000
2532	6802.000000000000000	11072.000000000000000	15342.000000000000000
2533	6803.000000000000000	11073.000000000000000	15343.000000000000000
2534	6804.000000000000000	11074.000000000000000	15344.000000000000000
2535	6805.000000000000000	11075.000000000000000	15345.000000000000000
2536	6806.000000000000000	11076.000000000000000	15346.000000000000000
2537	6807.000000000000000	11077.000000000000000	15347.000000000000000
2538	6808.000000000000000	11078.000000000000000	15348.000000000000000
2539	6809.000000000000000	11079.000000000000000	15349.000000000000000
2540	6810.000000000000000	11080.000000000000000	15350.000000000000000
2541	6811.000000000000000	11081.000000000000000	15351.000000000000000
2542	6812.000000000000000	11082.000000000000000	15352.000000000000000
2543	6813.000000000000000	11083.000000000000000	15353.000000000000000
2544	6814.000000000000000	11084.000000000000000	15354.000000000000000
2545	6815.000000000000000	11085.000000000000000	15355.000000000000000
2546	6816.000000000000000	11086.000000000000000	15356.000000000000000
2547	6817.000000000000000	11087.000000000000000	15357.000000000000000
2548	6818.000000000000000	11088.000000000000000	15358.000000000000000
2549	6819.000000000000000	11089.000000000000000	15359.000000000000000
2550	6820.000000000000000	11090.000000000000000	15360.000000000000000
2551	6821.000000000000000	11091.000000000000000	15361.000000000000000
2552	6822.000000000000000	11092.000000000000000	15362.000000000000000
2553	6823.000000000000000	11093.000000000000000	15363.000000000000000
2554	6824.000000000000000	11094.000000000000000	15364.000000000000000
2555	6825.000000000000000	11095.000000000000000	15365.000000000000000
2556	6826.000000000000000	11096.000000000000000	15366.000000000000000
2557	6827.000000000000000	11097.000000000000000	15367.000000000000000
2558	6828.000000000000000	11098.000000000000000	15368.000000000000000
2559	6829.000000000000000	11099.000000000000000	15369.000000000000000
2560	6830.000000000000000	11100.000000000000000	15370.000000000000000
2561	6831.000000000000000	11101.000000000000000	15371.000000000000000
2562	6832.000000000000000	11102.000000000000000	15372.000000000000000
2563	6833.000000000000000	11103.000000000000000	15373.000000000000000
2564	6834.000000000000000	11104.000000000000000	15374.000000000000000
2565	6835.000000000000000	11105.000000000000000	15375.000000000000000
2566	6836.000000000000000	11106.000000000000000	15376.000000000000000
2567	6837.000000000000000	11107.000000000000000	15377.000000000000000
2568	6838.000000000000000	11108.000000000000000	15378.000000000000000
2569	6839.000000000000000	11109.000000000000000	15379.000000000000000
2570	6840.000000000000000	11110.000000000000000	15380.000000000000000
2571	6841.000000000000000	11111.000000000000000	15381.000000000000000
2572	6842.000000000000000	11112.000000000000000	15382.000000000000000
2573	6843.000000000000000	11113.000000000000000	15383.000000000000000
2574	6844.000000000000000	11114.000000000000000	15384.000000000000000
2575	6845.000000000000000	11115.000000000000000	15385.000000000000000
2576	6846.000000000000000	11116.000000000000000	15386.000000000000000
2577	6847.000000000000000	11117.000000000000000	15387.000000000000000
2578	6848.000000000000000	11118.000000000000000	15388.000000000000000
2579	6849.000000000000000	11119.000000000000000	15389.000000000000000
2580	6850.000000000000000	11120.000000000000000	15390.000000000000000
2581	6851.000000000000000	11121.000000000000000	15391.000000000000000
2582	6852.000000000000000	11122.000000000000000	15392.000000000000000
2583	6853.000000000000000	11123.000000000000000	15393.000000000000000
2584	6854.000000000000000	11124.000000000000000	15394.000000000000000
2585	6855.000000000000000	11125.000000000000000	15395.000000000000000
2586	6856.000000000000000	11126.000000000000000	15396.000000000000000
2587	6857.000000000000000	11127.000000000000000	15397.000000000000000
2588	6858.000000000000000	11128.000000000000000	15398.000000000000000
2589	6859.000000000000000	11129.000000000000000	15399.000000000000000
2590	6860.000000000000000	11130.000000000000000	15400.000000000000000
2591	6861.000000000000000	11131.000000000000000	15401.000000000000000
2592	6862.000000000000000	11132.000000000000000	15402.000000000000000
2593	6863.000000000000000	11133.000000000000000	15403.000000000000000
2594	6864.000000000000000	11134.000000000000000	15404.000000000000000
2595	6865.000000000000000	11135.000000000000000	15405.000000000000000
2596	6866.000000000000000	11136.000000000000000	15406.000000000000000
2597	6867.000000000000000	11137.000000000000000	15407.000000000000000
2598	6868.000000000000000	11138.000000000000000	15408.000000000000000
2599	6869.000000000000000	11139.000000000000000	15409.000000000000000
2600	6870.000000000000000	11140.000000000000000	15410.000000000000000
2601	6871.000000000000000	11141.000000000000000	15411.000000000000000
2602	6872.000000000000000	11142.000000000000000	15412.000000000000000
2603	6873.000000000000000	11143.000000000000000	15413.000000000000000
2604	6874.000000000000000	11144.000000000000000	15414.000000000000000
2605	6875.000000000000000	11145.000000000000000	15415.000000000000000
2606	6876.000000000000000	11146.000000000000000	15416.000000000000000
2607	6877.000000000000000	11147.000000000000000	15417.000000000000000
2608	6878.000000000000000	11148.000000000000000	15418.000000000000000
2609	6879.000000000000000	11149.000000000000000	15419.000000000000000
2610	6880.000000000000000	11150.000000000000000	15420.000000000000000
2611	6881.000000000000000	11151.000000000000000	15421.000000000000000
2612	6882.000000000000000	11152.000000000000000	15422.000000000000000
2613	6883.000000000000000	11153.000000000000000	15423.000000000000000
2614	6884.000000000000000	11154.000000000000000	15424.000000000000000
2615	6885.000000000000000	11155.000000000000000	15425.000000000000000
2616	6886.000000000000000	11156.000000000000000	15426.000000000000000
2617	6887.000000000000000	11157.000000000000000	15427.000000000000000
2618	6888.000000000000000	11158.000000000000000	15428.000000000000000
2619	6889.000000000000000	11159.000000000000000	15429.000000000000000
2620	6890.000000000000000	11160.000000000000000	15430.000000000000000
2621	6891.000000000000000	11161.000000000000000	15431.000000000000000
2622	6892.000000000000000	11162.000000000000000	15432.000000000000000
2623	6893.000000000000000	11163.000000000000000	15433.000000000000000
2624	6894.000000000000000	11164.000000000000000	15434.000000000000000
2625	6895.000000000000000	11165.000000000000000	15435.000000000000000
2626	6896.000000000000000	11166.000000000000000	15436.000000000000000
2627	6897.000000000000000	11167.000000000000000	15437.000000000000000
2628	6898.000000000000000	11168.000000000000000	15438.000000000000000
2629	6899.000000000000000	11169.000000000000000	15439.000000000000000
2630	6900.000000000000000	11170.000000000000000	15440.000000000000000
2631	6901.000000000000000	11171.000000000000000	15441.000000000000000
2632	6902.000000000000000	11172.000000000000000	15442.000000000000000
2633	6903.000000000000000	11173.000000000000000	15443.000000000000000
2634	6904.000000000000000	11174.000000000000000	15444.000000000000000
2635	6905.000000000000000	11175.000000000000000	15445.000000000000000
2636	6906.000000000000000	11176.000000000000000	15446.000000000000000
2637	6907.000000000000000	11177.000000000000000	15447.000000000000000
2638	6908.000000000000000	11178.000000000000000	15448.000000000000000
2639	6909.000000000000000	11179.000000000000000	15449.000000000000000
2640	6910.000000000000000	11180.000000000000000	15450.000000000000000
2641	6911.000000000000000	11181.000000000000000	15451.000000000000000
2642	6912.000000000000000	11182.000000000000000	15452.000000000000000
2643	6913.000000000000000	11183.000000000000000	15453.000000000000000
2644	6914.000000000000000	11184.000000000000000	15454.000000000000000
2645	6915.000000000000000	11185.000000000000000	15455.000000000000000
2646	6916.000000000000000	11186.000000000000000	15456.000000000000000
2647	6917.000000000000000	11187.000000000000000	15457.000000000000000
2648	6918.000000000000000	11188.000000000000000	15458.000000000000000
2649	6919.000000000000000	11189.000000000000000	15459.000000000000000
2650	6920.000000000000000	11190.000000000000000	15460.000000000000000
2651	6921.000000000000000	11191.000000000000000	15461.000000000000000
2652	6922.000000000000000	11192.000000000000000	15462.000000000000000
2653	6923.000000000000000	11193.000000000000000	15463.000000000000000
2654	6924.000000000000000	11194.000000000000000	15464.000000000000000
2655	6925.000000000000000	11195.000000000000000	15465.000000000000000
2656	6926.000000000000000	11196.000000000000000	15466.000000000000000
2657	6927.000000000000000	11197.000000000000000	15467.000000000000000
2658	6928.000000000000000	11198.000000000000000	15468.000000000000000
2659	6929.000000000000000	11199.000000000000000	15469.000000000000000
2660	6930.000000000000000	11200.000000000000000	15470.000000000000000
2661	6931.000000000000000	11201.000000000000000	15471.000000000000000
2662	6932.000000000000000	11202.000000000000000	15472.000000000000000
2663	6933.000000000000000	11203.000000000000000	15473.000000000000000
2664	6934.000000000000000	11204.000000000000000	15474.000000000000000
2665	6935.000000000000000	11205.000000000000000	15475.000000000000000
2666	6936.000000000000000	11206.000000000000000	15476.000000000000000
2667	6937.000000000000000	11207.000000000000000	15477.000000000000000
2668	6938.000000000000000	11208.000000000000000	15478.000000000000000
2669	6939.000000000000000	11209.000000000000000	15479.000000000000000
2670	6940.000000000000000	11210.000000000000000	15480.000000000000000
2671	6941.000000000000000	11211.000000000000000	15481.000000000000000
2672	6942.000000000000000	11212.000000000000000	15482.000000000000000
2673	6943.000000000000000	11213.000000000000000	15483.000000000000000
2674	6944.000000000000000	11214.000000000000000	15484.000000000000000
2675	6945.000000000000000	11215.000000000000000	15485.000000000000000
2676	6946.000000000000000	11216.000000000000000	15486.000000000000000
2677	6947.000000000000000	11217.000000000000000	15487.000000000000000
2678	6948.000000000000000	11218.000000000000000	15488.000000000000000
2679	6949.000000000000000	11219.000000000000000	15489.000000000000000
2680	6950.000000000000000	11220.000000000000000	15490.000000000000000
2681	6951.000000000000000	11221.000000000000000	15491.000000000000000
2682	6952.000000000000000	11222.000000000000000	15492.000000000000000
2683	6953.000000000000000	11223.000000000000000	15493.000000000000000
2684	6954.000000000000000	11224.000000000000000	15494.000000000000000
2685	6955.000000000000000	11225.000000000000000	15495.000000000000000
2686	6956.000000000000000	11226.000000000000000	15496.000000000000000
2687	6957.000000000000000	11227.000000000000000	15497.000000000000000
2688	6958.000000000000000	11228.000000000000000	15498.000000000000000
2689	6959.000000000000000	11229.000000000000000	15499.000000000000000
2690	6960.000000000000000	11230.000000000000000	15500.000000000000000
2691	6961.000000000000000	11231.000000000000000	15501.000000000000000
2692	6962.000000000000000	11232.000000000000000	15502.000000000000000
2693	6963.000000000000000	11233.000000000000000	15503.000000000000000
2694	6964.000000000000000	11234.000000000000000	15504.000000000000000
2695	6965.000000000000000	11235.000000000000000	15505.000000000000000
2696	6966.000000000000000	11236.000000000000000	15506.000000000000000
2697	6967.000000000000000	11237.000000000000000	15507.000000000000000
2698	6968.000000000000000	11238.000000000000000	15508.000000000000000
2699	6969.000000000000000	11239.000000000000000	15509.000000000000000
2700	6970.000000000000000	11240.000000000000000	15510.000000000000000
2701	6971.000000000000000	11241.000000000000000	15511.000000000000000
2702	6972.000000000000000	11242.000000000000000	15512.000000000000000
2703	6973.000000000000000	11243.000000000000000	15513.000000000000000
2704	6974.000000000000000	11244.000000000000000	15514.000000000000000
2705	6975.000000000000000	11245.000000000000000	15515.000000000000000
2706	6976.000000000000000	11246.000000000000000	15516.000000000000000
2707	6977.000000000000000	11247.000000000000000	15517.000000000000000
2708	6978.000000000000000	11248.000000000000000	15518.000000000000000
2709	6979.000000000000000	11249.000000000000000	15519.000000000000000
2710	6980.000000000000000	11250.000000000000000	15520.000000000000000
2711	6981.000000000000000	11251.000000000000000	15521.000000000000000
2712	6982.000000000000000	11252.000000000000000	15522.000000000000000
2713	6983.000000000000000	11253.000000000000000	15523.000000000000000
2714	6984.000000000000000	11254.000000000000000	15524.000000000000000
2715	6985.000000000000000	11255.000000000000000	15525.000000000000000
2716	6986.000000000000000	11256.000000000000000	15526.000000000000000
2717	6987.000000000000000	11257.000000000000000	15527.000000000000000
2718	6988.000000000000000	11258.000000000000000	15528.000000000000000
2719	6989.000000000000000	11259.000000000000000	15529.000000000000000
2720	6990.000000000000000	11260.000000000000000	15530.000000000000000
2721	6991.000000000000000	11261.000000000000000	15531.000000000000000
2722	6992.000000000000000	11262.000000000000000	15532.000000000000000
2723	6993.000000000000000	11263.000000000000000	15533.000000000000000
2724	6994.000000000000000	11264.000000000000000	15534.000000000000000
2725	6995.000000000000000	11265.000000000000000	15535.000000000000000
2726	6996.000000000000000	11266.000000000000000	15536.000000000000000
2727	6997.000000000000000	11267.000000000000000	15537.000000000000000
2728	6998.000000000000000	11268.000000000000000	15538.000000000000000
2729	6999.000000000000000	11269.000000000000000	15539.000000000000000
2730	7000.000000000000000	11270.000000000000000	15540.000000000000000
2731	7001.000000000000000	11271.000000000000000	15541.000000000000000
2732	7002.000000000000000	11272.000000000000000	15542.000000000000000
2733	7003.000000000000000	11273.000000000000000	15543.000000000000000
2734	7004.000000000000000	11274.000000000000000	15544.000000000000000
2735	7005.000000000000000	11275.000000000000000	15545.000000000000000
2736	7006.000000000000000	11276.000000000000000	15546.000000000000000
2737	7007.000000000000000	11277.000000000000000	15547.000000000000000
2738	7008.000000000000000	11278.000000000000000	15548.000000000000000
2739	7009.000000000000000	11279.000000000000000	15549.000000000000000
2740	7010.000000000000000	11280.000000000000000	15550.000000000000000
2741	7011.000000000000000	11281.000000000000000	15551.000000000000000
2742	7012.000000000000000	11282.000000000000000	15552.000000000000000
2743	7013.000000000000000	11283.000000000000000	15553.000000000000000
2744	7014.000000000000000	11284.000000000000000	15554.000000000000000
2745	7015.000000000000000	11285.000000000000000	15555.000000000000000
2746	7016.000000000000000	11286.000000000000000	15556.000000000000000
2747	7017.000000000000000	11287.000000000000000	15557.000000000000000
2748	7018.000000000000000	11288.000000000000000	15558.000000000000000
2749	7019.000000000000000	11289.000000000000000	15559.000000000000000
2750	7020.000000000000000	11290.000000000000000	15560.000000000000000
2751	7021.000000000000000	11291.000000000000000	15561.000000000000000
2752	7022.000000000000000	11292.000000000000000	15562.000000000000000
2753	7023.000000000000000	11293.000000000000000	15563.000000000000000
2754	7024.000000000000000	11294.000000000000000	15564.000000000000000
2755	7025.000000000000000	11295.000000000000000	15565.000000000000000
2756	7026.000000000000000	11296.000000000000000	15566.000000000000000
2757	7027.000000000000000	11297.000000000000000	15567.000000000000000
2758	7028.000000000000000	11298.000000000000000	15568.000000000000000
2759	7029.000000000000000	11299.000000000000000	15569.000000000000000
2760	7030.000000000000000	11300.000000000000000	15570.000000000000000
2761	7031.000000000000000	11301.000000000000000	15571.000000000000000
2762	7032.000000000000000	11302.000000000000000	15572.000000000000000
2763	7033.000000000000000	11303.000000000000000	15573.000000000000000
2764	7034.000000000000000	11304.000000000000000	15574.000000000000000
2765	7035.000000000000000	11305.000000000000000	15575.000000000000000
2766	7036.000000000000000	11306.000000000000000	15576.000000000000000
2767	7037.000000000000000	11307.000000000000000	15577.000000000000000
2768	7038.000000000000000	11308.000000000000000	15578.000000000000000
2769	7039.000000000000000	11309.000000000000000	15579.000000000000000
2770	7040.000000000000000	11310.000000000000000	15580.000000000000000
2771	7041.000000000000000	11311.000000000000000	15581.000000000000000
2772	7042.000000000000000	11312.000000000000000	15582.000000000000000
2773	7043.000000000000000	11313.000000000000000	15583.000000000000000
2774	7044.000000000000000	11314.000000000000000	15584.000000000000000
2775	7045.000000000000000	11315.000000000000000	15585.000000000000000
2776	7046.000000000000000	11316.000000000000000	15586.000000000000000
2777	7047.000000000000000	11317.000000000000000	15587.000000000000000
2778	7048.000000000000000	11318.000000000000000	15588.000000000000000
2779	7049.000000000000000	11319.000000000000000	15589.000000000000000
2780	7050.000000000000000	11320.000000000000000	15590.000000000000000
2781	7051.000000000000000	11321.000000000000000	15591.000000000000000
2782	7052.000000000000000	11322.000000000000000	15592.000000000000000
2783	7053.000000000000000	11323.000000000000000	15593.000000000000000
2784	7054.000000000000000	11324.000000000000000	15594.000000000000000
2785	7055.000000000000000	11325.000000000000000	15595.000000000000000
2786	7056.000000000000000	11326.000000000000000	15596.000000000000000
2787	7057.000000000000000	11327.000000000000000	15597.000000000000000
2788	7058.000000000000000	11328.000000000000000	15598.000000000000000
2789	7059.000000000000000	11329.000000000000000	15599.000000000000000
2790	7060.000000000000000	11330.000000000000000	15600.000000000000000
2791	7061.000000000000000	11331.000000000000000	15601.000000000000000
2792	7062.000000000000000	11332.000000000000000	15602.000000000000000
2793	7063.000000000000000	11333.000000000000000	15603.000000000000000
2794	7064.000000000000000	11334.000000000000000	15604.000000000000000
2795	7065.000000000000000	11335.000000000000000	15605.000000000000000
2796	7066.000000000000000	11336.000000000000000	15606.000000000000000
2797	7067.000000000000000	11337.000000000000000	15607.000000000000000
2798	7068.000000000000000	11338.000000000000000	15608.000000000000000
2799	7069.000000000000000	11339.000000000000000	15609.000000000000000
2800	7070.000000000000000	11340.000000000000000	15610.000000000000000
2801	7071.000000000000000	11341.000000000000000	15611.000000000000000
2802	7072.000000000000000	11342.000000000000000	15612.000000000000000
2803	7073.000000000000000	11343.000000000000000	15613.000000000000000
2804	7074.000000000000000	11344.000000000000000	15614.000000000000000
2805	7075.000000000000000	11345.000000000000000	15615.000000000000000
2806	7076.000000000000000	11346.000000000000000	15616.000000000000000
2807	7077.000000000000000	11347.000000000000000	15617.000000000000000
2808	7078.000000000000000	11348.000000000000000	15618.000000000000000
2809	7079.000000000000000	11349.000000000000000	15619.000000000000000
2810	7080.000000000000000	11350.000000000000000	15620.000000000000000
2811	7081.000000000000000	11351.000000000000000	15621.000000000000000
2812	7082.000000000000000	11352.000000000000000	15622.000000000000000
2813	7083.000000000000000	11353.000000000000000	15623.000000000000000
2814	7084.000000000000000	11354.000000000000000	15624.000000000000000
2815	7085.000000000000000	11355.000000000000000	15625.000000000000000
2816	7086.000000000000000	11356.000000000000000	15626.000000000000000
2817	7087.000000000000000	11357.000000000000000	15627.000000000000000
2818	7088.000000000000000	11358.000000000000000	15628.000000000000000
2819	7089.000000000000000	11359.000000000000000	15629.000000000000000
2820	7090.000000000000000	11360.000000000000000	15630.000000000000000
2821	7091.000000000000000	11361.000000000000000	15631.000000000000000
2822	7092.000000000000000	11362.000000000000000	15632.000000000000000
2823	7093.000000000000000	11363.000000000000000	15633.000000000000000
2824	7094.000000000000000	11364.000000000000000	15634.000000000000000
2825	7095.000000000000000	11365.000000000000000	15635.000000000000000
2826	7096.000000000000000	11366.000000000000000	15636.000000000000000
2827	7097.000000000000000	11367.000000000000000	15637.000000000000000
2828	7098.000000000000000	11368.000000000000000	15638.000000000000000
2829	7099.000000000000000	11369.000000000000000	15639.000000000000000
2830	7100.000000000000000	11370.000000000000000	15640.000000000000000
2831	7101.000000000000000	11371.000000000000000	15641.000000000000000
2832	7102.000000000000000	11372.000000000000000	15642.000000000000000
2833	7103.000000000000000	11373.000000000000000	15643.000000000000000
2834	7104.000000000000000	11374.000000000000000	15644.000000000000000
2835	7105.000000000000000	11375.000000000000000	15645.000000000000000
2836	7106.000000000000000	11376.000000000000000	15646.000000000000000
2837	7107.000000000000000	11377.000000000000000	15647.000000000000000
2838	7108.000000000000000	11378.000000000000000	15648.000000000000000
2839	7109.000000000000000	11379.000000000000000	15649.000000000000000
2840	7110.000000000000000	11380.000000000000000	15650.000000000000000
2841	7111.000000000000000	11381.000000000000000	15651.000000000000000
2842	7112.000000000000000	11382.000000000000000	15652.000000000000000
2843	7113.000000000000000	11383.000000000000000	15653.000000000000000
2844	7114.000000000000000	11384.000000000000000	15654.000000000000000
2845	7115.000000000000000	11385.000000000000000	15655.000000000000000
2846	7116.000000000000000	11386.000000000000000	15656.000000000000000
2847	7117.000000000000000	11387.000000000000000	15657.000000000000000
2848	7118.000000000000000	11388.000000000000000	15658.000000000000000
2849	7119.000000000000000	11389.000000000000000	15659.000000000000000
2850	7120.000000000000000	11390.000000000000000	15660.000000000000000
2851	7121.000000000000000	11391.000000000000000	15661.000000000000000
2852	7122.000000000000000	11392.000000000000000	15662.000000000000000
2853	7123.000000000000000	11393.000000000000000	15663.000000000000000
2854	7124.000000000000000	11394.000000000000000	15664.000000000000000
2855	7125.000000000000000	11395.000000000000000	15665.000000000000000
2856	7126.000000000000000	11396.000000000000000	15666.000000000000000
2857	7127.000000000000000	11397.000000000000000	15667.000000000000000
2858	7128.000000000000000	11398.000000000000000	15668.000000000000000
2859	7129.000000000000000	11399.000000000000000	15669.000000000000000
2860	7130.000000000000000	11400.000000000000000	15670.000000000000000
2861	7131.000000000000000	11401.000000000000000	15671.000000000000000
2862	7132.000000000000000	11402.000000000000000	15672.000000000000000
2863	7133.000000000000000	11403.000000000000000	15673.000000000000000
2864	7134.000000000000000	11404.000000000000000	15674.000000000000000
2865	7135.000000000000000	11405.000000000000000	15675.000000000000000
2866	7136.000000000000000	11406.000000000000000	15676.000000000000000
2867	7137.000000000000000	11407.000000000000000	15677.000000000000000
2868	7138.000000000000000	11408.000000000000000	15678.000000000000000
2869	7139.000000000000000	11409.000000000000000	15679.000000000000000
2870	7140.000000000000000	11410.000000000000000	15680.000000000000000
2871	7141.000000000000000	11411.000000000000000	15681.000000000000000
2872	7142.000000000000000	11412.000000000000000	15682.000000000000000
2873	7143.000000000000000	11413.000000000000000	15683.000000000000000
2874	7144.000000000000000	11414.000000000000000	15684.000000000000000
2875	7145.000000000000000	11415.000000000000000	15685.000000000000000
2876	7146.000000000000000	11416.000000000000000	15686.000000000000000
2877	7147.000000000000000	11417.000000000000000	15687.000000000000000
2878	7148.000000000000000	11418.000000000000000	15688.000000000000000
2879	7149.000000000000000	11419.000000000000000	15689.000000000000000
2880	7150.000000000000000	11420.000000000000000	15690.000000000000000
2881	7151.000000000000000	11421.000000000000000	15691.000000000000000
2882	7152.000000000000000	11422.000000000000000	15692.000000000000000
2883	7153.000000000000000	11423.000000000000000	15693.000000000000000
2884	7154.000000000000000	11424.000000000000000	15694.000000000000000
2885	7155.000000000000000	11425.000000000000000	15695.000000000000000
2886	7156.000000000000000	11426.000000000000000	15696.000000000000000
2887	7157.000000000000000	11427.000000000000000	15697.000000000000000
2888	7158.000000000000000	11428.000000000000000	15698.000000000000000
2889	7159.000000000000000	11429.000000000000000	15699.000000000000000
2890	7160.000000000000000	11430.000000000000000	15700.000000000000000
2891	7161.000000000000000	11431.000000000000000	15701.000000000000000
2892	7162.000000000000000	11432.000000000000000	15702.000000000000000
2893	7163.000000000000000	11433.000000000000000	15703.000000000000000
2894	7164.000000000000000	11434.000000000000000	15704.000000000000000
2895	7165.000000000000000	11435.000000000000000	15705.000000000000000
2896	7166.000000000000000	11436.000000000000000	15706.000000000000000
2897	7167.000000000000000	11437.000000000000000	15707.000000000000000
2898	7168.000000000000000	11438.000000000000000	15708.000000000000000
2899	7169.000000000000000	11439.000000000000000	15709.000000000000000
2900	7170.000000000000000	11440.000000000000000	15710.000000000000000
2901	7171.000000000000000	11441.000000000000000	15711.000000000000000
2902	7172.000000000000000	11442.000000000000000	15712.000000000000000
2903	7173.000000000000000	11443.000000000000000	15713.000000000000000
2904	7174.000000000000000	11444.000000000000000	15714.000000000000000
2905	7175.000000000000000	11445.000000000000000	15715.000000000000000
2906	7176.000000000000000	11446.000000000000000	15716.000000000000000
2907	7177.000000000000000	11447.000000000000000	15717.000000000000000
2908	7178.000000000000000	11448.000000000000000	15718.000000000000000
2909	7179.000000000000000	11449.000000000000000	15719.000000000000000
2910	7180.000000000000000	11450.000000000000000	15720.000000000000000
2911	7181.000000000000000	11451.000000000000000	15721.000000000000000
2912	7182.000000000000000	11452.000000000000000	15722.000000000000000
2913	7183.000000000000000	11453.000000000000000	15723.000000000000000
2914	7184.000000000000000	11454.000000000000000	15724.000000000000000
2915	7185.000000000000000	11455.000000000000000	15725.000000000000000
2916	7186.000000000000000	11456.000000000000000	15726.000000000000000
2917	7187.000000000000000	11457.000000000000000	15727.000000000000000
2918	7188.000000000000000	11458.000000000000000	15728.000000000000000
2919	7189.000000000000000	11459.000000000000000	15729.000000000000000
2920	7190.000000000000000	11460.000000000000000	15730.000000000000000
2921	7191.000000000000000	11461.000000000000000	15731.000000000000000
2922	7192.000000000000000	11462.000000000000000	15732.000000000000000
2923	7193.000000000000000	11463.000000000000000	15733.000000000000000
2924	7194.000000000000000	11464.000000000000000	15734.000000000000000
2925	7195.000000000000000	11465.000000000000000	15735.000000000000000
2926	7196.000000000000000	11466.000000000000000	15736.000000000000000
2927	7197.000000000000000	11467.000000000000000	15737.000000000000000
2928	7198.000000000000000	11468.000000000000000	15738.000000000000000
2929	7199.000000000000000	11469.000000000000000	15739.000000000000000
2930	7200.000000000000000	11470.000000000000000	15740.000000000000000
2931	7201.000000000000000	11471.000000000000000	15741.000000000000000
2932	7202.000000000000000	11472.000000000000000	15742.000000000000000
2933	7203.000000000000000	11473.000000000000000	15743.000000000000000
2934	7204.000000000000000	11474.000000000000000	15744.000000000000000
2935	7205.000000000000000	11475.000000000000000	15745.000000000000000
2936	7206.000000000000000	11476.000000000000000	15746.000000000000000
2937	7207.000000000000000	11477.000000000000000	15747.000000000000000
2938	7208.000000000000000	11478.000000000000000	15748.000000000000000
2939	7209.000000000000000	11479.000000000000000	15749.000000000000000
2940	7210.000000000000000	11480.000000000000000	15750.000000000000000
2941	7211.000000000000000	11481.000000000000000	15751.000000000000000
2942	7212.000000000000000	11482.000000000000000	15752.000000000000000
2943	7213.000000000000000	11483.000000000000000	15753.000000000000000
2944	7214.000000000000000	11484.000000000000000	15754.000000000000000
2945	7215.000000000000000	11485.000000000000000	15755.000000000000000
2946	7216.000000000000000	11486.000000000000000	15756.000000000000000
2947	7217.000000000000000	11487.000000000000000	15757.000000000000000
2948	7218.000000000000000	11488.000000000000000	15758.000000000000000
2949	7219.000000000000000	11489.000000000000000	15759.000000000000000
2950	7220.000000000000000	11490.000000000000000	15760.000000000000000
2951	7221.000000000000000	11491.000000000000000	15761.000000000000000
2952	7222.000000000000000	11492.000000000000000	15762.000000000000000
2953	7223.000000000000000	11493.000000000000000	15763.000000000000000
2954	7224.000000000000000	11494.000000000000000	15764.000000000000000
2955	7225.000000000000000	11495.000000000000000	15765.000000000000000
2956	7226.000000000000000	11496.000000000000000	15766.000000000000000
2957	7227.000000000000000	11497.000000000000000	15767.000000000000000
2958	7228.000000000000000	11498.000000000000000	15768.000000000000000
2959	7229.000000000000000	11499.000000000000000	15769.000000000000000
2960	7230.000000000000000	11500.000000000000000	15770.000000000000000
2961	7231.000000000000000	11501.000000000000000	15771.000000000000000
2962	7232.000000000000000	11502.000000000000000	15772.000000000000000
2963	7233.000000000000000	11503.000000000000000	15773.000000000000000
2964	7234.000000000000000	11504.000000000000000	15774.000000000000000
2965	7235.000000000000000	11505.000000000000000	15775.000000000000000
2966	7236.000000000000000	11506.000000000000000	15776.000000000000000
2967	7237.000000000000000	11507.000000000000000	15777.000000000000000
2968	7238.000000000000000	11508.000000000000000	15778.000000000000000
2969	7239.000000000000000	11509.000000000000000	15779.000000000000000
2970	7240.000000000000000	11510.000000000000000	15780.000000000000000
2971	7241.000000000000000	11511.000000000000000	15781.000000000000000
2972	7242.000000000000000	11512.000000000000000	15782.000000000000000
2973	7243.000000000000000	11513.000000000000000	15783.000000000000000
2974	7244.000000000000000	11514.000000000000000	15784.000000000000000
2975	7245.000000000000000	11515.000000000000000	15785.000000000000000
2976	7246.000000000000000	11516.000000000000000	15786.000000000000000
2977	7247.000000000000000	11517.000000000000000	15787.000000000000000
2978	7248.000000000000000	11518.000000000000000	15788.000000000000000
2979	7249.000000000000000	11519.000000000000000	15789.000000000000000
2980	7250.000000000000000	11520.000000000000000	15790.000000000000000
2981	7251.000000000000000	11521.000000000000000	15791.000000000000000
2982	7252.000000000000000	11522.000000000000000	15792.000000000000000
2983	7253.000000000000000	11523.000000000000000	15793.000000000000000
2984	7254.000000000000000	11524.000000000000000	15794.000000000000000
2985	7255.000000000000000	11525.000000000000000	15795.000000000000000
2986	7256.000000000000000	11526.000000000000000	15796.000000000000000
2987	7257.000000000000000	11527.000000000000000	15797.000000000000000
2988	7258.000000000000000	11528.000000000000000	15798.000000000000000
2989	7259.000000000000000	11529.000000000000000	15799.000000000000000
2990	7260.000000000000000	11530.000000000000000	15800.000000000000000
2991	7261.000000000000000	11531.000000000000000	15801.000000000000000
2992	7262.000000000000000	11532.000000000000000	15802.000000000000000
2993	7263.000000000000000	11533.000000000000000	15803.000000000000000
2994	7264.000000000000000	11534.000000000000000	15804.000000000000000
2995	7265.000000000000000	11535.000000000000000	15805.000000000000000
2996	7266.000000000000000	11536.000000000000000	15806.000000000000000
2997	7267.000000000000000	11537.000000000000000	15807.000000000000000
2998	7268.000000000000000	11538.000000000000000	15808.000000000000000
2999	7269.000000000000000	11539.000000000000000	15809.000000000000000
3000	7270.000000000000000	11540.000000000000000	15810.000000000000000
3001	7271.000000000000000	11541.000000000000000	15811.000000000000000
3002	7272.000000000000000	11542.000000000000000	15812.000000000000000
3003	7273.000000000000000	11543.000000000000000	15813.000000000000000
3004	7274.000000000000000	11544.000000000000000	15814.000000000000000
3005	7275.000000000000000	11545.000000000000000	15815.000000000000000
3006	7276.000000000000000	11546.000000000000000	15816.000000000000000
3007	7277.000000000000000	11547.000000000000000	15817.000000000000000
3008	7278.000000000000000	11548.000000000000000	15818.000000000000000
3009	7279.000000000000000	11549.000000000000000	15819.000000000000000
3010	7280.000000000000000	11550.000000000000000	15820.000000000000000
3011	7281.000000000000000	11551.000000000000000	15821.000000000000000
3012	7282.000000000000000	11552.000000000000000	15822.000000000000000
3013	7283.000000000000000	11553.000000000000000	15823.000000000000000
3014	7284.000000000000000	11554.000000000000000	15824.000000000000000
3015	7285.000000000000000	11555.000000000000000	15825.000000000000000
3016	7286.000000000000000	11556.000000000000000	15826.000000000000000
3017	7287.000000000000000	11557.000000000000000	15827.000000000000000
3018	7288.000000000000000	11558.000000000000000	15828.000000000000000
3019	7289.000000000000000	11559.000000000000000	15829.000000000000000
3020	7290.000000000000000	11560.000000000000000	15830.000000000000000
3021	7291.000000000000000	11561.000000000000000	15831.000000000000000
3022	7292.000000000000000	11562.000000000000000	15832.000000000000000
3023	7293.000000000000000	11563.000000000000000	15833.000000000000000
3024	7294.000000000000000	11564.000000000000000	15834.000000000000000
3025	7295.000000000000000	11565.000000000000000	15835.000000000000000
3026	7296.000000000000000	11566.000000000000000	15836.000000000000000
3027	7297.000000000000000	11567.000000000000000	15837.000000000000000
3028	7298.000000000000000	11568.000000000000000	15838.000000000000000
3029	7299.000000000000000	11569.000000000000000	15839.000000000000000
3030	7300.000000000000000	11570.000000000000000	15840.000000000000000
3031	7301.000000000000000	11571.000000000000000	15841.000000000000000
3032	7302.000000000000000	11572.000000000000000	15842.000000000000000
3033	7303.000000000000000	11573.000000000000000	15843.000000000000000
3034	7304.000000000000000	11574.000000000000000	15844.000000000000000
3035	7305.000000000000000	11575.000000000000000	15845.000000000000000
3036	7306.000000000000000	11576.000000000000000	15846.000000000000000
3037	7307.000000000000000	11577.000000000000000	15847.000000000000000
3038	7308.000000000000000	11578.000000000000000	15848.000000000000000
3039	7309.000000000000000	11579.000000000000000	15849.000000000000000
3040	7310.000000000000000	11580.000000000000000	15850.000000000000000
3041	7311.000000000000000	11581.000000000000000	15851.000000000000000
3042	7312.000000000000000	11582.000000000000000	15852.000000000000000
3043	7313.000000000000000	11583.000000000000000	15853.000000000000000
3044	7314.000000000000000	11584.000000000000000	15854.000000000000000
3045	7315.000000000000000	11585.000000000000000	15855.000000000000000
3046	7316.000000000000000	11586.000000000000000	15856.000000000000000
3047	7317.000000000000000	11587.000000000000000	15857.000000000000000
3048	7318.000000000000000	11588.000000000000000	15858.000000000000000
3049	7319.000000000000000	11589.000000000000000	15859.000000000000000
3050	7320.000000000000000	11590.000000000000000	15860.000000000000000
3051	7321.000000000000000	11591.000000000000000	15861.000000000000000
3052	7322.000000000000000	11592.000000000000000	15862.000000000000000
3053	7323.000000000000000	11593.000000000000000	15863.000000000000000
3054	7324.000000000000000	11594.000000000000000	15864.000000000000000
3055	7325.000000000000000	11595.000000000000000	15865.000000000000000
3056	7326.000000000000000	11596.000000000000000	15866.000000000000000
3057	7327.000000000000000	11597.000000000000000	15867.000000000000000
3058	7328.000000000000000	11598.000000000000000	15868.000000000000000
3059	7329.000000000000000	11599.000000000000000	15869.000000000000000
3060	7330.000000000000000	11600.000000000000000	15870.000000000000000
3061	7331.000000000000000	11601.000000000000000	15871.000000000000000
3062	7332.000000000000000	11602.000000000000000	15872.000000000000000
3063	7333.000000000000000	11603.000000000000000	15873.000000000000000
3064	7334.000000000000000	11604.000000000000000	15874.000000000000000
3065	7335.000000000000000	11605.000000000000000	15875.000000000000000
3066	7336.000000000000000	11606.000000000000000	15876.000000000000000
3067	7337.000000000000000	11607.000000000000000	15877.000000000000000
3068	7338.000000000000000	11608.000000000000000	15878.000000000000000
3069	7339.000000000000000	11609.000000000000000	15879.000000000000000
3070	7340.000000000000000	11610.000000000000000	15880.000000000000000
3071	7341.000000000000000	11611.000000000000000	15881.000000000000000
3072	7342.000000000000000	11612.000000000000000	15882.000000000000000
3073	7343.000000000000000	11613.000000000000000	15883.000000000000000
3074	7344.000000000000000	11614.000000000000000	15884.000000000000000
3075	7345.000000000000000	11615.000000000000000	15885.000000000000000
3076	7346.000000000000000	11616.000000000000000	15886.000000000000000
3077	7347.000000000000000	11617.000000000000000	15887.000000000000000
3078	7348.000000000000000	11618.000000000000000	15888.000000000000000
3079	7349.000000000000000	11619.000000000000000	15889.000000000000000
3080	7350.000000000000000	11620.000000000000000	15890.000000000000000
3081	7351.000000000000000	11621.000000000000000	15891.000000000000000
3082	7352.000000000000000	11622.000000000000000	15892.000000000000000
3083	7353.000000000000000	11623.000000000000000	15893.000000000000000
3084	7354.000000000000000	11624.000000000000000	15894.000000000000000
3085	7355.000000000000000	11625.000000000000000	15895.000000000000000
3086	7356.000000000000000	11626.000000000000000	15896.000000000000000
3087	7357.000000000000000	11627.000000000000000	15897.000000000000000
3088	7358.000000000000000	11628.000000000000000	15898.000000000000000
3089	7359.000000000000000	11629.000000000000000	15899.000000000000000
3090	7360.000000000000000	11630.000000000000000	15900.000000000000000
3091	7361.000000000000000	11631.000000000000000	15901.000000000000000
3092	7362.000000000000000	11632.000000000000000	15902.000000000000000
3093	7363.000000000000000	11633.000000000000000	15903.000000000000000
3094	7364.000000000000000	11634.000000000000000	15904.000000000000000
3095	7365.000000000000000	11635.000000000000000	15905.000000000000000
3096	7366.000000000000000	11636.000000000000000	15906.000000000000000
3097	7367.000000000000000	11637.000000000000000	15907.000000000000000
3098	7368.000000000000000	11638.000000000000000	15908.000000000000000
3099	7369.000000000000000	11639.000000000000000	15909.000000000000000
3100	7370.000000000000000	11640.000000000000000	15910.000000000000000
3101	7371.000000000000000	11641.000000000000000	15911.000000000000000
3102	7372.000000000000000	11642.000000000000000	15912.000000000000000
3103	7373.000000000000000	11643.000000000000000	15913.000000000000000
3104	7374.000000000000000	11644.000000000000000	15914.000000000000000
3105	7375.000000000000000	11645.000000000000000	15915.000000000000000
3106	7376.000000000000000	11646.000000000000000	15916.000000000000000
3107	7377.000000000000000	11647.000000000000000	15917.000000000000000
3108	7378.000000000000000	11648.000000000000000	15918.000000000000000
3109	7379.000000000000000	11649.000000000000000	15919.000000000000000
3110	7380.000000000000000	11650.000000000000000	15920.000000000000000
3111	7381.000000000000000	11651.000000000000000	15921.000000000000000
3112	7382.000000000000000	11652.000000000000000	15922.000000000000000
3113	7383.000000000000000	11653.000000000000000	15923.000000000000000
3114	7384.000000000000000	11654.000000000000000	15924.000000000000000
3115	7385.000000000000000	11655.000000000000000	15925.000000000000000
3116	7386.000000000000000	11656.000000000000000	15926.000000000000000
3117	7387.000000000000000	11657.000000000000000	15927.000000000000000
3118	7388.000000000000000	11658.000000000000000	15928.000000000000000
3119	7389.000000000000000	11659.000000000000000	15929.000000000000000
3120	7390.000000000000000	11660.000000000000000	15930.000000000000000
3121	7391.000000000000000	11661.000000000000000	15931.000000000000000
3122	7392.000000000000000	11662.000000000000000	15932.000000000000000
3123	7393.000000000000000	11663.000000000000000	15933.000000000000000
3124	7394.000000000000000	11664.000000000000000	15934.000000000000000
3125	7395.000000000000000	11665.000000000000000	15935.000000000000000
3126	7396.000000000000000	11666.000000000000000	15936.000000000000000
3127	7397.000000000000000	11667.000000000000000	15937.000000000000000
3128	7398.000000000000000	11668.000000000000000	15938.000000000000000
3129	7399.000000000000000	11669.000000000000000	15939.000000000000000
3130	7400.000000000000000	11670.000000000000000	15940.000000000000000
3131	7401.000000000000000	11671.000000000000000	15941.000000000000000
3132	7402.000000000000000	11672.000000000000000	15942.000000000000000
3133	7403.000000000000000	11673.000000000000000	15943.000000000000000
3134	7404.000000000000000	11674.000000000000000	15944.000000000000000
3135	7405.000000000000000	11675.000000000000000	15945.000000000000000
3136	7406.000000000000000	11676.000000000000000	15946.000000000000000
3137	7407.000000000000000	11677.000000000000000	15947.000000000000000
3138	7408.000000000000000	11678.000000000000000	15948.000000000000000
3139	7409.000000000000000	11679.000000000000000	15949.000000000000000
3140	7410.000000000000000	11680.000000000000000	15950.000000000000000
3141	7411.000000000000000	11681.000000000000000	15951.000000000000000
3142	7412.000000000000000	11682.000000000000000	15952.000000000000000
3143	7413.000000000000000	11683.000000000000000	15953.000000000000000
3144	7414.000000000000000	11684.000000000000000	15954.000000000000000
3145	7415.000000000000000	11685.000000000000000	15955.000000000000000
3146	7416.000000000000000	11686.000000000000000	15956.000000000000000
3147	7417.000000000000000	11687.000000000000000	15957.000000000000000
3148	7418.000000000000000	11688.000000000000000	15958.000000000000000
3149	7419.000000000000000	11689.000000000000000	15959.000000000000000
3150	7420.000000000000000	11690.000000000000000	15960.000000000000000
3151	7421.000000000000000	11691.000000000000000	15961.000000000000000
3152	7422.000000000000000	11692.000000000000000	15962.000000000000000
3153	7423.000000000000000	11693.000000000000000	15963.000000000000000
3154	7424.000000000000000	11694.000000000000000	15964.000000000000000
3155	7425.000000000000000	11695.000000000000000	15965.000000000000000
3156	7426.000000000000000	11696.000000000000000	15966.000000000000000
3157	7427.000000000000000	11697.000000000000000	15967.000000000000000
3158	7428.000000000000000	11698.000000000000000	15968.000000000000000
3159	7429.000000000000000	11699.000000000000000	15969.000000000000000
3160	7430.000000000000000	11700.000000000000000	15970.000000000000000
3161	7431.000000000000000	11701.000000000000000	15971.000000000000000
3162	7432.000000000000000	11702.000000000000000	15972.000000000000000
3163	7433.000000000000000	11703.000000000000000	15973.000000000000000
3164	7434.000000000000000	11704.000000000000000	15974.000000000000000
3165	7435.000000000000000	11705.000000000000000	15975.000000000000000
3166	7436.000000000000000	11706.000000000000000	15976.000000000000000
3167	7437.000000000000000	11707.000000000000000	15977.000000000000000
3168	7438.000000000000000	11708.000000000000000	15978.000000000000000
3169	7439.000000000000000	11709.000000000000000	15979.000000000000000
3170	7440.000000000000000	11710.000000000000000	15980.000000000000000
3171	7441.000000000000000	11711.000000000000000	15981.000000000000000
3172	7442.000000000000000	11712.000000000000000	15982.000000000000000
3173	7443.000000000000000	11713.000000000000000	15983.000000000000000
3174	7444.000000000000000	11714.000000000000000	15984.000000000000000
3175	7445.000000000000000	11715.000000000000000	15985.000000000000000
3176	7446.000000000000000	11716.000000000000000	15986.000000000000000
3177	7447.000000000000000	11717.000000000000000	15987.000000000000000
3178	7448.000000000000000	11718.000000000000000	15988.000000000000000
3179	7449.000000000000000	11719.000000000000000	15989.000000000000000
3180	7450.000000000000000	11720.000000000000000	15990.000000000000000
3181	7451.000000000000000	11721.000000000000000	15991.000000000000000
3182	7452.000000000000000	11722.000000000000000	15992.000000000000000
3183	7453.000000000000000	11723.000000000000000	15993.000000000000000
3184	7454.000000000000000	11724.000000000000000	15994.000000000000000
3185	7455.000000000000000	11725.000000000000000	15995.000000000000000
3186	7456.000000000000000	11726.000000000000000	15996.000000000000000
3187	7457.000000000000000	11727.000000000000000	15997.000000000000000
3188	7458.000000000000000	11728.000000000000000	15998.000000000000000
3189	7459.000000000000000	11729.000000000000000	15999.000000000000000
3190	7460.000000000000000	11730.000000000000000	16000.000000000000000
3191	7461.000000000000000	11731.000000000000000	16001.000000000000000
3192	7462.000000000000000	11732.000000000000000	16002.000000000000000
3193	7463.000000000000000	11733.000000000000000	16003.000000000000000
3194	7464.000000000000000	11734.000000000000000	16004.000000000000000
3195	7465.000000000000000	11735.000000000000000	16005.000000000000000
3196	7466.000000000000000	11736.000000000000000	16006.000000000000000
3197	7467.000000000000000	11737.000000000000000	16007.000000000000000
3198	7468.000000000000000	11738.000000000000000	16008.000000000000000
3199	7469.000000000000000	11739.000000000000000	16009.000000000000000
3200	7470.000000000000000	11740.000000000000000	16010.000000000000000
3201	7471.000000000000000	11741.000000000000000	16011.000000000000000
3202	7472.000000000000000	11742.000000000000000	16012.000000000000000
3203	7473.000000000000000	11743.000000000000000	16013.000000000000000
3204	7474.000000000000000	11744.000000000000000	16014.000000000000000
3205	7475.000000000000000	11745.000000000000000	16015.000000000000000
3206	7476.000000000000000	11746.000000000000000	16016.000000000000000
3207	7477.000000000000000	11747.000000000000000	16017.000000000000000
3208	7478.000000000000000	11748.000000000000000	16018.000000000000000
3209	7479.000000000000000	11749.000000000000000	16019.000000000000000
3210	7480.000000000000000	11750.000000000000000	16020.000000000000000
3211	7481.000000000000000	11751.000000000000000	16021.000000000000000
3212	7482.000000000000000	11752.000000000000000	16022.000000000000000
3213	7483.000000000000000	11753.000000000000000	16023.000000000000000
3214	7484.000000000000000	11754.000000000000000	16024.000000000000000
3215	7485.000000000000000	11755.000000000000000	16025.000000000000000
3216	7486.000000000000000	11756.000000000000000	16026.000000000000000
3217	7487.000000000000000	11757.000000000000000	16027.000000000000000
3218	7488.000000000000000	11758.000000000000000	16028.000000000000000
3219	7489.000000000000000	11759.000000000000000	16029.000000000000000
3220	7490.000000000000000	11760.000000000000000	16030.000000000000000
3221	7491.000000000000000	11761.000000000000000	16031.000000000000000
3222	7492.000000000000000	11762.000000000000000	16032.000000000000000
3223	7493.000000000000000	11763.000000000000000	16033.000000000000000
3224	7494.000000000000000	11764.000000000000000	16034.000000000000000
3225	7495.000000000000000	11765.000000000000000	16035.000000000000000
3226	7496.000000000000000	11766.000000000000000	16036.000000000000000
3227	7497.000000000000000	11767.000000000000000	16037.000000000000000
3228	7498.000000000000000	11768.000000000000000	16038.000000000000000
3229	7499.000000000000000	11769.000000000000000	16039.000000000000000
3230	7500.000000000000000	11770.000000000000000	16040.000000000000000
3231	7501.000000000000000	11771.000000000000000	16041.000000000000000
3232	7502.000000000000000	11772.000000000000000	16042.000000000000000
3233	7503.000000000000000	11773.000000000000000	16043.000000000000000
3234	7504.000000000000000	11774.000000000000000	16044.000000000000000
3235	7505.000000000000000	11775.000000000000000	16045.000000000000000
3236	7506.000000000000000	11776.000000000000000	16046.000000000000000
3237	7507.000000000000000	11777.000000000000000	16047.000000000000000
3238	7508.000000000000000	11778.000000000000000	16048.000000000000000
3239	7509.000000000000000	11779.000000000000000	16049.000000000000000
3240	7510.000000000000000	11780.000000000000000	16050.000000000000000
3241	7511.000000000000000	11781.000000000000000	16051.000000000000000
3242	7512.000000000000000	11782.000000000000000	16052.000000000000000
3243	7513.000000000000000	11783.000000000000000	16053.000000000000000
3244	7514.000000000000000	11784.000000000000000	16054.000000000000000
3245	7515.000000000000000	11785.000000000000000	16055.000000000000000
3246	7516.000000000000000	11786.000000000000000	16056.000000000000000
3247	7517.000000000000000	11787.000000000000000	16057.000000000000000
3248	7518.000000000000000	11788.000000000000000	16058.000000000000000
3249	7519.000000000000000	11789.000000000000000	16059.000000000000000
3250	7520.000000000000000	11790.000000000000000	16060.000000000000000
3251	7521.000000000000000	11791.000000000000000	16061.000000000000000
3252	7522.000000000000000	11792.000000000000000	16062.000000000000000
3253	7523.000000000000000	11793.000000000000000	16063.000000000000000
3254	7524.000000000000000	11794.000000000000000	16064.000000000000000
3255	7525.000000000000000	11795.000000000000000	16065.000000000000000
3256	7526.000000000000000	11796.000000000000000	16066.000000000000000
3257	7527.000000000000000	11797.000000000000000	16067.000000000000000
3258	7528.000000000000000	11798.000000000000000	16068.000000000000000
3259	7529.000000000000000	11799.000000000000000	16069.000000000000000
3260	7530.000000000000000	11800.000000000000000	16070.000000000000000
3261	7531.000000000000000	11801.000000000000000	16071.000000000000000
3262	7532.000000000000000	11802.000000000000000	16072.000000000000000
3263	7533.000000000000000	11803.000000000000000	16073.000000000000000
3264	7534.000000000000000	11804.000000000000000	16074.000000000000000
3265	7535.000000000000000	11805.000000000000000	16075.000000000000000
3266	7536.000000000000000	11806.000000000000000	16076.000000000000000
3267	7537.000000000000000	11807.000000000000000	16077.000000000000000
3268	7538.000000000000000	11808.000000000000000	16078.000000000000000
3269	7539.000000000000000	11809.000000000000000	16079.000000000000000
3270	7540.000000000000000	11810.000000000000000	16080.000000000000000
3271	7541.000000000000000	11811.000000000000000	16081.000000000000000
3272	7542.000000000000000	11812.000000000000000	16082.000000000000000
3273	7543.000000000000000	11813.000000000000000	16083.000000000000000
3274	7544.000000000000000	11814.000000000000000	16084.000000000000000
3275	7545.000000000000000	11815.000000000000000	16085.000000000000000
3276	7546.000000000000000	11816.000000000000000	16086.000000000000000
3277	7547.000000000000000	11817.000000000000000	16087.000000000000000
3278	7548.000000000000000	11818.000000000000000	16088.000000000000000
3279	7549.000000000000000	11819.000000000000000	16089.000000000000000
3280	7550.000000000000000	11820.000000000000000	16090.000000000000000
3281	7551.000000000000000	11821.000000000000000	16091.000000000000000
3282	7552.000000000000000	11822.000000000000000	16092.000000000000000
3283	7553.000000000000000	11823.000000000000000	16093.000000000000000
3284	7554.000000000000000	11824.000000000000000	16094.000000000000000
3285	7555.000000000000000	11825.000000000000000	16095.000000000000000
3286	7556.000000000000000	11826.000000000000000	16096.000000000000000
3287	7557.000000000000000	11827.000000000000000	16097.000000000000000
3288	7558.000000000000000	11828.000000000000000	16098.000000000000000
3289	7559.000000000000000	11829.000000000000000	16099.000000000000000
3290	7560.000000000000000	11830.000000000000000	16100.000000000000000
3291	7561.000000000000000	11831.000000000000000	16101.000000000000000
3292	7562.000000000000000	11832.000000000000000	16102.000000000000000
3293	7563.000000000000000	11833.000000000000000	16103.000000000000000
3294	7564.000000000000000	11834.000000000000000	16104.000000000000000
3295	7565.000000000000000	11835.000000000000000	16105.000000000000000
3296	7566.000000000000000	11836.000000000000000	16106.000000000000000
3297	7567.000000000000000	11837.000000000000000	16107.000000000000000
3298	7568.000000000000000	11838.000000000000000	16108.000000000000000
3299	7569.000000000000000	11839.000000000000000	16109.000000000000000
3300	7570.000000000000000	11840.000000000000000	16110.000000000000000
3301	7571.000000000000000	11841.000000000000000	16111.000000000000000
3302	7572.000000000000000	11842.000000000000000	16112.000000000000000
3303	7573.000000000000000	11843.000000000000000	16113.000000000000000
3304	7574.000000000000000	11844.000000000000000	16114.000000000000000
3305	7575.000000000000000	11845.000000000000000	16115.000000000000000
3306	7576.000000000000000	11846.000000000000000	16116.000000000000000
3307	7577.000000000000000	11847.000000000000000	16117.000000000000000
3308	7578.000000000000000	11848.000000000000000	16118.000000000000000
3309	7579.000000000000000	11849.000000000000000	16119.000000000000000
3310	7580.000000000000000	11850.000000000000000	16120.000000000000000
3311	7581.000000000000000	11851.000000000000000	16121.000000000000000
3312	7582.000000000000000	11852.000000000000000	16122.000000000000000
3313	7583.000000000000000	11853.000000000000000	16123.000000000000000
3314	7584.000000000000000	11854.000000000000000	16124.000000000000000
3315	7585.000000000000000	11855.000000000000000	16125.000000000000000
3316	7586.000000000000000	11856.000000000000000	16126.000000000000000
3317	7587.000000000000000	11857.000000000000000	16127.000000000000000
3318	7588.000000000000000	11858.000000000000000	16128.000000000000000
3319	7589.000000000000000	11859.000000000000000	16129.000000000000000
3320	7590.000000000000000	11860.000000000000000	16130.000000000000000
3321	7591.000000000000000	11861.000000000000000	16131.000000000000000
3322	7592.000000000000000	11862.000000000000000	16132.000000000000000
3323	7593.000000000000000	11863.000000000000000	16133.000000000000000
3324	7594.000000000000000	11864.000000000000000	16134.000000000000000
3325	7595.000000000000000	11865.000000000000000	16135.000000000000000
3326	7596.000000000000000	11866.000000000000000	16136.000000000000000
3327	7597.000000000000000	11867.000000000000000	16137.000000000000000
3328	7598.000000000000000	11868.000000000000000	16138.000000000000000
3329	7599.000000000000000	11869.000000000000000	16139.000000000000000
3330	7600.000000000000000	11870.000000000000000	16140.000000000000000
3331	7601.000000000000000	11871.000000000000000	16141.000000000000000
3332	7602.000000000000000	11872.000000000000000	16142.000000000000000
3333	7603.000000000000000	11873.000000000000000	16143.000000000000000
3334	7604.000000000000000	11874.000000000000000	16144.000000000000000
3335	7605.000000000000000	11875.000000000000000	16145.000000000000000
3336	7606.000000000000000	11876.000000000000000	16146.000000000000000
3337	7607.000000000000000	11877.000000000000000	16147.000000000000000
3338	7608.000000000000000	11878.000000000000000	16148.000000000000000
3339	7609.000000000000000	11879.000000000000000	16149.000000000000000
3340	7610.000000000000000	11880.000000000000000	16150.000000000000000
3341	7611.000000000000000	11881.000000000000000	16151.000000000000000
3342	7612.000000000000000	11882.000000000000000	16152.000000000000000
3343	7613.000000000000000	11883.000000000000000	16153.000000000000000
3344	7614.000000000000000	11884.000000000000000	16154.000000000000000
3345	7615.000000000000000	11885.000000000000000	16155.000000000000000
3346	7616.000000000000000	11886.000000000000000	16156.000000000000000
3347	7617.000000000000000	11887.000000000000000	16157.000000000000000
3348	7618.000000000000000	11888.000000000000000	16158.000000000000000
3349	7619.000000000000000	11889.000000000000000	16159.000000000000000
3350	7620.000000000000000	11890.000000000000000	16160.000000000000000
3351	7621.000000000000000	11891.000000000000000	16161.000000000000000
3352	7622.000000000000000	11892.000000000000000	16162.000000000000000
3353	7623.000000000000000	11893.000000000000000	16163.000000000000000
3354	7624.000000000000000	11894.000000000000000	16164.000000000000000
3355	7625.000000000000000	11895.000000000000000	16165.000000000000000
3356	7626.000000000000000	11896.000000000000000	16166.000000000000000
3357	7627.000000000000000	11897.000000000000000	16167.000000000000000
3358	7628.000000000000000	11898.000000000000000	16168.000000000000000
3359	7629.000000000000000	11899.000000000000000	16169.000000000000000
3360	7630.000000000000000	11900.000000000000000	16170.000000000000000
3361	7631.000000000000000	11901.000000000000000	16171.000000000000000
3362	7632.000000000000000	11902.000000000000000	16172.000000000000000
3363	7633.000000000000000	11903.000000000000000	16173.000000000000000
3364	7634.000000000000000	11904.000000000000000	16174.000000000000000
3365	7635.000000000000000	11905.000000000000000	16175.000000000000000
3366	7636.000000000000000	11906.000000000000000	16176.000000000000000
3367	7637.000000000000000	11907.000000000000000	16177.000000000000000
3368	7638.000000000000000	11908.000000000000000	16178.000000000000000
3369	7639.000000000000000	11909.000000000000000	16179.000000000000000
3370	7640.000000000000000	11910.000000000000000	16180.000000000000000
3371	7641.000000000000000	11911.000000000000000	16181.000000000000000
3372	7642.000000000000000	11912.000000000000000	16182.000000000000000
3373	7643.000000000000000	11913.000000000000000	16183.000000000000000
3374	7644.000000000000000	11914.000000000000000	16184.000000000000000
3375	7645.000000000000000	11915.000000000000000	16185.000000000000000
3376	7646.000000000000000	11916.000000000000000	16186.000000000000000
3377	7647.000000000000000	11917.000000000000000	16187.000000000000000
3378	7648.000000000000000	11918.000000000000000	16188.000000000000000
3379	7649.000000000000000	11919.000000000000000	16189.000000000000000
3380	7650.000000000000000	11920.000000000000000	16190.000000000000000
3381	7651.000000000000000	11921.000000000000000	16191.000000000000000
3382	7652.000000000000000	11922.000000000000000	16192.000000000000000
3383	7653.000000000000000	11923.000000000000000	16193.000000000000000
3384	7654.000000000000000	11924.000000000000000	16194.000000000000000
3385	7655.000000000000000	11925.000000000000000	16195.000000000000000
3386	7656.000000000000000	11926.000000000000000	16196.000000000000000
3387	7657.000000000000000	11927.000000000000000	16197.000000000000000
3388	7658.000000000000000	11928.000000000000000	16198.000000000000000
3389	7659.000000000000000	11929.000000000000000	16199.000000000000000
3390	7660.000000000000000	11930.000000000000000	16200.000000000000000
3391	7661.000000000000000	11931.000000000000000	16201.000000000000000
3392	7662.000000000000000	11932.000000000000000	16202.000000000000000
3393	7663.000000000000000	11933.000000000000000	16203.000000000000000
3394	7664.000000000000000	11934.000000000000000	16204.000000000000000
3395	7665.000000000000000	11935.000000000000000	16205.000000000000000
3396	7666.000000000000000	11936.000000000000000	16206.000000000000000
3397	7667.000000000000000	11937.000000000000000	16207.000000000000000
3398	7668.000000000000000	11938.000000000000000	16208.000000000000000
3399	7669.000000000000000	11939.000000000000000	16209.000000000000000
3400	7670.000000000000000	11940.000000000000000	16210.000000000000000
3401	7671.000000000000000	11941.000000000000000	16211.000000000000000
3402	7672.000000000000000	11942.000000000000000	16212.000000000000000
3403	7673.000000000000000	11943.000000000000000	16213.000000000000000
3404	7674.000000000000000	11944.000000000000000	16214.000000000000000
3405	7675.000000000000000	11945.000000000000000	16215.000000000000000
3406	7676.000000000000000	11946.000000000000000	16216.000000000000000
3407	7677.000000000000000	11947.000000000000000	16217.000000000000000
3408	7678.000000000000000	11948.000000000000000	16218.000000000000000
3409	7679.000000000000000	11949.000000000000000	16219.000000000000000
3410	7680.000000000000000	11950.000000000000000	16220.000000000000000
3411	7681.000000000000000	11951.000000000000000	16221.000000000000000
3412	7682.000000000000000	11952.000000000000000	16222.000000000000000
3413	7683.000000000000000	11953.000000000000000	16223.000000000000000
3414	7684.000000000000000	11954.000000000000000	16224.000000000000000
3415	7685.000000000000000	11955.000000000000000	16225.000000000000000
3416	7686.000000000000000	11956.000000000000000	16226.000000000000000
3417	7687.000000000000000	11957.000000000000000	16227.000000000000000
3418	7688.000000000000000	11958.000000000000000	16228.000000000000000
3419	7689.000000000000000	11959.000000000000000	16229.000000000000000
3420	7690.000000000000000	11960.000000000000000	16230.000000000000000
3421	7691.000000000000000	11961.000000000000000	16231.000000000000000
3422	7692.000000000000000	11962.000000000000000	16232.000000000000000
3423	7693.000000000000000	11963.000000000000000	16233.000000000000000
3424	7694.000000000000000	11964.000000000000000	16234.000000000000000
3425	7695.000000000000000	11965.000000000000000	16235.000000000000000
3426	7696.000000000000000	11966.000000000000000	16236.000000000000000
3427	7697.000000000000000	11967.000000000000000	16237.000000000000000
3428	7698.000000000000000	11968.000000000000000	16238.000000000000000
3429	7699.000000000000000	11969.000000000000000	16239.000000000000000
3430	7700.000000000000000	11970.000000000000000	16240.000000000000000
3431	7701.000000000000000	11971.000000000000000	16241.000000000000000
3432	7702.000000000000000	11972.000000000000000	16242.000000000000000
3433	7703.000000000000000	11973.000000000000000	16243.000000000000000
3434	7704.000000000000000	11974.000000000000000	16244.000000000000000
3435	7705.000000000000000	11975.000000000000000	16245.000000000000000
3436	7706.000000000000000	11976.000000000000000	16246.000000000000000
3437	7707.000000000000000	11977.000000000000000	16247.000000000000000
3438	7708.000000000000000	11978.000000000000000	16248.000000000000000
3439	7709.000000000000000	11979.000000000000000	16249.000000000000000
3440	7710.000000000000000	11980.000000000000000	16250.000000000000000
3441	7711.000000000000000	11981.000000000000000	16251.000000000000000
3442	7712.000000000000000	11982.000000000000000	16252.000000000000000
3443	7713.000000000000000	11983.000000000000000	16253.000000000000000
3444	7714.000000000000000	11984.000000000000000	16254.000000000000000
3445	7715.000000000000000	11985.000000000000000	16255.000000000000000
3446	7716.000000000000000	11986.000000000000000	16256.000000000000000
3447	7717.000000000000000	11987.000000000000000	16257.000000000000000
3448	7718.000000000000000	11988.000000000000000	16258.000000000000000
3449	7719.000000000000000	11989.000000000000000	16259.000000000000000
3450	7720.000000000000000	11990.000000000000000	16260.000000000000000
3451	7721.000000000000000	11991.000000000000000	16261.000000000000000
3452	7722.000000000000000	11992.000000000000000	16262.000000000000000
3453	7723.000000000000000	11993.000000000000000	16263.000000000000000
3454	7724.000000000000000	11994.000000000000000	16264.000000000000000
3455	7725.000000000000000	11995.000000000000000	16265.000000000000000
3456	7726.000000000000000	11996.000000000000000	16266.000000000000000
3457	7727.000000000000000	11997.000000000000000	16267.000000000000000
3458	7728.000000000000000	11998.000000000000000	16268.000000000000000
3459	7729.000000000000000	11999.000000000000000	16269.000000000000000
3460	7730.000000000000000	12000.000000000000000	16270.000000000000000
3461	7731.000000000000000	12001.000000000000000	16271.000000000000000
3462	7732.000000000000000	12002.000000000000000	16272.000000000000000
3463	7733.000000000000000	12003.000000000000000	16273.000000000000000
3464	7734.000000000000000	12004.000000000000000	16274.000000000000000
3465	7735.000000000000000	12005.000000000000000	16275.000000000000000
3466	7736.000000000000000	12006.000000000000000	16276.000000000000000
3467	7737.000000000000000	12007.000000000000000	16277.000000000000000
3468	7738.000000000000000	12008.000000000000000	16278.000000000000000
3469	7739.000000000000000	12009.000000000000000	16279.000000000000000
3470	7740.000000000000000	12010.000000000000000	16280.000000000000000
3471	7741.000000000000000	12011.000000000000000	16281.000000000000000
3472	7742.000000000000000	12012.000000000000000	16282.000000000000000
3473	7743.000000000000000	12013.000000000000000	16283.000000000000000
3474	7744.000000000000000	12014.000000000000000	16284.000000000000000
3475	7745.000000000000000	12015.000000000000000	16285.000000000000000
3476	7746.000000000000000	12016.000000000000000	16286.000000000000000
3477	7747.000000000000000	12017.000000000000000	16287.000000000000000
3478	7748.000000000000000	12018.000000000000000	16288.000000000000000
3479	7749.000000000000000	12019.000000000000000	16289.000000000000000
3480	7750.000000000000000	12020.000000000000000	16290.000000000000000
3481	7751.000000000000000	12021.000000000000000	16291.000000000000000
3482	7752.000000000000000	12022.000000000000000	16292.000000000000000
3483	7753.000000000000000	12023.000000000000000	16293.000000000000000
3484	7754.000000000000000	12024.000000000000000	16294.000000000000000
3485	7755.000000000000000	12025.000000000000000	16295.000000000000000
3486	7756.000000000000000	12026.000000000000000	16296.000000000000000
3487	7757.000000000000000	12027.000000000000000	16297.000000000000000
3488	7758.000000000000000	12028.000000000000000	16298.000000000000000
3489	7759.000000000000000	12029.000000000000000	16299.000000000000000
3490	7760.000000000000000	12030.000000000000000	16300.000000000000000
3491	7761.000000000000000	12031.000000000000000	16301.000000000000000
3492	7762.000000000000000	12032.000000000000000	16302.000000000000000
3493	7763.000000000000000	12033.000000000000000	16303.000000000000000
3494	7764.000000000000000	12034.000000000000000	16304.000000000000000
3495	7765.000000000000000	12035.000000000000000	16305.000000000000000
3496	7766.000000000000000	12036.000000000000000	16306.000000000000000
3497	7767.000000000000000	12037.000000000000000	16307.000000000000000
3498	7768.000000000000000	12038.000000000000000	16308.000000000000000
3499	7769.000000000000000	12039.000000000000000	16309.000000000000000
3500	7770.000000000000000	12040.000000000000000	16310.000000000000000
3501	7771.000000000000000	12041.000000000000000	16311.000000000000000
3502	7772.000000000000000	12042.000000000000000	16312.000000000000000
3503	7773.000000000000000	12043.000000000000000	16313.000000000000000
3504	7774.000000000000000	12044.000000000000000	16314.000000000000000
3505	7775.000000000000000	12045.000000000000000	16315.000000000000000
3506	7776.000000000000000	12046.000000000000000	16316.000000000000000
3507	7777.000000000000000	12047.000000000000000	16317.000000000000000
3508	7778.000000000000000	12048.000000000000000	16318.000000000000000
3509	7779.000000000000000	12049.000000000000000	16319.000000000000000
3510	7780.000000000000000	12050.000000000000000	16320.000000000000000
3511	7781.000000000000000	12051.000000000000000	16321.000000000000000
3512	7782.000000000000000	12052.000000000000000	16322.000000000000000
3513	7783.000000000000000	12053.000000000000000	16323.000000000000000
3514	7784.000000000000000	12054.000000000000000	16324.000000000000000
3515	7785.000000000000000	12055.000000000000000	16325.000000000000000
3516	7786.000000000000000	12056.000000000000000	16326.000000000000000
3517	7787.000000000000000	12057.000000000000000	16327.000000000000000
3518	7788.000000000000000	12058.000000000000000	16328.000000000000000
3519	7789.000000000000000	12059.000000000000000	16329.000000000000000
3520	7790.000000000000000	12060.000000000000000	16330.000000000000000
3521	7791.000000000000000	12061.000000000000000	16331.000000000000000
3522	7792.000000000000000	12062.000000000000000	16332.000000000000000
3523	7793.000000000000000	12063.000000000000000	16333.000000000000000
3524	7794.000000000000000	12064.000000000000000	16334.000000000000000
3525	7795.000000000000000	12065.000000000000000	16335.000000000000000
3526	7796.000000000000000	12066.000000000000000	16336.000000000000000
3527	7797.000000000000000	12067.000000000000000	16337.000000000000000
3528	7798.000000000000000	12068.000000000000000	16338.000000000000000
3529	7799.000000000000000	12069.000000000000000	16339.000000000000000
3530	7800.000000000000000	12070.000000000000000	16340.000000000000000
3531	7801.000000000000000	12071.000000000000000	16341.000000000000000
3532	7802.000000000000000	12072.000000000000000	16342.000000000000000
3533	7803.000000000000000	12073.000000000000000	16343.000000000000000
3534	7804.000000000000000	12074.000000000000000	16344.000000000000000
3535	7805.000000000000000	12075.000000000000000	16345.000000000000000
3536	7806.000000000000000	12076.000000000000000	16346.000000000000000
3537	7807.000000000000000	12077.000000000000000	16347.000000000000000
3538	7808.000000000000000	12078.000000000000000	16348.000000000000000
3539	7809.000000000000000	12079.000000000000000	16349.000000000000000
3540	7810.000000000000000	12080.000000000000000	16350.000000000000000
3541	7811.000000000000000	12081.000000000000000	16351.000000000000000
3542	7812.000000000000000	12082.000000000000000	16352.000000000000000
3543	7813.000000000000000	12083.000000000000000	16353.000000000000000
3544	7814.000000000000000	12084.000000000000000	16354.000000000000000
3545	7815.000000000000000	12085.000000000000000	16355.000000000000000
3546	7816.000000000000000	12086.000000000000000	16356.000000000000000
3547	7817.000000000000000	12087.000000000000000	16357.000000000000000
3548	7818.000000000000000	12088.000000000000000	16358.000000000000000
3549	7819.000000000000000	12089.000000000000000	16359.000000000000000
3550	7820.000000000000000	12090.000000000000000	16360.000000000000000
3551	7821.000000000000000	12091.000000000000000	16361.000000000000000
3552	7822.000000000000000	12092.000000000000000	16362.000000000000000
3553	7823.000000000000000	12093.000000000000000	16363.000000000000000
3554	7824.000000000000000	12094.000000000000000	16364.000000000000000
3555	7825.000000000000000	12095.000000000000000	16365.000000000000000
3556	7826.000000000000000	12096.000000000000000	16366.000000000000000
3557	7827.000000000000000	12097.000000000000000	16367.000000000000000
3558	7828.000000000000000	12098.000000000000000	16368.000000000000000
3559	7829.000000000000000	12099.000000000000000	16369.000000000000000
3560	7830.000000000000000	12100.000000000000000	16370.000000000000000
3561	7831.000000000000000	12101.000000000000000	16371.000000000000000
3562	7832.000000000000000	12102.000000000000000	16372.000000000000000
3563	7833.000000000000000	12103.000000000000000	16373.000000000000000
3564	7834.000000000000000	12104.000000000000000	16374.000000000000000
3565	7835.000000000000000	12105.000000000000000	16375.000000000000000
3566	7836.000000000000000	12106.000000000000000	16376.000000000000000
3567	7837.000000000000000	12107.000000000000000	16377.000000000000000
3568	7838.000000000000000	12108.000000000000000	16378.000000000000000
3569	7839.000000000000000	12109.000000000000000	16379.000000000000000
3570	7840.000000000000000	12110.000000000000000	16380.000000000000000
3571	7841.000000000000000	12111.000000000000000	16381.000000000000000
3572	7842.000000000000000	12112.000000000000000	16382.000000000000000
3573	7843.000000000000000	12113.000000000000000	16383.000000000000000
3574	7844.000000000000000	12114.000000000000000	16384.000000000000000
3575	7845.000000000000000	12115.000000000000000	16385.000000000000000
3576	7846.000000000000000	12116.000000000000000	16386.000000000000000
3577	7847.000000000000000	12117.000000000000000	16387.000000000000000
3578	7848.000000000000000	12118.000000000000000	16388.000000000000000
3579	7849.000000000000000	12119.000000000000000	16389.000000000000000
3580	7850.000000000000000	12120.000000000000000	16390.000000000000000
3581	7851.000000000000000	12121.000000000000000	16391.000000000000000
3582	7852.000000000000000	12122.000000000000000	16392.000000000000000
3583	7853.000000000000000	12123.000000000000000	16393.000000000000000
3584	7854.000000000000000	12124.000000000000000	16394.000000000000000
3585	7855.000000000000000	12125.000000000000000	16395.000000000000000
3586	7856.000000000000000	12126.000000000000000	16396.000000000000000
3587	7857.000000000000000	12127.000000000000000	16397.000000000000000
3588	7858.000000000000000	12128.000000000000000	16398.000000000000000
3589	7859.000000000000000	12129.000000000000000	16399.000000000000000
3590	7860.000000000000000	12130.000000000000000	16400.000000000000000
3591	7861.000000000000000	12131.000000000000000	16401.000000000000000
3592	7862.000000000000000	12132.000000000000000	16402.000000000000000
3593	7863.000000000000000	12133.000000000000000	16403.000000000000000
3594	7864.000000000000000	12134.000000000000000	16404.000000000000000
3595	7865.000000000000000	12135.000000000000000	16405.000000000000000
3596	7866.000000000000000	12136.000000000000000	16406.000000000000000
3597	7867.000000000000000	12137.000000000000000	16407.000000000000000
3598	7868.000000000000000	12138.000000000000000	16408.000000000000000
3599	7869.000000000000000	12139.000000000000000	16409.000000000000000
3600	7870.000000000000000	12140.000000000000000	16410.000000000000000
3601	7871.000000000000000	12141.000000000000000	16411.000000000000000
3602	7872.000000000000000	12142.000000000000000	16412.000000000000000
3603	7873.000000000000000	12143.000000000000000	16413.000000000000000
3604	7874.000000000000000	12144.000000000000000	16414.000000000000000
3605	7875.000000000000000	12145.000000000000000	16415.000000000000000
3606	7876.000000000000000	12146.000000000000000	16416.000000000000000
3607	7877.000000000000000	12147.000000000000000	16417.000000000000000
3608	7878.000000000000000	12148.000000000000000	16418.000000000000000
3609	7879.000000000000000	12149.000000000000000	16419.000000000000000
3610	7880.000000000000000	12150.000000000000000	16420.000000000000000
3611	7881.000000000000000	12151.000000000000000	16421.000000000000000
3612	7882.000000000000000	12152.000000000000000	16422.000000000000000
3613	7883.000000000000000	12153.000000000000000	16423.000000000000000
3614	7884.000000000000000	12154.000000000000000	16424.000000000000000
3615	7885.000000000000000	12155.000000000000000	16425.000000000000000
3616	7886.000000000000000	12156.000000000000000	16426.000000000000000
3617	7887.000000000000000	12157.000000000000000	16427.000000000000000
3618	7888.000000000000000	12158.000000000000000	16428.000000000000000
3619	7889.000000000000000	12159.000000000000000	16429.000000000000000
3620	7890.000000000000000	12160.000000000000000	16430.000000000000000
3621	7891.000000000000000	12161.000000000000000	16431.000000000000000
3622	7892.000000000000000	12162.000000000000000	16432.000000000000000
3623	7893.000000000000000	12163.000000000000000	16433.000000000000000
3624	7894.000000000000000	12164.000000000000000	16434.000000000000000
3625	7895.000000000000000	12165.000000000000000	16435.000000000000000
3626	7896.000000000000000	12166.000000000000000	16436.000000000000000
3627	7897.000000000000000	12167.000000000000000	16437.000000000000000
3628	7898.000000000000000	12168.000000000000000	16438.000000000000000
3629	7899.000000000000000	12169.000000000000000	16439.000000000000000
3630	7900.000000000000000	12170.000000000000000	16440.000000000000000
3631	7901.000000000000000	12171.000000000000000	16441.000000000000000
3632	7902.000000000000000	12172.000000000000000	16442.000000000000000
3633	7903.000000000000000	12173.000000000000000	16443.000000000000000
3634	7904.000000000000000	12174.000000000000000	16444.000000000000000
3635	7905.000000000000000	12175.000000000000000	16445.000000000000000
3636	7906.000000000000000	12176.000000000000000	16446.000000000000000
3637	7907.000000000000000	12177.000000000000000	16447.000000000000000
3638	7908.000000000000000	12178.000000000000000	16448.000000000000000
3639	7909.000000000000000	12179.000000000000000	16449.000000000000000
3640	7910.000000000000000	12180.000000000000000	16450.000000000000000
3641	7911.000000000000000	12181.000000000000000	16451.000000000000000
3642	7912.000000000000000	12182.000000000000000	16452.000000000000000
3643	7913.000000000000000	12183.000000000000000	16453.000000000000000
3644	7914.000000000000000	12184.000000000000000	16454.000000000000000
3645	7915.000000000000000	12185.000000000000000	16455.000000000000000
3646	7916.000000000000000	12186.000000000000000	16456.000000000000000
3647	7917.000000000000000	12187.000000000000000	16457.000000000000000
3648	7918.000000000000000	12188.000000000000000	16458.000000000000000
3649	7919.000000000000000	12189.000000000000000	16459.000000000000000
3650	7920.000000000000000	12190.000000000000000	16460.000000000000000
3651	7921.000000000000000	12191.000000000000000	16461.000000000000000
3652	7922.000000000000000	12192.000000000000000	16462.000000000000000
3653	7923.000000000000000	12193.000000000000000	16463.000000000000000
3654	7924.000000000000000	12194.000000000000000	16464.000000000000000
3655	7925.000000000000000	12195.000000000000000	16465.000000000000000
3656	7926.000000000000000	12196.000000000000000	16466.000000000000000
3657	7927.000000000000000	12197.000000000000000	16467.000000000000000
3658	7928.000000000000000	12198.000000000000000	16468.000000000000000
3659	7929.000000000000000	12199.000000000000000	16469.000000000000000
3660	7930.000000000000000	12200.000000000000000	16470.000000000000000
3661	7931.000000000000000	12201.000000000000000	16471.000000000000000
3662	7932.000000000000000	12202.000000000000000	16472.000000000000000
3663	7933.000000000000000	12203.000000000000000	16473.000000000000000
3664	7934.000000000000000	12204.000000000000000	16474.000000000000000
3665	7935.000000000000000	12205.000000000000000	16475.000000000000000
3666	7936.000000000000000	12206.000000000000000	16476.000000000000000
3667	7937.000000000000000	12207.000000000000000	16477.000000000000000
3668	7938.000000000000000	12208.000000000000000	16478.000000000000000
3669	7939.000000000000000	12209.000000000000000	16479.000000000000000
3670	7940.000000000000000	12210.000000000000000	16480.000000000000000
3671	7941.000000000000000	12211.000000000000000	16481.000000000000000
3672	7942.000000000000000	12212.000000000000000	16482.000000000000000
3673	7943.000000000000000	12213.000000000000000	16483.000000000000000
3674	7944.000000000000000	12214.000000000000000	16484.000000000000000
3675	7945.000000000000000	12215.000000000000000	16485.000000000000000
3676	7946.000000000000000	12216.000000000000000	16486.000000000000000
3677	7947.000000000000000	12217.000000000000000	16487.000000000000000
3678	7948.000000000000000	12218.000000000000000	16488.000000000000000
3679	7949.000000000000000	12219.000000000000000	16489.000000000000000
3680	7950.000000000000000	12220.000000000000000	16490.000000000000000
3681	7951.000000000000000	12221.000000000000000	16491.000000000000000
3682	7952.000000000000000	12222.000000000000000	16492.000000000000000
3683	7953.000000000000000	12223.000000000000000	16493.000000000000000
3684	7954.000000000000000	12224.000000000000000	16494.000000000000000
3685	7955.000000000000000	12225.000000000000000	16495.000000000000000
3686	7956.000000000000000	12226.000000000000000	16496.000000000000000
3687	7957.000000000000000	12227.000000000000000	16497.000000000000000
3688	7958.000000000000000	12228.000000000000000	16498.000000000000000
3689	7959.000000000000000	12229.000000000000000	16499.000000000000000
3690	7960.000000000000000	12230.000000000000000	16500.000000000000000
3691	7961.000000000000000	12231.000000000000000	16501.000000000000000
3692	7962.000000000000000	12232.000000000000000	16502.000000000000000
3693	7963.000000000000000	12233.000000000000000	16503.000000000000000
3694	7964.000000000000000	12234.000000000000000	16504.000000000000000
3695	7965.000000000000000	12235.000000000000000	16505.000000000000000
3696	7966.000000000000000	12236.000000000000000	16506.000000000000000
3697	7967.000000000000000	12237.000000000000000	16507.000000000000000
3698	7968.000000000000000	12238.000000000000000	16508.000000000000000
3699	7969.000000000000000	12239.000000000000000	16509.000000000000000
3700	7970.000000000000000	12240.000000000000000	16510.000000000000000
3701	7971.000000000000000	12241.000000000000000	16511.000000000000000
3702	7972.000000000000000	12242.000000000000000	16512.000000000000000
3703	7973.000000000000000	12243.000000000000000	16513.000000000000000
3704	7974.000000000000000	12244.000000000000000	16514.000000000000000
3705	7975.000000000000000	12245.000000000000000	16515.000000000000000
3706	7976.000000000000000	12246.000000000000000	16516.000000000000000
3707	7977.000000000000000	12247.000000000000000	16517.000000000000000
3708	7978.000000000000000	12248.000000000000000	16518.000000000000000
3709	7979.000000000000000	12249.000000000000000	16519.000000000000000
3710	7980.000000000000000	12250.000000000000000	16520.000000000000000
3711	7981.000000000000000	12251.000000000000000	16521.000000000000000
3712	7982.000000000000000	12252.000000000000000	16522.000000000000000
3713	7983.000000000000000	12253.000000000000000	16523.000000000000000
3714	7984.000000000000000	12254.000000000000000	16524.000000000000000
3715	7985.000000000000000	12255.000000000000000	16525.000000000000000
3716	7986.000000000000000	12256.000000000000000	16526.000000000000000
3717	7987.000000000000000	12257.000000000000000	16527.000000000000000
3718	7988.000000000000000	12258.000000000000000	16528.000000000000000
3719	7989.000000000000000	12259.000000000000000	16529.000000000000000
3720	7990.000000000000000	12260.000000000000000	16530.000000000000000
3721	7991.000000000000000	12261.000000000000000	16531.000000000000000
3722	7992.000000000000000	12262.000000000000000	16532.000000000000000
3723	7993.000000000000000	12263.000000000000000	16533.000000000000000
3724	7994.000000000000000	12264.000000000000000	16534.000000000000000
3725	7995.000000000000000	12265.000000000000000	16535.000000000000000
3726	7996.000000000000000	12266.000000000000000	16536.000000000000000
3727	7997.000000000000000	12267.000000000000000	16537.000000000000000
3728	7998.000000000000000	12268.000000000000000	16538.000000000000000
3729	7999.000000000000000	12269.000000000000000	16539.000000000000000
3730	8000.000000000000000	12270.000000000000000	16540.000000000000000
3731	8001.000000000000000	12271.000000000000000	16541.000000000000000
3732	8002.000000000000000	12272.000000000000000	16542.000000000000000
3733	8003.000000000000000	12273.000000000000000	16543.000000000000000
3734	8004.000000000000000	12274.000000000000000	16544.000000000000000
3735	8005.000000000000000	12275.000000000000000	16545.000000000000000
3736	8006.000000000000000	12276.000000000000000	16546.000000000000000
3737	8007.000000000000000	12277.000000000000000	16547.000000000000000
3738	8008.000000000000000	12278.000000000000000	16548.000000000000000
3739	8009.000000000000000	12279.000000000000000	16549.000000000000000
3740	8010.000000000000000	12280.000000000000000	16550.000000000000000
3741	8011.000000000000000	12281.000000000000000	16551.000000000000000
3742	8012.000000000000000	12282.000000000000000	16552.000000000000000
3743	8013.000000000000000	12283.000000000000000	16553.000000000000000
3744	8014.000000000000000	12284.000000000000000	16554.000000000000000
3745	8015.000000000000000	12285.000000000000000	16555.000000000000000
3746	8016.000000000000000	12286.000000000000000	16556.000000000000000
3747	8017.000000000000000	12287.000000000000000	16557.000000000000000
3748	8018.000000000000000	12288.000000000000000	16558.000000000000000
3749	8019.000000000000000	12289.000000000000000	16559.000000000000000
3750	8020.000000000000000	12290.000000000000000	16560.000000000000000
3751	8021.000000000000000	12291.000000000000000	16561.000000000000000
3752	8022.000000000000000	12292.000000000000000	16562.000000000000000
3753	8023.000000000000000	12293.000000000000000	16563.000000000000000
3754	8024.000000000000000	12294.000000000000000	16564.000000000000000
3755	8025.000000000000000	12295.000000000000000	16565.000000000000000
3756	8026.000000000000000	12296.000000000000000	16566.000000000000000
3757	8027.000000000000000	12297.000000000000000	16567.000000000000000
3758	8028.000000000000000	12298.000000000000000	16568.000000000000000
3759	8029.000000000000000	12299.000000000000000	16569.000000000000000
3760	8030.000000000000000	12300.000000000000000	16570.000000000000000
3761	8031.000000000000000	12301.000000000000000	16571.000000000000000
3762	8032.000000000000000	12302.000000000000000	16572.000000000000000
3763	8033.000000000000000	12303.000000000000000	16573.000000000000000
3764	8034.000000000000000	12304.000000000000000	16574.000000000000000
3765	8035.000000000000000	12305.000000000000000	16575.000000000000000
3766	8036.000000000000000	12306.000000000000000	16576.000000000000000
3767	8037.000000000000000	12307.000000000000000	16577.000000000000000
3768	8038.000000000000000	12308.000000000000000	16578.000000000000000
3769	8039.000000000000000	12309.000000000000000	16579.000000000000000
3770	8040.000000000000000	12310.000000000000000	16580.000000000000000
3771	8041.000000000000000	12311.000000000000000	16581.000000000000000
3772	8042.000000000000000	12312.000000000000000	16582.000000000000000
3773	8043.000000000000000	12313.000000000000000	16583.000000000000000
3774	8044.000000000000000	12314.000000000000000	16584.000000000000000
3775	8045.000000000000000	12315.000000000000000	16585.000000000000000
3776	8046.000000000000000	12316.000000000000000	16586.000000000000000
3777	8047.000000000000000	12317.000000000000000	16587.000000000000000
3778	8048.000000000000000	12318.000000000000000	16588.000000000000000
3779	8049.000000000000000	12319.000000000000000	16589.000000000000000
3780	8050.000000000000000	12320.000000000000000	16590.000000000000000
3781	8051.000000000000000	12321.000000000000000	16591.000000000000000
3782	8052.000000000000000	12322.000000000000000	16592.000000000000000
3783	8053.000000000000000	12323.000000000000000	16593.000000000000000
3784	8054.000000000000000	12324.000000000000000	16594.000000000000000
3785	8055.000000000000000	12325.000000000000000	16595.000000000000000
3786	8056.000000000000000	12326.000000000000000	16596.000000000000000
3787	8057.000000000000000	12327.000000000000000	16597.000000000000000
3788	8058.000000000000000	12328.000000000000000	16598.000000000000000
3789	8059.000000000000000	12329.000000000000000	16599.000000000000000
3790	8060.000000000000000	12330.000000000000000	16600.000000000000000
3791	8061.000000000000000	12331.000000000000000	16601.000000000000000
3792	8062.000000000000000	12332.000000000000000	16602.000000000000000
3793	8063.000000000000000	12333.000000000000000	16603.000000000000000
3794	8064.000000000000000	12334.000000000000000	16604.000000000000000
3795	8065.000000000000000	12335.000000000000000	16605.000000000000000
3796	8066.000000000000000	12336.000000000000000	16606.000000000000000
3797	8067.000000000000000	12337.000000000000000	16607.000000000000000
3798	8068.000000000000000	12338.000000000000000	16608.000000000000000
3799	8069.000000000000000	12339.000000000000000	16609.000000000000000
3800	8070.000000000000000	12340.000000000000000	16610.000000000000000
3801	8071.000000000000000	12341.000000000000000	16611.000000000000000
3802	8072.000000000000000	12342.000000000000000	16612.000000000000000
3803	8073.000000000000000	12343.000000000000000	16613.000000000000000
3804	8074.000000000000000	12344.000000000000000	16614.000000000000000
3805	8075.000000000000000	12345.000000000000000	16615.000000000000000
3806	8076.000000000000000	12346.000000000000000	16616.000000000000000
3807	8077.000000000000000	12347.000000000000000	16617.000000000000000
3808	8078.000000000000000	12348.000000000000000	16618.000000000000000
3809	8079.000000000000000	12349.000000000000000	16619.000000000000000
3810	8080.000000000000000	12350.000000000000000	16620.000000000000000
3811	8081.000000000000000	12351.000000000000000	16621.000000000000000
3812	8082.000000000000000	12352.000000000000000	16622.000000000000000
3813	8083.000000000000000	12353.000000000000000	16623.000000000000000
3814	8084.000000000000000	12354.000000000000000	16624.000000000000000
3815	8085.000000000000000	12355.000000000000000	16625.000000000000000
3816	8086.000000000000000	12356.000000000000000	16626.000000000000000
3817	8087.000000000000000	12357.000000000000000	16627.000000000000000
3818	8088.000000000000000	12358.000000000000000	16628.000000000000000
3819	8089.000000000000000	12359.000000000000000	16629.000000000000000
3820	8090.000000000000000	12360.000000000000000	16630.000000000000000
3821	8091.000000000000000	12361.000000000000000	16631.000000000000000
3822	8092.000000000000000	12362.000000000000000	16632.000000000000000
3823	8093.000000000000000	12363.000000000000000	16633.000000000000000
3824	8094.000000000000000	12364.000000000000000	16634.000000000000000
3825	8095.000000000000000	12365.000000000000000	16635.000000000000000
3826	8096.000000000000000	12366.000000000000000	16636.000000000000000
3827	8097.000000000000000	12367.000000000000000	16637.000000000000000
3828	8098.000000000000000	12368.000000000000000	16638.000000000000000
3829	8099.000000000000000	12369.000000000000000	16639.000000000000000
3830	8100.000000000000000	12370.000000000000000	16640.000000000000000
3831	8101.000000000000000	12371.000000000000000	16641.000000000000000
3832	8102.000000000000000	12372.000000000000000	16642.000000000000000
3833	8103.000000000000000	12373.000000000000000	16643.000000000000000
3834	8104.000000000000000	12374.000000000000000	16644.000000000000000
3835	8105.000000000000000	12375.000000000000000	16645.000000000000000
3836	8106.000000000000000	12376.000000000000000	16646.000000000000000
3837	8107.000000000000000	12377.000000000000000	16647.000000000000000
3838	8108.000000000000000	12378.000000000000000	16648.000000000000000
3839	8109.000000000000000	12379.000000000000000	16649.000000000000000
3840	8110.000000000000000	12380.000000000000000	16650.000000000000000
3841	8111.000000000000000	12381.000000000000000	16651.000000000000000
3842	8112.000000000000000	12382.000000000000000	16652.000000000000000
3843	8113.000000000000000	12383.000000000000000	16653.000000000000000
3844	8114.000000000000000	12384.000000000000000	16654.000000000000000
3845	8115.000000000000000	12385.000000000000000	16655.000000000000000
3846	8116.000000000000000	12386.000000000000000	16656.000000000000000
3847	8117.000000000000000	12387.000000000000000	16657.000000000000000
3848	8118.000000000000000	12388.000000000000000	16658.000000000000000
3849	8119.000000000000000	12389.000000000000000	16659.000000000000000
3850	8120.000000000000000	12390.000000000000000	16660.000000000000000
3851	8121.000000000000000	12391.000000000000000	16661.000000000000000
3852	8122.000000000000000	12392.000000000000000	16662.000000000000000
3853	8123.000000000000000	12393.000000000000000	16663.000000000000000
3854	8124.000000000000000	12394.000000000000000	16664.000000000000000
3855	8125.000000000000000	12395.000000000000000	16665.000000000000000
3856	8126.000000000000000	12396.000000000000000	16666.000000000000000
3857	8127.000000000000000	12397.000000000000000	16667.000000000000000
3858	8128.000000000000000	12398.000000000000000	16668.000000000000000
3859	8129.000000000000000	12399.000000000000000	16669.000000000000000
3860	8130.000000000000000	12400.000000000000000	16670.000000000000000
3861	8131.000000000000000	12401.000000000000000	16671.000000000000000
3862	8132.000000000000000	12402.000000000000000	16672.000000000000000
3863	8133.000000000000000	12403.000000000000000	16673.000000000000000
3864	8134.000000000000000	12404.000000000000000	16674.000000000000000
3865	8135.000000000000000	12405.000000000000000	16675.000000000000000
3866	8136.000000000000000	12406.000000000000000	16676.000000000000000
3867	8137.000000000000000	12407.000000000000000	16677.000000000000000
3868	8138.000000000000000	12408.000000000000000	16678.000000000000000
3869	8139.000000000000000	12409.000000000000000	16679.000000000000000
3870	8140.000000000000000	12410.000000000000000	16680.000000000000000
3871	8141.000000000000000	12411.000000000000000	16681.000000000000000
3872	8142.000000000000000	12412.000000000000000	16682.000000000000000
3873	8143.000000000000000	12413.000000000000000	16683.000000000000000
3874	8144.000000000000000	12414.000000000000000	16684.000000000000000
3875	8145.000000000000000	12415.000000000000000	16685.000000000000000
3876	8146.000000000000000	12416.000000000000000	16686.000000000000000
3877	8147.000000000000000	12417.000000000000000	16687.000000000000000
3878	8148.000000000000000	12418.000000000000000	16688.000000000000000
3879	8149.000000000000000	12419.000000000000000	16689.000000000000000
3880	8150.000000000000000	12420.000000000000000	16690.000000000000000
3881	8151.000000000000000	12421.000000000000000	16691.000000000000000
3882	8152.000000000000000	12422.000000000000000	16692.000000000000000
3883	8153.000000000000000	12423.000000000000000	16693.000000000000000
3884	8154.000000000000000	12424.000000000000000	16694.000000000000000
3885	8155.000000000000000	12425.000000000000000	16695.000000000000000
3886	8156.000000000000000	12426.000000000000000	16696.000000000000000
3887	8157.000000000000000	12427.000000000000000	16697.000000000000000
3888	8158.000000000000000	12428.000000000000000	16698.000000000000000
3889	8159.000000000000000	12429.000000000000000	16699.000000000000000
3890	8160.000000000000000	12430.000000000000000	16700.000000000000000
3891	8161.000000000000000	12431.000000000000000	16701.000000000000000
3892	8162.000000000000000	12432.000000000000000	16702.000000000000000
3893	8163.000000000000000	12433.000000000000000	16703.000000000000000
3894	8164.000000000000000	12434.000000000000000	16704.000000000000000
3895	8165.000000000000000	12435.000000000000000	16705.000000000000000
3896	8166.000000000000000	12436.000000000000000	16706.000000000000000
3897	8167.000000000000000	12437.000000000000000	16707.000000000000000
3898	8168.000000000000000	12438.000000000000000	16708.000000000000000
3899	8169.000000000000000	12439.000000000000000	16709.000000000000000
3900	8170.000000000000000	12440.000000000000000	16710.000000000000000
3901	8171.000000000000000	12441.000000000000000	16711.000000000000000
3902	8172.000000000000000	12442.000000000000000	16712.000000000000000
3903	8173.000000000000000	12443.000000000000000	16713.000000000000000
3904	8174.000000000000000	12444.000000000000000	16714.000000000000000
3905	8175.000000000000000	12445.000000000000000	16715.000000000000000
3906	8176.000000000000000	12446.000000000000000	16716.000000000000000
3907	8177.000000000000000	12447.000000000000000	16717.000000000000000
3908	8178.000000000000000	12448.000000000000000	16718.000000000000000
3909	8179.000000000000000	12449.000000000000000	16719.000000000000000
3910	8180.000000000000000	12450.000000000000000	16720.000000000000000
3911	8181.000000000000000	12451.000000000000000	16721.000000000000000
3912	8182.000000000000000	12452.000000000000000	16722.000000000000000
3913	8183.000000000000000	12453.000000000000000	16723.000000000000000
3914	8184.000000000000000	12454.000000000000000	16724.000000000000000
3915	8185.000000000000000	12455.000000000000000	16725.000000000000000
3916	8186.000000000000000	12456.000000000000000	16726.000000000000000
3917	8187.000000000000000	12457.000000000000000	16727.000000000000000
3918	8188.000000000000000	12458.000000000000000	16728.000000000000000
3919	8189.000000000000000	12459.000000000000000	16729.000000000000000
3920	8190.000000000000000	12460.000000000000000	16730.000000000000000
3921	8191.000000000000000	12461.000000000000000	16731.000000000000000
3922	8192.000000000000000	12462.000000000000000	16732.000000000000000
3923	8193.000000000000000	12463.000000000000000	16733.000000000000000
3924	8194.000000000000000	12464.000000000000000	16734.000000000000000
3925	8195.000000000000000	12465.000000000000000	16735.000000000000000
3926	8196.000000000000000	12466.000000000000000	16736.000000000000000
3927	8197.000000000000000	12467.000000000000000	16737.000000000000000
3928	8198.000000000000000	12468.000000000000000	16738.000000000000000
3929	8199.000000000000000	12469.000000000000000	16739.000000000000000
3930	8200.000000000000000	12470.000000000000000	16740.000000000000000
3931	8201.000000000000000	12471.000000000000000	16741.000000000000000
3932	8202.000000000000000	12472.000000000000000	16742.000000000000000
3933	8203.000000000000000	12473.000000000000000	16743.000000000000000
3934	8204.000000000000000	12474.000000000000000	16744.000000000000000
3935	8205.000000000000000	12475.000000000000000	16745.000000000000000
3936	8206.000000000000000	12476.000000000000000	16746.000000000000000
3937	8207.000000000000000	12477.000000000000000	16747.000000000000000
3938	8208.000000000000000	12478.000000000000000	16748.000000000000000
3939	8209.000000000000000	12479.000000000000000	16749.000000000000000
3940	8210.000000000000000	12480.000000000000000	16750.000000000000000
3941	8211.000000000000000	12481.000000000000000	16751.000000000000000
3942	8212.000000000000000	12482.000000000000000	16752.000000000000000
3943	8213.000000000000000	12483.000000000000000	16753.000000000000000
3944	8214.000000000000000	12484.000000000000000	16754.000000000000000
3945	8215.000000000000000	12485.000000000000000	16755.000000000000000
3946	8216.000000000000000	12486.000000000000000	16756.000000000000000
3947	8217.000000000000000	12487.000000000000000	16757.000000000000000
3948	8218.000000000000000	12488.000000000000000	16758.000000000000000
3949	8219.000000000000000	12489.000000000000000	16759.000000000000000
3950	8220.000000000000000	12490.000000000000000	16760.000000000000000
3951	8221.000000000000000	12491.000000000000000	16761.000000000000000
3952	8222.000000000000000	12492.000000000000000	16762.000000000000000
3953	8223.000000000000000	12493.000000000000000	16763.000000000000000
3954	8224.000000000000000	12494.000000000000000	16764.000000000000000
3955	8225.000000000000000	12495.000000000000000	16765.000000000000000
3956	8226.000000000000000	12496.000000000000000	16766.000000000000000
3957	8227.000000000000000	12497.000000000000000	16767.000000000000000
3958	8228.000000000000000	12498.000000000000000	16768.000000000000000
3959	8229.000000000000000	12499.000000000000000	16769.000000000000000
3960	8230.000000000000000	12500.000000000000000	16770.000000000000000
3961	8231.000000000000000	12501.000000000000000	16771.000000000000000
3962	8232.000000000000000	12502.000000000000000	16772.000000000000000
3963	8233.000000000000000	12503.000000000000000	16773.000000000000000
3964	8234.000000000000000	12504.000000000000000	16774.000000000000000
3965	8235.000000000000000	12505.000000000000000	16775.000000000000000
3966	8236.000000000000000	12506.000000000000000	16776.000000000000000
3967	8237.000000000000000	12507.000000000000000	16777.000000000000000
3968	8238.000000000000000	12508.000000000000000	16778.000000000000000
3969	8239.000000000000000	12509.000000000000000	16779.000000000000000
3970	8240.000000000000000	12510.000000000000000	16780.000000000000000
3971	8241.000000000000000	12511.000000000000000	16781.000000000000000
3972	8242.000000000000000	12512.000000000000000	16782.000000000000000
3973	8243.000000000000000	12513.000000000000000	16783.000000000000000
3974	8244.000000000000000	12514.000000000000000	16784.000000000000000
3975	8245.000000000000000	12515.000000000000000	16785.000000000000000
3976	8246.000000000000000	12516.000000000000000	16786.000000000000000
3977	8247.000000000000000	12517.000000000000000	16787.000000000000000
3978	8248.000000000000000	12518.000000000000000	16788.000000000000000
3979	8249.000000000000000	12519.000000000000000	16789.000000000000000
3980	8250.000000000000000	12520.000000000000000	16790.000000000000000
3981	8251.000000000000000	12521.000000000000000	16791.000000000000000
3982	8252.000000000000000	12522.000000000000000	16792.000000000000000
3983	8253.000000000000000	12523.000000000000000	16793.000000000000000
3984	8254.000000000000000	12524.000000000000000	16794.000000000000000
3985	8255.000000000000000	12525.000000000000000	16795.000000000000000
3986	8256.000000000000000	12526.000000000000000	16796.000000000000000
3987	8257.000000000000000	12527.000000000000000	16797.000000000000000
3988	8258.000000000000000	12528.000000000000000	16798.000000000000000
3989	8259.000000000000000	12529.000000000000000	16799.000000000000000
3990	8260.000000000000000	12530.000000000000000	16800.000000000000000
3991	8261.000000000000000	12531.000000000000000	16801.000000000000000
3992	8262.000000000000000	12532.000000000000000	16802.000000000000000
3993	8263.000000000000000	12533.000000000000000	16803.000000000000000
3994	8264.000000000000000	12534.000000000000000	16804.000000000000000
3995	8265.000000000000000	12535.000000000000000	16805.000000000000000
3996	8266.000000000000000	12536.000000000000000	16806.000000000000000
3997	8267.000000000000000	12537.000000000000000	16807.000000000000000
3998	8268.000000000000000	12538.000000000000000	16808.000000000000000
3999	8269.000000000000000	12539.000000000000000	16809.000000000000000
4000	8270.000000000000000	12540.000000000000000	16810.000000000000000
4001	8271.000000000000000	12541.000000000000000	16811.000000000000000
4002	8272.000000000000000	12542.000000000000000	16812.000000000000000
4003	8273.000000000000000	12543.000000000000000	16813.000000000000000
4004	8274.000000000000000	12544.000000000000000	16814.000000000000000
4005	8275.000000000000000	12545.000000000000000	16815.000000000000000
4006	8276.000000000000000	12546.000000000000000	16816.000000000000000
4007	8277.000000000000000	12547.000000000000000	16817.000000000000000
4008	8278.000000000000000	12548.000000000000000	16818.000000000000000
4009	8279.000000000000000	12549.000000000000000	16819.000000000000000
4010	8280.000000000000000	12550.000000000000000	16820.000000000000000
4011	8281.000000000000000	12551.000000000000000	16821.000000000000000
4012	8282.000000000000000	12552.000000000000000	16822.000000000000000
4013	8283.000000000000000	12553.000000000000000	16823.000000000000000
4014	8284.000000000000000	12554.000000000000000	16824.000000000000000
4015	8285.000000000000000	12555.000000000000000	16825.000000000000000
4016	8286.000000000000000	12556.000000000000000	16826.000000000000000
4017	8287.000000000000000	12557.000000000000000	16827.000000000000000
4018	8288.000000000000000	12558.000000000000000	16828.000000000000000
4019	8289.000000000000000	12559.000000000000000	16829.000000000000000
4020	8290.000000000000000	12560.000000000000000	16830.000000000000000
4021	8291.000000000000000	12561.000000000000000	16831.000000000000000
4022	8292.000000000000000	12562.000000000000000	16832.000000000000000
4023	8293.000000000000000	12563.000000000000000	16833.000000000000000
4024	8294.000000000000000	12564.000000000000000	16834.000000000000000
4025	8295.000000000000000	12565.000000000000000	16835.000000000000000
4026	8296.000000000000000	12566.000000000000000	16836.000000000000000
4027	8297.000000000000000	12567.000000000000000	16837.000000000000000
4028	8298.000000000000000	12568.000000000000000	16838.000000000000000
4029	8299.000000000000000	12569.000000000000000	16839.000000000000000
4030	8300.000000000000000	12570.000000000000000	16840.000000000000000
4031	8301.000000000000000	12571.000000000000000	16841.000000000000000
4032	8302.000000000000000	12572.000000000000000	16842.000000000000000
4033	8303.000000000000000	12573.000000000000000	16843.000000000000000
4034	8304.000000000000000	12574.000000000000000	16844.000000000000000
4035	8305.000000000000000	12575.000000000000000	16845.000000000000000
4036	8306.000000000000000	12576.000000000000000	16846.000000000000000
4037	8307.000000000000000	12577.000000000000000	16847.000000000000000
4038	8308.000000000000000	12578.000000000000000	16848.000000000000000
4039	8309.000000000000000	12579.000000000000000	16849.000000000000000
4040	8310.000000000000000	12580.000000000000000	16850.000000000000000
4041	8311.000000000000000	12581.000000000000000	16851.000000000000000
4042	8312.000000000000000	12582.000000000000000	16852.000000000000000
4043	8313.000000000000000	12583.000000000000000	16853.000000000000000
4044	8314.000000000000000	12584.000000000000000	16854.000000000000000
4045	8315.000000000000000	12585.000000000000000	16855.000000000000000
4046	8316.000000000000000	12586.000000000000000	16856.000000000000000
4047	8317.000000000000000	12587.000000000000000	16857.000000000000000
4048	8318.000000000000000	12588.000000000000000	16858.000000000000000
4049	8319.000000000000000	12589.000000000000000	16859.000000000000000
4050	8320.000000000000000	12590.000000000000000	16860.000000000000000
4051	8321.000000000000000	12591.000000000000000	16861.000000000000000
4052	8322.000000000000000	12592.000000000000000	16862.000000000000000
4053	8323.000000000000000	12593.000000000000000	16863.000000000000000
4054	8324.000000000000000	12594.000000000000000	16864.000000000000000
4055	8325.000000000000000	12595.000000000000000	16865.000000000000000
4056	8326.000000000000000	12596.000000000000000	16866.000000000000000
4057	8327.000000000000000	12597.000000000000000	16867.000000000000000
4058	8328.000000000000000	12598.000000000000000	16868.000000000000000
4059	8329.000000000000000	12599.000000000000000	16869.000000000000000
4060	8330.000000000000000	12600.000000000000000	16870.000000000000000
4061	8331.000000000000000	12601.000000000000000	16871.000000000000000
4062	8332.000000000000000	12602.000000000000000	16872.000000000000000
4063	8333.000000000000000	12603.000000000000000	16873.000000000000000
4064	8334.000000000000000	12604.000000000000000	16874.000000000000000
4065	8335.000000000000000	12605.000000000000000	16875.000000000000000
4066	8336.000000000000000	12606.000000000000000	16876.000000000000000
4067	8337.000000000000000	12607.000000000000000	16877.000000000000000
4068	8338.000000000000000	12608.000000000000000	16878.000000000000000
4069	8339.000000000000000	12609.000000000000000	16879.000000000000000
4070	8340.000000000000000	12610.000000000000000	16880.000000000000000
4071	8341.000000000000000	12611.000000000000000	16881.000000000000000
4072	8342.000000000000000	12612.000000000000000	16882.000000000000000
4073	8343.000000000000000	12613.000000000000000	16883.000000000000000
4074	8344.000000000000000	12614.000000000000000	16884.000000000000000
4075	8345.000000000000000	12615.000000000000000	16885.000000000000000
4076	8346.000000000000000	12616.000000000000000	16886.000000000000000
4077	8347.000000000000000	12617.000000000000000	16887.000000000000000
4078	8348.000000000000000	12618.000000000000000	16888.000000000000000
4079	8349.000000000000000	12619.000000000000000	16889.000000000000000
4080	8350.000000000000000	12620.000000000000000	16890.000000000000000
4081	8351.000000000000000	12621.000000000000000	16891.000000000000000
4082	8352.000000000000000	12622.000000000000000	16892.000000000000000
4083	8353.000000000000000	12623.000000000000000	16893.000000000000000
4084	8354.000000000000000	12624.000000000000000	16894.000000000000000
4085	8355.000000000000000	12625.000000000000000	16895.000000000000000
4086	8356.000000000000000	12626.000000000000000	16896.000000000000000
4087	8357.000000000000000	12627.000000000000000	16897.000000000000000
4088	8358.000000000000000	12628.000000000000000	16898.000000000000000
4089	8359.000000000000000	12629.000000000000000	16899.000000000000000
4090	8360.000000000000000	12630.000000000000000	16900.000000000000000
4091	8361.000000000000000	12631.000000000000000	16901.000000000000000
4092	8362.000000000000000	12632.000000000000000	16902.000000000000000
4093	8363.000000000000000	12633.000000000000000	16903.000000000000000
4094	8364.000000000000000	12634.000000000000000	16904.000000000000000
4095	8365.000000000000000	12635.000000000000000	16905.000000000000000
4096	8366.000000000000000	12636.000000000000000	16906.000000000000000
4097	8367.000000000000000	12637.000000000000000	16907.000000000000000
4098	8368.000000000000000	12638.000000000000000	16908.000000000000000
4099	8369.000000000000000	12639.000000000000000	16909.000000000000000
4100	8370.000000000000000	12640.000000000000000	16910.000000000000000
4101	8371.000000000000000	12641.000000000000000	16911.000000000000000
4102	8372.000000000000000	12642.000000000000000	16912.000000000000000
4103	8373.000000000000000	12643.000000000000000	16913.000000000000000
4104	8374.000000000000000	12644.000000000000000	16914.000000000000000
4105	8375.000000000000000	12645.000000000000000	16915.000000000000000
4106	8376.000000000000000	12646.000000000000000	16916.000000000000000
4107	8377.000000000000000	12647.000000000000000	16917.000000000000000
4108	8378.000000000000000	12648.000000000000000	16918.000000000000000
4109	8379.000000000000000	12649.000000000000000	16919.000000000000000
4110	8380.000000000000000	12650.000000000000000	16920.000000000000000
4111	8381.000000000000000	12651.000000000000000	16921.000000000000000
4112	8382.000000000000000	12652.000000000000000	16922.000000000000000
4113	8383.000000000000000	12653.000000000000000	16923.000000000000000
4114	8384.000000000000000	12654.000000000000000	16924.000000000000000
4115	8385.000000000000000	12655.000000000000000	16925.000000000000000
4116	8386.000000000000000	12656.000000000000000	16926.000000000000000
4117	8387.000000000000000	12657.000000000000000	16927.000000000000000
4118	8388.000000000000000	12658.000000000000000	16928.000000000000000
4119	8389.000000000000000	12659.000000000000000	16929.000000000000000
4120	8390.000000000000000	12660.000000000000000	16930.000000000000000
4121	8391.000000000000000	12661.000000000000000	16931.000000000000000
4122	8392.000000000000000	12662.000000000000000	16932.000000000000000
4123	8393.000000000000000	12663.000000000000000	16933.000000000000000
4124	8394.000000000000000	12664.000000000000000	16934.000000000000000
4125	8395.000000000000000	12665.000000000000000	16935.000000000000000
4126	8396.000000000000000	12666.000000000000000	16936.000000000000000
4127	8397.000000000000000	12667.000000000000000	16937.000000000000000
4128	8398.000000000000000	12668.000000000000000	16938.000000000000000
4129	8399.000000000000000	12669.000000000000000	16939.000000000000000
4130	8400.000000000000000	12670.000000000000000	16940.000000000000000
4131	8401.000000000000000	12671.000000000000000	16941.000000000000000
4132	8402.000000000000000	12672.000000000000000	16942.000000000000000
4133	8403.000000000000000	12673.000000000000000	16943.000000000000000
4134	8404.000000000000000	12674.000000000000000	16944.000000000000000
4135	8405.000000000000000	12675.000000000000000	16945.000000000000000
4136	8406.000000000000000	12676.000000000000000	16946.000000000000000
4137	8407.000000000000000	12677.000000000000000	16947.000000000000000
4138	8408.000000000000000	12678.000000000000000	16948.000000000000000
4139	8409.000000000000000	12679.000000000000000	16949.000000000000000
4140	8410.000000000000000	12680.000000000000000	16950.000000000000000
4141	8411.000000000000000	12681.000000000000000	16951.000000000000000
4142	8412.000000000000000	12682.000000000000000	16952.000000000000000
4143	8413.000000000000000	12683.000000000000000	16953.000000000000000
4144	8414.000000000000000	12684.000000000000000	16954.000000000000000
4145	8415.000000000000000	12685.000000000000000	16955.000000000000000
4146	8416.000000000000000	12686.000000000000000	16956.000000000000000
4147	8417.000000000000000	12687.000000000000000	16957.000000000000000
4148	8418.000000000000000	12688.000000000000000	16958.000000000000000
4149	8419.000000000000000	12689.000000000000000	16959.000000000000000
4150	8420.000000000000000	12690.000000000000000	16960.000000000000000
4151	8421.000000000000000	12691.000000000000000	16961.000000000000000
4152	8422.000000000000000	12692.000000000000000	16962.000000000000000
4153	8423.000000000000000	12693.000000000000000	16963.000000000000000
4154	8424.000000000000000	12694.000000000000000	16964.000000000000000
4155	8425.000000000000000	12695.000000000000000	16965.000000000000000
4156	8426.000000000000000	12696.000000000000000	16966.000000000000000
4157	8427.000000000000000	12697.000000000000000	16967.000000000000000
4158	8428.000000000000000	12698.000000000000000	16968.000000000000000
4159	8429.000000000000000	12699.000000000000000	16969.000000000000000
4160	8430.000000000000000	12700.000000000000000	16970.000000000000000
4161	8431.000000000000000	12701.000000000000000	16971.000000000000000
4162	8432.000000000000000	12702.000000000000000	16972.000000000000000
4163	8433.000000000000000	12703.000000000000000	16973.000000000000000
4164	8434.000000000000000	12704.000000000000000	16974.000000000000000
4165	8435.000000000000000	12705.000000000000000	16975.000000000000000
4166	8436.000000000000000	12706.000000000000000	16976.000000000000000
4167	8437.000000000000000	12707.000000000000000	16977.000000000000000
4168	8438.000000000000000	12708.000000000000000	16978.000000000000000
4169	8439.000000000000000	12709.000000000000000	16979.000000000000000
4170	8440.000000000000000	12710.000000000000000	16980.000000000000000
4171	8441.000000000000000	12711.000000000000000	16981.000000000000000
4172	8442.000000000000000	12712.000000000000000	16982.000000000000000
4173	8443.000000000000000	12713.000000000000000	16983.000000000000000
4174	8444.000000000000000	12714.000000000000000	16984.000000000000000
4175	8445.000000000000000	12715.000000000000000	16985.000000000000000
4176	8446.000000000000000	12716.000000000000000	16986.000000000000000
4177	8447.000000000000000	12717.000000000000000	16987.000000000000000
4178	8448.000000000000000	12718.000000000000000	16988.000000000000000
4179	8449.000000000000000	12719.000000000000000	16989.000000000000000
4180	8450.000000000000000	12720.000000000000000	16990.000000000000000
4181	8451.000000000000000	12721.000000000000000	16991.000000000000000
4182	8452.000000000000000	12722.000000000000000	16992.000000000000000
4183	8453.000000000000000	12723.000000000000000	16993.000000000000000
4184	8454.000000000000000	12724.000000000000000	16994.000000000000000
4185	8455.000000000000000	12725.000000000000000	16995.000000000000000
4186	8456.000000000000000	12726.000000000000000	16996.000000000000000
4187	8457.000000000000000	12727.000000000000000	16997.000000000000000
4188	8458.000000000000000	12728.000000000000000	16998.000000000000000
4189	8459.000000000000000	12729.000000000000000	16999.000000000000000
4190	8460.000000000000000	12730.000000000000000	17000.000000000000000
4191	8461.000000000000000	12731.000000000000000	17001.000000000000000
4192	8462.000000000000000	12732.000000000000000	17002.000000000000000
4193	8463.000000000000000	12733.000000000000000	17003.000000000000000
4194	8464.000000000000000	12734.000000000000000	17004.000000000000000
4195	8465.000000000000000	12735.000000000000000	17005.000000000000000
4196	8466.000000000000000	12736.000000000000000	17006.000000000000000
4197	8467.000000000000000	12737.000000000000000	17007.000000000000000
4198	8468.000000000000000	12738.000000000000000	17008.000000000000000
4199	8469.000000000000000	12739.000000000000000	17009.000000000000000
4200	8470.000000000000000	12740.000000000000000	17010.000000000000000
4201	8471.000000000000000	12741.000000000000000	17011.000000000000000
4202	8472.000000000000000	12742.000000000000000	17012.000000000000000
4203	8473.000000000000000	12743.000000000000000	17013.000000000000000
4204	8474.000000000000000	12744.000000000000000	17014.000000000000000
4205	8475.000000000000000	12745.000000000000000	17015.000000000000000
4206	8476.000000000000000	12746.000000000000000	17016.000000000000000
4207	8477.000000000000000	12747.000000000000000	17017.000000000000000
4208	8478.000000000000000	12748.000000000000000	17018.000000000000000
4209	8479.000000000000000	12749.000000000000000	17019.000000000000000
4210	8480.000000000000000	12750.000000000000000	17020.000000000000000
4211	8481.000000000000000	12751.000000000000000	17021.000000000000000
4212	8482.000000000000000	12752.000000000000000	17022.000000000000000
4213	8483.000000000000000	12753.000000000000000	17023.000000000000000
4214	8484.000000000000000	12754.000000000000000	17024.000000000000000
4215	8485.000000000000000	12755.000000000000000	17025.000000000000000
4216	8486.000000000000000	12756.000000000000000	17026.000000000000000
4217	8487.000000000000000	12757.000000000000000	17027.000000000000000
4218	8488.000000000000000	12758.000000000000000	17028.000000000000000
4219	8489.000000000000000	12759.000000000000000	17029.000000000000000
4220	8490.000000000000000	12760.000000000000000	17030.000000000000000
4221	8491.000000000000000	12761.000000000000000	17031.000000000000000
4222	8492.000000000000000	12762.000000000000000	17032.000000000000000
4223	8493.000000000000000	12763.000000000000000	17033.000000000000000
4224	8494.000000000000000	12764.000000000000000	17034.000000000000000
4225	8495.000000000000000	12765.000000000000000	17035.000000000000000
4226	8496.000000000000000	12766.000000000000000	17036.000000000000000
4227	8497.000000000000000	12767.000000000000000	17037.000000000000000
4228	8498.000000000000000	12768.000000000000000	17038.000000000000000
4229	8499.000000000000000	12769.000000000000000	17039.000000000000000
4230	8500.000000000000000	12770.000000000000000	17040.000000000000000
4231	8501.000000000000000	12771.000000000000000	17041.000000000000000
4232	8502.000000000000000	12772.000000000000000	17042.000000000000000
4233	8503.000000000000000	12773.000000000000000	17043.000000000000000
4234	8504.000000000000000	12774.000000000000000	17044.000000000000000
4235	8505.000000000000000	12775.000000000000000	17045.000000000000000
4236	8506.000000000000000	12776.000000000000000	17046.000000000000000
4237	8507.000000000000000	12777.000000000000000	17047.000000000000000
4238	8508.000000000000000	12778.000000000000000	17048.000000000000000
4239	8509.000000000000000	12779.000000000000000	17049.000000000000000
4240	8510.000000000000000	12780.000000000000000	17050.000000000000000
4241	8511.000000000000000	12781.000000000000000	17051.000000000000000
4242	8512.000000000000000	12782.000000000000000	17052.000000000000000
4243	8513.000000000000000	12783.000000000000000	17053.000000000000000
4244	8514.000000000000000	12784.000000000000000	17054.000000000000000
4245	8515.000000000000000	12785.000000000000000	17055.000000000000000
4246	8516.000000000000000	12786.000000000000000	17056.000000000000000
4247	8517.000000000000000	12787.000000000000000	17057.000000000000000
4248	8518.000000000000000	12788.000000000000000	17058.000000000000000
4249	8519.000000000000000	12789.000000000000000	17059.000000000000000
4250	8520.000000000000000	12790.000000000000000	17060.000000000000000
4251	8521.000000000000000	12791.000000000000000	17061.000000000000000
4252	8522.000000000000000	12792.000000000000000	17062.000000000000000
4253	8523.000000000000000	12793.000000000000000	17063.000000000000000
4254	8524.000000000000000	12794.000000000000000	17064.000000000000000
4255	8525.000000000000000	12795.000000000000000	17065.000000000000000
4256	8526.000000000000000	12796.000000000000000	17066.000000000000000
4257	8527.000000000000000	12797.000000000000000	17067.000000000000000
4258	8528.000000000000000	12798.000000000000000	17068.000000000000000
4259	8529.000000000000000	12799.000000000000000	17069.000000000000000
4260	8530.000000000000000	12800.000000000000000	17070.000000000000000
4261	8531.000000000000000	12801.000000000000000	17071.000000000000000
4262	8532.000000000000000	12802.000000000000000	17072.000000000000000
4263	8533.000000000000000	12803.000000000000000	17073.000000000000000
4264	8534.000000000000000	12804.000000000000000	17074.000000000000000
4265	8535.000000000000000	12805.000000000000000	17075.000000000000000
4266	8536.000000000000000	12806.000000000000000	17076.000000000000000
4267	8537.000000000000000	12807.000000000000000	17077.000000000000000
4268	8538.000000000000000	12808.000000000000000	17078.000000000000000
4269	8539.000000000000000	12809.000000000000000	17079.000000000000000
4270	8540.000000000000000	12810.000000000000000	17080.000000000000000


==> data/ExamplePyramideTen_sol_01876.dat <==
0	0.000000037390992	0.000000000000000	0.000000000000000
0	0.029204714675649	0.029461769595951	0.000000000000000
0	0.000000179046397	0.000000000000000	0.000000523384136
2.500000e-01	0.248582966059808	0.248046875000000	0.248046875000000
0	0.000000000000000	0.062500000000000	0.062500000000000
0	0.000000000000000	0.002094671650754	0.000000000000000
0	0.000000054751117	0.000000000000000	0.000000235018453
2.879105e-04	0.000167289150334	0.011952368216648	0.013761138950255
8.896873e-08	0.000000101401023	0.000000130739975	0.000000000000000
2.871461e-04	0.000216916888080	0.007812500000000	0.007024131728504
4.067584e-02	0.039908538841793	0.021466449805913	0.021862399481964
0	0.008179439368239	0.004256473772055	0.000000000000000
1.191048e-01	0.088403234250429	0.087588030155941	0.115590094305425
2.882302e-02	0.022623198607511	0.012134637389921	0.015400679809041
1.191405e-01	0.150762201304441	0.142323064133967	0.115562949155367
2.961862e-02	0.034666465800741	0.018100128959273	0.015344781062539
7.813416e-02	0.089364776054476	0.101599979915602	0.089489813118666
1.318999e-01	0.131442934839542	0.104013672825464	0.104348458474937
0	0.000000000000000	0.031250000000000	0.031250000000000
1.250000e-01	0.125000000000000	0.128906250000000	0.127180694554641
1.822038e-01	0.166192152888489	0.162747933214075	0.178150818297508
1.250000e-01	0.124510277366343	0.123046875000000	0.123259462065477
8.962038e-02	0.099410899471795	0.080904983434848	0.073496475596762
1.250000e-01	0.125000000000000	0.156250000000000	0.156250000000000
1.822389e-01	0.190269523282083	0.188496647204263	0.180161548917429
1.250000e-01	0.126582780194569	0.112830766472045	0.111163410401813
0	0.000000000000000	0.031250000000000	0.031250000000000
1.250000e-01	0.121743643639063	0.126130657892381	0.129361376115175
1.893439e-01	0.189217959812162	0.174592240814986	0.174673796322110
2.152839e-01	0.206914847856994	0.203910820084079	0.211891667622859
1.875000e-01	0.186797076546107	0.185546875000000	0.185659405799452
7.813255e-02	0.057112444261310	0.074629962931574	0.100854723039086
0	0.008933154349981	0.011130948699471	0.000000000000000
0	0.000000000000000	0.006715933251596	0.009462813661310
3.671658e-02	0.027194669024620	0.033294605754540	0.044305346456934
0	0.000000000000000	0.012651297271386	0.009462084816023
3.671684e-02	0.046668086906520	0.055119236957082	0.044303276686546
1.654558e-01	0.171014376443927	0.161643413074172	0.156177947169924
1.875000e-01	0.187500000000000	0.203125000000000	0.203125000000000
1.573652e-01	0.164761123246777	0.171159610562005	0.163530103528795
2.150428e-01	0.223647062995873	0.219904108351127	0.212356390520220
1.875000e-01	0.187950766825748	0.180593298911957	0.180146905477992
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.875000e-01	0.183449452391274	0.187241947403795	0.191136441234041
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.875000e-01	0.187500000000000	0.191406250000000	0.189317131813167
2.192042e-01	0.219176804571308	0.211657676214386	0.211682390547564
2.323669e-01	0.228090921483050	0.225920278519535	0.230063385464896
2.187500e-01	0.217928785304923	0.216796875000000	0.216859275593377
8.964651e-02	0.079367649136236	0.065728537955441	0.073671793798774
0	0.011768234524530	0.009902319991150	0.000000000000000
5.859676e-02	0.029191642537616	0.029468875370212	0.058741837697795
4.660335e-02	0.035148211444123	0.029280807249031	0.038795359955269
5.862144e-02	0.073528637067180	0.073344674233492	0.058674524903359
4.654123e-02	0.057772911864188	0.048168726324656	0.038938157237491
2.350185e-07	0.000000117509226	0.000000110744636	0.000000066674746
5.475112e-08	0.000000000000000	0.000000000000000	0.000000000000000
0	0.000000000000000	0.000002883267655	0.000001937804867
5.233841e-07	0.000000261692068	0.000000000000000	0.000000000000000
1.790464e-07	0.000000000000000	0.000000235018453	0.000000000000000
0	0.000000117509226	0.000000000000000	0.000001481873668
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
8.173869e-03	0.010672472630694	0.002918045617035	0.002231441337029
3.819775e-02	0.039873725057641	0.021531747844587	0.020105026797565
1.067247e-02	0.011534162917495	0.003166283867693	0.002918045617035
0	0.004419522867215	0.001209809910901	0.000000000000000
1.605617e-02	0.023294227675697	0.012099242559762	0.008319764583463
4.419523e-03	0.008173869422063	0.002231441337029	0.001209809910901
5.494583e-02	0.059934732278245	0.043071238685469	0.039201155197213
8.162760e-03	0.004441650590399	0.001200052637395	0.002237102965457
1.612016e-02	0.008361941265169	0.004157206540093	0.008201433258650
4.441651e-03	0.000000000000000	0.000000000000000	0.001200052637395
1.153416e-02	0.010670307069121	0.002918852831015	0.003166283867693
3.772332e-02	0.033891239995786	0.018158681590747	0.020118842240235
1.067031e-02	0.008162760297333	0.002237102965457	0.002918852831015
7.057703e-02	0.067263992057679	0.051595818562337	0.053930229561037
0	0.000000065369987	0.000005839912520	0.000009238269006
1.014010e-07	0.000000000000000	0.000000523384136	0.000000130739975
1.307400e-07	0.000000327062055	0.000001276818462	0.000004476331116
0	0.000000000000000	0.000003857421340	0.000000000000000
3.739099e-08	0.000000088968726	0.000000000000000	0.000000000000000
0	0.000000000000000	0.000013213757717	0.000008179541077
4.659603e-02	0.054261122975752	0.073131347494923	0.063616978991161
0	0.000007699145144	0.015625000000000	0.015625000000000
6.250000e-02	0.060253435724761	0.065555660564638	0.067850977493292
1.086954e-01	0.112930419222468	0.102181474276830	0.098219429662729
6.440142e-02	0.066363991440272	0.057259152243501	0.055451336281541
1.087522e-01	0.099437334466121	0.081122455012264	0.087884252737591
6.339036e-02	0.058969583747976	0.045347915537886	0.048684392065053
0	0.000000000000000	0.031250000000000	0.031250000000000
6.250000e-02	0.062501348358015	0.066406250000000	0.065175486309569
2.018796e-01	0.210182194136888	0.216952527146565	0.208521502110077
7.638247e-02	0.074937218894426	0.039908538841793	0.040675838926437
1.301823e-01	0.129203845631838	0.115451957679484	0.116403253798783
7.493722e-02	0.073154854667417	0.055936321408563	0.057422878868110
1.653065e-01	0.159634083008349	0.151087362634530	0.156611993582861
1.507322e-01	0.119104800237428	0.115590094305425	0.142354740524395
1.423547e-01	0.128972417414910	0.114797270047648	0.125861825808252
1.584719e-01	0.157998156619220	0.150897418863457	0.151370478375617
1.875000e-01	0.187500000000000	0.203125000000000	0.203125000000000
2.187500e-01	0.218750000000000	0.222656250000000	0.220388508223363
1.765476e-01	0.173746392800387	0.169176843847266	0.171867229170526
1.562500e-01	0.155646076950572	0.154296875000000	0.154460119451153
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
0	0.000000000000000	0.031250000000000	0.031250000000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
1.573625e-01	0.142702003561144	0.154374620532847	0.169708065922360
1.009272e-01	0.089363789613496	0.101602520030047	0.114410434441578
1.282866e-01	0.100854723039086	0.119104800237428	0.150732150821434
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
2.055687e-01	0.208867714095584	0.204577357923024	0.201371424055715
2.187500e-01	0.218750000000000	0.226562500000000	0.226562500000000
7.108123e-02	0.073363201120895	0.055138821644381	0.052544880167764
1.301502e-01	0.131424696663111	0.104041687422007	0.102678484028951
7.478123e-02	0.076382474854647	0.040675838926437	0.039873725057641
1.155629e-01	0.128943006644667	0.114795412444501	0.103179412155176
1.507622e-01	0.166220040482913	0.162744744840496	0.146542632719204
1.423231e-01	0.153910317480222	0.136770703804965	0.125846050620776
1.469001e-01	0.151555957972731	0.140625000000000	0.136215282974277
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
0	0.000000000000000	0.062500000000000	0.062500000000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
1.008455e-01	0.128276413958478	0.150762201304441	0.119140515469548
1.009276e-01	0.106787981459212	0.113956879389145	0.107668407182858
1.282764e-01	0.142698399456701	0.154372949228315	0.139519307631460
1.416577e-01	0.148824198989787	0.156641171326647	0.149337763698307
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.562500e-01	0.152388434391498	0.156427469294983	0.160095422010782
2.323678e-01	0.236681753280992	0.233961622539245	0.229806616143683
2.187500e-01	0.218929110993071	0.211419893264817	0.211192754320965
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
2.187500e-01	0.214281093683471	0.217821417826517	0.222022525462268
1.765756e-01	0.179316655262284	0.174395384626215	0.171709209814332
1.562500e-01	0.156878028739003	0.149747226658739	0.149060767067529
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.562500e-01	0.156250000000000	0.160156250000000	0.158172627480602
1.466905e-01	0.144228413528569	0.139257933682239	0.141621950316232
1.539617e-01	0.142354740524395	0.125861825808252	0.136726704110961
1.367267e-01	0.131294264959607	0.122383681454545	0.127219343790205
1.026242e-01	0.100474652563723	0.073154854667417	0.074937218894426
1.280228e-01	0.127348225114690	0.120446982440929	0.121126550868476
1.004747e-01	0.099062092297972	0.085569575895017	0.086814753615570
9.746799e-02	0.096605475708703	0.089888731513194	0.090753164068724
1.171231e-01	0.115054234551651	0.109645463910787	0.111604587320264
9.375000e-02	0.093022173248000	0.089843750000000	0.090321636149149
1.420554e-01	0.141364767231923	0.134345344206874	0.135030696951838
1.602460e-01	0.159805185140130	0.131442934839542	0.131899938227703
1.888812e-01	0.188622861690480	0.181295869902111	0.181552042709596
1.598052e-01	0.159241398703861	0.145086026007320	0.145624059989836
2.059055e-01	0.202626225428603	0.198397275541502	0.201577080830431
1.987375e-01	0.182203828302216	0.178150818297508	0.192682771253859
1.926828e-01	0.185416794775684	0.178311458299218	0.184687823748040
2.037045e-01	0.203444676674330	0.196018251751085	0.196280723007096
1.728797e-01	0.172402196690711	0.165183511746208	0.165662057903098
2.344544e-01	0.234435250453528	0.226787902304740	0.226818203375530
1.515236e-01	0.149117061578040	0.143939661459703	0.146201862125611
1.406250e-01	0.140085060753056	0.138671875000000	0.138866543828283
2.123758e-01	0.209152072811193	0.204720712648287	0.207821645222173
2.031250e-01	0.202355657600249	0.201171875000000	0.201267117316191
1.820434e-01	0.179295626262992	0.174518415686782	0.177112605019789
1.718750e-01	0.171248485648501	0.169921875000000	0.170064191965802
2.410923e-01	0.236699756984028	0.234148833368954	0.238164853517177
2.343750e-01	0.233422109401695	0.232421875000000	0.232446145280181
2.087418e-02	0.026678772484230	0.037804952544384	0.029929634710981
4.659601e-02	0.039456684969773	0.054522022604271	0.063617173406774
0	0.005020956924921	0.007346176614466	0.000000000000000
0	0.000081382323546	0.020824801814840	0.016402422246936
3.286176e-02	0.039456653142977	0.054521950160490	0.045940394773401
0	0.000000000000000	0.012652044781942	0.016402952495724
3.286171e-02	0.026678689548766	0.037804877307896	0.045940398755796
0	0.000000000000000	0.006715406360978	0.004296925084255
1.012122e-02	0.015380566230005	0.022257163093447	0.014748639291042
8.317681e-02	0.088365800037862	0.097544306442983	0.091927575041255
1.481874e-06	0.000000740936834	0.000005918471472	0.000000740936834
1.175092e-07	0.000000235018453	0.000000066674746	0.000000000000000
0	0.000000033337373	0.000017045709536	0.000012722279133
6.667475e-08	0.000000088709691	0.000003385407184	0.000015081439885
1.175092e-07	0.000000000000000	0.000001937804867	0.000000110744636
1.107446e-07	0.000001024274751	0.000012377805933	0.000017863139169
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
9.238269e-06	0.000007539090763	0.000016191053420	0.000012877300908
6.536999e-08	0.000000130739975	0.000004476331116	0.000005839912520
5.839913e-06	0.000005158121818	0.000006769769355	0.000012790874853
8.179541e-06	0.000013213757717	0.000000000000000	0.000000000000000
0	0.000000000000000	0.000009238269006	0.000013213757717
1.321376e-05	0.000011226013361	0.000000000000000	0.000006606878859
2.573063e-02	0.028383446806422	0.039487816219133	0.036163330704513
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
9.375000e-02	0.093750000000000	0.097656250000000	0.096154659083610
1.539829e-05	0.000147017821512	0.015625000000000	0.015625000000000
3.125000e-02	0.028383489922921	0.039487838242300	0.043041240092744
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
9.375000e-02	0.090933250904555	0.095759798295231	0.098559290932898
1.534814e-05	0.000007674069254	0.015625000000000	0.015625000000000
3.125000e-02	0.031250000000000	0.039062500000000	0.037145613602204
1.696950e-01	0.185621838862698	0.198300162862259	0.182238883701907
1.722020e-01	0.179740982824695	0.186851133366769	0.178946517310246
1.856218e-01	0.193691451129422	0.200194149021930	0.191961000862478
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.250000e-01	0.125000000000000	0.156250000000000	0.156250000000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.640902e-01	0.167821584855582	0.171899742968276	0.168146130128152
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
2.018099e-01	0.193586916754112	0.200316911925216	0.208615134498459
1.721924e-01	0.164755069912934	0.171180865181800	0.178984588501356
1.854815e-01	0.169708065922360	0.182203828302216	0.198737514849158
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.272455e-01	0.230698798873949	0.226562500000000	0.222959931078371
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
2.254915e-01	0.229757109975714	0.233282790320308	0.228929613118624
1.948565e-01	0.198840044671571	0.202475516070395	0.198368029062631
1.112083e-01	0.110314971035358	0.103487037686252	0.104363826877575
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.718750e-01	0.171875000000000	0.175781250000000	0.173747997309327
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
2.031250e-01	0.198847444520934	0.202458422690635	0.206542572582842
2.410678e-01	0.245364650507384	0.242187500000000	0.237990747371251
2.343750e-01	0.234402980124947	0.226798498997115	0.226683416715645
2.187500e-01	0.218750000000000	0.226562500000000	0.226562500000000
2.343750e-01	0.229786930063674	0.233302839411975	0.237583017810054
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.718750e-01	0.167823120931635	0.171897853757305	0.175620416940934
2.187500e-01	0.218750000000000	0.226562500000000	0.226562500000000
2.343750e-01	0.234375000000000	0.238281250000000	0.235973442481342
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
2.031250e-01	0.203125000000000	0.207031250000000	0.204837281109591
1.211229e-01	0.119132111990087	0.113520422382160	0.115375355617440
1.093750e-01	0.108945318744076	0.107421875000000	0.107665886856971
2.981396e-02	0.036712304841503	0.026021626139305	0.021090284478934
3.008505e-02	0.023008423268430	0.015843029601879	0.021234272943429
0	0.007634054908717	0.005405483357203	0.000000000000000
5.402848e-02	0.042508227192895	0.022623198607511	0.028823018001264
2.087411e-02	0.015380536494333	0.022257033322733	0.029929515110659
6.873703e-02	0.079361378779196	0.065526230023920	0.057052182936872
4.325854e-02	0.049348097529873	0.035115626759720	0.030669882697718
2.352855e-02	0.011791380332780	0.009829772048683	0.019605376999742
1.555874e-02	0.007840550862511	0.005240438815283	0.010490395636091
2.348486e-02	0.035090473545524	0.029440231245470	0.019736896242367
1.519825e-02	0.022611186644883	0.016009979017754	0.010748831334844
6.875484e-02	0.057823144849624	0.048111309220822	0.057162496070591
4.250823e-02	0.036613399942379	0.026855215307079	0.032565712900203
0	0.000000000000000	0.002094839164112	0.004297266341862
1.012121e-02	0.005020956276680	0.007346117960384	0.014748533524706
1.937805e-06	0.000002410536261	0.000004423619122	0.000007831281311
0	0.000000000000000	0.000000000000000	0.000002883267655
2.883268e-06	0.000000000000000	0.000000000000000	0.000000000000000
1.640295e-02	0.012652044781942	0.026678689548766	0.032861706755545
0	0.000000000000000	0.005491757694143	0.006326022390971
1.265204e-02	0.009462813661310	0.020874108500248	0.026678689548766
1.144092e-01	0.127682759049831	0.142698399456701	0.128276413958478
1.127163e-01	0.118761561632336	0.127001862275887	0.120429361133423
1.276828e-01	0.134606774079540	0.142183291060687	0.135190579253266
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.033100e-01	0.106223353457243	0.110983203750332	0.108013182627569
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.416585e-01	0.134608212798921	0.142186017785576	0.149340430937239
1.127162e-01	0.106787739701618	0.113957061117974	0.120429312359185
1.276848e-01	0.114410434441578	0.128286582950583	0.142702003561144
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.584707e-01	0.159246708554975	0.145067267521427	0.144243738073915
1.888843e-01	0.189222498994005	0.174586745723484	0.174213417558390
1.598060e-01	0.160245976538319	0.131899938227703	0.131424696663111
1.780842e-01	0.185086785114951	0.178399650347017	0.171770027603771
1.983002e-01	0.206582435548138	0.204618059352652	0.196670624756664
1.919995e-01	0.198828345075455	0.191105079552724	0.184838380142314
1.971742e-01	0.200100242652775	0.195312500000000	0.192380747290072
4.476331e-06	0.000001276818462	0.000000000000000	0.000000000000000
3.270621e-07	0.000000523384136	0.000000000000000	0.000001276818462
1.276818e-06	0.000000000000000	0.000000000000000	0.000000000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
0	0.000000000000000	0.031250000000000	0.031250000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.882279e-02	0.074622498803671	0.088435831553454	0.058621442580907
5.711338e-02	0.078134162974156	0.100845463263176	0.074622498803671
7.462250e-02	0.100845463263176	0.119140515469548	0.088435831553454
6.361698e-02	0.073131347494923	0.089364776054476	0.078134162974156
5.426112e-02	0.058212881807913	0.068330855729688	0.063696235235338
7.313135e-02	0.078101332449848	0.086488281657141	0.081248061774700
7.308404e-02	0.075501737258863	0.080646885087907	0.078130426431206
1.336889e-01	0.137030627615647	0.141180851790267	0.137673296975549
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.093750e-01	0.109375000000000	0.113281250000000	0.111662382313887
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.406250e-01	0.137030635340619	0.141181153219065	0.144675170593376
2.121667e-01	0.215381546561006	0.210937500000000	0.207704493569058
2.031250e-01	0.203437333444609	0.196037619592173	0.195708548736593
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.812500e-02	0.078125000000000	0.082031250000000	0.080649590999384
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.406250e-01	0.140625000000000	0.144531250000000	0.142649993626048
2.041606e-01	0.204049634135433	0.189217959812162	0.189343881522850
2.190935e-01	0.218950407279753	0.211408926319516	0.211558736825234
2.040496e-01	0.203904573089028	0.196493801258130	0.196633796973798
2.270392e-01	0.223357455596649	0.219565853254265	0.223054409541219
2.238150e-01	0.215283932052392	0.211891667622859	0.219650193500615
2.196502e-01	0.215770930561737	0.212485154966017	0.216025301662687
2.266999e-01	0.226628779919667	0.222832836939252	0.222896674502492
1.043485e-01	0.104013672825464	0.075659846874537	0.076382474854647
1.314429e-01	0.130182263035895	0.102624244561672	0.104013672825464
1.040137e-01	0.102624244561672	0.074937218894426	0.075659846874537
1.442690e-01	0.143273085846984	0.129203845631838	0.130182263035895
1.574712e-01	0.156886344639784	0.149763861018735	0.150354434899731
1.432731e-01	0.142690528186161	0.135668973850723	0.136238465739411
1.781508e-01	0.162747933214075	0.153961707811034	0.165306458205664
1.661922e-01	0.150732150821434	0.146543445672914	0.162747933214075
1.627479e-01	0.146543445672914	0.142354740524395	0.153961707811034
1.669619e-01	0.164459105653669	0.159204734477361	0.161639095802416
1.709452e-01	0.165306458205664	0.156611993582861	0.161920148084424
1.619201e-01	0.159266070833642	0.154215322984448	0.156721770065940
1.646497e-01	0.164360519290171	0.160775341486900	0.161060459908431
1.971123e-01	0.194068029454743	0.189541587203576	0.192430228135313
1.993470e-01	0.192682771253859	0.184687823748040	0.190994140175181
1.909941e-01	0.187840981961611	0.183637303807251	0.186603269467073
1.742229e-01	0.173664949123247	0.159241398703861	0.159805185140130
1.883103e-01	0.187936935646434	0.180590564961243	0.180967641555473
1.736649e-01	0.173299645991875	0.166092952212072	0.166453173913554
1.956984e-01	0.195518530862570	0.191825935871195	0.192004330535439
1.142303e-01	0.112838638470309	0.099062092297972	0.100474652563723
1.266218e-01	0.125837335843139	0.118908883853770	0.119699442803309
1.128386e-01	0.112049122615606	0.105190484065169	0.105950365384140
1.363440e-01	0.134144144155495	0.128690552893482	0.130767139722004
1.417663e-01	0.136726704110961	0.127219343790205	0.131906506371085
1.319065e-01	0.129562925080645	0.124395514215025	0.126557911609693
1.336061e-01	0.133214993098376	0.129728556376450	0.130113955217039
1.491220e-01	0.148775308370829	0.145250074496304	0.145588686652763
2.112017e-01	0.211075953173937	0.207329930574597	0.207453128399074
1.801620e-01	0.179922035012128	0.176288797719903	0.176520867309559
1.180693e-01	0.117624215308924	0.114199876676855	0.114638812111789
2.421875e-01	0.242187500000000	0.238316198192480	0.238320968082218
2.306903e-01	0.228864759731357	0.226841912492772	0.228598953143948
2.265625e-01	0.225660516761247	0.224609375000000	0.224653998321062
1.694231e-01	0.168192504325277	0.165524507073450	0.166721246233680
1.640625e-01	0.163445081877068	0.162109375000000	0.162266965783469
2.001166e-01	0.198614420090461	0.196252036700711	0.197705794376033
1.953125e-01	0.194578385628736	0.193359375000000	0.193472481003821
1.384966e-01	0.137420280578258	0.134616086200885	0.135654985909706
1.328125e-01	0.132296210862639	0.130859375000000	0.131069046607823
1.538887e-01	0.152706149089364	0.150026689951078	0.151163444885120
1.484375e-01	0.147868230349693	0.146484375000000	0.146663010237725
2.155613e-01	0.213968574694188	0.211673407030690	0.213213835649951
2.109375e-01	0.210137948642168	0.208984375000000	0.209062716451441
1.847663e-01	0.183404827468917	0.180916140437575	0.182222919623767
1.796875e-01	0.179028219342455	0.177734375000000	0.177860775505419
1.230728e-01	0.122097854458739	0.119205321132421	0.120138655695157
1.171875e-01	0.116729725735939	0.115234375000000	0.115463091204078
2.454357e-01	0.243248292491440	0.241771070091801	0.243855323502414
2.421875e-01	0.241144300385002	0.240234375000000	0.240237067435183
5.872761e-02	0.073209681783791	0.066185551765141	0.053261047891911
4.882806e-02	0.024141756490547	0.029191642537616	0.058596764740656
0	0.024139115947217	0.029204714675649	0.000000000000000
1.008547e-01	0.074629962931574	0.088403234250429	0.119104800237428
8.843583e-02	0.119140515469548	0.115562949155367	0.087568381559117
8.756838e-02	0.101565665357242	0.091227221747691	0.078841175651118
1.795979e-02	0.008933158384671	0.011131460757255	0.022256780710546
2.414176e-02	0.000000000000000	0.000000000000000	0.029191642537616
1.795981e-02	0.027194768694052	0.033293061041127	0.022255754875914
2.413912e-02	0.048822786887770	0.058621442580907	0.029204714675649
5.711244e-02	0.046667548336423	0.055121898455552	0.065871203596442
7.462996e-02	0.048828057626311	0.058596764740656	0.088403234250429
8.774351e-02	0.090816241709161	0.078125000000000	0.075751441345182
1.171655e-01	0.121130213958313	0.109375000000000	0.105891040836030
9.375000e-02	0.095645148042865	0.082338035694775	0.080209644995283
4.304123e-02	0.046875000000000	0.058212881807913	0.054261122975752
0	0.000000000000000	0.000000000000000	0.000000000000000
2.616921e-07	0.000000000000000	0.000001481873668	0.000000000000000
0	0.000001481873668	0.000000000000000	0.000000000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
0	0.000000000000000	0.031250000000000	0.031250000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
8.317686e-02	0.078101389293785	0.086487887685486	0.091927242950475
5.426113e-02	0.046596009347267	0.063617173406774	0.073131421003213
7.313142e-02	0.063617173406774	0.078132550201670	0.089363789613496
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
2.011884e-02	0.018158681590747	0.009416533683227	0.010670307069121
3.389124e-02	0.028823018001264	0.015400679809041	0.018158681590747
1.815868e-02	0.015400679809041	0.008162760297333	0.009416533683227
1.540068e-02	0.012134637389921	0.006302205443866	0.008162760297333
2.262320e-02	0.016120156851680	0.008201433258650	0.012134637389921
1.213464e-02	0.008201433258650	0.004441650590399	0.006302205443866
4.868439e-02	0.045347915537886	0.031357128998525	0.033891239995786
5.896958e-02	0.054028484979333	0.041425751490298	0.045347915537886
4.534792e-02	0.041425751490298	0.028823018001264	0.031357128998525
2.186240e-02	0.021466449805913	0.011102234993308	0.011534162917495
3.990854e-02	0.037723323704286	0.020118842240235	0.021466449805913
2.146645e-02	0.020118842240235	0.010670307069121	0.011102234993308
5.393023e-02	0.051595818562337	0.035807281850036	0.037723323704286
6.726399e-02	0.063390363353634	0.048684392065053	0.051595818562337
5.159582e-02	0.048684392065053	0.033891239995786	0.035807281850036
1.155901e-01	0.101589062230683	0.091211230670649	0.103166856674869
8.840323e-02	0.073499999495542	0.073338528505602	0.087995632203185
8.758803e-02	0.073227066056932	0.066153752219014	0.078818389830414
8.788425e-02	0.081122455012264	0.058969583747976	0.063390363353634
9.943733e-02	0.089646513123840	0.073671793798774	0.081122455012264
8.112246e-02	0.073671793798774	0.054028484979333	0.058969583747976
8.031932e-02	0.078141052203064	0.065327177705656	0.067263992057679
1.668428e-01	0.169319431747998	0.164062500000000	0.161560896254143
1.258461e-01	0.136770703804965	0.117165484698079	0.108695353746857
1.539103e-01	0.165455841074589	0.146900053265258	0.136770703804965
1.367707e-01	0.141835378535111	0.131713301163375	0.126968094251522
9.735499e-02	0.100428728017810	0.073363201120895	0.071081227429412
1.280063e-01	0.130150244310704	0.102678484028951	0.100428728017810
1.004287e-01	0.102678484028951	0.074781230215235	0.073363201120895
1.362153e-01	0.138420141487139	0.132812500000000	0.130607641487139
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.687500e-02	0.046875000000000	0.054687500000000	0.052543940903957
6.250000e-02	0.062502697083732	0.070312500000000	0.070312500000000
7.812500e-02	0.075501742680567	0.080646903182138	0.083174190308157
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.093750e-01	0.106223283831038	0.110983116943650	0.113949713631441
9.093119e-02	0.087884252737591	0.075637308045612	0.078141052203064
7.814105e-02	0.075637308045612	0.063390363353634	0.065327177705656
1.820577e-01	0.184714466011736	0.179687500000000	0.176998647047954
1.718750e-01	0.172374131271773	0.165193629675535	0.164641854140190
1.515560e-01	0.153783501520611	0.148437500000000	0.146090478986365
1.406250e-01	0.142018073047558	0.128006339046023	0.126582780194569
5.742288e-02	0.055936321408563	0.038815931273040	0.039908538841793
7.315485e-02	0.070577032164153	0.053930229561037	0.055936321408563
5.593632e-02	0.053930229561037	0.037723323704286	0.038815931273040
8.403833e-02	0.082333414785709	0.068920512110916	0.070577032164153
9.570072e-02	0.094738078706423	0.087999254424077	0.088956573815814
8.233341e-02	0.080319321649093	0.067263992057679	0.068920512110916
1.258618e-01	0.114797270047648	0.099437334466121	0.108752242614472
1.289724e-01	0.115590094305425	0.103166856674869	0.114797270047648
1.147973e-01	0.103166856674869	0.089646513123840	0.099437334466121
1.059117e-01	0.104104946677944	0.098319746667233	0.099966549590972
1.129853e-01	0.108752242614472	0.098318247676031	0.102261485055316
1.022615e-01	0.098318247676031	0.087884252737591	0.090931185975723
1.025561e-01	0.102065893296903	0.098657223686345	0.099128435972282
2.085215e-01	0.216952527146565	0.223647062995873	0.215042757382606
2.101822e-01	0.214300002158746	0.217818017932317	0.213567360641727
2.169525e-01	0.225491473696684	0.232367752540564	0.223647062995873
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
1.875000e-01	0.187500000000000	0.203125000000000	0.203125000000000
2.031250e-01	0.203125000000000	0.218750000000000	0.218750000000000
2.065496e-01	0.210937500000000	0.214300002158746	0.210182194136888
2.375719e-01	0.239797177969832	0.241537458785895	0.239319864318099
9.375000e-02	0.093750000000000	0.125000000000000	0.125000000000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
9.375000e-02	0.093750000000000	0.125000000000000	0.125000000000000
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.697081e-01	0.154374620532847	0.166192152888489	0.182203828302216
1.427020e-01	0.128286582950583	0.139509366886008	0.154374620532847
1.543746e-01	0.139509366886008	0.150732150821434	0.166192152888489
1.640934e-01	0.156643862327886	0.164755069912934	0.172192374831884
1.488243e-01	0.141658492017698	0.149340430937239	0.156643862327886
1.566439e-01	0.149340430937239	0.157362455903935	0.164755069912934
1.640625e-01	0.164062500000000	0.167968750000000	0.167968750000000
2.031250e-01	0.203125000000000	0.218750000000000	0.218750000000000
1.875000e-01	0.187500000000000	0.203125000000000	0.203125000000000
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.255546e-01	0.217013133054664	0.223814973866572	0.232366869099529
2.101441e-01	0.201809926694445	0.208615134498459	0.217013133054664
2.170131e-01	0.208615134498459	0.215283932052392	0.223814973866572
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.379907e-01	0.240089123685626	0.238281250000000	0.236182873685626
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.948717e-01	0.186876646185309	0.193586916754112	0.201809926694445
1.797351e-01	0.172192374831884	0.178984588501356	0.186876646185309
1.868766e-01	0.178984588501356	0.185481471506356	0.193586916754112
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.789465e-01	0.186851133366769	0.193691451129422	0.185621838862698
1.797410e-01	0.183452295625838	0.187235973087126	0.183296058095732
1.868511e-01	0.194856462537117	0.201879595588146	0.193691451129422
1.756210e-01	0.179687500000000	0.183452295625838	0.179740982824695
1.796875e-01	0.179687500000000	0.183593750000000	0.183593750000000
2.421875e-01	0.242187500000000	0.246093750000000	0.246093750000000
2.037002e-01	0.204045546736092	0.189222498994005	0.188884314927208
2.190842e-01	0.219204217195468	0.204160563899661	0.204045546736092
2.040455e-01	0.204160563899661	0.189343881522850	0.189222498994005
2.123564e-01	0.219904108351127	0.212166743740774	0.205568684450394
2.236471e-01	0.232367752540564	0.227245479746802	0.219904108351127
2.199041e-01	0.223574794048965	0.219543294966915	0.216035426045951
2.229599e-01	0.224761215539186	0.222656250000000	0.220854965539186
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
9.375000e-02	0.093750000000000	0.125000000000000	0.125000000000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
9.375000e-02	0.093750000000000	0.125000000000000	0.125000000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.395193e-01	0.154372949228315	0.166220040482913	0.150762201304441
1.426984e-01	0.157365162528297	0.169695044529293	0.154372949228315
1.543729e-01	0.169695044529293	0.182238883701907	0.166220040482913
1.493378e-01	0.156641171326647	0.164761123246777	0.157365162528297
1.488242e-01	0.152388335274439	0.156426680854455	0.152732685158217
1.566412e-01	0.164090222394661	0.172202037861643	0.164761123246777
1.600953e-01	0.164062500000000	0.167821584855582	0.164090222394661
2.220270e-01	0.226562500000000	0.229757109975714	0.225491473696684
1.911343e-01	0.195312500000000	0.198840044671571	0.194856462537117
1.076629e-01	0.106787282983091	0.103793621070809	0.104632273850278
1.015625e-01	0.101165573673350	0.099609375000000	0.099865979160633
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.109375e-01	0.210937500000000	0.214843750000000	0.212618751079373
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
2.421875e-01	0.242187500000000	0.244140625000000	0.242955694324583
1.562500e-01	0.156250000000000	0.160156250000000	0.160156250000000
1.640625e-01	0.160095422010782	0.164093421778473	0.167823120931635
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.265625e-01	0.222022525462268	0.225554646387126	0.229786930063674
2.453647e-01	0.247497719029903	0.246093750000000	0.243776075253692
2.421875e-01	0.242187500000000	0.234454436164437	0.234402980124947
1.875000e-01	0.187500000000000	0.191406250000000	0.191406250000000
1.953125e-01	0.191136441234041	0.194871653521102	0.198847444520934
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.796875e-01	0.179687500000000	0.183593750000000	0.181569897812919
1.718750e-01	0.171875000000000	0.175781250000000	0.175781250000000
1.796875e-01	0.175620416940934	0.179735104941723	0.183449452391274
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
2.421875e-01	0.239802231990319	0.241549538647528	0.243722170108636
2.306988e-01	0.232536899436974	0.230468750000000	0.228630649436974
2.265625e-01	0.226683416715645	0.219084216408288	0.218929110993071
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
2.109375e-01	0.206542572582842	0.210144149526193	0.214281093683471
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.640625e-01	0.164062500000000	0.167968750000000	0.165942042427791
2.187500e-01	0.218750000000000	0.226562500000000	0.226562500000000
2.265625e-01	0.226562500000000	0.230468750000000	0.228159804987857
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
1.953125e-01	0.195312500000000	0.199218750000000	0.197076272335786
1.640242e-02	0.020824801814840	0.039456653142977	0.032861760204545
2.573072e-02	0.020824871323446	0.039456684969773	0.046596009347267
8.138232e-05	0.000166424924721	0.011952101002698	0.010453092069193
2.082480e-02	0.025730630578774	0.046596030830252	0.039456653142977
8.233635e-05	0.000000000000000	0.016402952495724	0.020824871323446
2.082487e-02	0.016402952495724	0.032861706755545	0.039456684969773
1.058910e-01	0.107633020418015	0.101562500000000	0.099820520418015
2.010503e-02	0.021531747844587	0.011103317774095	0.010672472630694
3.987373e-02	0.040675838926437	0.021862399481964	0.021531747844587
2.153175e-02	0.021862399481964	0.011534162917495	0.011103317774095
1.534478e-02	0.018100128959273	0.009423171026378	0.008173869422063
3.466647e-02	0.038197745934916	0.020105026797565	0.018100128959273
1.810013e-02	0.020105026797565	0.010672472630694	0.009423171026378
4.651143e-02	0.049729356261584	0.036432105867828	0.034666465800741
6.814571e-02	0.071081227429412	0.052544880167764	0.049729356261584
4.972936e-02	0.052544880167764	0.038197745934916	0.036432105867828
8.319765e-03	0.012099242559762	0.006296696144639	0.004419522867215
2.329423e-02	0.029618616695040	0.015344781062539	0.012099242559762
1.209924e-02	0.015344781062539	0.008173869422063	0.006296696144639
3.920116e-02	0.043071238685469	0.032142541247890	0.029618616695040
5.993473e-02	0.062235663583429	0.053547521602277	0.051502985481857
4.307124e-02	0.046511428109507	0.034666465800741	0.032142541247890
7.349648e-02	0.080904983434848	0.059934732278245	0.054945827308557
9.941090e-02	0.108695353746857	0.087743505578600	0.080904983434848
8.090498e-02	0.084324244506724	0.073215507099785	0.070419857856547
7.575144e-02	0.076938220672591	0.071201803750731	0.070076432687524
1.272228e-05	0.000017045709536	0.000015398290287	0.000000000000000
3.333737e-08	0.000000066674746	0.000015081439885	0.000017045709536
1.704571e-05	0.000016063574710	0.000008689926073	0.000016221999912
1.508144e-05	0.000009233423534	0.000026098786399	0.000000000000000
8.870969e-08	0.000000110744636	0.000017863139169	0.000003385407184
3.385407e-06	0.000017863139169	0.000000000000000	0.000082336350908
1.562500e-02	0.015625000000000	0.023437500000000	0.023437500000000
4.687500e-02	0.046875000000000	0.054687500000000	0.054705128316202
1.287730e-05	0.000014534177164	0.000008431647174	0.000000000000000
7.539091e-06	0.000005839912520	0.000012790874853	0.000016191053420
1.619105e-05	0.000012790874853	0.000000000000000	0.000015348138508
6.606879e-06	0.000000000000000	0.000081382323546	0.000000000000000
1.122601e-05	0.000009238269006	0.000012877300908	0.000000000000000
0	0.000006438650454	0.000024984850710	0.000040691161773
1.376112e-02	0.015625000000000	0.028383446806422	0.025730630578774
1.211302e-01	0.123065106979156	0.117187500000000	0.115252606979156
1.093750e-01	0.111163410401813	0.097354988784520	0.095645148042865
9.081624e-02	0.093750000000000	0.080209644995283	0.078125000000000
7.812500e-02	0.080209644995283	0.068145706640412	0.066363991440272
1.470178e-04	0.000217464155996	0.007812500000000	0.007886008910756
1.562500e-02	0.013761138950255	0.025730715945349	0.028383489922921
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
4.687500e-02	0.043041240092744	0.054261125917528	0.058212884029168
1.466877e-04	0.000015348138508	0.015625000000000	0.015625000000000
1.562500e-02	0.015625000000000	0.023437500000000	0.022004223403211
3.125000e-02	0.031250000000000	0.062500000000000	0.062500000000000
0	0.000000000000000	0.031250000000000	0.031250000000000
3.125000e-02	0.031250000000000	0.062500000000000	0.062500000000000
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
1.144104e-01	0.101602520030047	0.114570652994834	0.128286582950583
8.936379e-02	0.078132550201670	0.089493636620378	0.101602520030047
1.016025e-01	0.089493636620378	0.100854723039086	0.114570652994834
1.033099e-01	0.097544074777638	0.106787739701618	0.112716237835184
8.836583e-02	0.083176857857853	0.091927242950475	0.097544074777638
9.754407e-02	0.091927242950475	0.100927190870952	0.106787739701618
1.015625e-01	0.101562500000000	0.105468750000000	0.105468750000000
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
7.308405e-02	0.068330880446566	0.078101389293785	0.083176857857853
5.821288e-02	0.054261125917528	0.063696273460370	0.068330880446566
6.833088e-02	0.063696273460370	0.073131421003213	0.078101389293785
7.031250e-02	0.070312500000000	0.074218750000000	0.074218750000000
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.336889e-01	0.127001840645856	0.134608212798921	0.141658492017698
1.187615e-01	0.112716237835184	0.120429312359185	0.127001840645856
1.270018e-01	0.120429312359185	0.127684780550864	0.134608212798921
1.171875e-01	0.117187500000000	0.121093750000000	0.121093750000000
8.593750e-02	0.085937500000000	0.089843750000000	0.089843750000000
1.446750e-01	0.148437500000000	0.152388335274439	0.148824198989787
8.948981e-02	0.101599979915602	0.114560938610827	0.100845463263176
8.936478e-02	0.100927583107158	0.114409231258558	0.101599979915602
1.016000e-01	0.114409231258558	0.128276413958478	0.114560938610827
9.192758e-02	0.097544306442983	0.106787981459212	0.100927583107158
8.836580e-02	0.090933235367601	0.095759862242430	0.092955053240422
9.754431e-02	0.103310019830927	0.112716345424210	0.106787981459212
3.125000e-02	0.031250000000000	0.062500000000000	0.062500000000000
0	0.000000000000000	0.031250000000000	0.031250000000000
3.125000e-02	0.031250000000000	0.062500000000000	0.062500000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
8.317418e-02	0.085937500000000	0.090933235367601	0.088365800037862
2.077045e-01	0.209320996784529	0.207031250000000	0.205414746784529
1.328125e-01	0.132812500000000	0.136718750000000	0.136718750000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
1.204294e-01	0.127001862275887	0.134606774079540	0.127682759049831
1.187616e-01	0.121743675337149	0.126130681279484	0.122881711954111
1.270019e-01	0.133688929437313	0.141657664513784	0.134606774079540
1.139498e-01	0.117187500000000	0.121743675337149	0.118761561632336
1.848384e-01	0.191105079552724	0.182057695609894	0.176575614914675
1.988283e-01	0.205568684450394	0.197174163661036	0.191105079552724
1.911051e-01	0.194139621606880	0.189524074901472	0.186581387581309
1.728588e-01	0.173643498782656	0.159246708554975	0.158470704761277
1.883103e-01	0.188884314927208	0.174213417558390	0.173643498782656
1.736435e-01	0.174213417558390	0.159806003931336	0.159246708554975
1.923807e-01	0.193846623645036	0.191406250000000	0.189940373645036
1.484375e-01	0.148437500000000	0.152343750000000	0.152343750000000
9.855932e-02	0.101562500000000	0.106223353457243	0.103310019830927
8.698774e-02	0.085937500000000	0.079230186926079	0.080319321649093
1.293614e-01	0.132812500000000	0.137030627615647	0.133688929437313
9.375000e-02	0.093750000000000	0.097656250000000	0.097656250000000
1.015625e-01	0.098559290932898	0.103309882107443	0.106223283831038
6.250270e-02	0.062501348541866	0.066406250000000	0.066407598541866
7.031250e-02	0.067850977493292	0.073084051098230	0.075501742680567
1.093750e-01	0.109375000000000	0.113281250000000	0.113281250000000
1.171875e-01	0.113949713631441	0.118761508302297	0.121743643639063
7.812500e-02	0.078125000000000	0.082031250000000	0.082031250000000
8.593750e-02	0.083174190308157	0.088365831171413	0.090933250904555
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.484375e-01	0.148437500000000	0.152343750000000	0.150412917637219
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
8.593750e-02	0.085937500000000	0.089843750000000	0.088435367683801
2.153815e-01	0.217065773280503	0.214843750000000	0.213159523280503
2.109375e-01	0.211192754320965	0.203700244170025	0.203437333444609
1.250000e-01	0.125000000000000	0.128906250000000	0.128906250000000
1.328125e-01	0.129361376115175	0.133688939977433	0.137030635340619
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.171875e-01	0.117187500000000	0.121093750000000	0.119465587668574
2.001002e-01	0.201612621326388	0.199218750000000	0.197706371326388
1.953125e-01	0.195708548736593	0.188310296265738	0.187950766825748
1.406250e-01	0.140625000000000	0.144531250000000	0.144531250000000
1.484375e-01	0.144675170593376	0.148824347006902	0.152388434391498
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.015625e-01	0.101562500000000	0.105468750000000	0.103892926728621
9.234103e-02	0.090931185975723	0.084536119089394	0.085937500000000
8.593750e-02	0.084536119089394	0.078141052203064	0.079230186926079
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.328125e-01	0.132812500000000	0.136718750000000	0.134921563807823
2.437239e-01	0.246093750000000	0.247497719029903	0.245364650507384
9.996655e-02	0.099143148129103	0.096128560931645	0.096897261331846
1.041049e-01	0.102261485055316	0.096596335515520	0.098319746667233
9.831975e-02	0.096596335515520	0.090931185975723	0.092341033908077
8.895657e-02	0.087999254424077	0.081326368217401	0.082333414785709
9.473808e-02	0.094259747993369	0.090847101765044	0.091368666565250
8.799925e-02	0.086987741773821	0.080319321649093	0.081326368217401
9.816946e-02	0.097656250000000	0.094259747993369	0.094738078706423
2.460938e-01	0.246093750000000	0.248046875000000	0.248046875000000
2.268182e-01	0.226787902304740	0.219176804571308	0.219204217195468
2.344353e-01	0.234395194521251	0.230578153801217	0.230611576379134
2.267879e-01	0.226699872337285	0.219093476667699	0.219176804571308
2.381649e-01	0.236156843443066	0.234360309609983	0.236256348252022
2.366998e-01	0.232366869099529	0.230063385464896	0.234148833368954
2.341488e-01	0.230063385464896	0.227039188115701	0.230690331347013
2.382866e-01	0.238281250000000	0.234395194521251	0.234435250453528
8.681475e-02	0.085569575895017	0.071865943415785	0.073154854667417
9.906209e-02	0.097467994542022	0.084038333595427	0.085569575895017
8.556958e-02	0.084038333595427	0.070577032164153	0.071865943415785
1.043638e-01	0.103487037686252	0.096605475708703	0.097467994542022
1.103150e-01	0.109846127637424	0.106438600966192	0.106901004360805
1.034870e-01	0.102556147688597	0.095700724255967	0.096605475708703
1.272193e-01	0.122383681454545	0.112985334825326	0.117123134277977
1.312943e-01	0.125861825808252	0.117307034211362	0.122383681454545
1.223837e-01	0.117307034211362	0.108752242614472	0.112985334825326
1.153754e-01	0.114447888999800	0.111497330839251	0.112383318617657
1.191321e-01	0.117123134277977	0.111604587320264	0.113520422382160
1.135204e-01	0.111604587320264	0.105911669816380	0.107662896149803
1.137387e-01	0.113281250000000	0.109846127637424	0.110314971035358
1.456241e-01	0.145086026007320	0.130812598937719	0.131442934839542
1.592414e-01	0.158471934615240	0.144269022135995	0.145086026007320
1.450860e-01	0.144269022135995	0.130182263035895	0.130812598937719
1.656621e-01	0.165183511746208	0.157998156619220	0.158471934615240
1.724022e-01	0.172139712577979	0.168533421873595	0.168792854218459
1.651835e-01	0.164649710299769	0.157471209517093	0.157998156619220
1.846878e-01	0.178311458299218	0.170945186789898	0.176547598810877
1.854168e-01	0.178150818297508	0.171728638251586	0.178311458299218
1.783115e-01	0.171728638251586	0.165306458205664	0.170945186789898
1.771126e-01	0.175815510353286	0.173242273553948	0.174484489715289
1.792956e-01	0.176547598810877	0.171867229170526	0.174518415686782
1.745184e-01	0.171867229170526	0.166961868302121	0.169423140348433
1.760341e-01	0.175781250000000	0.172139712577979	0.172402196690711
1.746738e-01	0.174592240814986	0.160025580839224	0.160245976538319
1.892180e-01	0.188881204708990	0.174222880710203	0.174592240814986
1.745922e-01	0.174222880710203	0.159805185140130	0.160025580839224
1.962807e-01	0.196018251751085	0.188622861690480	0.188881204708990
2.034447e-01	0.203294219961496	0.199578905575887	0.199731464212708
1.960183e-01	0.195698390935009	0.188310270135868	0.188622861690480
2.118917e-01	0.203910820084079	0.199346982509903	0.205905468347302
2.069148e-01	0.198737514849158	0.195710143051509	0.203910820084079
2.039108e-01	0.195710143051509	0.192682771253859	0.199346982509903
2.078216e-01	0.206271178935230	0.203952103039228	0.205454773900546
2.091521e-01	0.205905468347302	0.201577080830431	0.204720712648287
2.047207e-01	0.201577080830431	0.197112272245858	0.200116567935063
2.071879e-01	0.207031250000000	0.203294219961496	0.203444676674330
1.164033e-01	0.115451957679484	0.101549448562697	0.102624244561672
1.292038e-01	0.128022767783276	0.114230333953676	0.115451957679484
1.154520e-01	0.114230333953676	0.100474652563723	0.101549448562697
1.350307e-01	0.134345344206874	0.127348225114690	0.128022767783276
1.413648e-01	0.140995766654760	0.137491633835294	0.137855055719398
1.343453e-01	0.133606118470576	0.126621791963501	0.127348225114690
1.566120e-01	0.151087362634530	0.141766313452338	0.146690513604800
1.596341e-01	0.153961707811034	0.145344205960998	0.151087362634530
1.510874e-01	0.145344205960998	0.136726704110961	0.141766313452338
1.462019e-01	0.145070761792657	0.142327458924468	0.143412199268943
1.491171e-01	0.146690513604800	0.141621950316232	0.143939661459703
1.439397e-01	0.141621950316232	0.136343962355529	0.138496598800988
1.448885e-01	0.144531250000000	0.140995766654760	0.141364767231923
1.307671e-01	0.129728846307743	0.126901258267941	0.127896311398882
1.341441e-01	0.131906506371085	0.126557911609693	0.128690552893482
1.286906e-01	0.126557911609693	0.121122861160100	0.123072847757378
1.196994e-01	0.118908883853770	0.112049122615606	0.112838638470309
1.258373e-01	0.125429701933938	0.121953412540521	0.122373109848454
1.189089e-01	0.118069347670266	0.111208276553311	0.112049122615606
1.293256e-01	0.128906250000000	0.125429701933938	0.125837335843139
1.809676e-01	0.180590564961243	0.173299645991875	0.173664949123247
1.879369e-01	0.187738188097660	0.184047095002110	0.184263750303839
1.805906e-01	0.180161991496238	0.172879743122879	0.173299645991875
1.924302e-01	0.190985907669445	0.188576925911807	0.189967025711914
1.940680e-01	0.190994140175181	0.186603269467073	0.189541587203576
1.895416e-01	0.186603269467073	0.182043372965868	0.184766281971966
1.916325e-01	0.191406250000000	0.187738188097660	0.187936935646434
1.616391e-01	0.160421915139888	0.157754880551499	0.158933844178573
1.644591e-01	0.161920148084424	0.156721770065940	0.159204734477361
1.592047e-01	0.156721770065940	0.151523596888410	0.153888701290319
1.503544e-01	0.149763861018735	0.142690528186161	0.143273085846984
1.568863e-01	0.156575978465044	0.153006166405603	0.153325102829260
1.497639e-01	0.149122004273657	0.142055369031869	0.142690528186161
1.604714e-01	0.160156250000000	0.156575978465044	0.156886344639784
2.230544e-01	0.221310131397742	0.219258621748045	0.220916588389507
2.233575e-01	0.219650193500615	0.216025301662687	0.219565853254265
2.195659e-01	0.216025301662687	0.212375833485360	0.215561315903016
2.115587e-01	0.211408926319516	0.203904573089028	0.204049634135433
2.189504e-01	0.218855809947035	0.215083775977228	0.215179666799634
2.114089e-01	0.211201736276409	0.203704520521740	0.203904573089028
2.227455e-01	0.222656250000000	0.218855809947035	0.218950407279753
1.059568e-01	0.105468750000000	0.102065893296903	0.102556147688597
2.305173e-01	0.230468750000000	0.226628779919667	0.226699872337285
1.682534e-01	0.167968750000000	0.164360519290171	0.164649710299769
1.994092e-01	0.199218750000000	0.195518530862570	0.195698390935009
1.371081e-01	0.136718750000000	0.133214993098376	0.133606118470576
1.526702e-01	0.152343750000000	0.148775308370829	0.149122004273657
2.149686e-01	0.214843750000000	0.211075953173937	0.211201736276409
1.838188e-01	0.183593750000000	0.179922035012128	0.180161991496238
1.215189e-01	0.121093750000000	0.117624215308924	0.118069347670266
2.460938e-01	0.246093750000000	0.242187500000000	0.242187500000000
2.421875e-01	0.242187500000000	0.246093750000000	0.246093750000000
2.460938e-01	0.246093750000000	0.248046875000000	0.246795734514951
1.007686e-01	0.099966549590972	0.096897261331846	0.097656250000000
9.765625e-02	0.097276755665923	0.095703125000000	0.095957998996684
2.421875e-01	0.242187500000000	0.244140625000000	0.244140625000000
2.460938e-01	0.243722170108636	0.245435703589878	0.247539092226212
2.401011e-01	0.238164853517177	0.236256348252022	0.238281250000000
2.382812e-01	0.237268799126011	0.236328125000000	0.236338222260625
1.162720e-01	0.115375355617440	0.112383318617657	0.113281250000000
1.132812e-01	0.112832284308828	0.111328125000000	0.111563688818712
1.783689e-01	0.177112605019789	0.174484489715289	0.175781250000000
1.757812e-01	0.175132869857645	0.173828125000000	0.173960481288990
2.093384e-01	0.207821645222173	0.205454773900546	0.207031250000000
2.070312e-01	0.206243011950273	0.205078125000000	0.205162734980748
1.472990e-01	0.146201862125611	0.143412199268943	0.144531250000000
1.445312e-01	0.143971724634471	0.142578125000000	0.142763508327380
1.317799e-01	0.130767139722004	0.127896311398882	0.128906250000000
1.289062e-01	0.128401280699441	0.126953125000000	0.127167975966969
1.938443e-01	0.192430228135313	0.189967025711914	0.191406250000000
1.914062e-01	0.190686637855957	0.189453125000000	0.189572219048830
1.628277e-01	0.161639095802416	0.158933844178573	0.160156250000000
1.601562e-01	0.159545047089286	0.158203125000000	0.158366114232522
2.247585e-01	0.223054409541219	0.220916588389507	0.222656250000000
2.226562e-01	0.221786419194753	0.220703125000000	0.220756029973518
1.085156e-01	0.107662896149803	0.104632273850278	0.105468750000000
1.054688e-01	0.105050511925139	0.103515625000000	0.103767321648452
2.324692e-01	0.230690331347013	0.228598953143948	0.230468750000000
2.304688e-01	0.229533851571974	0.228515625000000	0.228548764959833
1.706220e-01	0.169423140348433	0.166721246233680	0.167968750000000
1.679688e-01	0.167344998116840	0.166015625000000	0.166164634645086
2.015863e-01	0.200116567935063	0.197705794376033	0.199218750000000
1.992188e-01	0.198462272188016	0.197265625000000	0.197368640431285
1.395451e-01	0.138496598800988	0.135654985909706	0.136718750000000
1.367188e-01	0.136186867954853	0.134765625000000	0.134966871549188
1.550422e-01	0.153888701290319	0.151163444885120	0.152343750000000
1.523438e-01	0.151753597442560	0.150390625000000	0.150559529185415
2.171076e-01	0.215561315903016	0.213213835649951	0.214843750000000
2.148438e-01	0.214028792824976	0.212890625000000	0.212959851586969
1.860942e-01	0.184766281971966	0.182222919623767	0.183593750000000
1.835938e-01	0.182908334811884	0.181640625000000	0.181757892506064
1.240206e-01	0.123072847757378	0.120138655695157	0.121093750000000
1.210938e-01	0.120616202847578	0.119140625000000	0.119358982654462
2.475391e-01	0.245435703589878	0.243855323502414	0.246093750000000
2.460938e-01	0.244974536751207	0.244140625000000	0.244140625000000
8.201433e-03	0.004157206540093	0.002220825295199	0.004441650590399
5.874184e-02	0.044105356534004	0.040110039890088	0.053227965288164
0	0.004256473772055	0.002209761433608	0.000000000000000
0	0.014730884797975	0.013448711249859	0.000000000000000
8.361941e-03	0.000000000000000	0.000000000000000	0.004157206540093
4.157207e-03	0.000000000000000	0.000000000000000	0.002220825295199
2.919164e-02	0.000000000000000	0.000000000000000	0.029468875370212
2.946888e-02	0.014734437685106	0.013437866738943	0.026818278495694
8.179439e-03	0.016056171836756	0.008319764583463	0.004256473772055
4.256474e-03	0.008319764583463	0.004419522867215	0.002209761433608
2.920471e-02	0.058621442580907	0.058727607225812	0.029461769595951
2.946177e-02	0.044094688410881	0.040138672137626	0.026839087753210
7.881839e-02	0.066153752219014	0.057823144849624	0.068754841800988
8.799563e-02	0.073338528505602	0.073227066056932	0.087588030155941
1.031669e-01	0.091211230670649	0.079367649136236	0.089646513123840
7.884118e-02	0.091227221747691	0.079361378779196	0.068737026235645
5.326105e-02	0.066185551765141	0.057772911864188	0.046541231724678
1.474853e-02	0.007346117960384	0.008933158384671	0.017959791732505
4.297266e-03	0.002094839164112	0.005020956276680	0.010121208737549
1.973690e-02	0.029440231245470	0.022611186644883	0.015198245095557
1.960538e-02	0.009829772048683	0.007840550862511	0.015558743705039
1.474864e-02	0.022257163093447	0.027194768694052	0.017959811668298
0	0.000003857421340	0.000000000000000	0.000000000000000
0	0.000000000000000	0.000008179541077	0.000003857421340
3.857421e-06	0.000008179541077	0.000000000000000	0.000000000000000
4.296925e-03	0.006715406360978	0.015380566230005	0.010121217058351
0	0.007346176614466	0.008933154349981	0.000000000000000
1.465426e-01	0.162744744840496	0.153910317480222	0.142323064133967
1.031794e-01	0.114795412444501	0.099410899471795	0.089620379394797
5.867452e-02	0.073344674233492	0.073209681783791	0.058727607225812
3.879536e-02	0.029280807249031	0.023008423268430	0.030085052081656
0	0.009902319991150	0.007634054908717	0.000000000000000
7.367179e-02	0.065728537955441	0.048268356086114	0.054028484979333
9.462085e-03	0.012651297271386	0.026678772484230	0.020874179295475
9.462814e-03	0.006715933251596	0.015380536494333	0.020874108500248
0	0.002094671650754	0.005020956924921	0.000000000000000
7.322707e-02	0.058741837697795	0.053227965288164	0.066153752219014
6.615375e-02	0.053227965288164	0.046603351784538	0.057823144849624
7.350000e-02	0.058596764740656	0.058669301219226	0.073338528505602
7.333853e-02	0.058669301219226	0.058741837697795	0.073227066056932
1.015891e-01	0.087588030155941	0.078818389830414	0.091211230670649
9.121123e-02	0.078818389830414	0.068754841800988	0.079367649136236
1.015657e-01	0.115562949155367	0.103179412155176	0.091227221747691
9.122722e-02	0.103179412155176	0.089620379394797	0.079361378779196
7.320968e-02	0.087568381559117	0.078841175651118	0.066185551765141
6.618555e-02	0.078841175651118	0.068737026235645	0.057772911864188
5.020956e-03	0.000000000000000	0.000000000000000	0.007346117960384
7.346118e-03	0.000000000000000	0.000000000000000	0.008933158384671
0	0.000000000000000	0.000000000000000	0.002094839164112
2.094839e-03	0.000000000000000	0.000000000000000	0.005020956276680
3.509047e-02	0.046541231724678	0.038938157237491	0.029440231245470
2.944023e-02	0.038938157237491	0.029813960997473	0.022611186644883
1.179138e-02	0.000000000000000	0.000000000000000	0.009829772048683
9.829772e-03	0.000000000000000	0.000000000000000	0.007840550862511
1.538057e-02	0.020874179295475	0.029929634710981	0.022257163093447
2.225716e-02	0.029929634710981	0.036716842433967	0.027194768694052
0	0.000000000000000	0.009462084816023	0.006715406360978
6.715406e-03	0.009462084816023	0.020874179295475	0.015380566230005
5.020957e-03	0.010121217058351	0.014748639291042	0.007346176614466
7.346177e-03	0.014748639291042	0.017959811668298	0.008933154349981
1.662200e-01	0.182238883701907	0.178084214132952	0.162744744840496
1.627447e-01	0.178084214132952	0.165455841074589	0.153910317480222
1.289430e-01	0.142323064133967	0.125846050620776	0.114795412444501
1.147954e-01	0.125846050620776	0.108695353746857	0.099410899471795
7.352864e-02	0.088435831553454	0.088002106556285	0.073344674233492
7.334467e-02	0.088002106556285	0.087568381559117	0.073209681783791
3.514821e-02	0.023528545163828	0.019605376999742	0.029280807249031
2.928081e-02	0.019605376999742	0.015558743705039	0.023008423268430
1.176823e-02	0.023484863659869	0.019736896242367	0.009902319991150
9.902320e-03	0.019736896242367	0.015198245095557	0.007634054908717
7.936765e-02	0.068754841800988	0.057162496070591	0.065728537955441
6.572854e-02	0.057162496070591	0.042508227192895	0.048268356086114
0	0.000000000000000	0.016402422246936	0.012651297271386
1.265130e-02	0.016402422246936	0.032861760204545	0.026678772484230
0	0.000000000000000	0.004297266341862	0.006715933251596
6.715933e-03	0.004297266341862	0.010121208737549	0.015380536494333
0	0.000000000000000	0.004296925084255	0.002094671650754
2.094672e-03	0.004296925084255	0.010121217058351	0.005020956924921
1.966706e-01	0.204618059352652	0.198828345075455	0.191999515424811
1.786314e-05	0.000012377805933	0.000000000000000	0.000000000000000
1.024275e-06	0.000001937804867	0.000007831281311	0.000012377805933
1.237781e-05	0.000007831281311	0.000000000000000	0.000000000000000
7.831281e-06	0.000004423619122	0.000000000000000	0.000000000000000
2.410536e-06	0.000002883267655	0.000001441633828	0.000004423619122
4.423619e-06	0.000001441633828	0.000000000000000	0.000000000000000
6.326022e-03	0.005491757694143	0.011057429221626	0.012652044781942
1.801615e-01	0.188496647204263	0.185086785114951	0.178084214132952
2.065824e-01	0.215042757382606	0.212356390520220	0.204618059352652
2.046181e-01	0.212356390520220	0.205568684450394	0.198828345075455
0	0.000000000000000	0.004731406830655	0.005491757694143
5.491758e-03	0.004731406830655	0.009462813661310	0.011057429221626
1.902695e-01	0.198300162862259	0.196670624756664	0.188496647204263
1.884966e-01	0.196670624756664	0.191999515424811	0.185086785114951
4.594039e-02	0.054521950160490	0.067623771485550	0.057113379996945
3.945665e-02	0.046596030830252	0.063616978991161	0.054521950160490
5.452195e-02	0.063616978991161	0.078134162974156	0.067623771485550
3.616333e-02	0.039487816219133	0.050428576903002	0.046596030830252
2.838345e-02	0.031250000000000	0.043041227204409	0.039487816219133
3.948782e-02	0.043041227204409	0.054261122975752	0.050428576903002
1.279087e-05	0.000006769769355	0.000000000000000	0.000000000000000
5.158122e-06	0.000004476331116	0.000002238165558	0.000006769769355
6.769769e-06	0.000002238165558	0.000000000000000	0.000000000000000
1.562500e-02	0.015625000000000	0.031250000000000	0.031250000000000
7.674069e-06	0.000000000000000	0.015625000000000	0.015625000000000
1.562500e-02	0.015625000000000	0.031250000000000	0.031250000000000
2.200422e-02	0.023437500000000	0.029816723403211	0.028383446806422
7.409368e-07	0.000005918471472	0.000000000000000	0.000000000000000
7.409368e-07	0.000000000000000	0.000012722279133	0.000005918471472
5.918471e-06	0.000012722279133	0.000000000000000	0.000000000000000
1.562500e-02	0.015625000000000	0.031250000000000	0.031250000000000
7.699145e-06	0.000015398290287	0.015625000000000	0.015625000000000
1.562500e-02	0.015625000000000	0.031250000000000	0.031250000000000
6.361717e-02	0.054522022604271	0.067622497231490	0.078132550201670
3.945668e-02	0.032861706755545	0.045940398755796	0.054522022604271
5.452202e-02	0.045940398755796	0.057112444261310	0.067622497231490
4.304124e-02	0.039487838242300	0.050428567632397	0.054261125917528
2.838349e-02	0.025730715945349	0.036163362646308	0.039487838242300
3.948784e-02	0.036163362646308	0.046596009347267	0.050428567632397
3.906250e-02	0.039062500000000	0.044958120046372	0.046875000000000
1.269681e-01	0.131713301163375	0.121130213958313	0.117165484698079
1.418354e-01	0.146900053265258	0.136215282974277	0.131713301163375
1.317133e-01	0.136215282974277	0.125000000000000	0.121130213958313
1.111634e-01	0.112830766472045	0.098891858401165	0.097354988784520
1.265828e-01	0.128006339046023	0.114217533531917	0.112830766472045
1.128308e-01	0.114217533531917	0.100428728017810	0.098891858401165
1.152526e-01	0.117187500000000	0.110269205200906	0.109375000000000
5.470513e-02	0.054696314158101	0.058593750000000	0.058602564158101
1.561779e-01	0.161643413074172	0.151555957972731	0.146900053265258
1.710144e-01	0.176575614914675	0.166842804713990	0.161643413074172
1.616434e-01	0.164243108894081	0.159141396627332	0.156599685523451
1.026785e-01	0.104041687422007	0.075581852534941	0.074781230215235
1.314247e-01	0.131899938227703	0.104348458474937	0.104041687422007
1.040417e-01	0.104348458474937	0.076382474854647	0.075581852534941
1.420181e-01	0.143259412682953	0.129078291678364	0.128006339046023
1.574540e-01	0.158470704761277	0.144243738073915	0.143259412682953
1.432594e-01	0.144243738073915	0.130150244310704	0.129078291678364
1.460905e-01	0.148437500000000	0.141321536523779	0.140625000000000
1.769986e-01	0.178343073523977	0.175781250000000	0.174436823523977
6.369624e-02	0.068330855729688	0.078101332449848	0.073131347494923
5.821288e-02	0.060253434948535	0.065555651298395	0.063271868768801
6.833086e-02	0.073084041036037	0.083176811826375	0.078101332449848
4.687500e-02	0.046875000000000	0.054687500000000	0.054705128523080
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
5.254394e-02	0.054687500000000	0.060253434948535	0.058212881807913
1.306076e-01	0.132812500000000	0.125791390097284	0.125000000000000
1.615609e-01	0.162811698127071	0.160156250000000	0.158905448127071
3.714561e-02	0.039062500000000	0.044958113602204	0.043041227204409
6.785097e-02	0.070312500000000	0.075501737258863	0.073084041036037
1.562500e-02	0.015625000000000	0.023437500000000	0.023437500000000
2.343750e-02	0.023437500000000	0.031250000000000	0.029816723403211
3.125000e-02	0.031250000000000	0.037145620046372	0.039062500000000
3.906250e-02	0.037145620046372	0.043041240092744	0.044958120046372
1.230651e-01	0.125000000000000	0.118081705200906	0.117187500000000
1.171875e-01	0.118081705200906	0.111163410401813	0.110269205200906
4.687500e-02	0.046875000000000	0.052543942014584	0.054687500000000
5.468750e-02	0.052543942014584	0.058212884029168	0.060253435724761
1.537835e-01	0.156250000000000	0.149060767067529	0.148437500000000
1.484375e-01	0.149060767067529	0.142018073047558	0.141321536523779
1.847145e-01	0.186107233005868	0.183593750000000	0.182200983005868
1.796875e-01	0.180146905477992	0.172858825444312	0.172374131271773
4.687500e-02	0.046875000000000	0.054705128523080	0.054687500000000
5.468750e-02	0.054696314261540	0.058593750000000	0.057470467474268
1.384201e-01	0.140625000000000	0.133603890097284	0.132812500000000
1.328125e-01	0.133603890097284	0.126582780194569	0.125791390097284
1.693194e-01	0.170597215873999	0.167968750000000	0.166690965873999
1.640625e-01	0.164641854140190	0.157454025429289	0.156878028739003
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
3.906250e-02	0.039062500000000	0.046875000000000	0.044958113602204
6.250270e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.031250e-02	0.070312500000000	0.074218750000000	0.072907118629432
1.351906e-01	0.142183291060687	0.150031780992499	0.142698399456701
1.346068e-01	0.141657664513784	0.149337763698307	0.142183291060687
1.421833e-01	0.149337763698307	0.157365162528297	0.150031780992499
1.376733e-01	0.141180851790267	0.145240931751785	0.141657664513784
1.370306e-01	0.140625000000000	0.144674987252097	0.141180851790267
1.411809e-01	0.144674987252097	0.148824198989787	0.145240931751785
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.349216e-01	0.136718750000000	0.138827813807823	0.137030627615647
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.493404e-01	0.142186017785576	0.150032229732539	0.157362455903935
1.346082e-01	0.127684780550864	0.135193392056004	0.142186017785576
1.421860e-01	0.135193392056004	0.142702003561144	0.150032229732539
1.446752e-01	0.141181153219065	0.145241419512300	0.148824347006902
1.370306e-01	0.133688939977433	0.137673715997565	0.141181153219065
1.411812e-01	0.137673715997565	0.141658492017698	0.145241419512300
1.445312e-01	0.144531250000000	0.146556335296688	0.148437500000000
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.293614e-01	0.126130657892381	0.130345390311644	0.133688939977433
1.217436e-01	0.118761508302297	0.122881674474076	0.126130657892381
1.261307e-01	0.122881674474076	0.127001840645856	0.130345390311644
1.289062e-01	0.128906250000000	0.131086938057587	0.132812500000000
1.527327e-01	0.156426680854455	0.160365696860654	0.156641171326647
1.523883e-01	0.156250000000000	0.160095254961203	0.156426680854455
1.564267e-01	0.160095254961203	0.164090222394661	0.160365696860654
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.504129e-01	0.152343750000000	0.154319167637219	0.152388335274439
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.600954e-01	0.156427469294983	0.160368642053180	0.164093421778473
1.523884e-01	0.148824347006902	0.152734104667394	0.156427469294983
1.564275e-01	0.152734104667394	0.156643862327886	0.160368642053180
1.523438e-01	0.152343750000000	0.154319217195749	0.156250000000000
1.367188e-01	0.136718750000000	0.138827817670310	0.140625000000000
1.919610e-01	0.200194149021930	0.206582435548138	0.198300162862259
1.936915e-01	0.201879595588146	0.208521502110077	0.200194149021930
2.001941e-01	0.208521502110077	0.215042757382606	0.206582435548138
1.983680e-01	0.202475516070395	0.206030894862517	0.201879595588146
1.988400e-01	0.203125000000000	0.206549562219182	0.202475516070395
2.024755e-01	0.206549562219182	0.210182194136888	0.206030894862517
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.953125e-01	0.195312500000000	0.203125000000000	0.203125000000000
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
1.953125e-01	0.195312500000000	0.203125000000000	0.203125000000000
1.970763e-01	0.199218750000000	0.200982522335786	0.198840044671571
2.289296e-01	0.233282790320308	0.236681753280992	0.232367752540564
2.297571e-01	0.234375000000000	0.237571884962684	0.233282790320308
2.332828e-01	0.237571884962684	0.241067843673513	0.236681753280992
2.265625e-01	0.226562500000000	0.234375000000000	0.234375000000000
2.187500e-01	0.218750000000000	0.226562500000000	0.226562500000000
2.265625e-01	0.226562500000000	0.234375000000000	0.234375000000000
2.281598e-01	0.230468750000000	0.232066054987857	0.229757109975714
1.635301e-01	0.171159610562005	0.177658441695995	0.169695044529293
1.647611e-01	0.172202037861643	0.178946517310246	0.171159610562005
1.711596e-01	0.178946517310246	0.185621838862698	0.177658441695995
1.681461e-01	0.171899742968276	0.175971510343169	0.172202037861643
1.678216e-01	0.171875000000000	0.175620994618653	0.171899742968276
1.718997e-01	0.175620994618653	0.179740982824695	0.175971510343169
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.659420e-01	0.167968750000000	0.169848292427791	0.167821584855582
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.953125e-01	0.195312500000000	0.203125000000000	0.203125000000000
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
1.953125e-01	0.195312500000000	0.203125000000000	0.203125000000000
2.086151e-01	0.200316911925216	0.206914847856994	0.215283932052392
1.935869e-01	0.185481471506356	0.192109493177757	0.200316911925216
2.003169e-01	0.192109493177757	0.198737514849158	0.206914847856994
2.065426e-01	0.202458422690635	0.205977038110319	0.210144149526193
1.988474e-01	0.194871653521102	0.198340790107774	0.202458422690635
2.024584e-01	0.198340790107774	0.201809926694445	0.205977038110319
2.070312e-01	0.207031250000000	0.208740036291421	0.210937500000000
2.298066e-01	0.233961622539245	0.230698798873949	0.227245479746802
2.366818e-01	0.241067843673513	0.237990747371251	0.233961622539245
2.339616e-01	0.237990747371251	0.234375000000000	0.230698798873949
2.266834e-01	0.226798498997115	0.219144216801878	0.219084216408288
2.344030e-01	0.234454436164437	0.226818203375530	0.226798498997115
2.267985e-01	0.226818203375530	0.219204217195468	0.219144216801878
2.286306e-01	0.230468750000000	0.226622958357823	0.226562500000000
2.265625e-01	0.226562500000000	0.234375000000000	0.234375000000000
2.187500e-01	0.218750000000000	0.226562500000000	0.226562500000000
2.265625e-01	0.226562500000000	0.234375000000000	0.234375000000000
2.375830e-01	0.233302839411975	0.236699756984028	0.241092263009913
2.297869e-01	0.225554646387126	0.228960757743327	0.233302839411975
2.333028e-01	0.228960757743327	0.232366869099529	0.236699756984028
2.382812e-01	0.238281250000000	0.240234375000000	0.240234375000000
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.789846e-01	0.171180865181800	0.177594768714358	0.185481471506356
1.647551e-01	0.157362455903935	0.163535260913147	0.171180865181800
1.711809e-01	0.163535260913147	0.169708065922360	0.177594768714358
1.756204e-01	0.171897853757305	0.175963739886803	0.179735104941723
1.678231e-01	0.164093421778473	0.168142898305179	0.171897853757305
1.718979e-01	0.168142898305179	0.172192374831884	0.175963739886803
1.757812e-01	0.175781250000000	0.177653958470467	0.179687500000000
1.832961e-01	0.187235973087126	0.190853797951943	0.186851133366769
1.834523e-01	0.187500000000000	0.191134263626334	0.187235973087126
1.872360e-01	0.191134263626334	0.194856462537117	0.190853797951943
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.815699e-01	0.183593750000000	0.185476147812919	0.183452295625838
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.911364e-01	0.187241947403795	0.190874149853205	0.194871653521102
1.834495e-01	0.179735104941723	0.183305875563516	0.187241947403795
1.872419e-01	0.183305875563516	0.186876646185309	0.190874149853205
1.914062e-01	0.191406250000000	0.193224470617020	0.195312500000000
2.437761e-01	0.246093750000000	0.242187500000000	0.242187500000000
2.109375e-01	0.210937500000000	0.218750000000000	0.218750000000000
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.109375e-01	0.210937500000000	0.218750000000000	0.218750000000000
2.220225e-01	0.217821417826517	0.221283889720895	0.225554646387126
2.142811e-01	0.210144149526193	0.213578641290429	0.217821417826517
2.178214e-01	0.213578641290429	0.217013133054664	0.221283889720895
2.226562e-01	0.222656250000000	0.224292512731134	0.226562500000000
1.601562e-01	0.160156250000000	0.162078961005391	0.164062500000000
2.109375e-01	0.210937500000000	0.218750000000000	0.218750000000000
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.109375e-01	0.210937500000000	0.218750000000000	0.218750000000000
2.135674e-01	0.217818017932317	0.221222000421625	0.216952527146565
2.143000e-01	0.218750000000000	0.222027016446726	0.217818017932317
2.178180e-01	0.222027016446726	0.225491473696684	0.221222000421625
2.126188e-01	0.214843750000000	0.216525001079373	0.214300002158746
2.148438e-01	0.214843750000000	0.216515546841735	0.218750000000000
2.160354e-01	0.219543294966915	0.215381546561006	0.212166743740774
2.235748e-01	0.227245479746802	0.222959931078371	0.219543294966915
2.195433e-01	0.222959931078371	0.218750000000000	0.215381546561006
2.111928e-01	0.211419893264817	0.203872895453059	0.203700244170025
2.189291e-01	0.219084216408288	0.211564881572190	0.211419893264817
2.114199e-01	0.211564881572190	0.204045546736092	0.203872895453059
2.208550e-01	0.222656250000000	0.218839555496536	0.218750000000000
1.835938e-01	0.183593750000000	0.185474726195637	0.187500000000000
1.992188e-01	0.199218750000000	0.200986222260467	0.203125000000000
2.361829e-01	0.238281250000000	0.234388990062474	0.234375000000000
2.304688e-01	0.230468750000000	0.232080965031837	0.234375000000000
1.679688e-01	0.167968750000000	0.169849060465817	0.171875000000000
1.426500e-01	0.144531250000000	0.146556243626048	0.144674987252097
2.048373e-01	0.207031250000000	0.208743531109591	0.206549562219182
2.359734e-01	0.238281250000000	0.239797177969832	0.237571884962684
1.737480e-01	0.175781250000000	0.177654247309327	0.175620994618653
9.032164e-02	0.089843750000000	0.086462620886911	0.086987741773821
1.581726e-01	0.160156250000000	0.162078877480602	0.160095254961203
2.203885e-01	0.222656250000000	0.224294758223363	0.222027016446726
1.893171e-01	0.191406250000000	0.193223381813167	0.191134263626334
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.228817e-01	0.126130681279484	0.130345395856600	0.127001862275887
1.217437e-01	0.125000000000000	0.129361389109282	0.126130681279484
1.261307e-01	0.129361389109282	0.133688929437313	0.130345395856600
1.271807e-01	0.128906250000000	0.131086944554641	0.129361389109282
1.328125e-01	0.132812500000000	0.136718750000000	0.136718750000000
1.367188e-01	0.136718750000000	0.140625000000000	0.138827813807823
1.406250e-01	0.140625000000000	0.142650085296688	0.144531250000000
1.445312e-01	0.142650085296688	0.144675170593376	0.146556335296688
1.250000e-01	0.125000000000000	0.127180688057587	0.128906250000000
1.289062e-01	0.127180688057587	0.129361376115175	0.131086938057587
1.484375e-01	0.148437500000000	0.152343750000000	0.152343750000000
1.523438e-01	0.152343750000000	0.156250000000000	0.154319167637219
1.484375e-01	0.148437500000000	0.150412967195749	0.152343750000000
1.523438e-01	0.150412967195749	0.152388434391498	0.154319217195749
1.328125e-01	0.132812500000000	0.134921567670310	0.136718750000000
1.367188e-01	0.134921567670310	0.137030635340619	0.138827817670310
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.992188e-01	0.199218750000000	0.203125000000000	0.200982522335786
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.304688e-01	0.230468750000000	0.234375000000000	0.232066054987857
1.640625e-01	0.164062500000000	0.167968750000000	0.167968750000000
1.679688e-01	0.167968750000000	0.171875000000000	0.169848292427791
2.031250e-01	0.203125000000000	0.204833786291421	0.207031250000000
2.070312e-01	0.204833786291421	0.206542572582842	0.208740036291421
2.325369e-01	0.234375000000000	0.230529208357823	0.230468750000000
2.304688e-01	0.230529208357823	0.226683416715645	0.226622958357823
2.343750e-01	0.234375000000000	0.235979008905027	0.238281250000000
2.382812e-01	0.235979008905027	0.237583017810054	0.239802231990319
1.718750e-01	0.171875000000000	0.173747708470467	0.175781250000000
1.757812e-01	0.173747708470467	0.175620416940934	0.177653958470467
1.796875e-01	0.179687500000000	0.183593750000000	0.183593750000000
1.835938e-01	0.183593750000000	0.187500000000000	0.185476147812919
1.875000e-01	0.187500000000000	0.189318220617020	0.191406250000000
1.914062e-01	0.189318220617020	0.191136441234041	0.193224470617020
2.474977e-01	0.248556163476116	0.248046875000000	0.246795734514951
2.460938e-01	0.246093750000000	0.242187500000000	0.242187500000000
2.187500e-01	0.218750000000000	0.220386262731134	0.222656250000000
2.226562e-01	0.220386262731134	0.222022525462268	0.224292512731134
1.562500e-01	0.156250000000000	0.158172711005391	0.160156250000000
1.601562e-01	0.158172711005391	0.160095422010782	0.162078961005391
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
2.148438e-01	0.214843750000000	0.218750000000000	0.216525001079373
2.109375e-01	0.210937500000000	0.212609296841735	0.214843750000000
2.148438e-01	0.212609296841735	0.214281093683471	0.216515546841735
2.247612e-01	0.226562500000000	0.222745805496536	0.222656250000000
2.226562e-01	0.222745805496536	0.218929110993071	0.218839555496536
1.796875e-01	0.179687500000000	0.181568476195637	0.183593750000000
1.835938e-01	0.181568476195637	0.183449452391274	0.185474726195637
1.953125e-01	0.195312500000000	0.197079972260467	0.199218750000000
1.992188e-01	0.197079972260467	0.198847444520934	0.200986222260467
2.400891e-01	0.242187500000000	0.238295240062474	0.238281250000000
2.382812e-01	0.238295240062474	0.234402980124947	0.234388990062474
2.265625e-01	0.226562500000000	0.228174715031837	0.230468750000000
2.304688e-01	0.228174715031837	0.229786930063674	0.232080965031837
1.640625e-01	0.164062500000000	0.165942810465817	0.167968750000000
1.679688e-01	0.165942810465817	0.167823120931635	0.169849060465817
1.406250e-01	0.140625000000000	0.144531250000000	0.144531250000000
1.445312e-01	0.144531250000000	0.148437500000000	0.146556243626048
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
2.070312e-01	0.207031250000000	0.210937500000000	0.208743531109591
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
2.382812e-01	0.238281250000000	0.240234375000000	0.239039213984916
1.718750e-01	0.171875000000000	0.175781250000000	0.175781250000000
1.757812e-01	0.175781250000000	0.179687500000000	0.177654247309327
9.302217e-02	0.092341033908077	0.089139266954039	0.089843750000000
8.984375e-02	0.089139266954039	0.085937500000000	0.086462620886911
1.562500e-01	0.156250000000000	0.160156250000000	0.160156250000000
1.601562e-01	0.160156250000000	0.164062500000000	0.162078877480602
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.226562e-01	0.222656250000000	0.226562500000000	0.224294758223363
1.875000e-01	0.187500000000000	0.191406250000000	0.191406250000000
1.914062e-01	0.191406250000000	0.195312500000000	0.193223381813167
1.250000e-01	0.125000000000000	0.128906250000000	0.128906250000000
1.289062e-01	0.128906250000000	0.132812500000000	0.131086944554641
2.480469e-01	0.248046875000000	0.246093750000000	0.246093750000000
2.485830e-01	0.247539092226212	0.246816421113106	0.248046875000000
2.480469e-01	0.246816421113106	0.246093750000000	0.246093750000000
2.683909e-02	0.040138672137626	0.035090473545524	0.023484863659869
2.681828e-02	0.013437866738943	0.011791380332780	0.023528545163828
0	0.013448711249859	0.011768234524530	0.000000000000000
5.322797e-02	0.040110039890088	0.035148211444123	0.046603351784538
6.587120e-02	0.055121898455552	0.061729010278943	0.074629962931574
2.225575e-02	0.033293061041127	0.036480951417493	0.024139115947217
2.225678e-02	0.011131460757255	0.012070878245273	0.024141756490547
3.256571e-02	0.026855215307079	0.019371677729595	0.022623198607511
5.716250e-02	0.048111309220822	0.036613399942379	0.042508227192895
1.074883e-02	0.016009979017754	0.012117805602498	0.008179439368239
1.049040e-02	0.005240438815283	0.004180970632584	0.008361941265169
3.066988e-02	0.035115626759720	0.026456422185369	0.023294227675697
5.705218e-02	0.065526230023920	0.049348097529873	0.043258542621430
2.992952e-02	0.022257033322733	0.027194669024620	0.036716581651409
0	0.005405483357203	0.004089719684120	0.000000000000000
2.123427e-02	0.015843029601879	0.012241049058424	0.016120156851680
2.109028e-02	0.026021626139305	0.019675199756227	0.016056171836756
4.594040e-02	0.037804877307896	0.046667548336423	0.057112444261310
2.992963e-02	0.037804952544384	0.046668086906520	0.036716842433967
3.893816e-02	0.048168726324656	0.036712304841503	0.029813960997473
4.430328e-02	0.055119236957082	0.061722642845720	0.048822786887770
4.430535e-02	0.033294605754540	0.036484907058429	0.048828057626311
0	0.011130948699471	0.012069557973609	0.000000000000000
4.409469e-02	0.058727607225812	0.053261047891911	0.040138672137626
4.013867e-02	0.053261047891911	0.046541231724678	0.035090473545524
1.473444e-02	0.000000000000000	0.000000000000000	0.013437866738943
1.343787e-02	0.000000000000000	0.000000000000000	0.011791380332780
1.473088e-02	0.029461769595951	0.026839087753210	0.013448711249859
1.344871e-02	0.026839087753210	0.023484863659869	0.011768234524530
4.410536e-02	0.029468875370212	0.026818278495694	0.040110039890088
4.011004e-02	0.026818278495694	0.023528545163828	0.035148211444123
4.666755e-02	0.036716581651409	0.044305346456934	0.055121898455552
5.512190e-02	0.044305346456934	0.048828057626311	0.061729010278943
2.719477e-02	0.036716842433967	0.044303276686546	0.033293061041127
3.329306e-02	0.044303276686546	0.048822786887770	0.036480951417493
8.933158e-03	0.000000000000000	0.000000000000000	0.011131460757255
1.113146e-02	0.000000000000000	0.000000000000000	0.012070878245273
3.661340e-02	0.030085052081656	0.021234272943429	0.026855215307079
2.685522e-02	0.021234272943429	0.016120156851680	0.019371677729595
5.782314e-02	0.046603351784538	0.038795359955269	0.048111309220822
4.811131e-02	0.038795359955269	0.030085052081656	0.036613399942379
2.261119e-02	0.029813960997473	0.021090284478934	0.016009979017754
1.600998e-02	0.021090284478934	0.016056171836756	0.012117805602498
7.840551e-03	0.000000000000000	0.000000000000000	0.005240438815283
5.240439e-03	0.000000000000000	0.000000000000000	0.004180970632584
4.934810e-02	0.054945827308557	0.039201155197213	0.035115626759720
3.511563e-02	0.039201155197213	0.029618616695040	0.026456422185369
7.936138e-02	0.089620379394797	0.073496475596762	0.065526230023920
6.552623e-02	0.073496475596762	0.054945827308557	0.049348097529873
1.538054e-02	0.010121208737549	0.014748533524706	0.022257033322733
2.225703e-02	0.014748533524706	0.017959791732505	0.027194669024620
7.634055e-03	0.015198245095557	0.010748831334844	0.005405483357203
5.405483e-03	0.010748831334844	0.008179439368239	0.004089719684120
2.300842e-02	0.015558743705039	0.010490395636091	0.015843029601879
1.584303e-02	0.010490395636091	0.008361941265169	0.012241049058424
3.671230e-02	0.043258542621430	0.030669882697718	0.026021626139305
2.602163e-02	0.030669882697718	0.023294227675697	0.019675199756227
2.667869e-02	0.020874108500248	0.029929515110659	0.037804877307896
3.780488e-02	0.029929515110659	0.036716581651409	0.046667548336423
2.667877e-02	0.032861760204545	0.045940394773401	0.037804952544384
3.780495e-02	0.045940394773401	0.057113379996945	0.046668086906520
5.777291e-02	0.068737026235645	0.057052182936872	0.048168726324656
4.816873e-02	0.057052182936872	0.043258542621430	0.036712304841503
4.666809e-02	0.057113379996945	0.065867939400308	0.055119236957082
5.511924e-02	0.065867939400308	0.074622498803671	0.061722642845720
2.719467e-02	0.017959791732505	0.022256780710546	0.033294605754540
3.329461e-02	0.022256780710546	0.024141756490547	0.036484907058429
8.933154e-03	0.017959811668298	0.022255754875914	0.011130948699471
1.113095e-02	0.022255754875914	0.024139115947217	0.012069557973609
1.622200e-05	0.000008689926073	0.000147017821512	0.000015398290287
1.606357e-05	0.000015081439885	0.000000000000000	0.000008689926073
8.689926e-06	0.000000000000000	0.000287910490481	0.000147017821512
0	0.000026098786399	0.000167289150334	0.000287910490481
9.233424e-06	0.000003385407184	0.000042860879046	0.000026098786399
2.609879e-05	0.000042860879046	0.000082336350908	0.000167289150334
1.376114e-02	0.011952368216648	0.023277793634398	0.025730715945349
1.672892e-04	0.000082336350908	0.010453603837177	0.011952368216648
1.195237e-02	0.010453603837177	0.020824871323446	0.023277793634398
7.886009e-03	0.007812500000000	0.014693069475128	0.015625000000000
2.343750e-02	0.023437500000000	0.029816744961461	0.031250000000000
7.041986e-02	0.073215507099785	0.062235663583429	0.059934732278245
8.432424e-02	0.087743505578600	0.075751441345182	0.073215507099785
7.321551e-02	0.075751441345182	0.064401424029866	0.062235663583429
5.545134e-02	0.057259152243501	0.048120392185545	0.046511428109507
6.636399e-02	0.068145706640412	0.058937531450998	0.057259152243501
5.725915e-02	0.058937531450998	0.049729356261584	0.048120392185545
5.150299e-02	0.053547521602277	0.044791333397488	0.043071238685469
6.223566e-02	0.064401424029866	0.055451336281541	0.053547521602277
5.354752e-02	0.055451336281541	0.046511428109507	0.044791333397488
7.007643e-02	0.071201803750731	0.065382707735069	0.064401424029866
5.254488e-02	0.055138821644381	0.039035735496278	0.038197745934916
7.336320e-02	0.074781230215235	0.057327477636438	0.055138821644381
5.513882e-02	0.057327477636438	0.039873725057641	0.039035735496278
8.020964e-02	0.082338035694775	0.069613467034912	0.068145706640412
9.564515e-02	0.097354988784520	0.084218108106966	0.082338035694775
8.233804e-02	0.084218108106966	0.071081227429412	0.069613467034912
9.821943e-02	0.102181474276830	0.090816241709161	0.087743505578600
1.129304e-01	0.117165484698079	0.105891040836030	0.102181474276830
1.021815e-01	0.105891040836030	0.093750000000000	0.090816241709161
9.982052e-02	0.101562500000000	0.094697574021433	0.093750000000000
0	0.000008431647174	0.000146687711627	0.000287146064533
1.453418e-05	0.000016191053420	0.000015769595964	0.000008431647174
8.431647e-06	0.000015769595964	0.000015348138508	0.000146687711627
4.069116e-05	0.000024984850710	0.000166424924721	0.000081382323546
6.438650e-06	0.000012877300908	0.000000000000000	0.000024984850710
2.498485e-05	0.000000000000000	0.000287146064533	0.000166424924721
1.045309e-02	0.011952101002698	0.023277716196807	0.020824801814840
1.664249e-04	0.000287146064533	0.013761117392474	0.011952101002698
1.195210e-02	0.013761117392474	0.025730630578774	0.023277716196807
7.024132e-03	0.007812500000000	0.014693058696237	0.013761117392474
2.174642e-04	0.000287910490481	0.007024524720368	0.007812500000000
7.812500e-03	0.007024524720368	0.013761138950255	0.014693069475128
1.562500e-02	0.015625000000000	0.022004244961461	0.023437500000000
2.343750e-02	0.022004244961461	0.028383489922921	0.029816744961461
7.693822e-02	0.078125000000000	0.072244495720136	0.071201803750731
7.120180e-02	0.072244495720136	0.066363991440272	0.065382707735069
1.076330e-01	0.109375000000000	0.102510074021433	0.101562500000000
1.015625e-01	0.102510074021433	0.095645148042865	0.094697574021433
2.169169e-04	0.000146687711627	0.007885843855813	0.007812500000000
7.812500e-03	0.007885843855813	0.015625000000000	0.014693058696237
8.124806e-02	0.086488281657141	0.095146179580817	0.089364776054476
7.810133e-02	0.083176811826375	0.091927575041255	0.086488281657141
8.648828e-02	0.091927575041255	0.100927583107158	0.095146179580817
7.813043e-02	0.080646885087907	0.085771305932119	0.083176811826375
7.550174e-02	0.078125000000000	0.083174181998767	0.080646885087907
8.064689e-02	0.083174181998767	0.088365800037862	0.085771305932119
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
7.290712e-02	0.074218750000000	0.076813368629432	0.075501737258863
1.717700e-01	0.178399650347017	0.171014376443927	0.165455841074589
1.850868e-01	0.191999515424811	0.184838380142314	0.178399650347017
1.783997e-01	0.184838380142314	0.176575614914675	0.171014376443927
1.717092e-01	0.174395384626215	0.169319431747998	0.166842804713990
1.793167e-01	0.182057695609894	0.176998647047954	0.174395384626215
1.743954e-01	0.176998647047954	0.171875000000000	0.169319431747998
1.442437e-01	0.145067267521427	0.130787470486908	0.130150244310704
1.592467e-01	0.159806003931336	0.145615350297224	0.145067267521427
1.450673e-01	0.145615350297224	0.131424696663111	0.130787470486908
1.646419e-01	0.165193629675535	0.157962365095283	0.157454025429289
1.723741e-01	0.172858825444312	0.165664765102795	0.165193629675535
1.651936e-01	0.165664765102795	0.158470704761277	0.157962365095283
1.666910e-01	0.167968750000000	0.164352177070095	0.164062500000000
5.470513e-02	0.054687500000000	0.062502696716030	0.062500000000000
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
5.468750e-02	0.054687500000000	0.062500000000000	0.062502696716030
6.327187e-02	0.065555651298395	0.070707448382862	0.068330855729688
6.025343e-02	0.062500000000000	0.067850972619138	0.065555651298395
6.555565e-02	0.067850972619138	0.073084041036037	0.070707448382862
5.747047e-02	0.058593750000000	0.061376717474268	0.060253434948535
1.865814e-01	0.189524074901472	0.184714466011736	0.182057695609894
1.941396e-01	0.197174163661036	0.192380747290072	0.189524074901472
1.895241e-01	0.192380747290072	0.187500000000000	0.184714466011736
1.801469e-01	0.180593298911957	0.173251162113484	0.172858825444312
1.879508e-01	0.188310296265738	0.180976897524197	0.180593298911957
1.805933e-01	0.180976897524197	0.173643498782656	0.173251162113484
1.822010e-01	0.183593750000000	0.179917202738996	0.179687500000000
1.565997e-01	0.159141396627332	0.153783501520611	0.151555957972731
1.642431e-01	0.166842804713990	0.161560896254143	0.159141396627332
1.591414e-01	0.161560896254143	0.156250000000000	0.153783501520611
1.490608e-01	0.149747226658739	0.142638742865255	0.142018073047558
1.568780e-01	0.157454025429289	0.150356719056121	0.149747226658739
1.497472e-01	0.150356719056121	0.143259412682953	0.142638742865255
1.589054e-01	0.160156250000000	0.156564014369502	0.156250000000000
1.744368e-01	0.175781250000000	0.172124565635887	0.171875000000000
5.468750e-02	0.054687500000000	0.062502697083732	0.062500000000000
4.687500e-02	0.046875000000000	0.054705128316202	0.054687500000000
5.468750e-02	0.054705128316202	0.062500000000000	0.062502697083732
6.785098e-02	0.065555660564638	0.070707465772398	0.073084051098230
6.025344e-02	0.058212884029168	0.063271882237867	0.065555660564638
6.555566e-02	0.063271882237867	0.068330880446566	0.070707465772398
5.860256e-02	0.058593750000000	0.061376717862380	0.062500000000000
1.076684e-01	0.113956879389145	0.121045995154194	0.114409231258558
1.067880e-01	0.112716345424210	0.120429361133423	0.113956879389145
1.139569e-01	0.120429361133423	0.127682759049831	0.121045995154194
1.080132e-01	0.110983203750332	0.115738953528273	0.112716345424210
1.062234e-01	0.109375000000000	0.113949764627773	0.110983203750332
1.109832e-01	0.113949764627773	0.118761561632336	0.115738953528273
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
1.038929e-01	0.105468750000000	0.107799176728621	0.106223353457243
2.013714e-01	0.204577357923024	0.200100242652775	0.197174163661036
2.088677e-01	0.212166743740774	0.207704493569058	0.204577357923024
2.045774e-01	0.207704493569058	0.203125000000000	0.200100242652775
1.742134e-01	0.174586745723484	0.160025990234827	0.159806003931336
1.892225e-01	0.189343881522850	0.174673796322110	0.174586745723484
1.745867e-01	0.174673796322110	0.160245976538319	0.160025990234827
1.957085e-01	0.196037619592173	0.188597305596473	0.188310296265738
2.034373e-01	0.203700244170025	0.196292279548617	0.196037619592173
1.960376e-01	0.196292279548617	0.188884314927208	0.188597305596473
1.977064e-01	0.199218750000000	0.195510524368296	0.195312500000000
1.194656e-01	0.121093750000000	0.123371837668574	0.121743675337149
2.131595e-01	0.214843750000000	0.211065127160483	0.210937500000000
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
9.295505e-02	0.095759862242430	0.100427163136955	0.097544306442983
9.093324e-02	0.093750000000000	0.098559318167220	0.095759862242430
9.575986e-02	0.098559318167220	0.103310019830927	0.100427163136955
8.843537e-02	0.089843750000000	0.092341617683801	0.090933235367601
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
9.192724e-02	0.086487887685486	0.095145490242224	0.100927190870952
7.810139e-02	0.073131421003213	0.081247605308355	0.086487887685486
8.648789e-02	0.081247605308355	0.089363789613496	0.095145490242224
8.317419e-02	0.080646903182138	0.085771344514633	0.088365831171413
7.550174e-02	0.073084051098230	0.078130454478042	0.080646903182138
8.064690e-02	0.078130454478042	0.083176857857853	0.085771344514633
8.203125e-02	0.082031250000000	0.084555845154078	0.085937500000000
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
1.204293e-01	0.113957061117974	0.121047607496221	0.127684780550864
1.067877e-01	0.100927190870952	0.107668812656265	0.113957061117974
1.139571e-01	0.107668812656265	0.114410434441578	0.121047607496221
1.139497e-01	0.110983116943650	0.115738873068740	0.118761508302297
1.062233e-01	0.103309882107443	0.108013059971314	0.110983116943650
1.109831e-01	0.108013059971314	0.112716237835184	0.115738873068740
1.132812e-01	0.113281250000000	0.115568606815721	0.117187500000000
6.640760e-02	0.066406250000000	0.069081738746646	0.070312500000000
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
9.855929e-02	0.095759798295231	0.100426978442541	0.103309882107443
9.093325e-02	0.088365831171413	0.092954952974526	0.095759798295231
9.575980e-02	0.092954952974526	0.097544074777638	0.100426978442541
9.765625e-02	0.097656250000000	0.100060895466449	0.101562500000000
1.899404e-01	0.191406250000000	0.187725383412874	0.187500000000000
2.054147e-01	0.207031250000000	0.203281166722305	0.203125000000000
8.984375e-02	0.089843750000000	0.092341625452278	0.093750000000000
1.210938e-01	0.121093750000000	0.123371821819532	0.125000000000000
7.421875e-02	0.074218750000000	0.076813371340283	0.078125000000000
1.054688e-01	0.105468750000000	0.107799141915519	0.109375000000000
8.064959e-02	0.082031250000000	0.084555840999384	0.083174181998767
1.116624e-01	0.113281250000000	0.115568632313887	0.113949764627773
9.615466e-02	0.097656250000000	0.100060909083610	0.098559318167220
6.517549e-02	0.066406250000000	0.069081736309569	0.067850972619138
7.031250e-02	0.070312500000000	0.074218750000000	0.074218750000000
7.421875e-02	0.074218750000000	0.078125000000000	0.076813368629432
1.705972e-01	0.171875000000000	0.168258427070095	0.167968750000000
1.679688e-01	0.168258427070095	0.164641854140190	0.164352177070095
5.469631e-02	0.054705128523080	0.058602564261540	0.058593750000000
5.859375e-02	0.058602564261540	0.062500000000000	0.061376717474268
1.861072e-01	0.187500000000000	0.183823452738996	0.183593750000000
1.835938e-01	0.183823452738996	0.180146905477992	0.179917202738996
1.628117e-01	0.164062500000000	0.160470264369502	0.160156250000000
1.601562e-01	0.160470264369502	0.156878028739003	0.156564014369502
1.783431e-01	0.179687500000000	0.176030815635887	0.175781250000000
1.757812e-01	0.176030815635887	0.172374131271773	0.172124565635887
5.469631e-02	0.054687500000000	0.057470467862380	0.058593750000000
5.859375e-02	0.057470467862380	0.060253435724761	0.061376717862380
1.015625e-01	0.101562500000000	0.105468750000000	0.105468750000000
1.054688e-01	0.105468750000000	0.109375000000000	0.107799176728621
2.016126e-01	0.203125000000000	0.199416774368296	0.199218750000000
1.992188e-01	0.199416774368296	0.195708548736593	0.195510524368296
1.171875e-01	0.117187500000000	0.121093750000000	0.121093750000000
1.210938e-01	0.121093750000000	0.125000000000000	0.123371837668574
2.170658e-01	0.218750000000000	0.214971377160483	0.214843750000000
2.148438e-01	0.214971377160483	0.211192754320965	0.211065127160483
8.593750e-02	0.085937500000000	0.089843750000000	0.089843750000000
8.984375e-02	0.089843750000000	0.093750000000000	0.092341617683801
7.812500e-02	0.078125000000000	0.080649595154078	0.082031250000000
8.203125e-02	0.080649595154078	0.083174190308157	0.084555845154078
1.093750e-01	0.109375000000000	0.111662356815721	0.113281250000000
1.132812e-01	0.111662356815721	0.113949713631441	0.115568606815721
6.250135e-02	0.062500000000000	0.065175488746646	0.066406250000000
6.640625e-02	0.065175488746646	0.067850977493292	0.069081738746646
9.375000e-02	0.093750000000000	0.096154645466449	0.097656250000000
9.765625e-02	0.096154645466449	0.098559290932898	0.100060895466449
1.938466e-01	0.195312500000000	0.191631633412874	0.191406250000000
1.914062e-01	0.191631633412874	0.187950766825748	0.187725383412874
2.093210e-01	0.210937500000000	0.207187416722305	0.207031250000000
2.070312e-01	0.207187416722305	0.203437333444609	0.203281166722305
8.593750e-02	0.085937500000000	0.088435375452278	0.089843750000000
8.984375e-02	0.088435375452278	0.090933250904555	0.092341625452278
1.171875e-01	0.117187500000000	0.119465571819532	0.121093750000000
1.210938e-01	0.119465571819532	0.121743643639063	0.123371821819532
7.031250e-02	0.070312500000000	0.072907121340283	0.074218750000000
7.421875e-02	0.072907121340283	0.075501742680567	0.076813371340283
1.015625e-01	0.101562500000000	0.103892891915519	0.105468750000000
1.054688e-01	0.103892891915519	0.106223283831038	0.107799141915519
7.812500e-02	0.078125000000000	0.082031250000000	0.082031250000000
8.203125e-02	0.082031250000000	0.085937500000000	0.084555840999384
1.093750e-01	0.109375000000000	0.113281250000000	0.113281250000000
1.132812e-01	0.113281250000000	0.117187500000000	0.115568632313887
9.375000e-02	0.093750000000000	0.097656250000000	0.097656250000000
9.765625e-02	0.097656250000000	0.101562500000000	0.100060909083610
6.250135e-02	0.062502696716030	0.066407598358015	0.066406250000000
6.640625e-02	0.066407598358015	0.070312500000000	0.069081736309569
2.393199e-01	0.241537458785895	0.243216247090449	0.241067843673513
2.397972e-01	0.242187500000000	0.243723888649167	0.241537458785895
2.415375e-01	0.243723888649167	0.245364650507384	0.243216247090449
2.382812e-01	0.238281250000000	0.242187500000000	0.242187500000000
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
2.382812e-01	0.238281250000000	0.242187500000000	0.242187500000000
2.390392e-01	0.240234375000000	0.240992338984916	0.239797177969832
2.467957e-01	0.248046875000000	0.246093750000000	0.246093750000000
2.437222e-01	0.241549538647528	0.243248292491440	0.245435703589878
2.398022e-01	0.237583017810054	0.239337640409983	0.241549538647528
2.415495e-01	0.239337640409983	0.241092263009913	0.243248292491440
2.382812e-01	0.238281250000000	0.242187500000000	0.242187500000000
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
2.382812e-01	0.238281250000000	0.242187500000000	0.242187500000000
2.402344e-01	0.240234375000000	0.240994865995159	0.242187500000000
2.383210e-01	0.238316198192480	0.234444843308982	0.234454436164437
2.421875e-01	0.242187500000000	0.238286634870366	0.238316198192480
2.383162e-01	0.238286634870366	0.234435250453528	0.234444843308982
2.438553e-01	0.241771070091801	0.240101100770004	0.242187500000000
2.432483e-01	0.241092263009913	0.239628558263545	0.241771070091801
2.417711e-01	0.239628558263545	0.238164853517177	0.240101100770004
2.441406e-01	0.244140625000000	0.242187500000000	0.242187500000000
1.059504e-01	0.105190484065169	0.098265043419997	0.099062092297972
1.120491e-01	0.111208276553311	0.104363826877575	0.105190484065169
1.051905e-01	0.104363826877575	0.097467994542022	0.098265043419997
1.146388e-01	0.114199876676855	0.110761623794334	0.111208276553311
1.176242e-01	0.117187500000000	0.113738682408156	0.114199876676855
1.141999e-01	0.113738682408156	0.110314971035358	0.110761623794334
1.265579e-01	0.124395514215025	0.119132111990087	0.121122861160100
1.295629e-01	0.127219343790205	0.122171239034091	0.124395514215025
1.243955e-01	0.122171239034091	0.117123134277977	0.119132111990087
1.201387e-01	0.119205321132421	0.116271951471878	0.117187500000000
1.220979e-01	0.121122861160100	0.118249108388770	0.119205321132421
1.192053e-01	0.118249108388770	0.115375355617440	0.116271951471878
1.193590e-01	0.119140625000000	0.117405857654462	0.117624215308924
1.664532e-01	0.166092952212072	0.158856666659550	0.159241398703861
1.732996e-01	0.172879743122879	0.165662057903098	0.166092952212072
1.660930e-01	0.165662057903098	0.158471934615240	0.158856666659550
1.765209e-01	0.176288797719903	0.172640969906795	0.172879743122879
1.799220e-01	0.179687500000000	0.176034051010838	0.176288797719903
1.762888e-01	0.176034051010838	0.172402196690711	0.172640969906795
1.866033e-01	0.183637303807251	0.179295626262992	0.182043372965868
1.878410e-01	0.184687823748040	0.180617711279459	0.183637303807251
1.836373e-01	0.180617711279459	0.176547598810877	0.179295626262992
1.822229e-01	0.180916140437575	0.178368938684910	0.179687500000000
1.834048e-01	0.182043372965868	0.179577988992829	0.180916140437575
1.809161e-01	0.179577988992829	0.177112605019789	0.178368938684910
1.817579e-01	0.181640625000000	0.179804767506064	0.179922035012128
1.966338e-01	0.196493801258130	0.189049582260576	0.189217959812162
2.039046e-01	0.203704520521740	0.196280723007096	0.196493801258130
1.964938e-01	0.196280723007096	0.188881204708990	0.189049582260576
2.074531e-01	0.207329930574597	0.203574598598035	0.203704520521740
2.110760e-01	0.210937500000000	0.207187932902882	0.207329930574597
2.073299e-01	0.207187932902882	0.203444676674330	0.203574598598035
2.160253e-01	0.212485154966017	0.209152072811193	0.212375833485360
2.157709e-01	0.211891667622859	0.208898567985080	0.212485154966017
2.124852e-01	0.208898567985080	0.205905468347302	0.209152072811193
2.132138e-01	0.211673407030690	0.209338397284337	0.210937500000000
2.139686e-01	0.212375833485360	0.210098739353767	0.211673407030690
2.116734e-01	0.210098739353767	0.207821645222173	0.209338397284337
2.129599e-01	0.212890625000000	0.211006726586969	0.211075953173937
1.362385e-01	0.135668973850723	0.128613306707557	0.129203845631838
1.426905e-01	0.142055369031869	0.135030696951838	0.135668973850723
1.356690e-01	0.135030696951838	0.128022767783276	0.128613306707557
1.455887e-01	0.145250074496304	0.141710068131896	0.142055369031869
1.487753e-01	0.148437500000000	0.144888520475450	0.145250074496304
1.452501e-01	0.144888520475450	0.141364767231923	0.141710068131896
1.567218e-01	0.154215322984448	0.149117061578040	0.151523596888410
1.592661e-01	0.156611993582861	0.151651253593831	0.154215322984448
1.542153e-01	0.151651253593831	0.146690513604800	0.149117061578040
1.511634e-01	0.150026689951078	0.147298960699387	0.148437500000000
1.527061e-01	0.151523596888410	0.148862729507010	0.150026689951078
1.500267e-01	0.148862729507010	0.146201862125611	0.147298960699387
1.505595e-01	0.150390625000000	0.148606404185415	0.148775308370829
1.211266e-01	0.120446982440929	0.113534486211992	0.114230333953676
1.273482e-01	0.126621791963501	0.119699442803309	0.120446982440929
1.204470e-01	0.119699442803309	0.112838638470309	0.113534486211992
1.301140e-01	0.129728556376450	0.126229563903320	0.126621791963501
1.332150e-01	0.132812500000000	0.129325593215646	0.129728556376450
1.297286e-01	0.129325593215646	0.125837335843139	0.126229563903320
1.416220e-01	0.139257933682239	0.134144144155495	0.136343962355529
1.442284e-01	0.141766313452338	0.136836409911712	0.139257933682239
1.392579e-01	0.136836409911712	0.131906506371085	0.134144144155495
1.356550e-01	0.134616086200885	0.131779921725277	0.132812500000000
1.374203e-01	0.136343962355529	0.133555551038766	0.134616086200885
1.346161e-01	0.133555551038766	0.130767139722004	0.131779921725277
1.349669e-01	0.134765625000000	0.133013746549188	0.133214993098376
1.815520e-01	0.181295869902111	0.173943914916725	0.174222880710203
1.886229e-01	0.188310270135868	0.180967641555473	0.181295869902111
1.812959e-01	0.180967641555473	0.173664949123247	0.173943914916725
1.920043e-01	0.191825935871195	0.188123602891151	0.188310270135868
1.955185e-01	0.195312500000000	0.191632462007642	0.191825935871195
1.918259e-01	0.191632462007642	0.187936935646434	0.188123602891151
2.015771e-01	0.198397275541502	0.194068029454743	0.197112272245858
2.026262e-01	0.199346982509903	0.195170561342542	0.198397275541502
1.983973e-01	0.195170561342542	0.190994140175181	0.194068029454743
1.977058e-01	0.196252036700711	0.193844271257472	0.195312500000000
1.986144e-01	0.197112272245858	0.194771250190586	0.196252036700711
1.962520e-01	0.194771250190586	0.192430228135313	0.193844271257472
1.973686e-01	0.197265625000000	0.195415515431285	0.195518530862570
1.513705e-01	0.150897418863457	0.143771053991490	0.144269022135995
1.579982e-01	0.157471209517093	0.150354434899731	0.150897418863457
1.508974e-01	0.150354434899731	0.143273085846984	0.143771053991490
1.610605e-01	0.160775341486900	0.157178777078438	0.157471209517093
1.643605e-01	0.164062500000000	0.160471431566939	0.160775341486900
1.607753e-01	0.160471431566939	0.156886344639784	0.157178777078438
1.718672e-01	0.169176843847266	0.164459105653669	0.166961868302121
1.737464e-01	0.170945186789898	0.166432667437161	0.169176843847266
1.691768e-01	0.166432667437161	0.161920148084424	0.164459105653669
1.667212e-01	0.165524507073450	0.162827663754136	0.164062500000000
1.681925e-01	0.166961868302121	0.164300482052268	0.165524507073450
1.655245e-01	0.164300482052268	0.161639095802416	0.162827663754136
1.661646e-01	0.166015625000000	0.164211509645086	0.164360519290171
2.116824e-01	0.211657676214386	0.204105099017547	0.204160563899661
2.191768e-01	0.219093476667699	0.211558736825234	0.211657676214386
2.116577e-01	0.211558736825234	0.204049634135433	0.204105099017547
2.228967e-01	0.222832836939252	0.219021941973726	0.219093476667699
2.266288e-01	0.226562500000000	0.222745496642123	0.222832836939252
2.228328e-01	0.222745496642123	0.218950407279753	0.219021941973726
2.300634e-01	0.225920278519535	0.223357455596649	0.227039188115701
2.280909e-01	0.223814973866572	0.221732583683594	0.225920278519535
2.259203e-01	0.221732583683594	0.219650193500615	0.223357455596649
2.285990e-01	0.226841912492772	0.224758533522495	0.226562500000000
2.288648e-01	0.227039188115701	0.225046798828460	0.226841912492772
2.268419e-01	0.225046798828460	0.223054409541219	0.224758533522495
2.285488e-01	0.228515625000000	0.226595639959833	0.226628779919667
9.075316e-02	0.089888731513194	0.083185874190568	0.084038333595427
9.660548e-02	0.095700724255967	0.088956573815814	0.089888731513194
8.988873e-02	0.088956573815814	0.082333414785709	0.083185874190568
9.912844e-02	0.098657223686345	0.095219401481195	0.095700724255967
1.020659e-01	0.101562500000000	0.098169458321266	0.098657223686345
9.865722e-02	0.098169458321266	0.094738078706423	0.095219401481195
1.116046e-01	0.109645463910787	0.104104946677944	0.105911669816380
1.150542e-01	0.112985334825326	0.107623409940321	0.109645463910787
1.096455e-01	0.107623409940321	0.102261485055316	0.104104946677944
1.046323e-01	0.103793621070809	0.100768647346700	0.101562500000000
1.067873e-01	0.105911669816380	0.102939109703676	0.103793621070809
1.037936e-01	0.102939109703676	0.099966549590972	0.100768647346700
1.037673e-01	0.103515625000000	0.101814196648452	0.102065893296903
2.151797e-01	0.215083775977228	0.211305331297962	0.211408926319516
2.188558e-01	0.218750000000000	0.214968551186754	0.215083775977228
2.150838e-01	0.214968551186754	0.211201736276409	0.211305331297962
2.209166e-01	0.219258621748045	0.217107570609846	0.218750000000000
2.213101e-01	0.219565853254265	0.217563584578641	0.219258621748045
2.192586e-01	0.217563584578641	0.215561315903016	0.217107570609846
2.207560e-01	0.220703125000000	0.218802904973518	0.218855809947035
1.533251e-01	0.153006166405603	0.149442932646196	0.149763861018735
1.565760e-01	0.156250000000000	0.152670238902305	0.153006166405603
1.530062e-01	0.152670238902305	0.149122004273657	0.149442932646196
1.589338e-01	0.157754880551499	0.155042153901144	0.156250000000000
1.604219e-01	0.159204734477361	0.156546717883840	0.157754880551499
1.577549e-01	0.156546717883840	0.153888701290319	0.155042153901144
1.583661e-01	0.158203125000000	0.156412989232522	0.156575978465044
1.899670e-01	0.188576925911807	0.186094153092213	0.187500000000000
1.909859e-01	0.189541587203576	0.187153934587771	0.188576925911807
1.885769e-01	0.187153934587771	0.184766281971966	0.186094153092213
1.842638e-01	0.184047095002110	0.180376278228741	0.180590564961243
1.877382e-01	0.187500000000000	0.183818811598904	0.184047095002110
1.840471e-01	0.183818811598904	0.180161991496238	0.180376278228741
1.895722e-01	0.189453125000000	0.187619094048830	0.187738188097660
1.223731e-01	0.121953412540521	0.118489115762018	0.118908883853770
1.254297e-01	0.125000000000000	0.121518924130954	0.121953412540521
1.219534e-01	0.121518924130954	0.118069347670266	0.118489115762018
1.278963e-01	0.126901258267941	0.124020554732687	0.125000000000000
1.297288e-01	0.128690552893482	0.125881700325430	0.126901258267941
1.269013e-01	0.125881700325430	0.123072847757378	0.124020554732687
1.271680e-01	0.126953125000000	0.125214850966969	0.125429701933938
1.434122e-01	0.142327458924468	0.139545121506111	0.140625000000000
1.450708e-01	0.143939661459703	0.141218130130345	0.142327458924468
1.423275e-01	0.141218130130345	0.138496598800988	0.139545121506111
1.378551e-01	0.137491633835294	0.133975731338725	0.134345344206874
1.409958e-01	0.140625000000000	0.137108087656566	0.137491633835294
1.374916e-01	0.137108087656566	0.133606118470576	0.133975731338725
1.427635e-01	0.142578125000000	0.140810383327380	0.140995766654760
2.054548e-01	0.203952103039228	0.201586315200498	0.203125000000000
2.062712e-01	0.204720712648287	0.202418640291675	0.203952103039228
2.039521e-01	0.202418640291675	0.200116567935063	0.201586315200498
1.997315e-01	0.199578905575887	0.195858321343047	0.196018251751085
2.032942e-01	0.203125000000000	0.199409234632383	0.199578905575887
1.995789e-01	0.199409234632383	0.195698390935009	0.195858321343047
2.051627e-01	0.205078125000000	0.203209609980748	0.203294219961496
1.744845e-01	0.173242273553948	0.170621971297002	0.171875000000000
1.758155e-01	0.174518415686782	0.171970778017608	0.173242273553948
1.732423e-01	0.171970778017608	0.169423140348433	0.170621971297002
1.687929e-01	0.168533421873595	0.164916611022988	0.165183511746208
1.721397e-01	0.171875000000000	0.168253383931604	0.168533421873595
1.685334e-01	0.168253383931604	0.164649710299769	0.164916611022988
1.739605e-01	0.173828125000000	0.172007356288990	0.172139712577979
1.123833e-01	0.111497330839251	0.108515637488151	0.109375000000000
1.144479e-01	0.113520422382160	0.110591659265981	0.111497330839251
1.114973e-01	0.110591659265981	0.107662896149803	0.108515637488151
1.069010e-01	0.106438600966192	0.103021592687424	0.103487037686252
1.098461e-01	0.109375000000000	0.105956773713942	0.106438600966192
1.064386e-01	0.105956773713942	0.102556147688597	0.103021592687424
1.115637e-01	0.111328125000000	0.109610563818712	0.109846127637424
2.362563e-01	0.234360309609983	0.232469218803391	0.234375000000000
2.361568e-01	0.234148833368954	0.232419582357984	0.234360309609983
2.343603e-01	0.232419582357984	0.230690331347013	0.232469218803391
2.306116e-01	0.230578153801217	0.226743887321013	0.226787902304740
2.343952e-01	0.234375000000000	0.230517290560363	0.230578153801217
2.305782e-01	0.230517290560363	0.226699872337285	0.226743887321013
2.363382e-01	0.236328125000000	0.234385097260625	0.234395194521251
2.441406e-01	0.244140625000000	0.244907960054318	0.246093750000000
9.136867e-02	0.090847101765044	0.087493498098949	0.087999254424077
9.425975e-02	0.093750000000000	0.090321636149149	0.090847101765044
9.084710e-02	0.090321636149149	0.086987741773821	0.087493498098949
9.689726e-02	0.096128560931645	0.093022173248000	0.093750000000000
9.914315e-02	0.098319746667233	0.095330390287655	0.096128560931645
9.612856e-02	0.095330390287655	0.092341033908077	0.093022173248000
9.595800e-02	0.095703125000000	0.094004873996684	0.094259747993369
2.467957e-01	0.248046875000000	0.248556163476116	0.247497719029903
2.480469e-01	0.248046875000000	0.248582966059808	0.250000000000000
2.429557e-01	0.244140625000000	0.244908819324583	0.243723888649167
9.986598e-02	0.099609375000000	0.097912854160633	0.098169458321266
2.402371e-01	0.240234375000000	0.238283942435183	0.238286634870366
1.154631e-01	0.115234375000000	0.113509966204078	0.113738682408156
1.778608e-01	0.177734375000000	0.175907650505419	0.176034051010838
2.090627e-01	0.208984375000000	0.207109591451441	0.207187932902882
1.466630e-01	0.146484375000000	0.144709885237725	0.144888520475450
1.310690e-01	0.130859375000000	0.129115921607823	0.129325593215646
1.934725e-01	0.193359375000000	0.191519356003821	0.191632462007642
1.622670e-01	0.162109375000000	0.160313840783469	0.160471431566939
2.246540e-01	0.224609375000000	0.222700873321062	0.222745496642123
1.076659e-01	0.107421875000000	0.105712761856971	0.105956773713942
2.324461e-01	0.232421875000000	0.230493020280181	0.230517290560363
1.700642e-01	0.169921875000000	0.168111066965802	0.168253383931604
2.012671e-01	0.201171875000000	0.199313992316191	0.199409234632383
1.388665e-01	0.138671875000000	0.136913418828283	0.137108087656566
1.544601e-01	0.154296875000000	0.152506994451153	0.152670238902305
2.168593e-01	0.216796875000000	0.214906150593377	0.214968551186754
1.856594e-01	0.185546875000000	0.183706280799452	0.183818811598904
1.232595e-01	0.123046875000000	0.121306337065477	0.121518924130954
2.382812e-01	0.238281250000000	0.240234375000000	0.240234375000000
2.402344e-01	0.240234375000000	0.242187500000000	0.240992338984916
2.485562e-01	0.250000000000000	0.248046875000000	0.248046875000000
2.480469e-01	0.248046875000000	0.246093750000000	0.246093750000000
2.382812e-01	0.238281250000000	0.239041740995159	0.240234375000000
2.402344e-01	0.239041740995159	0.239802231990319	0.240994865995159
2.449745e-01	0.243855323502414	0.243021411751207	0.244140625000000
2.441406e-01	0.243021411751207	0.242187500000000	0.242187500000000
1.206162e-01	0.120138655695157	0.118663077847578	0.119140625000000
1.191406e-01	0.118663077847578	0.117187500000000	0.117405857654462
1.829083e-01	0.182222919623767	0.180955209811884	0.181640625000000
1.816406e-01	0.180955209811884	0.179687500000000	0.179804767506064
2.140288e-01	0.213213835649951	0.212075667824976	0.212890625000000
2.128906e-01	0.212075667824976	0.210937500000000	0.211006726586969
1.517536e-01	0.151163444885120	0.149800472442560	0.150390625000000
1.503906e-01	0.149800472442560	0.148437500000000	0.148606404185415
1.361869e-01	0.135654985909706	0.134233742954853	0.134765625000000
1.347656e-01	0.134233742954853	0.132812500000000	0.133013746549188
1.984623e-01	0.197705794376033	0.196509147188016	0.197265625000000
1.972656e-01	0.196509147188016	0.195312500000000	0.195415515431285
1.673450e-01	0.166721246233680	0.165391873116840	0.166015625000000
1.660156e-01	0.165391873116840	0.164062500000000	0.164211509645086
2.295339e-01	0.228598953143948	0.227580726571974	0.228515625000000
2.285156e-01	0.227580726571974	0.226562500000000	0.226595639959833
1.050505e-01	0.104632273850278	0.103097386925139	0.103515625000000
1.035156e-01	0.103097386925139	0.101562500000000	0.101814196648452
2.217864e-01	0.220916588389507	0.219833294194753	0.220703125000000
2.207031e-01	0.219833294194753	0.218750000000000	0.218802904973518
1.595450e-01	0.158933844178573	0.157591922089286	0.158203125000000
1.582031e-01	0.157591922089286	0.156250000000000	0.156412989232522
1.906866e-01	0.189967025711914	0.188733512855957	0.189453125000000
1.894531e-01	0.188733512855957	0.187500000000000	0.187619094048830
1.284013e-01	0.127896311398882	0.126448155699441	0.126953125000000
1.269531e-01	0.126448155699441	0.125000000000000	0.125214850966969
1.439717e-01	0.143412199268943	0.142018599634471	0.142578125000000
1.425781e-01	0.142018599634471	0.140625000000000	0.140810383327380
2.062430e-01	0.205454773900546	0.204289886950273	0.205078125000000
2.050781e-01	0.204289886950273	0.203125000000000	0.203209609980748
1.751329e-01	0.174484489715289	0.173179744857645	0.173828125000000
1.738281e-01	0.173179744857645	0.171875000000000	0.172007356288990
1.128323e-01	0.112383318617657	0.110879159308828	0.111328125000000
1.113281e-01	0.110879159308828	0.109375000000000	0.109610563818712
2.372688e-01	0.236256348252022	0.235315674126011	0.236328125000000
2.363281e-01	0.235315674126011	0.234375000000000	0.234385097260625
2.421875e-01	0.242187500000000	0.242954835054318	0.244140625000000
2.441406e-01	0.242954835054318	0.243722170108636	0.244907960054318
9.727676e-02	0.096897261331846	0.095323630665923	0.095703125000000
9.570312e-02	0.095323630665923	0.093750000000000	0.094004873996684
2.460938e-01	0.246093750000000	0.248046875000000	0.248046875000000
2.480469e-01	0.248046875000000	0.250000000000000	0.248556163476116
2.460938e-01	0.246093750000000	0.246816421113106	0.248046875000000
2.480469e-01	0.246816421113106	0.247539092226212	0.248582966059808
2.421875e-01	0.242187500000000	0.244140625000000	0.244140625000000
2.441406e-01	0.244140625000000	0.246093750000000	0.244908819324583
1.011656e-01	0.100768647346700	0.099212448673350	0.099609375000000
9.960938e-02	0.099212448673350	0.097656250000000	0.097912854160633
2.411443e-01	0.240101100770004	0.239191175385002	0.240234375000000
2.402344e-01	0.239191175385002	0.238281250000000	0.238283942435183
1.167297e-01	0.116271951471878	0.114776600735939	0.115234375000000
1.152344e-01	0.114776600735939	0.113281250000000	0.113509966204078
1.790282e-01	0.178368938684910	0.177075094342455	0.177734375000000
1.777344e-01	0.177075094342455	0.175781250000000	0.175907650505419
2.101379e-01	0.209338397284337	0.208184823642168	0.208984375000000
2.089844e-01	0.208184823642168	0.207031250000000	0.207109591451441
1.478682e-01	0.147298960699387	0.145915105349693	0.146484375000000
1.464844e-01	0.145915105349693	0.144531250000000	0.144709885237725
1.322962e-01	0.131779921725277	0.130343085862639	0.130859375000000
1.308594e-01	0.130343085862639	0.128906250000000	0.129115921607823
1.945784e-01	0.193844271257472	0.192625260628736	0.193359375000000
1.933594e-01	0.192625260628736	0.191406250000000	0.191519356003821
1.634451e-01	0.162827663754136	0.161491956877068	0.162109375000000
1.621094e-01	0.161491956877068	0.160156250000000	0.160313840783469
2.256605e-01	0.224758533522495	0.223707391761247	0.224609375000000
2.246094e-01	0.223707391761247	0.222656250000000	0.222700873321062
1.089453e-01	0.108515637488151	0.106992193744076	0.107421875000000
1.074219e-01	0.106992193744076	0.105468750000000	0.105712761856971
2.334221e-01	0.232469218803391	0.231468984401695	0.232421875000000
2.324219e-01	0.231468984401695	0.230468750000000	0.230493020280181
1.712485e-01	0.170621971297002	0.169295360648501	0.169921875000000
1.699219e-01	0.169295360648501	0.167968750000000	0.168111066965802
2.023557e-01	0.201586315200498	0.200402532600249	0.201171875000000
2.011719e-01	0.200402532600249	0.199218750000000	0.199313992316191
1.400851e-01	0.139545121506111	0.138131935753056	0.138671875000000
1.386719e-01	0.138131935753056	0.136718750000000	0.136913418828283
1.556461e-01	0.155042153901144	0.153692951950572	0.154296875000000
1.542969e-01	0.153692951950572	0.152343750000000	0.152506994451153
2.179288e-01	0.217107570609846	0.215975660304923	0.216796875000000
2.167969e-01	0.215975660304923	0.214843750000000	0.214906150593377
1.867971e-01	0.186094153092213	0.184843951546107	0.185546875000000
1.855469e-01	0.184843951546107	0.183593750000000	0.183706280799452
1.245103e-01	0.124020554732687	0.122557152366343	0.123046875000000
1.230469e-01	0.122557152366343	0.121093750000000	0.121306337065477


==> data/ExamplePyramideTen_sol_04270.dat <==
0	0.000000043904446	0.000000000000000	0.000000000000000
0	0.029296797824960	0.029620146537366	0.000000000000000
1.101863e-08	0.000000068258018	0.000000007684781	0.000000110008537
2.500000e-01	0.249288452304032	0.249023437500000	0.249023437500000
0	0.000000000000000	0.062500000000000	0.062500000000000
0	0.000000000000000	0.002012015714273	0.000000000000000
0	0.000000043917405	0.000000000000000	0.000000177513410
1.401914e-04	0.000031967171424	0.011718213695730	0.013683717510488
0	0.000000068164599	0.000000007867526	0.000000177475902
1.400653e-04	0.000105021469709	0.007812500000000	0.006911978050607
4.061302e-02	0.039822258579252	0.021667028067297	0.022031649142709
0	0.004296067219228	0.002789419104383	0.000000000000000
1.178234e-01	0.102621597924729	0.105954237460225	0.121232289586456
2.951697e-02	0.026883384899046	0.019586775940599	0.022463210122076
1.178289e-01	0.125410225384576	0.127619581089072	0.119530008258409
2.951549e-02	0.034584521960572	0.018184554326357	0.015409587216962
7.797905e-02	0.089045873299677	0.102516050208820	0.090109718912692
1.319107e-01	0.131444285318377	0.104108577783748	0.104427255100351
0	0.000000000000000	0.031250000000000	0.031250000000000
1.250000e-01	0.125000976861395	0.126953125000000	0.126097861945868
1.810033e-01	0.172796925432230	0.175160095628802	0.182916420561358
1.250000e-01	0.124750542849246	0.124023437500000	0.124128280700866
8.963599e-02	0.099409665522638	0.080979457658864	0.073558091349471
1.250000e-01	0.125000000000000	0.156250000000000	0.156250000000000
1.810104e-01	0.189409148913568	0.190554332033185	0.182895774305492
1.250000e-01	0.125829613809522	0.118920255627325	0.118051746758949
0	0.000000000000000	0.031250000000000	0.031250000000000
1.250000e-01	0.123334394268692	0.125603605886247	0.127195727915436
1.893184e-01	0.189195760437740	0.174606155188984	0.174690069739434
2.148574e-01	0.210615889107878	0.210247943391075	0.214413069793645
1.875000e-01	0.187135466718843	0.186523437500000	0.186577247889957
7.797911e-02	0.067313054211990	0.078061212314777	0.090109584629367
0	0.009178568176787	0.010787913356126	0.000000000000000
3.578712e-05	0.000017893559759	0.003620238610658	0.004000471772330
3.728078e-02	0.027761618655628	0.032543037717009	0.043599954152241
3.579159e-05	0.000030874593092	0.004521367825166	0.003999743725680
3.728080e-02	0.047023748727128	0.054846491635656	0.043600023178416
1.643865e-01	0.170334722421778	0.161547115914181	0.156092893950844
1.875000e-01	0.187500000000000	0.203125000000000	0.203125000000000
1.569252e-01	0.164421565157447	0.171095111005451	0.163431958209980
2.150244e-01	0.223734807072387	0.220360973223651	0.213072660929176
1.875000e-01	0.187715695762086	0.184043173984031	0.183812746223496
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.875000e-01	0.185433244686360	0.187358594594315	0.189308898201955
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.875000e-01	0.187500000000000	0.189453125000000	0.188404483795390
2.192195e-01	0.219187408316820	0.211641873487588	0.211663107017868
2.322364e-01	0.227845041438627	0.226624019972007	0.230597175557646
2.187500e-01	0.218329520735033	0.217773437500000	0.217801679297273
8.964085e-02	0.079400724446234	0.065607209153912	0.073600059668882
0	0.011786254230738	0.009904880364163	0.000000000000000
5.888110e-02	0.029294095422341	0.029621558140891	0.059003382938411
4.662277e-02	0.035147490385368	0.029467494121618	0.038972816951641
5.888614e-02	0.073167472339486	0.074811340782208	0.058942978377452
4.662532e-02	0.057832792059344	0.048186180002129	0.038944323800060
1.775134e-07	0.000000088756705	0.000001618786847	0.000000492255427
4.391740e-08	0.000000000000000	0.000000000000000	0.000000000000000
0	0.000000000000000	0.000002568072649	0.000002546620640
1.100085e-07	0.000000058846659	0.000000000000000	0.000000000000000
6.825802e-08	0.000000000000000	0.000000177513410	0.000000007684781
7.684781e-09	0.000000092599095	0.000000203110439	0.000000718759115
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
8.259496e-03	0.010750000749712	0.002899779359236	0.002164576119254
3.813838e-02	0.039823403050367	0.021666663299226	0.020211616356224
1.075000e-02	0.011600111708145	0.003167169439964	0.002899779359236
0	0.002359794099618	0.001204067852597	0.000000000000000
1.664246e-02	0.020373718337928	0.013929201055061	0.011123412087668
4.597834e-03	0.006599023651771	0.003761295290803	0.002443699473265
5.508393e-02	0.060104801315732	0.043279396149200	0.039433220272873
8.259532e-03	0.006599041760471	0.003761303930923	0.005212046232944
1.664405e-02	0.012673106975465	0.008359072013481	0.011123709128852
4.597841e-03	0.002359795670168	0.001204071515190	0.002443706142961
1.160011e-02	0.010749954472095	0.002899801095892	0.003167169439964
3.813788e-02	0.034584972392589	0.018184649182282	0.020211897744865
1.074995e-02	0.008259531858376	0.002164560607512	0.002899801095892
7.141863e-02	0.070023985108528	0.060629946471639	0.062028912175944
1.774759e-07	0.000000092671714	0.000000202516177	0.000000491865087
6.816460e-08	0.000000011018631	0.000000110008537	0.000000007867526
7.867526e-09	0.000000058938032	0.000000000000000	0.000000717514687
0	0.000000000000000	0.000002567579221	0.000000000000000
4.390445e-08	0.000000000000000	0.000000177475902	0.000000000000000
0	0.000000088737951	0.000001618039196	0.000002545806301
4.672018e-02	0.050506723295820	0.059388347213346	0.055195739037738
0	0.000000000000000	0.015625000000000	0.015625000000000
6.250000e-02	0.061397563437618	0.064145780568299	0.065238145008273
1.085237e-01	0.112807993331757	0.102399687648269	0.098537354883865
6.456931e-02	0.066566285074382	0.057442698719763	0.055666594704565
1.085424e-01	0.103981263187741	0.094524710803334	0.098565503093152
6.460695e-02	0.062435181407592	0.053787822809380	0.055689783127025
0	0.000000000000000	0.015625000000000	0.015625000000000
6.250000e-02	0.062505377416209	0.064453125000000	0.063869425407895
2.021124e-01	0.206226170155785	0.209472598140528	0.205276424081749
7.642670e-02	0.074922254027105	0.039822258579252	0.040613018862907
1.301694e-01	0.129191719091721	0.115502509242002	0.116452818461035
7.492225e-02	0.073549947370937	0.055225246845880	0.057372256303179
1.644069e-01	0.158390416444384	0.150448022444122	0.156120063041759
1.485806e-01	0.140783890704526	0.143662549860339	0.151623802192403
1.396522e-01	0.126769123027879	0.114864033753536	0.126168962074570
1.584694e-01	0.157995715730059	0.150899778147669	0.151371046039480
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
2.187500e-01	0.218750000000000	0.219726562500000	0.219167101356643
1.761807e-01	0.173268868895610	0.168804500532542	0.171591433692514
1.562500e-01	0.155948517428860	0.155273437500000	0.155354031036878
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
0	0.000000000000000	0.031250000000000	0.031250000000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
1.569250e-01	0.142247771903788	0.154429934108747	0.169934288712403
1.005874e-01	0.089046013139665	0.102515873027155	0.115303194171150
1.279874e-01	0.114100087848614	0.124368821177722	0.139252973011294
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
2.056876e-01	0.208978757062847	0.204775589137036	0.201644782068690
2.187500e-01	0.218750000000000	0.226562500000000	0.226562500000000
7.139126e-02	0.073521634404461	0.055215646794933	0.052626291101688
1.301661e-01	0.131443432009176	0.104102814814416	0.102725836178730
7.490452e-02	0.076426696766368	0.040613018862907	0.039823403050367
1.137057e-01	0.126753505638005	0.114865405566220	0.103118499158496
1.485850e-01	0.156590530836340	0.159505296048532	0.151622853672683
1.396340e-01	0.152303690075079	0.136811187250487	0.126167572202293
1.467739e-01	0.149172469401675	0.143920585402147	0.141577654189903
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
0	0.000000000000000	0.062500000000000	0.062500000000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
1.005636e-01	0.114100863862033	0.124374608611406	0.109740427925810
1.005873e-01	0.106538088947652	0.114154200264309	0.107945340945417
1.279879e-01	0.142248106047925	0.154435339949852	0.139258826152643
1.421767e-01	0.145638037107119	0.149421368707984	0.145863117899076
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.562500e-01	0.154369051323542	0.156452142005263	0.158237106326840
2.323910e-01	0.236760612189074	0.234273194278446	0.230248630119018
2.187500e-01	0.218857678685096	0.215076459814178	0.214959492098373
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
2.187500e-01	0.217638069188155	0.218542525690550	0.219583725879271
1.761569e-01	0.179020131677550	0.174310745795468	0.171564772067870
1.562500e-01	0.156577401191663	0.153004999376742	0.152669598423053
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.562500e-01	0.156250000000000	0.158203125000000	0.157243559573067
1.467501e-01	0.144293679680560	0.139307046415655	0.141663751409693
1.523245e-01	0.139652194063488	0.126168962074570	0.136816508086887
1.368165e-01	0.131492735080728	0.122435139168278	0.127277797770597
1.027362e-01	0.100465183165277	0.073549947370937	0.074922254027105
1.280100e-01	0.127337157331124	0.120466002933674	0.121146242113059
1.004652e-01	0.099088124399142	0.085694033064091	0.087007565268107
9.751305e-02	0.096649552968813	0.089947071403996	0.090817507871171
1.170215e-01	0.114929475255688	0.109651668534082	0.111616636095975
9.375000e-02	0.093565635916614	0.092773437500000	0.092901126991323
1.420589e-01	0.141720015793220	0.138207636654269	0.138543763660153
1.602393e-01	0.159801097227446	0.131444285318377	0.131910734222209
1.888630e-01	0.188604800222859	0.181295730161930	0.181548783771590
1.598011e-01	0.159237941057573	0.145087075272880	0.145622691272912
2.057604e-01	0.202396066216284	0.198495779344299	0.201659190586230
1.977988e-01	0.189401023434592	0.190582409164353	0.198199712103467
1.922141e-01	0.185314545111523	0.179302572906349	0.185496839224017
2.037040e-01	0.203580816566271	0.199863365105953	0.199986660868687
1.728849e-01	0.172652277169666	0.169042651125410	0.169274318103068
2.344928e-01	0.234485620633418	0.230649767797065	0.230656869506580
1.515552e-01	0.150359994100754	0.147746276772277	0.148909120511680
1.406250e-01	0.140356381636727	0.139648437500000	0.139745145923272
2.122911e-01	0.210664912136153	0.208516577059211	0.210106067198995
2.031250e-01	0.202754491133480	0.202148437500000	0.202192694948799
1.818853e-01	0.180465641793295	0.178090413116063	0.179476715296631
1.718750e-01	0.171550548002924	0.170898437500000	0.170968471143618
2.410533e-01	0.238849318113512	0.237708505365371	0.239817893520049
2.343750e-01	0.233911313174554	0.233398437500000	0.233412386208121
2.058831e-02	0.026694068530388	0.037745435324528	0.029889044634304
4.671863e-02	0.039541337180122	0.054618805444094	0.063671157302526
0	0.004836656596298	0.007339450888254	0.000000000000000
0	0.000000000000000	0.003903410868753	0.003597483603777
3.288622e-02	0.039545420768870	0.054618421682681	0.045996901080828
0	0.000009156286606	0.006087586995424	0.007195481737416
3.288203e-02	0.026690164945401	0.037745662261669	0.045997221541525
0	0.000000000000000	0.006602114122375	0.004164050838886
9.793109e-03	0.014993757985589	0.022235542844671	0.014733791042197
8.327939e-02	0.085841040211754	0.090303276080583	0.087600534836445
7.187591e-07	0.000000460934777	0.000002634711422	0.000000359379558
9.259910e-08	0.000000177513410	0.000000492255427	0.000000203110439
2.031104e-07	0.000000347682933	0.000003020603538	0.000005724238528
4.922554e-07	0.000001055521137	0.000001566129181	0.000006376941190
8.875670e-08	0.000000000000000	0.000002546620640	0.000001618786847
1.618787e-06	0.000002082703744	0.000003620261131	0.000002278626321
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
4.918651e-07	0.000000347190632	0.000003017292748	0.000006371337122
9.267171e-08	0.000000007867526	0.000000717514687	0.000000202516177
2.025162e-07	0.000000460015432	0.000002631509059	0.000005718141115
2.545806e-06	0.000002081922748	0.000003618371885	0.000000000000000
8.873795e-08	0.000000177475902	0.000000491865087	0.000001618039196
1.618039e-06	0.000001054952142	0.000001564597353	0.000002276755631
2.597884e-02	0.028541147075431	0.039694076443521	0.036397780753861
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
9.375000e-02	0.093752818285722	0.095703125000000	0.094970661762375
0	0.000035018810501	0.007812500000000	0.007812500000000
3.125000e-02	0.029825093379520	0.035708938650225	0.037337972098646
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
9.375000e-02	0.092338590657819	0.094825835211325	0.096191301347769
0	0.000000000000000	0.015625000000000	0.015625000000000
3.125000e-02	0.031250919411962	0.035156250000000	0.034293974402797
1.699387e-01	0.185815770623033	0.197807919055838	0.181010378771297
1.719986e-01	0.175817422375224	0.179347896451407	0.175456323070981
1.858158e-01	0.193922554094205	0.200064555456914	0.191811844839436
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.250000e-01	0.125000000000000	0.156250000000000	0.156250000000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.642484e-01	0.168007874522099	0.171905154182577	0.168110648438707
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
2.020990e-01	0.193921770366776	0.200056243377029	0.208474044846948
1.719985e-01	0.164421431609255	0.171093281183771	0.178912683516477
1.858127e-01	0.169934288712403	0.181003252429510	0.197798794439673
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
2.273754e-01	0.229120620639337	0.226988585784992	0.225264804348300
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
1.718750e-01	0.171875000000000	0.175781250000000	0.175781250000000
2.255724e-01	0.227750320616898	0.229447140993804	0.227268578111680
1.948879e-01	0.198963664323133	0.202595759860767	0.198491423679886
1.112247e-01	0.110781653572255	0.107360842269220	0.107798395080821
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.718750e-01	0.171875000000000	0.173828125000000	0.172811526209297
1.875000e-01	0.187500000000000	0.191406250000000	0.191406250000000
2.031250e-01	0.202011120350976	0.202950029902970	0.203971604479627
2.411635e-01	0.243350028076812	0.241811097511694	0.239695503166054
2.343750e-01	0.234426559778508	0.230588100411474	0.230530199763082
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.343750e-01	0.233213503183045	0.234079970450805	0.235161776200447
1.562500e-01	0.156250000000000	0.160156250000000	0.160156250000000
1.718750e-01	0.169866469216930	0.171865109811069	0.173748037219586
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.343750e-01	0.234375000000000	0.235351562500000	0.234767602010821
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
2.031250e-01	0.203125000000000	0.204101562500000	0.203548332846274
1.210734e-01	0.120067055076754	0.117281793983054	0.118251463576056
1.093750e-01	0.109165735901862	0.108398437500000	0.108521260876520
2.990265e-02	0.036827026626356	0.026042386344859	0.021117989269163
2.992477e-02	0.022697551739749	0.016019693436380	0.021127455545842
0	0.007656605743611	0.005405418359348	0.000000000000000
5.512341e-02	0.049530225471921	0.035231485696156	0.039446608482345
2.058497e-02	0.014991139606486	0.022235605763689	0.029889177216035
6.877775e-02	0.079399555089944	0.065565892098964	0.057083724543838
4.338387e-02	0.049494431940055	0.035218278803925	0.030747575924136
2.352084e-02	0.011785357635790	0.009912442248884	0.019756887861993
1.525274e-02	0.007662337633413	0.005408005444863	0.010763737032184
2.352254e-02	0.035149783850694	0.029445483878987	0.019741926160864
1.524136e-02	0.022680686316784	0.016012285390343	0.010758651110473
6.877670e-02	0.057830612512301	0.048220283955771	0.057122247608310
4.341551e-02	0.036854083930258	0.026053558910644	0.030760021343878
0	0.000000000000000	0.002012613488836	0.004165199403128
9.791317e-03	0.004835747945758	0.007339454484533	0.014733812076414
2.546621e-06	0.000002557346645	0.000005135858200	0.000000000000000
0	0.000000000000000	0.000000000000000	0.000002568072649
2.568073e-06	0.000000000000000	0.000000000000000	0.000000000000000
1.722508e-02	0.013593423906685	0.026690164945401	0.032882034573449
2.595682e-05	0.000030871967480	0.004522042253107	0.005189658566523
1.359342e-02	0.011652088990075	0.018226677223593	0.020141794426043
1.153034e-01	0.128530470119423	0.142248106047925	0.127987913373480
1.125794e-01	0.115627871423452	0.119727500919053	0.116562943233446
1.285305e-01	0.135310285133903	0.142385775786826	0.135389288083674
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.033608e-01	0.106320003123603	0.110961654577041	0.107946393753247
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.421766e-01	0.135310176501077	0.142385572380002	0.149549407389862
1.125794e-01	0.106538163311865	0.114154180913024	0.120546504069794
1.285303e-01	0.115303194171150	0.127987367835445	0.142247771903788
1.406250e-01	0.140625000000000	0.144531250000000	0.144531250000000
1.584668e-01	0.159236707212471	0.145088623401680	0.144274571809320
1.888612e-01	0.189194815352785	0.174604862703688	0.174231986344441
1.598015e-01	0.160239332255407	0.131910734222209	0.131443432009176
1.783137e-01	0.185299350787003	0.179277873331801	0.172952991082787
1.978079e-01	0.206383129010671	0.205661100956134	0.198163247067358
1.921979e-01	0.199014663411842	0.191505160960827	0.185469989845325
1.973561e-01	0.198797548765634	0.196340220681326	0.194906828231241
7.175147e-07	0.000000000000000	0.000000000000000	0.000000000000000
5.893803e-08	0.000000110008537	0.000000000000000	0.000000000000000
0	0.000000000000000	0.000000000000000	0.000000000000000
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
0	0.000000000000000	0.031250000000000	0.031250000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.907336e-02	0.061599400499680	0.067410930492242	0.053597900812692
5.701039e-02	0.067313137717430	0.078061308060314	0.066321108456961
7.433255e-02	0.087309396878631	0.095443349469147	0.081346606709277
6.367130e-02	0.073235539740115	0.089045873299677	0.077979049536291
5.439881e-02	0.056371232728145	0.061248974313613	0.059101812124784
7.323554e-02	0.078210382890058	0.086429834234251	0.081140706519896
7.314830e-02	0.075592947071501	0.080703561608303	0.078184850381335
1.337421e-01	0.137132408193304	0.141374868100188	0.137940572981483
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.093750e-01	0.109375000000000	0.111328125000000	0.110516484270933
1.250000e-01	0.125000000000000	0.128906250000000	0.128906250000000
1.406250e-01	0.138810207724016	0.140981221271546	0.142687409690367
2.122536e-01	0.213871274153192	0.211644556072518	0.210054129419009
2.031250e-01	0.203290530727217	0.199570413798103	0.199398333496905
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.812500e-02	0.078125306614214	0.080078125000000	0.079397704294282
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.406250e-01	0.140625000000000	0.142578125000000	0.141656206770047
2.041651e-01	0.204051018755658	0.189195760437740	0.189318438531017
2.191013e-01	0.219035059699894	0.215257761898061	0.215323635659598
2.040510e-01	0.203904090725311	0.196483146150772	0.196623389596699
2.272700e-01	0.225488688842428	0.223514850578678	0.225259951618781
2.234816e-01	0.219169523226912	0.218530591532536	0.222605171699078
2.201263e-01	0.216545340255007	0.212892680519119	0.216376396630532
2.267069e-01	0.226641184033246	0.222833991488215	0.222900953551131
1.044273e-01	0.104108577783748	0.075674475396737	0.076426696766368
1.314443e-01	0.130169432508758	0.102736204413312	0.104108577783748
1.041086e-01	0.102736204413312	0.074922254027105	0.075674475396737
1.442727e-01	0.143276640275940	0.129191719091721	0.130169432508758
1.574702e-01	0.157185841382535	0.153627389592212	0.153914249868036
1.432766e-01	0.142692831810331	0.135666075590782	0.136234179683830
1.783278e-01	0.171283894252976	0.166502011473152	0.172975730270440
1.645906e-01	0.156585598314175	0.159509638798108	0.167372584432829
1.641828e-01	0.157036486007177	0.153180395724784	0.159884193655984
1.668009e-01	0.165503940185308	0.162947998115510	0.164212910656049
1.703571e-01	0.164406912358652	0.156120063041759	0.161573608682590
1.615736e-01	0.158846835862175	0.154050265908499	0.156609686510395
1.646518e-01	0.164363885059440	0.160772677538501	0.161059367920747
1.973897e-01	0.195932552099742	0.193501936991049	0.194937950539610
1.990318e-01	0.192214102279682	0.185496839224017	0.191534651426066
1.915347e-01	0.188515745325041	0.183815335170426	0.186740360983780
1.742346e-01	0.173672782173579	0.159237941057573	0.159801097227446
1.882936e-01	0.188115667108265	0.184452604996592	0.184631969702240
1.736728e-01	0.173304699844473	0.166095238235822	0.166455361615576
1.956886e-01	0.195507243491792	0.191809111849958	0.191989247629411
1.142825e-01	0.112863617362781	0.099088124399142	0.100465183165277
1.266131e-01	0.126230170765691	0.122777271591108	0.123165382299072
1.128636e-01	0.112068376499131	0.105207733092040	0.105975870880962
1.363722e-01	0.135277580746976	0.132510620414929	0.133575372988482
1.418372e-01	0.136816508086887	0.127277797770597	0.131950925685817
1.319509e-01	0.129614361728207	0.124378873932131	0.126548260344156
1.336060e-01	0.133216235282123	0.129722091026147	0.130108581779987
1.491295e-01	0.148787922889512	0.145250320346482	0.145591340870916
2.111974e-01	0.211073678380681	0.207323024807736	0.207447370857272
1.801680e-01	0.179932123129216	0.176288540628436	0.176523515404691
1.180812e-01	0.117638673945067	0.114205576430686	0.114649541862350
2.422093e-01	0.242204751483068	0.238340667186842	0.238348038404374
2.308187e-01	0.229045629598342	0.226995234167661	0.228719881332817
2.265625e-01	0.226123869846334	0.225585937500000	0.225608693637178
1.693500e-01	0.168080028017260	0.165469513747627	0.166715184527673
1.640625e-01	0.163748721638640	0.163085937500000	0.163164264687793
2.002616e-01	0.198828971471314	0.196366078621995	0.197784735541857
1.953125e-01	0.194946327654812	0.194335937500000	0.194387219074909
1.385158e-01	0.137448974952342	0.134630950772552	0.135674521192482
1.328125e-01	0.132552834923349	0.131835937500000	0.131939766966234
1.539093e-01	0.152734492260850	0.150061995282177	0.151201256270833
1.484375e-01	0.148153595663759	0.147460937500000	0.147549654728346
2.155195e-01	0.213907595368956	0.211686371262790	0.213255719565182
2.109375e-01	0.210540271566834	0.209960937500000	0.209997828124921
1.846940e-01	0.183292051751201	0.180853221733690	0.182217577394186
1.796875e-01	0.179343079762895	0.178710937500000	0.178772923868332
1.230479e-01	0.122062978223267	0.119210553590625	0.120154236401287
1.171875e-01	0.116958763683543	0.116210937500000	0.116325329364980
2.454798e-01	0.243263908938665	0.241915513019353	0.243996950432611
2.421875e-01	0.241688649667694	0.241210937500000	0.241218674907140
5.899982e-02	0.072805297460947	0.065824651720693	0.052797324379498
4.907231e-02	0.036662893610659	0.040079041032462	0.053595266667837
0	0.012165611018691	0.013321562353429	0.000000000000000
1.005625e-01	0.087308254049525	0.095438594190849	0.109735236256623
8.774312e-02	0.102626919826987	0.105955190700595	0.090480721221955
8.656349e-02	0.100217271239836	0.091027646033687	0.078582014434137
1.841336e-02	0.009178572295201	0.010787888397771	0.021621406801258
2.436982e-02	0.012165315932781	0.013320875664179	0.026680585838351
1.841336e-02	0.027761622645044	0.032543100110389	0.021621452557757
2.437040e-02	0.036663720987007	0.040081065419303	0.026681937750345
5.701032e-02	0.047023706870432	0.054846402639713	0.066321012757604
7.433139e-02	0.061598279181756	0.067407431284516	0.081342408243982
8.764532e-02	0.089213458613462	0.083240300648686	0.081803469713368
1.170215e-01	0.119043915780775	0.113458331032190	0.111514790868347
9.375000e-02	0.094769382666068	0.088032466405496	0.086980644458848
4.317024e-02	0.044997201251081	0.050666445383447	0.048760823204532
0	0.000000000000000	0.000000000000000	0.000000000000000
5.884666e-08	0.000000007684781	0.000000718759115	0.000000000000000
0	0.000000718759115	0.000000000000000	0.000000000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
0	0.000000000000000	0.015625000000000	0.015625000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
8.327919e-02	0.078210089002729	0.086429709279156	0.091921580350188
5.439248e-02	0.050506329636455	0.059387546363775	0.063805839884382
7.323511e-02	0.063671157302526	0.077979105409322	0.089046013139665
7.812500e-02	0.078125000000000	0.082031250000000	0.082031250000000
1.093750e-01	0.109375000000000	0.113281250000000	0.113281250000000
2.021190e-02	0.018184649182282	0.009504743165235	0.010749954472095
3.458497e-02	0.029516971283866	0.015409448960286	0.018184649182282
1.818465e-02	0.015409448960286	0.008259531858376	0.009504743165235
1.540945e-02	0.012470388323248	0.006599041760471	0.008259531858376
2.382125e-02	0.020375474119279	0.013929585994169	0.016711964764055
1.247039e-02	0.008741634917180	0.004597840756890	0.006599041760471
4.669375e-02	0.043292388718664	0.032050971838228	0.034584972392589
6.014741e-02	0.055123406535082	0.039446608482345	0.043292388718664
4.329239e-02	0.039446608482345	0.029516971283866	0.032050971838228
2.203165e-02	0.021667028067297	0.011175033090120	0.011600111708145
3.982226e-02	0.038137879995877	0.020211897744865	0.021667028067297
2.166703e-02	0.020211897744865	0.010749954472095	0.011175033090120
5.263919e-02	0.049907559012805	0.036361426194233	0.038137879995877
6.841931e-02	0.066597810405849	0.057465351999565	0.059088071294949
4.990756e-02	0.046693748973583	0.034584972392589	0.036361426194233
1.137191e-01	0.100228199272956	0.091023247454006	0.103115183252401
8.773803e-02	0.073162532057234	0.074809389179198	0.090478714808974
8.657201e-02	0.072811395949250	0.065820011961367	0.078577203300132
8.766793e-02	0.084383267562427	0.073429702327050	0.076020610749973
9.942015e-02	0.089640852610845	0.073600059668882	0.081019347684904
8.101935e-02	0.073600059668882	0.055123406535082	0.060147409540447
8.047612e-02	0.079437307917962	0.073507510555821	0.074449350220355
1.667772e-01	0.168054165050710	0.165450793860890	0.164189893423093
1.261676e-01	0.131489379726390	0.122425556236305	0.117345624431944
1.523037e-01	0.158368535207565	0.150432869936063	0.144557438662783
1.368112e-01	0.141827885279710	0.131935864230220	0.127255458522389
9.751829e-02	0.099086974207859	0.085657398417961	0.084071528947144
1.280083e-01	0.129188527634412	0.115492600203728	0.114269586167825
1.004534e-01	0.102725836178730	0.074904515569931	0.073521634404461
1.363814e-01	0.138485236825805	0.132812500000000	0.130722218929327
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
4.687500e-02	0.046877718000525	0.048828125000000	0.048309996685963
6.250000e-02	0.062500000000000	0.066406250000000	0.066406250000000
7.812500e-02	0.076807474165699	0.079414513842184	0.080670459628247
9.375000e-02	0.093750000000000	0.097656250000000	0.097656250000000
1.093750e-01	0.107786550399202	0.110157577581705	0.111657964415236
9.079573e-02	0.089241808919403	0.083263858420836	0.084621832832578
7.834732e-02	0.077208254276006	0.071450848494911	0.072506127092198
1.818651e-01	0.183269218043484	0.180819301758569	0.179434687558038
1.718750e-01	0.172137509895233	0.168533210182997	0.168251940703343
1.515581e-01	0.152732965401787	0.150033891995626	0.148874685596492
1.406250e-01	0.140994113241043	0.137487457685218	0.137099330719159
5.737226e-02	0.055225246845880	0.038980069287564	0.039822258579252
7.354995e-02	0.071418633237261	0.052639191114628	0.055225246845880
5.522525e-02	0.052639191114628	0.038137879995877	0.038980069287564
8.412196e-02	0.082395649864482	0.070023985108528	0.071418633237261
9.573742e-02	0.095260174022506	0.091893935588645	0.092373498797546
8.239565e-02	0.081455246363962	0.075360896258209	0.076209817486505
1.261690e-01	0.114864033753536	0.099420145804083	0.108542380571400
1.267691e-01	0.113719126906889	0.103115183252401	0.114864033753536
1.148640e-01	0.103115183252401	0.089640852610845	0.099420145804083
1.059918e-01	0.105109114863644	0.102141616889448	0.102989174746259
1.128375e-01	0.108542380571400	0.098565503093152	0.102415009586529
1.024150e-01	0.100490256339840	0.094911280594754	0.096639343686864
1.025538e-01	0.102065684920706	0.098663936051777	0.099145553097980
2.084404e-01	0.216921258486029	0.223734807072387	0.215024431935109
2.103616e-01	0.212438446648146	0.214133496992070	0.212032842543276
2.169213e-01	0.221234375979849	0.224633457324070	0.220328032779208
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
1.875000e-01	0.187500000000000	0.203125000000000	0.203125000000000
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.067248e-01	0.208805094040143	0.210616931492162	0.208541658498316
2.377161e-01	0.239924991534910	0.241612487099021	0.239411435035929
9.375000e-02	0.093750000000000	0.125000000000000	0.125000000000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
9.375000e-02	0.093750000000000	0.125000000000000	0.125000000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.699343e-01	0.154429934108747	0.164590598434950	0.181003252429510
1.422478e-01	0.127987367835445	0.139252973011294	0.154429934108747
1.544299e-01	0.139252973011294	0.148580598193401	0.164590598434950
1.642484e-01	0.160521847372496	0.164347142754351	0.168110578551072
1.491198e-01	0.145637983321908	0.149421272019907	0.153022079953792
1.568250e-01	0.149549407389862	0.156925035671205	0.164421431609255
1.640625e-01	0.164062500000000	0.167968750000000	0.167968750000000
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.256076e-01	0.221284680056904	0.224557749204848	0.228907367579474
2.103581e-01	0.206217520761670	0.209475046126042	0.213698690865440
2.169877e-01	0.208474044846948	0.214857408502940	0.223481637950884
2.265625e-01	0.226562500000000	0.228515625000000	0.228515625000000
2.382275e-01	0.240149641018266	0.238281250000000	0.236329866485631
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.948864e-01	0.190845667836152	0.194417502119303	0.198493955270451
1.796551e-01	0.175817325179999	0.179347362646822	0.183278497434882
1.868328e-01	0.178912683516477	0.185812685791252	0.193921770366776
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.789140e-01	0.186834190770569	0.193922554094205	0.185815770623033
1.796552e-01	0.183526519487608	0.187232258224720	0.183278834251109
1.868342e-01	0.190847106788068	0.194416795058518	0.190378372432387
1.757366e-01	0.177634149588758	0.179626851408506	0.177695862627868
1.796875e-01	0.179687500000000	0.183593750000000	0.183593750000000
2.421875e-01	0.242187500000000	0.244140625000000	0.244140625000000
2.037034e-01	0.203904986301746	0.196482362835825	0.196268683055476
2.191003e-01	0.219187930660597	0.211640579717784	0.211543889090066
2.040512e-01	0.204165122207375	0.189318438531017	0.189194815352785
2.130727e-01	0.216716817076413	0.212876578351529	0.209380142992348
2.237348e-01	0.228047280457703	0.226174663942128	0.222047890148019
2.203610e-01	0.223870874908543	0.219764094008308	0.216324770885798
2.231542e-01	0.224807310751364	0.222656250000000	0.220930159555249
2.109375e-01	0.210937500000000	0.212890625000000	0.212890625000000
9.375000e-02	0.093750000000000	0.125000000000000	0.125000000000000
6.250000e-02	0.062500000000000	0.093750000000000	0.093750000000000
9.375000e-02	0.093750000000000	0.125000000000000	0.125000000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.392588e-01	0.154435339949852	0.164596032355437	0.148585029317242
1.422481e-01	0.156925174276188	0.169938742143771	0.154435339949852
1.544353e-01	0.169938742143771	0.181010378771297	0.164596032355437
1.495496e-01	0.156825078324910	0.164421565157447	0.156925174276188
1.491198e-01	0.152636923644339	0.156646972337248	0.153022154276176
1.568251e-01	0.160521927163614	0.164347237461029	0.160623321741178
1.603027e-01	0.162112266700432	0.164141092645907	0.162275580246146
2.222180e-01	0.224364960118047	0.226067770514329	0.223902522412241
1.912156e-01	0.193187702334738	0.195073134488358	0.193051736950072
1.077067e-01	0.106854496045238	0.103827338445333	0.104651708850418
1.015625e-01	0.101364303500063	0.100585937500000	0.100714736252175
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
2.109375e-01	0.210937500000000	0.211914062500000	0.211359773961347
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
2.421875e-01	0.242187500000000	0.243164062500000	0.242577012582605
1.562500e-01	0.156250000000000	0.160156250000000	0.160156250000000
1.640625e-01	0.162112252429830	0.164141065396049	0.165983271717157
2.187500e-01	0.218750000000000	0.220703125000000	0.220703125000000
2.265625e-01	0.225422097772442	0.226303135575666	0.227368438007574
2.455501e-01	0.246627808871965	0.245826121024502	0.244716098100671
2.421875e-01	0.242200904771222	0.238341471284084	0.238313422244266
1.875000e-01	0.187500000000000	0.191406250000000	0.191406250000000
1.953125e-01	0.193187736414284	0.195072688314314	0.197067338494848
1.718750e-01	0.171875000000000	0.175781250000000	0.175781250000000
1.796875e-01	0.179687500000000	0.181640625000000	0.180609041836714
1.718750e-01	0.171875000000000	0.175781250000000	0.175781250000000
1.796875e-01	0.177634138860708	0.179626820377371	0.181530570281894
2.343750e-01	0.234375000000000	0.236328125000000	0.236328125000000
2.421875e-01	0.241007011223684	0.241865036901933	0.242959366671352
2.308659e-01	0.232560788015305	0.230468750000000	0.228673691301632
2.265625e-01	0.226635403624599	0.222836559495924	0.222750282288001
2.031250e-01	0.203125000000000	0.205078125000000	0.205078125000000
2.109375e-01	0.209830550996591	0.210755043844606	0.211781890538942
1.562500e-01	0.156250000000000	0.160156250000000	0.160156250000000
1.640625e-01	0.164062500000000	0.166015625000000	0.165022893346216
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.265625e-01	0.226562500000000	0.227539062500000	0.226964950749641
1.875000e-01	0.187500000000000	0.191406250000000	0.191406250000000
1.953125e-01	0.195312500000000	0.197265625000000	0.196190023760936
1.722308e-02	0.021322822819643	0.039545420768870	0.032886221591590
2.598146e-02	0.023604093037744	0.033283181129560	0.036391755624063
0	0.000031877329928	0.011718164808624	0.009994239145297
2.132282e-02	0.023601757216292	0.033287298665057	0.030434121794257
0	0.000000000000000	0.008471583924520	0.009994707912896
2.132410e-02	0.017225079219416	0.032882034573449	0.039541337180122
1.060081e-01	0.107703454866815	0.101562500000000	0.099955384501054
2.021162e-02	0.021666663299226	0.011175056228928	0.010750000749712
3.982340e-02	0.040613018862907	0.022031649142709	0.021666663299226
2.166666e-02	0.022031649142709	0.011600111708145	0.011175056228928
1.540959e-02	0.018184554326357	0.009504748623136	0.008259496496561
3.458452e-02	0.038138380509537	0.020211616356224	0.018184554326357
1.818455e-02	0.020211616356224	0.010750000749712	0.009504748623136
4.667879e-02	0.049892984152137	0.036361451235054	0.034584521960572
6.839494e-02	0.070000427942096	0.060608113767662	0.059065309788548
4.989298e-02	0.052626291101688	0.038138380509537	0.036361451235054
8.741662e-03	0.012470459137879	0.006599023651771	0.004597833987767
2.381946e-02	0.026881687045857	0.019586200367631	0.016711487486839
1.247046e-02	0.015409587216962	0.008259496496561	0.006599023651771
3.943322e-02	0.043279396149200	0.032050004341962	0.029515486723351
6.010480e-02	0.062395137178482	0.053762496841674	0.051692098732466
4.327940e-02	0.046678791233916	0.034584521960572	0.032050004341962
7.355809e-02	0.080979457658864	0.060104801315732	0.055083929191447
9.940967e-02	0.103966671092117	0.094498128289914	0.090194561590751
8.097946e-02	0.084351837317209	0.073378707919318	0.070542129487298
7.596162e-02	0.077137654400303	0.071400200300924	0.070265464443119
5.724239e-06	0.000004372421033	0.000010537713595	0.000002862119264
3.476829e-07	0.000000492255427	0.000006376941190	0.000003020603538
3.020604e-06	0.000004698772364	0.000009318396070	0.000018781830300
6.376941e-06	0.000003971535185	0.000024634652251	0.000000000000000
1.055521e-06	0.000001618786847	0.000002278626321	0.000001566129181
1.566129e-06	0.000001922377751	0.000028027501380	0.000030657393983
1.562500e-02	0.015636718469024	0.023437500000000	0.023441147827939
4.687500e-02	0.046875000000000	0.050781250000000	0.050781250000000
6.371337e-06	0.000004694314935	0.000009309155542	0.000000000000000
3.471906e-07	0.000000202516177	0.000005718141115	0.000003017292748
3.017293e-06	0.000004367716932	0.000010527989840	0.000018764832143
2.276756e-06	0.000001920676492	0.000028011916131	0.000025628806284
1.054952e-06	0.000000491865087	0.000006371337122	0.000001564597353
1.564597e-06	0.000003967967238	0.000024631083472	0.000030636160103
1.368389e-02	0.014589456394546	0.020964943176388	0.019831366791854
1.210663e-01	0.123022231762788	0.117187500000000	0.115335679858462
1.093750e-01	0.110300108752864	0.103495104821278	0.102550418591760
9.078160e-02	0.092280840779636	0.085937500000000	0.084611213115028
7.826665e-02	0.079323436434994	0.073460091148307	0.072453873193537
7.003762e-05	0.000105114491969	0.007812500000000	0.007848653052760
1.562500e-02	0.014589373284543	0.020965830340795	0.022144052770848
3.125000e-02	0.031261932622266	0.039062500000000	0.039062500000000
4.687500e-02	0.045870702208814	0.048778119294837	0.049736277455721
6.997767e-05	0.000034988833387	0.007812500000000	0.007848634385481
1.562500e-02	0.015630772803994	0.019531250000000	0.018884249557764
3.125000e-02	0.031250000000000	0.062500000000000	0.062500000000000
0	0.000000000000000	0.031250000000000	0.031250000000000
3.125000e-02	0.031250000000000	0.062500000000000	0.062500000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
1.153032e-01	0.102515873027155	0.114100087848614	0.127987367835445
8.904601e-02	0.077979105409322	0.090109584629367	0.102515873027155
1.025159e-01	0.090109584629367	0.100562524274831	0.114100087848614
1.033607e-01	0.100436651767105	0.104971551075824	0.107946395786307
8.842539e-02	0.085840885253829	0.090303154401220	0.093057280363928
9.754927e-02	0.091921580350188	0.100587426533966	0.106538163311865
1.015625e-01	0.101563413553062	0.105468750000000	0.105468750000000
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
7.314859e-02	0.070740497734171	0.075712537253274	0.078184971260725
5.836109e-02	0.056363712139194	0.061247512271727	0.063452426355189
6.837373e-02	0.063805839884382	0.073235114184815	0.078210089002729
7.031250e-02	0.070317302771279	0.074218750000000	0.074221511967013
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.337421e-01	0.130385650781787	0.134541863330601	0.137940538655935
1.186980e-01	0.115627906961281	0.119727516905526	0.122938644123039
1.270621e-01	0.120546504069794	0.128530326358610	0.135310176501077
1.171875e-01	0.117187500000000	0.121093750000000	0.121093750000000
8.593750e-02	0.085937500000000	0.089843750000000	0.089843750000000
1.448481e-01	0.146570838681928	0.148736569581977	0.146983954685258
9.010972e-02	0.102516050208820	0.114100863862033	0.100563561192719
8.904587e-02	0.100587322799715	0.115303359091119	0.102516050208820
1.025161e-01	0.115303359091119	0.127987913373480	0.114100863862033
9.192168e-02	0.097549332885356	0.106538088947652	0.100587322799715
8.842549e-02	0.091048341713660	0.095840544564918	0.093057373810798
9.754933e-02	0.100436701868685	0.104971547989352	0.102043710916504
3.125000e-02	0.031250000000000	0.062500000000000	0.062500000000000
0	0.000000000000000	0.031250000000000	0.031250000000000
3.125000e-02	0.031250000000000	0.062500000000000	0.062500000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
8.326633e-02	0.084545019423826	0.087146842639623	0.085845908376859
2.078546e-01	0.209355308784211	0.207031250000000	0.205487766570890
1.328125e-01	0.132812500000000	0.136718750000000	0.136718750000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.205465e-01	0.127062107308033	0.135310285133903	0.128530470119423
1.186979e-01	0.121804860892893	0.126176083111797	0.122938631856541
1.270621e-01	0.130385653935198	0.134541908757697	0.131186196220968
1.140183e-01	0.115537770953427	0.117903736991458	0.116358102008733
1.854700e-01	0.188487575403076	0.183790171356059	0.180813448493496
1.990147e-01	0.202351144233681	0.198477079656515	0.195259912186334
1.915052e-01	0.194443190686309	0.189607685626652	0.186713412592195
1.728807e-01	0.173302653643143	0.166093656661210	0.165662979776388
1.882918e-01	0.188603678772364	0.181291680763848	0.180964820483157
1.736705e-01	0.174231986344441	0.159801472793651	0.159236707212471
1.924575e-01	0.193847441439197	0.191406250000000	0.189946867255063
1.484375e-01	0.148437500000000	0.152343750000000	0.152343750000000
9.865634e-02	0.100055247882810	0.102466292389442	0.101008545954800
8.700318e-02	0.086470526478760	0.083167252915160	0.083702972533696
1.294453e-01	0.131065895962139	0.133271324070863	0.131593694496177
9.375000e-02	0.093755635137243	0.097656250000000	0.097659831505480
1.015625e-01	0.100055229353170	0.102466269277564	0.103911142256583
6.250000e-02	0.062510713408049	0.066406250000000	0.066414500488729
7.031250e-02	0.069093502506171	0.071749318097088	0.072938003052814
1.093750e-01	0.109375000000000	0.113281250000000	0.113281250000000
1.171875e-01	0.115537770387602	0.117903744699639	0.119430816494908
7.812500e-02	0.078125617923589	0.082031250000000	0.082031250000000
8.593750e-02	0.084545051431419	0.087146828153580	0.088434809006089
1.406250e-01	0.140625000000000	0.144531250000000	0.144531250000000
1.484375e-01	0.148437500000000	0.150390625000000	0.149451726159298
7.812500e-02	0.078125000000000	0.082031250000000	0.082031250000000
8.593750e-02	0.085937500000000	0.087890625000000	0.087186155235776
2.154889e-01	0.217068813197118	0.214843750000000	0.213200570009431
2.109375e-01	0.211066057380440	0.207325798547176	0.207182019884046
1.250000e-01	0.125001953799216	0.128906250000000	0.128906440069376
1.328125e-01	0.131065898454719	0.133271324967786	0.134930379868651
1.093750e-01	0.109375000000000	0.113281250000000	0.113281250000000
1.171875e-01	0.117187500000000	0.119140625000000	0.118309156447735
2.002390e-01	0.201640705803317	0.199218750000000	0.197740248972350
1.953125e-01	0.195503840062388	0.191810860204483	0.191613261591297
1.406250e-01	0.140625000000000	0.144531250000000	0.144531250000000
1.484375e-01	0.146570832748130	0.148736553598145	0.150465943899412
9.375000e-02	0.093750000000000	0.097656250000000	0.097659832726262
1.015625e-01	0.101562957174574	0.103515625000000	0.102736827698308
9.228843e-02	0.091544289197846	0.088435725673063	0.089145134539672
8.593750e-02	0.085609363709968	0.083984375000000	0.084257569849263
1.250000e-01	0.125000000000000	0.128906250000000	0.128906440055401
1.328125e-01	0.132812500000000	0.134765625000000	0.133871439643944
2.438208e-01	0.244913689889140	0.245790491680672	0.244685438892444
9.997103e-02	0.099155910076123	0.096122138924709	0.096895233127367
1.042264e-01	0.102415009586529	0.096639343686864	0.098330814386866
9.833081e-02	0.097485079036865	0.094533603684023	0.095332959505683
8.900958e-02	0.088026066025421	0.081455246363962	0.082395649864482
9.477065e-02	0.094267061651631	0.090888731441893	0.091397774074389
8.802607e-02	0.087521231826024	0.084230042327134	0.084740656194691
9.816883e-02	0.097916742235097	0.096219594780642	0.096469742572291
2.460938e-01	0.246093750000000	0.248046875000000	0.248046875000000
2.268209e-01	0.226793988795809	0.219187408316820	0.219219503681640
2.344643e-01	0.234427408321012	0.230584868055809	0.230623738502239
2.267940e-01	0.226757609854093	0.222955180724414	0.222990698556314
2.383509e-01	0.236437912468935	0.234545845862666	0.236400966924400
2.366534e-01	0.232236447154380	0.230597175557646	0.234520239756678
2.345202e-01	0.232558707657162	0.230811417793953	0.232678177797648
2.383185e-01	0.238301352076500	0.236375294192429	0.236391396131644
8.700757e-02	0.085694033064091	0.072484290304099	0.073549947370937
9.908812e-02	0.097513052590429	0.084121963151914	0.085694033064091
8.569403e-02	0.084121963151914	0.071418633237261	0.072484290304099
1.043721e-01	0.103490170164886	0.096649552968813	0.097513052590429
1.103260e-01	0.109856961278132	0.106440673242080	0.106906448273228
1.034902e-01	0.103028179952804	0.099616075358884	0.100069861566850
1.272778e-01	0.122435139168278	0.112837452768498	0.117021497742878
1.314927e-01	0.126168962074570	0.117355671322985	0.122435139168278
1.224351e-01	0.117355671322985	0.108542380571400	0.112837452768498
1.153806e-01	0.114461827749609	0.111523660362964	0.112405287277670
1.190607e-01	0.117021497742878	0.111616636095975	0.113532599645822
1.135326e-01	0.112574617870898	0.109723453501882	0.110627291288892
1.137486e-01	0.113513849346295	0.111804380098590	0.112037312835545
1.456227e-01	0.145087075272880	0.130806858913568	0.131444285318377
1.592379e-01	0.158469364656252	0.144272727422708	0.145087075272880
1.450871e-01	0.144272727422708	0.130169432508758	0.130806858913568
1.656638e-01	0.165186177321290	0.157995715730059	0.158469364656252
1.724063e-01	0.172146136253159	0.168531537602596	0.168793172340315
1.651862e-01	0.164925615243105	0.161333999662056	0.161590946525675
1.854968e-01	0.179302572906349	0.170357060961483	0.176180676829737
1.853145e-01	0.178327843769601	0.172975730270440	0.179302572906349
1.793026e-01	0.172975730270440	0.164406912358652	0.170357060961483
1.770209e-01	0.175682874517315	0.173166308414250	0.174468890490646
1.790460e-01	0.176180676829737	0.171591433692514	0.174335632878389
1.743356e-01	0.172963533285452	0.170530593788424	0.171851815891414
1.760398e-01	0.175908305184616	0.174094487131375	0.174223038152133
1.746901e-01	0.174606155188984	0.160020214741427	0.160239332255407
1.891958e-01	0.188863009710249	0.174234557832931	0.174606155188984
1.746062e-01	0.174234557832931	0.159801097227446	0.160020214741427
1.962694e-01	0.196008298866010	0.188604800222859	0.188863009710249
2.034439e-01	0.203292035073088	0.199567624368916	0.199721703925551
1.960083e-01	0.195855302309525	0.192157000196828	0.192306549544434
2.129657e-01	0.205706521477576	0.199031755837351	0.205760376595217
2.063744e-01	0.197798794439673	0.198199712103467	0.205706521477576
2.057065e-01	0.198199712103467	0.192214102279682	0.199031755837351
2.078698e-01	0.206334539689429	0.204044792090575	0.205531117880391
2.090387e-01	0.205760376595217	0.201659190586230	0.204791388418094
2.047914e-01	0.203225289502162	0.201041564595178	0.202546420131428
2.071843e-01	0.207109052149866	0.205240063073589	0.205314119661428
1.164528e-01	0.115502509242002	0.101600693789294	0.102736204413312
1.291917e-01	0.128010007341368	0.114282476884751	0.115502509242002
1.155025e-01	0.114282476884751	0.100465183165277	0.101600693789294
1.350286e-01	0.134344884822781	0.127337157331124	0.128010007341368
1.413682e-01	0.141002532497965	0.137488959451760	0.137854198974187
1.343449e-01	0.133981832204746	0.130483396569334	0.130841021076952
1.561201e-01	0.150448022444122	0.141837226226443	0.146750133134677
1.583904e-01	0.152324538132221	0.144570523109554	0.150448022444122
1.504480e-01	0.144570523109554	0.136816508086887	0.141837226226443
1.462203e-01	0.145101850889877	0.142351290837957	0.143440105258504
1.491648e-01	0.146750133134677	0.141663751409693	0.143973411930633
1.439734e-01	0.142818581670163	0.140140984074875	0.141249739369779
1.448959e-01	0.144712004117348	0.142950667985483	0.143132029990533
1.307643e-01	0.129727049358902	0.126900280457946	0.127904876374400
1.341830e-01	0.131950925685817	0.126548260344156	0.128680198564950
1.286802e-01	0.127614229454553	0.124854061971217	0.125881870326298
1.197176e-01	0.118926637260956	0.112068376499131	0.112863617362781
1.258342e-01	0.125423543544425	0.121955464122515	0.122372097448114
1.189266e-01	0.118510531988173	0.115081940998098	0.115497506880043
1.293220e-01	0.129117075632551	0.127374693197797	0.127578140556852
1.809704e-01	0.180597968607435	0.173304699844473	0.173672782173579
1.879242e-01	0.187717729500876	0.184045445129041	0.184255146777190
1.805980e-01	0.180389888859395	0.176746356322889	0.176951334225954
1.924785e-01	0.191059580169094	0.188584431962868	0.189988611417280
1.944754e-01	0.191534651426066	0.186740360983780	0.189631740799832
1.896317e-01	0.188186050891806	0.185748228409426	0.187170358181350
1.916147e-01	0.191511763097380	0.189668109200120	0.189769458743940
1.616107e-01	0.160376095446785	0.157752764560559	0.158952756405722
1.642070e-01	0.161573608682590	0.156609686510395	0.159132569174128
1.591326e-01	0.157871127842262	0.155318379290209	0.156540020359353
1.503583e-01	0.149771947120536	0.142692831810331	0.143276640275940
1.568883e-01	0.156575815871904	0.153006725485181	0.153322969284086
1.497719e-01	0.149457469396962	0.145920529421814	0.146232389465433
1.604722e-01	0.160316576493475	0.158526017464177	0.158680216075447
2.231867e-01	0.221502001797355	0.219336162389492	0.220985887781924
2.237074e-01	0.220126327893991	0.216376396630532	0.219809706625515
2.198097e-01	0.218093051628024	0.216010875896167	0.217676088426473
2.115460e-01	0.211401236167389	0.203904090725311	0.204051018755658
2.189549e-01	0.218859417558845	0.215076065931509	0.215173247028281
2.114012e-01	0.211306355929290	0.207559235569638	0.207652663446350
2.227524e-01	0.222705738807546	0.220808037204867	0.220853658602986
1.059615e-01	0.105716990965690	0.104014505840335	0.104257660577064
2.305325e-01	0.230499334201134	0.228588678999050	0.228619695783108
1.682562e-01	0.168112423931391	0.166311634354349	0.166453996645885
1.993997e-01	0.199310045917579	0.197455154459402	0.197544147862462
1.371102e-01	0.136915327178955	0.135164519007725	0.135358096060000
1.526787e-01	0.152507000114342	0.150735250326620	0.150904083839966
2.149654e-01	0.214903107848655	0.213021333730012	0.213081402241261
1.838232e-01	0.183704060259154	0.181879665738306	0.181995603093796
1.215278e-01	0.121306186133657	0.119585529450816	0.119804483481680
2.460981e-01	0.246093750000000	0.244154010008047	0.244157492400503
2.421875e-01	0.242187500000000	0.244140625000000	0.244140625000000
2.460938e-01	0.246093750000000	0.247070312500000	0.246482423189691
1.007720e-01	0.100371501859679	0.098827966714578	0.099218537896309
9.765625e-02	0.097466193225183	0.096679687500000	0.096811424561278
2.421875e-01	0.242187500000000	0.244140625000000	0.244140625000000
2.460938e-01	0.244909587542109	0.245764250009232	0.246858916590119
2.402583e-01	0.239304581297699	0.238319576601012	0.239245751430194
2.382812e-01	0.237796628341957	0.237304687500000	0.237317768159584
1.162862e-01	0.115833386110848	0.114340809266534	0.114781824069625
1.132812e-01	0.113059924643564	0.112304687500000	0.112423563617261
1.783485e-01	0.177684700974475	0.176404219802080	0.177051066733217
1.757812e-01	0.175444567616995	0.174804687500000	0.174870384494458
2.093954e-01	0.208632565871273	0.207456436549097	0.208198650443262
2.070312e-01	0.206645930348718	0.206054687500000	0.206096209266869
1.473272e-01	0.146773779446445	0.145380141042604	0.145920393028514
1.445312e-01	0.144252978653877	0.143554687500000	0.143647304903981
1.317894e-01	0.131276857843991	0.129843144161810	0.130344289645490
1.289062e-01	0.128652655017308	0.127929687500000	0.128036937079516
1.938884e-01	0.193183450607945	0.191937861568200	0.192628752756388
1.914062e-01	0.191042035587089	0.190429687500000	0.190484128535754
1.628342e-01	0.162222429488300	0.160889181641056	0.161486834484100
1.601562e-01	0.159849430291861	0.159179687500000	0.159262009509432
2.248638e-01	0.224025250219867	0.222920256659058	0.223738092073673
2.226562e-01	0.222225787435979	0.221679687500000	0.221706902105126
1.085456e-01	0.108126165697762	0.106595037302631	0.107005123842232
1.054688e-01	0.105263250979602	0.104492187500000	0.104618022579513
2.325851e-01	0.231701899625658	0.230645075100648	0.231502703072215
2.304688e-01	0.230016662923459	0.229492187500000	0.229510083295950
1.706095e-01	0.169979744976936	0.168659458233325	0.169275086989229
1.679688e-01	0.167647993163746	0.166992187500000	0.167066364857358
2.016873e-01	0.200974461649213	0.199734349518521	0.200431337093057
1.992188e-01	0.198849703076435	0.198242187500000	0.198289943025641
1.395708e-01	0.139043314268284	0.137620043465250	0.138136284397693
1.367188e-01	0.136453224387317	0.135742187500000	0.135842494549447
1.550760e-01	0.154492640204601	0.153133577502722	0.153700645710965
1.523438e-01	0.152051116007444	0.151367187500000	0.151451426553942
2.171241e-01	0.216321783467436	0.215183953038658	0.215963978104665
2.148438e-01	0.214433931904671	0.213867187500000	0.213899382037533
1.860881e-01	0.185391008772408	0.184148062065360	0.184825921100435
1.835938e-01	0.183239186423547	0.182617187500000	0.182674957836220
1.240234e-01	0.123535645788293	0.122082817973805	0.122555775909175
1.210938e-01	0.120854634327777	0.120117187500000	0.120226481434383
2.476895e-01	0.246578288070972	0.245831269200775	0.246899723436822
2.460938e-01	0.245551200509851	0.245117187500000	0.245118613456013
8.741635e-03	0.004497158188183	0.002359795670168	0.004597840756890
5.900338e-02	0.044312470539651	0.039777220041139	0.052793372937130
0	0.004497164919199	0.002359794099618	0.000000000000000
0	0.014810073268683	0.013325139400190	0.000000000000000
8.541634e-03	0.004296549683016	0.002789488749546	0.005567712719547
4.497158e-03	0.000000000000000	0.000000000000000	0.002359795670168
2.929410e-02	0.000000000000000	0.000000000000000	0.029621558140891
2.962156e-02	0.014810779070445	0.013323951099100	0.026591199457825
8.540704e-03	0.012671798758619	0.008358855138777	0.005567571860969
4.497165e-03	0.008741662023452	0.004597833987767	0.002359794099618
2.929680e-02	0.058886135263130	0.058999821491774	0.029620146537366
2.962015e-02	0.044309984014570	0.039780482502043	0.026593475440474
7.857720e-02	0.065820011961367	0.057830612512301	0.068776701164086
9.047871e-02	0.074809389179198	0.072811395949250	0.086572007947132
1.031152e-01	0.091023247454006	0.079400724446234	0.089640852610845
7.858201e-02	0.091027646033687	0.079399555089944	0.068777749695173
5.279732e-02	0.065824651720693	0.057832792059344	0.046625319441426
1.473381e-02	0.007339454484533	0.009178572295201	0.018413360041448
4.165199e-03	0.003088906445982	0.006202437226437	0.008279479774143
1.974193e-02	0.029445483878987	0.022680686316784	0.015241363014169
1.975689e-02	0.009912442248884	0.007662337633413	0.015252743009127
1.473379e-02	0.022235542844671	0.027761622645044	0.018413356343847
0	0.000002567579221	0.000000000000000	0.000000000000000
0	0.000000000000000	0.000002545806301	0.000002567579221
2.567579e-06	0.000002556692761	0.000005136543401	0.000001283789610
4.164051e-03	0.005383082480630	0.010315899938527	0.008279812795256
0	0.007339450888254	0.009178568176787	0.000000000000000
1.498546e-01	0.157026009386321	0.153164500777649	0.146308984475279
1.031185e-01	0.114865405566220	0.099409665522638	0.089635985010955
5.894298e-02	0.074811340782208	0.072805297460947	0.058999821491774
3.897282e-02	0.029467494121618	0.022697551739749	0.029924765534160
0	0.009904880364163	0.007656605743611	0.000000000000000
7.360006e-02	0.065607209153912	0.049530225471921	0.055123406535082
9.849326e-03	0.011649922627831	0.018227455056000	0.016314545930715
9.851368e-03	0.008177676858264	0.014342249847638	0.016313862458948
0	0.001006007857137	0.002069209288882	0.000000000000000
7.281140e-02	0.059003382938411	0.052793372937130	0.065820011961367
6.582001e-02	0.052793372937130	0.046622770175431	0.057830612512301
7.316253e-02	0.058881101840038	0.058942242389224	0.074809389179198
7.480939e-02	0.058942242389224	0.059003382938411	0.072811395949250
1.002282e-01	0.086572007947132	0.078577203300132	0.091023247454006
9.102325e-02	0.078577203300132	0.068776701164086	0.079400724446234
1.002173e-01	0.113705740152374	0.103118499158496	0.091027646033687
9.102765e-02	0.103118499158496	0.089635985010955	0.079399555089944
7.280530e-02	0.086563489078083	0.078582014434137	0.065824651720693
6.582465e-02	0.078582014434137	0.068777749695173	0.057832792059344
4.835748e-03	0.000000000000000	0.000000000000000	0.007339454484533
7.339454e-03	0.000000000000000	0.000000000000000	0.009178572295201
0	0.000000000000000	0.000000000000000	0.002012613488836
2.012613e-03	0.001006306744418	0.002069125491126	0.004145200405598
3.514978e-02	0.046625319441426	0.038944323800060	0.029445483878987
2.944548e-02	0.038944323800060	0.029902654307369	0.022680686316784
1.178536e-02	0.000000000000000	0.000000000000000	0.009912442248884
9.912442e-03	0.000000000000000	0.000000000000000	0.007662337633413
1.499376e-02	0.020588313744641	0.029889044634304	0.022235542844671
2.223554e-02	0.029889044634304	0.037280801855578	0.027761622645044
0	0.000017895796515	0.003619465816667	0.003301057061187
6.602114e-03	0.008175827077897	0.014342843945586	0.012381729533863
4.836657e-03	0.009793108916425	0.014733791042197	0.007339450888254
7.339451e-03	0.014733791042197	0.018413356343847	0.009178568176787
1.645960e-01	0.172803205563367	0.175145929079145	0.167363869875134
1.641709e-01	0.171270748818502	0.166482105850729	0.159866372779436
1.267535e-01	0.139634027960181	0.126167572202293	0.114865405566220
1.148654e-01	0.126167572202293	0.108523676661595	0.099409665522638
7.316747e-02	0.087743121078733	0.090480721221955	0.074811340782208
7.481134e-02	0.090480721221955	0.086563489078083	0.072805297460947
3.514749e-02	0.023520839419225	0.019756887861993	0.029467494121618
2.946749e-02	0.019756887861993	0.015252743009127	0.022697551739749
1.178625e-02	0.023522544454064	0.019741926160864	0.009904880364163
9.904880e-03	0.019741926160864	0.015241363014169	0.007656605743611
7.940072e-02	0.068776701164086	0.057122247608310	0.065607209153912
6.560721e-02	0.057122247608310	0.043415510588604	0.049530225471921
2.595759e-05	0.000009159251547	0.006087008996643	0.005189038458800
1.359122e-02	0.017223078965153	0.032886221591590	0.026694068530388
0	0.000000000000000	0.004165199403128	0.006603715463446
6.603715e-03	0.005384457433287	0.010315487798084	0.012381236719939
0	0.000000000000000	0.004164050838886	0.002012015714273
2.012016e-03	0.003088033276580	0.006202687219274	0.004145368325194
1.981632e-01	0.205661100956134	0.199014663411842	0.192197925855738
2.278626e-06	0.000002949443726	0.000021075057076	0.000025638714311
2.082704e-06	0.000002546620640	0.000000000000000	0.000003620261131
3.620261e-06	0.000000000000000	0.000035787119518	0.000025956815441
0	0.000005135858200	0.000000000000000	0.000035787119518
2.557347e-06	0.000002568072649	0.000001284036324	0.000005135858200
5.135858e-06	0.000001284036324	0.000000000000000	0.000000000000000
5.189659e-03	0.004522042253107	0.011652088990075	0.013593423906685
1.828958e-01	0.190554332033185	0.185299350787003	0.178313743565730
2.063831e-01	0.215024431935109	0.213072660929176	0.205661100956134
2.056611e-01	0.213072660929176	0.205687625055521	0.199014663411842
3.087197e-05	0.000035787119518	0.004000471772330	0.004522042253107
4.522042e-03	0.004000471772330	0.009851367847014	0.011652088990075
1.894091e-01	0.197807919055838	0.198163247067358	0.190554332033185
1.905543e-01	0.198163247067358	0.192197925855738	0.185299350787003
4.599690e-02	0.054618421682681	0.067313137717430	0.057010386946258
3.954542e-02	0.046720182001239	0.063671296074236	0.054618421682681
5.461842e-02	0.063671296074236	0.077979049536291	0.067313137717430
3.639778e-02	0.039694076443521	0.050506723295820	0.046720182001239
2.854115e-02	0.029821862710984	0.035717484112340	0.034117611759476
3.969408e-02	0.041406288734752	0.046902334971443	0.045100399869670
5.718141e-06	0.000002631509059	0.000000000000000	0.000000000000000
4.600154e-07	0.000000717514687	0.000000358757344	0.000002631509059
2.631509e-06	0.000000358757344	0.000000000000000	0.000000000000000
1.562500e-02	0.015625000000000	0.023437500000000	0.023439853045140
0	0.000000000000000	0.015625000000000	0.015625000000000
1.562500e-02	0.015625000000000	0.023437500000000	0.023437500000000
2.214350e-02	0.023437500000000	0.029821862710984	0.028541147075431
3.593796e-07	0.000002634711422	0.000000000000000	0.000000000000000
4.609348e-07	0.000000203110439	0.000005724238528	0.000002634711422
2.634711e-06	0.000005724238528	0.000000000000000	0.000000000000000
1.562500e-02	0.015625000000000	0.031250000000000	0.031250000000000
0	0.000000000000000	0.015625000000000	0.015625000000000
1.562500e-02	0.015625000000000	0.023437500000000	0.023437500000000
6.367116e-02	0.054618805444094	0.067313054211990	0.077979105409322
3.954134e-02	0.032882034573449	0.045997221541525	0.054618805444094
5.461881e-02	0.045997221541525	0.057010321235637	0.067313054211990
4.315271e-02	0.039686945899853	0.050506329636455	0.054392483793251
2.854341e-02	0.025981461236531	0.036391755624063	0.039686945899853
3.968695e-02	0.036391755624063	0.046718629197113	0.050506329636455
3.906250e-02	0.039062500000000	0.042968750000000	0.042989352120940
1.272555e-01	0.131935864230220	0.121066303262397	0.117021528299153
1.418279e-01	0.146773860157136	0.136381448222669	0.131935864230220
1.319359e-01	0.134158656226445	0.128647638251839	0.126501083746309
1.112098e-01	0.112839779882597	0.099086974207859	0.097518290011053
1.266038e-01	0.128008277008531	0.114269586167825	0.112839779882597
1.128398e-01	0.114269586167825	0.100453404043912	0.099086974207859
1.153357e-01	0.116261589929231	0.113281250000000	0.112355339929231
5.468750e-02	0.054689310789071	0.058593750000000	0.058596689550945
1.560929e-01	0.158820004932512	0.154047059943407	0.151433377053990
1.703347e-01	0.173245814781723	0.168779538824122	0.165940919167980
1.615471e-01	0.164179636876023	0.159128186612293	0.156602206251746
1.027258e-01	0.104102814814416	0.075665606168150	0.074904515569931
1.314434e-01	0.131910734222209	0.104427255100351	0.104102814814416
1.041028e-01	0.104427255100351	0.076426696766368	0.075665606168150
1.420580e-01	0.142694999629390	0.135663681855789	0.135025544466971
1.574694e-01	0.157994616009949	0.150896858814887	0.150353168484714
1.432784e-01	0.144274571809320	0.130166081307476	0.129188527634412
1.461913e-01	0.147293121687731	0.144531250000000	0.143406400689993
1.770043e-01	0.178312388429706	0.175781250000000	0.174432484598472
6.380481e-02	0.068373110183192	0.078210382890058	0.073235539740115
5.836563e-02	0.060399696126135	0.065691009344362	0.063453744689403
6.837311e-02	0.070740028155181	0.075712398258375	0.073291746536625
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
5.262527e-02	0.053610045724017	0.056497900252150	0.055495450088648
1.307222e-01	0.131767359464664	0.128906250000000	0.127861109464664
1.616026e-01	0.162810630859711	0.160156250000000	0.158927454577868
3.733795e-02	0.038165908961227	0.041101559191948	0.040254094572161
6.796142e-02	0.069093836726003	0.071749398288885	0.070554861666016
1.563655e-02	0.015625000000000	0.023439853045140	0.023437500000000
2.343750e-02	0.023438676522570	0.027343750000000	0.026629681355492
3.126193e-02	0.031255966311133	0.035156250000000	0.035162216311133
3.906250e-02	0.037337972098646	0.043152707807355	0.044948484070484
1.230222e-01	0.124011115881394	0.121093750000000	0.120104865881394
1.171875e-01	0.118051746758949	0.111209849638649	0.110300108752864
4.687500e-02	0.046879988051004	0.050781250000000	0.050783941342567
5.468750e-02	0.053613703332390	0.056500449936370	0.057496152196892
1.539078e-01	0.155051152931984	0.152343750000000	0.151165604851204
1.484375e-01	0.148774315965031	0.145250386001743	0.144888319874190
1.846733e-01	0.186045529025783	0.183593750000000	0.182171535778526
1.796875e-01	0.179918723664564	0.176287735170634	0.176031297505185
4.687500e-02	0.046875000000000	0.050781250000000	0.050783756554925
5.468750e-02	0.054688372534594	0.056640625000000	0.056090995328377
1.384852e-01	0.139514027542660	0.136718750000000	0.135648868412903
1.328125e-01	0.133605751434667	0.126603847408903	0.125829613809522
1.693311e-01	0.170575163485330	0.167968750000000	0.166685222112246
1.640625e-01	0.164360237875810	0.160775588769564	0.160472297506798
3.125184e-02	0.031250919411962	0.035162836979802	0.035181459656744
3.906250e-02	0.039062500000000	0.042968750000000	0.041950338030532
6.250000e-02	0.062500000000000	0.066406250000000	0.066414517479091
7.031250e-02	0.070314901797855	0.072265625000000	0.071625289665737
1.353893e-01	0.142385775786826	0.149586640162057	0.142248106047925
1.353103e-01	0.142176660905684	0.149549574892468	0.142385775786826
1.423858e-01	0.149549574892468	0.156925174276188	0.149586640162057
1.379406e-01	0.141374868100188	0.145638037107119	0.142176660905684
1.371324e-01	0.138810208063403	0.140981228969357	0.139253638146746
1.413749e-01	0.144848091749812	0.149119817620704	0.145638037107119
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
1.328125e-01	0.132812500000000	0.136718750000000	0.136718750000000
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.349304e-01	0.136718750000000	0.138810208063403	0.137132408193304
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
9.375000e-02	0.093750000000000	0.109375000000000	0.109375000000000
1.093750e-01	0.109375000000000	0.125000000000000	0.125000000000000
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.328125e-01	0.132812500000000	0.136718750000000	0.136718750000000
1.495494e-01	0.142385572380002	0.149586403787496	0.156925035671205
1.353102e-01	0.128530326358610	0.135389049131199	0.142385572380002
1.423856e-01	0.135389049131199	0.142247771903788	0.149586403787496
1.448481e-01	0.141374845661503	0.145637983321908	0.149119781531193
1.371324e-01	0.133742057096347	0.137940538655935	0.141374845661503
1.413748e-01	0.137940538655935	0.142176590447266	0.145637983321908
1.445312e-01	0.144531250000000	0.146484375000000	0.146484375000000
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.171875e-01	0.117187500000000	0.121093750000000	0.121093750000000
1.294453e-01	0.126176091690070	0.130385650781787	0.133742057096347
1.218049e-01	0.118697965708526	0.122938644123039	0.126176091690070
1.261761e-01	0.122938644123039	0.127062102966504	0.130385650781787
1.289064e-01	0.128906345034688	0.130859375000000	0.130859470034688
1.530222e-01	0.156646972337248	0.160521927163614	0.156825078324910
1.526369e-01	0.154369061311399	0.156452165434702	0.154641947990794
1.566470e-01	0.160302736367539	0.164248424124752	0.160521927163614
1.484375e-01	0.148437500000000	0.152343750000000	0.152343750000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.504660e-01	0.152343750000000	0.154369061311399	0.152636923644339
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.484375e-01	0.148437500000000	0.152343750000000	0.152343750000000
1.603027e-01	0.156646922289590	0.160521847372496	0.164248369651320
1.526369e-01	0.149119781531193	0.153022079953792	0.156646922289590
1.566469e-01	0.153022079953792	0.156824973401282	0.160521847372496
1.523438e-01	0.152343750000000	0.154296875000000	0.154296875000000
1.367188e-01	0.136718750000000	0.138671875000000	0.138671875000000
1.918118e-01	0.200064555456914	0.206383129010671	0.197807919055838
1.939226e-01	0.202112417110323	0.208440431053175	0.200064555456914
2.000646e-01	0.208440431053175	0.215024431935109	0.206383129010671
1.984914e-01	0.202595759860767	0.206226170155785	0.202112417110323
1.989637e-01	0.200972371114621	0.202852825056008	0.200779712091950
2.025958e-01	0.204654704946708	0.206472334545575	0.204410965008276
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.970675e-01	0.199218750000000	0.200972371114621	0.198963664323133
2.289648e-01	0.233321104188060	0.236760612189074	0.232390970788552
2.299338e-01	0.232127492711169	0.233824871988750	0.231634348861717
2.333211e-01	0.235515988563401	0.237221841142743	0.235040858188567
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.187500e-01	0.218750000000000	0.226562500000000	0.226562500000000
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.282422e-01	0.229313690360688	0.230183634730307	0.229088021336676
1.634320e-01	0.171095111005451	0.177877256383402	0.169938742143771
1.644216e-01	0.171998611172270	0.178914034969692	0.171095111005451
1.710951e-01	0.178914034969692	0.185815770623033	0.177877256383402
1.681106e-01	0.171905154182577	0.175817422375224	0.171998611172270
1.680079e-01	0.169866485496112	0.171865135398929	0.169956514352338
1.719052e-01	0.175736563233879	0.179655162021856	0.175817422375224
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.640625e-01	0.164062500000000	0.167968750000000	0.167968750000000
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.659833e-01	0.167968750000000	0.169866485496112	0.168007874522099
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.562500e-01	0.156250000000000	0.171875000000000	0.171875000000000
1.718750e-01	0.171875000000000	0.187500000000000	0.187500000000000
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
2.084740e-01	0.200056243377029	0.206374369712815	0.214857408502940
1.939218e-01	0.185812685791252	0.191805740115463	0.200056243377029
2.000562e-01	0.191805740115463	0.197798794439673	0.206374369712815
2.067257e-01	0.204655846078583	0.206469195926548	0.208538998569996
1.989629e-01	0.194886397163213	0.198493955270451	0.202597178167793
2.025972e-01	0.198493955270451	0.202099020530218	0.206217520761670
2.070312e-01	0.207031250000000	0.208984375000000	0.208984375000000
2.302486e-01	0.234273194278446	0.230865872537857	0.227375368740817
2.367606e-01	0.241163460530928	0.238227545801180	0.234273194278446
2.342732e-01	0.236250370039813	0.234470427782053	0.232569533408152
2.267033e-01	0.226790757204610	0.219187930660597	0.219100330598547
2.344636e-01	0.234492798138144	0.226820940875016	0.226790757204610
2.267908e-01	0.226820940875016	0.219219503681640	0.219187930660597
2.286737e-01	0.229571220650816	0.228515625000000	0.227618095650816
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.376939e-01	0.235484229798927	0.237168279807308	0.239376053885291
2.299515e-01	0.227776767951222	0.229438885298472	0.231628957147785
2.332805e-01	0.228907367579474	0.232236447154380	0.236653424509618
2.382812e-01	0.238281250000000	0.240234375000000	0.240234375000000
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.250000e-01	0.125000000000000	0.140625000000000	0.140625000000000
1.406250e-01	0.140625000000000	0.156250000000000	0.156250000000000
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.640625e-01	0.164062500000000	0.167968750000000	0.167968750000000
1.789127e-01	0.171093281183771	0.177873487251828	0.185812685791252
1.644214e-01	0.156925035671205	0.163429662191804	0.171093281183771
1.710933e-01	0.163429662191804	0.169934288712403	0.177873487251828
1.757365e-01	0.171905110330563	0.175817325179999	0.179655080651379
1.680078e-01	0.164248369651320	0.168110578551072	0.171905110330563
1.719051e-01	0.168110578551072	0.171998504001437	0.175817325179999
1.757812e-01	0.175781250000000	0.177734375000000	0.177734375000000
1.832788e-01	0.187232258224720	0.190847106788068	0.186834190770569
1.835265e-01	0.185433278560034	0.187358680679854	0.185379388856164
1.872323e-01	0.191215598321151	0.194887875578993	0.190847106788068
1.796875e-01	0.179687500000000	0.183593750000000	0.183593750000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.815306e-01	0.183593750000000	0.185433278560034	0.183526519487608
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.796875e-01	0.179687500000000	0.183593750000000	0.183593750000000
1.912157e-01	0.187232119964392	0.190845667836152	0.194886397163213
1.835265e-01	0.179655080651379	0.183278497434882	0.187232119964392
1.872321e-01	0.183278497434882	0.186832776698486	0.190845667836152
1.914062e-01	0.191406250000000	0.193359375000000	0.193359375000000
2.438821e-01	0.244897630057031	0.244140625000000	0.243034803805025
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
2.222157e-01	0.220077189421860	0.221760757107007	0.223915558663735
2.145174e-01	0.212435748426325	0.214130046422129	0.216240898963137
2.179445e-01	0.213698690865440	0.216987688149484	0.221284680056904
2.226562e-01	0.222656250000000	0.224609375000000	0.224609375000000
1.601562e-01	0.160156250000000	0.162109375000000	0.162109375000000
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
2.137041e-01	0.217949057042830	0.221234375979849	0.216921258486029
2.145192e-01	0.216610196028903	0.218358595503251	0.216243352529281
2.179491e-01	0.220080597352287	0.221742791521171	0.219591716511340
2.127033e-01	0.213732163155444	0.214657420837818	0.213611269818840
2.148438e-01	0.214843750000000	0.216796875000000	0.216796875000000
2.163248e-01	0.219764094008308	0.215488934461139	0.212253613845245
2.238709e-01	0.227375368740817	0.223154239955784	0.219764094008308
2.197641e-01	0.221459166982046	0.219297528624560	0.217626514234723
2.111928e-01	0.211396400266937	0.203904986301746	0.203703415859118
2.189526e-01	0.219100330598547	0.211543889090066	0.211396400266937
2.113964e-01	0.211543889090066	0.204051248733747	0.203904986301746
2.209302e-01	0.221793204777625	0.220703125000000	0.219840079777625
1.835938e-01	0.183593750000000	0.185546875000000	0.185546875000000
1.992188e-01	0.199218750000000	0.201171875000000	0.201172125922750
2.363299e-01	0.237305558242816	0.236328125000000	0.235352433242816
2.304688e-01	0.230468750000000	0.232421875000000	0.232421875000000
1.679688e-01	0.167968750000000	0.169921875000000	0.169921875000000
1.426874e-01	0.144531250000000	0.146570838681928	0.144848091749812
2.049164e-01	0.205931693896443	0.206860377252023	0.205820611531984
2.360257e-01	0.237110463649947	0.237976154663773	0.236870919347246
1.737481e-01	0.175781250000000	0.177634149588758	0.175736563233879
9.036950e-02	0.090101582493165	0.088423478610599	0.088686341020918
1.582371e-01	0.160156250000000	0.162112266700432	0.160302736367539
2.204823e-01	0.221529474098168	0.222421419478307	0.221350183636641
1.893090e-01	0.191406250000000	0.193187702334738	0.191215598321151
1.171875e-01	0.117187500000000	0.121093750000000	0.121093750000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.229386e-01	0.126176083111797	0.130385653935198	0.127062107308033
1.218049e-01	0.123334388048777	0.125603598736180	0.123990472002345
1.261761e-01	0.129445330168712	0.133742058823642	0.130385653935198
1.271957e-01	0.128906250000000	0.131065895962139	0.129445330168712
1.328125e-01	0.132812500000000	0.136718750000000	0.136718750000000
1.367188e-01	0.136718750000000	0.138671875000000	0.137764479031701
1.406250e-01	0.140625000000000	0.142578125000000	0.142578125000000
1.445312e-01	0.142687409690367	0.144848080487350	0.146570832748130
1.250020e-01	0.125000976899608	0.126953125000000	0.126954101899608
1.289062e-01	0.127195727915436	0.129445334621517	0.131065898454719
1.484375e-01	0.148437500000000	0.152343750000000	0.152343750000000
1.523438e-01	0.152343750000000	0.154296875000000	0.153356405655699
1.484375e-01	0.148437500000000	0.150390625000000	0.150390625000000
1.523438e-01	0.150465943899412	0.152636905070697	0.154369051323542
1.328125e-01	0.132812500000000	0.134765625000000	0.134765625000000
1.367188e-01	0.134930379868651	0.137132407561594	0.138810207724016
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.992188e-01	0.199218750000000	0.201171875000000	0.200095560557311
2.265625e-01	0.226562500000000	0.228515625000000	0.228515625000000
2.304688e-01	0.230468750000000	0.231445312500000	0.230864814831620
1.640625e-01	0.164062500000000	0.167968750000000	0.167968750000000
1.679688e-01	0.167968750000000	0.169921875000000	0.168917617748056
2.031250e-01	0.203125000000000	0.205078125000000	0.205078125000000
2.070312e-01	0.205931705146998	0.206860671794494	0.207881917124753
2.325608e-01	0.233467894007653	0.232421875000000	0.231514769007653
2.304688e-01	0.230530199763082	0.226703284328691	0.226635403624599
2.343750e-01	0.234375000000000	0.236328125000000	0.236328125000000
2.382812e-01	0.237110243469084	0.237968552991681	0.239058699955642
1.718750e-01	0.171875000000000	0.173828125000000	0.173828125000000
1.757812e-01	0.173748037219586	0.175736545534510	0.177634138860708
1.796875e-01	0.179687500000000	0.183593750000000	0.183593750000000
1.835938e-01	0.183593750000000	0.185546875000000	0.184513514280017
1.875000e-01	0.187500000000000	0.189453125000000	0.189453125000000
1.914062e-01	0.189308898201955	0.191215696358855	0.193187736414284
2.477260e-01	0.248774322804326	0.248046875000000	0.246882971657780
2.460938e-01	0.246093750000000	0.244159061076526	0.244140625000000
2.187500e-01	0.218750000000000	0.220703125000000	0.220703125000000
2.226562e-01	0.221529035622996	0.222420390547817	0.223474777743153
1.562500e-01	0.156250000000000	0.158203125000000	0.158203125000000
1.601562e-01	0.158237106326840	0.160302710576823	0.162112252429830
2.109375e-01	0.210937500000000	0.212890625000000	0.212890625000000
2.148438e-01	0.214843750000000	0.215820312500000	0.215264660497947
2.109375e-01	0.210937500000000	0.212890625000000	0.212890625000000
2.148438e-01	0.213731727285377	0.214656492694506	0.215685075689253
2.248073e-01	0.225684905375682	0.224609375000000	0.223731780375682
2.226562e-01	0.222750282288001	0.218952600247299	0.218857678685096
1.796875e-01	0.179687500000000	0.181640625000000	0.181640625000000
1.835938e-01	0.181530570281894	0.183526452733334	0.185433244686360
1.953125e-01	0.195312500000000	0.197265625000000	0.197265625000000
1.992188e-01	0.197067338494848	0.198962899375147	0.200971975473440
2.401496e-01	0.241168570509133	0.240234375000000	0.239215445509133
2.382812e-01	0.238313422244266	0.234463593657076	0.234426559778508
2.265625e-01	0.226562500000000	0.228515625000000	0.228515625000000
2.304688e-01	0.229315803814349	0.230190909910527	0.231264557921404
1.640625e-01	0.164062500000000	0.166015625000000	0.166015625000000
1.679688e-01	0.165983271717157	0.168007845035660	0.169866469216930
1.406250e-01	0.140625000000000	0.144531250000000	0.144531250000000
1.445312e-01	0.144531250000000	0.146484375000000	0.145551044340964
2.031250e-01	0.203125000000000	0.205078125000000	0.205078125000000
2.070312e-01	0.207031250000000	0.208007812500000	0.207456517334431
2.343750e-01	0.234375000000000	0.236328125000000	0.236328125000000
2.382812e-01	0.238281250000000	0.239257812500000	0.238671817415980
1.718750e-01	0.171875000000000	0.175781250000000	0.175781250000000
1.757812e-01	0.175781250000000	0.177734375000000	0.176707699794379
9.302265e-02	0.092655541682709	0.091078512628327	0.091433945686806
8.984375e-02	0.089667704430140	0.088867187500000	0.088998467854870
1.562500e-01	0.156250000000000	0.160156250000000	0.160156250000000
1.601562e-01	0.160156250000000	0.162109375000000	0.161134258350216
2.187500e-01	0.218750000000000	0.220703125000000	0.220703125000000
2.226562e-01	0.222656250000000	0.223632812500000	0.223065769654040
1.875000e-01	0.187500000000000	0.191406250000000	0.191406250000000
1.914062e-01	0.191406250000000	0.193359375000000	0.192296976167369
1.250020e-01	0.125000000000000	0.128906440055401	0.128906250000000
1.289062e-01	0.128906345027700	0.130859375000000	0.129986072981069
2.480469e-01	0.248046875000000	0.246093750000000	0.246098079703378
2.487584e-01	0.247689534947637	0.246899723436822	0.248046875000000
2.480469e-01	0.247473299218411	0.247070312500000	0.247070312500000
2.659348e-02	0.039780482502043	0.035149783850694	0.023522544454064
2.659120e-02	0.013323951099100	0.011785357635790	0.023520839419225
0	0.013325139400190	0.011786254230738	0.000000000000000
5.279337e-02	0.039777220041139	0.035147490385368	0.046622770175431
6.632101e-02	0.054846402639713	0.061598279181756	0.074331385591153
2.162145e-02	0.032543100110389	0.036663720987007	0.024370398648946
2.162141e-02	0.010787888397771	0.012165315932781	0.024369819595065
3.076002e-02	0.026053558910644	0.020375474119279	0.023821249990533
5.712225e-02	0.048220283955771	0.036854083930258	0.043415510588604
1.075865e-02	0.016012285390343	0.012671798758619	0.008540704164667
1.076374e-02	0.005408005444863	0.004296549683016	0.008541633770892
3.074758e-02	0.035218278803925	0.026881687045857	0.023819457875453
5.708372e-02	0.065565892098964	0.049494431940055	0.043383874724047
2.988918e-02	0.022235605763689	0.027761618655628	0.037280780507565
0	0.005405418359348	0.004296067219228	0.000000000000000
2.112746e-02	0.016019693436380	0.012673106975465	0.016644051746677
2.111799e-02	0.026042386344859	0.020373718337928	0.016642461085804
4.599722e-02	0.037745662261669	0.047023706870432	0.057010321235637
2.988904e-02	0.037745435324528	0.047023748727128	0.037280801855578
3.894432e-02	0.048186180002129	0.036827026626356	0.029902654307369
4.360002e-02	0.054846491635656	0.061599400499680	0.049073356938700
4.359995e-02	0.032543037717009	0.036662893610659	0.049072314910294
0	0.010787913356126	0.012165611018691	0.000000000000000
4.430998e-02	0.058999821491774	0.052797324379498	0.039780482502043
3.978048e-02	0.052797324379498	0.046625319441426	0.035149783850694
1.481078e-02	0.000000000000000	0.000000000000000	0.013323951099100
1.332395e-02	0.000000000000000	0.000000000000000	0.011785357635790
1.481007e-02	0.029620146537366	0.026593475440474	0.013325139400190
1.332514e-02	0.026593475440474	0.023522544454064	0.011786254230738
4.431247e-02	0.029621558140891	0.026591199457825	0.039777220041139
3.977722e-02	0.026591199457825	0.023520839419225	0.035147490385368
4.702371e-02	0.037280780507565	0.043599954152241	0.054846402639713
5.484640e-02	0.043599954152241	0.049072314910294	0.061598279181756
2.776162e-02	0.037280801855578	0.043600023178416	0.032543100110389
3.254310e-02	0.043600023178416	0.049073356938700	0.036663720987007
9.178572e-03	0.000000000000000	0.000000000000000	0.010787888397771
1.078789e-02	0.000000000000000	0.000000000000000	0.012165315932781
3.685408e-02	0.029924765534160	0.021127455545842	0.026053558910644
2.605356e-02	0.021127455545842	0.016644051746677	0.020375474119279
5.783061e-02	0.046622770175431	0.038972816951641	0.048220283955771
4.822028e-02	0.038972816951641	0.029924765534160	0.036854083930258
2.268069e-02	0.029902654307369	0.021117989269163	0.016012285390343
1.601229e-02	0.021117989269163	0.016642461085804	0.012671798758619
7.662338e-03	0.000000000000000	0.000000000000000	0.005408005444863
5.408005e-03	0.000000000000000	0.000000000000000	0.004296549683016
4.949443e-02	0.055083929191447	0.039433220272873	0.035218278803925
3.521828e-02	0.039433220272873	0.029515486723351	0.026881687045857
7.939956e-02	0.089635985010955	0.073558091349471	0.065565892098964
6.556589e-02	0.073558091349471	0.055083929191447	0.049494431940055
1.499114e-02	0.009791317062275	0.014733812076414	0.022235605763689
2.223561e-02	0.014733812076414	0.018413360041448	0.027761618655628
7.656606e-03	0.015241363014169	0.010758651110473	0.005405418359348
5.405418e-03	0.010758651110473	0.008540704164667	0.004296067219228
2.269755e-02	0.015252743009127	0.010763737032184	0.016019693436380
1.601969e-02	0.010763737032184	0.008541633770892	0.012673106975465
3.682703e-02	0.043383874724047	0.030747575924136	0.026042386344859
2.604239e-02	0.030747575924136	0.023819457875453	0.020373718337928
2.669016e-02	0.020584974802311	0.029889177216035	0.037745662261669
3.774566e-02	0.029889177216035	0.037280780507565	0.047023706870432
2.669407e-02	0.032886221591590	0.045996901080828	0.037745435324528
3.774544e-02	0.045996901080828	0.057010386946258	0.047023748727128
5.783279e-02	0.068777749695173	0.057083724543838	0.048186180002129
4.818618e-02	0.057083724543838	0.043383874724047	0.036827026626356
4.702375e-02	0.057010386946258	0.066321108456961	0.054846491635656
5.484649e-02	0.066321108456961	0.074332547461134	0.061599400499680
2.776162e-02	0.018413360041448	0.021621406801258	0.032543037717009
3.254304e-02	0.021621406801258	0.024369819595065	0.036662893610659
9.178568e-03	0.018413356343847	0.021621452557757	0.010787913356126
1.078791e-02	0.021621452557757	0.024370398648946	0.012165611018691
1.878183e-05	0.000009318396070	0.000070037621001	0.000000000000000
4.698772e-06	0.000006376941190	0.000000000000000	0.000009318396070
9.318396e-06	0.000000000000000	0.000140191362937	0.000070037621001
0	0.000024634652251	0.000031967171424	0.000140191362937
3.971535e-06	0.000001566129181	0.000030657393983	0.000024634652251
2.463465e-05	0.000030657393983	0.000000000000000	0.000031967171424
1.368372e-02	0.011718213695730	0.023604093037744	0.025981461236531
3.196717e-05	0.000000000000000	0.009994707912896	0.011718213695730
1.171821e-02	0.009994707912896	0.021324101497369	0.023604093037744
7.848653e-03	0.007830576526380	0.011718750000000	0.011736826526380
2.344115e-02	0.023439323913970	0.027343750000000	0.027345573913970
7.054213e-02	0.073378707919318	0.062395137178482	0.060104801315732
8.435184e-02	0.087645316753864	0.075961622672872	0.073378707919318
7.337871e-02	0.075961622672872	0.064569306213365	0.062395137178482
5.566659e-02	0.057442698719763	0.048285887693026	0.046678791233916
6.656629e-02	0.068394939110183	0.059065309788548	0.057442698719763
5.744270e-02	0.059065309788548	0.049892984152137	0.048285887693026
5.169210e-02	0.053762496841674	0.044979093691558	0.043279396149200
6.239514e-02	0.064569306213365	0.055666594704565	0.053762496841674
5.376250e-02	0.055666594704565	0.046678791233916	0.044979093691558
7.026546e-02	0.071400200300924	0.065567795643873	0.064569306213365
5.262629e-02	0.055215646794933	0.038980891779952	0.038138380509537
7.352163e-02	0.074904515569931	0.057363959310149	0.055215646794933
5.521565e-02	0.057363959310149	0.039823403050367	0.038980891779952
8.038894e-02	0.082316497701118	0.070000427942096	0.068394939110183
9.572694e-02	0.097518290011053	0.084071528947144	0.082316497701118
8.231650e-02	0.084071528947144	0.071391259545804	0.070000427942096
9.853735e-02	0.102399687648269	0.090781600473061	0.087645316753864
1.128080e-01	0.117021528299153	0.106008053437542	0.102399687648269
1.023997e-01	0.104203870542906	0.098305051882579	0.096590644060665
9.995538e-02	0.100758942250527	0.097656250000000	0.096852692250527
0	0.000009309155542	0.000069977666775	0.000140065272643
4.694315e-06	0.000003017292748	0.000018764832143	0.000009309155542
9.309156e-06	0.000018764832143	0.000000000000000	0.000069977666775
3.063616e-05	0.000024631083472	0.000031877329928	0.000000000000000
3.967967e-06	0.000006371337122	0.000000000000000	0.000024631083472
2.463108e-05	0.000000000000000	0.000140065272643	0.000031877329928
9.994239e-03	0.011718164808624	0.023601757216292	0.021322822819643
3.187733e-05	0.000140065272643	0.013683890828570	0.011718164808624
1.171816e-02	0.013683890828570	0.025978842755138	0.023601757216292
6.911978e-03	0.007812500000000	0.014589456394546	0.013683890828570
1.051145e-04	0.000140191362937	0.006911954436712	0.007812500000000
7.812500e-03	0.006911954436712	0.013683717510488	0.014589373284543
1.563672e-02	0.015630859234512	0.019531250000000	0.019537109234512
2.343750e-02	0.022144052770848	0.028543414939155	0.029825093379520
7.713765e-02	0.078266651465619	0.072453873193537	0.071400200300924
7.140020e-02	0.072453873193537	0.066566285074382	0.065567795643873
1.077035e-01	0.108539227433408	0.105468750000000	0.104632977433408
1.015625e-01	0.102550418591760	0.095726942484620	0.094769382666068
1.050215e-04	0.000069977666775	0.007848634385481	0.007812500000000
7.812500e-03	0.007830567192740	0.011718750000000	0.011200978197273
8.114071e-02	0.086429834234251	0.094816598049696	0.089045873299677
7.821038e-02	0.083279392650813	0.091921677022077	0.086429834234251
8.642983e-02	0.091921677022077	0.100587322799715	0.094816598049696
7.818485e-02	0.080703561608303	0.085841040211754	0.083279392650813
7.559295e-02	0.076807408510692	0.079414425067382	0.078148254339902
8.070356e-02	0.083266328953472	0.088425487800246	0.085841040211754
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
7.031250e-02	0.070312500000000	0.074218750000000	0.074221504047397
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
7.293808e-02	0.074218750000000	0.076807408510692	0.075592947071501
1.729530e-01	0.179277873331801	0.170334722421778	0.164386546607083
1.852994e-01	0.192197925855738	0.185469989845325	0.179277873331801
1.792779e-01	0.185469989845325	0.176156907141667	0.170334722421778
1.715648e-01	0.174310745795468	0.169331110746660	0.166777219354760
1.790201e-01	0.181865106352478	0.177004268763598	0.174310745795468
1.743107e-01	0.175657507279533	0.173141451421643	0.171820928271064
1.442746e-01	0.145088623401680	0.130804756658326	0.130166081307476
1.592367e-01	0.159801472793651	0.145622452401414	0.145088623401680
1.450886e-01	0.145622452401414	0.131443432009176	0.130804756658326
1.646502e-01	0.165184153068990	0.157994616009949	0.157469430679918
1.724017e-01	0.172880728165916	0.165662979776388	0.165184153068990
1.651842e-01	0.165662979776388	0.158466825769847	0.157994616009949
1.666852e-01	0.167326986056123	0.166015625000000	0.165373861056123
5.468750e-02	0.054687500000000	0.058593750000000	0.058596765106183
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
5.468750e-02	0.054687500000000	0.062500000000000	0.062500000000000
6.345374e-02	0.065691009344362	0.070740028155181	0.068373110183192
6.039970e-02	0.061398498738718	0.064147036789385	0.063045352735248
6.569101e-02	0.067961418619444	0.073148304712587	0.070740028155181
5.749449e-02	0.058593750000000	0.061398498738718	0.060399696126135
1.867134e-01	0.189607685626652	0.184673329734491	0.181865106352478
1.944432e-01	0.197356126670678	0.192457529791803	0.189607685626652
1.896077e-01	0.191032607709227	0.188561208208744	0.187140507680571
1.801600e-01	0.180589007961139	0.173302653643143	0.172880728165916
1.879206e-01	0.188291812409813	0.180964820483157	0.180589007961139
1.805890e-01	0.180964820483157	0.173670507371622	0.173302653643143
1.821715e-01	0.182882642889263	0.181640625000000	0.180929517889263
1.566022e-01	0.159128186612293	0.153907839026527	0.151558091777048
1.641796e-01	0.166777219354760	0.161602567491426	0.159128186612293
1.591282e-01	0.160365377051859	0.157737382546146	0.156518012819410
1.491207e-01	0.149762208878525	0.142694999629390	0.142058038997964
1.568862e-01	0.157469430679918	0.150353168484714	0.149762208878525
1.497622e-01	0.150353168484714	0.143278350869307	0.142694999629390
1.589275e-01	0.159541852288934	0.158203125000000	0.157588727288934
1.744325e-01	0.175106867299236	0.173828125000000	0.173153742299236
5.468750e-02	0.054687500000000	0.062500000000000	0.062500000000000
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
5.468750e-02	0.054687500000000	0.058593750000000	0.058593750000000
6.796089e-02	0.065690027420674	0.070740497734171	0.073148594276469
6.039732e-02	0.058361089053451	0.063452426355189	0.065690027420674
6.569003e-02	0.063452426355189	0.068373731222442	0.070740497734171
5.859669e-02	0.058595219775473	0.060546875000000	0.060548344775473
1.079453e-01	0.114154200264309	0.121916914605271	0.115303359091119
1.065381e-01	0.112579374146457	0.120546512320434	0.114154200264309
1.141542e-01	0.120546512320434	0.128530470119423	0.121916914605271
1.079464e-01	0.110961654577041	0.115627871423452	0.112579374146457
1.063200e-01	0.107786560699965	0.110157583858291	0.108640828850322
1.109617e-01	0.114018261696227	0.118697942321240	0.115627871423452
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
1.015625e-01	0.101562500000000	0.105468750000000	0.105468750000000
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
1.039112e-01	0.105468750000000	0.107786560699965	0.106320003123603
2.016448e-01	0.204775589137036	0.200238970860589	0.197356126670678
2.089788e-01	0.212253613845245	0.207854644992772	0.204775589137036
2.047756e-01	0.206315117064904	0.204014820448924	0.202507279998812
1.742320e-01	0.174604862703688	0.160020402524529	0.159801472793651
1.891948e-01	0.189318438531017	0.174690069739434	0.174604862703688
1.746049e-01	0.174690069739434	0.160239332255407	0.160020402524529
1.956863e-01	0.196005663221176	0.188603678772364	0.188291812409813
2.034425e-01	0.203703415859118	0.196268683055476	0.196005663221176
1.960057e-01	0.196268683055476	0.188861167724861	0.188603678772364
1.977402e-01	0.198479499486175	0.197265625000000	0.196526374486175
1.194308e-01	0.121093750000000	0.123334388048777	0.121804860892893
2.132006e-01	0.214022160004715	0.212890625000000	0.212069035004715
8.593750e-02	0.085937500000000	0.089843750000000	0.089843750000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
9.305737e-02	0.095840544564918	0.100436701868685	0.097549332885356
9.104834e-02	0.092338614339230	0.094825875957755	0.093444443139289
9.584054e-02	0.098656336108794	0.103360755800807	0.100436701868685
8.843481e-02	0.089843750000000	0.092338614339230	0.091048341713660
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
3.125000e-02	0.031250000000000	0.046875000000000	0.046875000000000
4.687500e-02	0.046875000000000	0.062500000000000	0.062500000000000
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.031250e-02	0.070312500000000	0.074218750000000	0.074218750000000
9.192158e-02	0.086429709279156	0.094816719836816	0.100587426533966
7.821009e-02	0.073235114184815	0.081140563662240	0.086429709279156
8.642971e-02	0.081140563662240	0.089046013139665	0.094816719836816
8.326638e-02	0.080703651618057	0.085840885253829	0.088425386787549
7.559310e-02	0.073148594276469	0.078184971260725	0.080703651618057
8.070365e-02	0.078184971260725	0.083279187582951	0.085840885253829
8.203125e-02	0.082031250000000	0.083984375000000	0.083984375000000
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
6.250000e-02	0.062500000000000	0.078125000000000	0.078125000000000
7.812500e-02	0.078125000000000	0.093750000000000	0.093750000000000
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.015625e-01	0.101562500000000	0.105468750000000	0.105468750000000
1.205465e-01	0.114154180913024	0.121916760264880	0.128530326358610
1.065382e-01	0.100587426533966	0.107945310352558	0.114154180913024
1.141542e-01	0.107945310352558	0.115303194171150	0.121916760264880
1.140183e-01	0.110961655022904	0.115627906961281	0.118697965708526
1.063200e-01	0.103360721099549	0.107946395786307	0.110961655022904
1.109617e-01	0.107946395786307	0.112579421910252	0.115627906961281
1.132812e-01	0.113281250000000	0.115234375000000	0.115234375000000
6.641450e-02	0.066410375244364	0.068359375000000	0.068363500244364
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
8.593750e-02	0.085937500000000	0.089843750000000	0.089843750000000
9.865630e-02	0.095840480502515	0.100436651767105	0.103360721099549
9.104829e-02	0.088425386787549	0.093057280363928	0.095840480502515
9.584048e-02	0.093057280363928	0.097549266937472	0.100436651767105
9.765983e-02	0.097658040752740	0.099609375000000	0.099611165752740
1.899469e-01	0.190676558627532	0.189453125000000	0.188723433627532
2.054878e-01	0.206259508285445	0.205078125000000	0.204306383285445
8.984375e-02	0.089843750000000	0.091796875000000	0.091796875000000
1.210938e-01	0.121093750000000	0.123046875000000	0.123046875000000
7.422151e-02	0.074220130983506	0.076171875000000	0.076173255983506
1.054688e-01	0.105468750000000	0.107421875000000	0.107421875000000
8.067041e-02	0.082031250000000	0.084545019423826	0.083266328953472
1.116580e-01	0.113281250000000	0.115537770953427	0.114018261696227
9.619132e-02	0.097656250000000	0.100055247882810	0.098656336108794
6.523885e-02	0.066406250000000	0.069093836726003	0.067961418619444
7.031730e-02	0.070312500000000	0.074221504047397	0.074218750000000
7.421875e-02	0.074220127023698	0.076171875000000	0.075513079255346
1.705752e-01	0.171225081742665	0.169921875000000	0.169271956742665
1.679688e-01	0.168251940703343	0.164650236595110	0.164360237875810
5.468925e-02	0.054687500000000	0.058596765106183	0.058593750000000
5.859375e-02	0.058595257553091	0.060546875000000	0.059996124369359
1.860455e-01	0.186772764512892	0.185546875000000	0.184819639512892
1.835938e-01	0.183812746223496	0.180159982914110	0.179918723664564
1.628106e-01	0.163436565429856	0.162109375000000	0.161483440429856
1.601562e-01	0.160472297506798	0.156886183772017	0.156577401191663
1.783124e-01	0.178999944214853	0.177734375000000	0.177046819214853
1.757812e-01	0.176031297505185	0.172401684510327	0.172137509895233
5.468931e-02	0.054688405394535	0.056640625000000	0.056641530394535
5.859375e-02	0.057496152196892	0.060397317690762	0.061397563437618
1.015634e-01	0.101562500000000	0.105468750000000	0.105468750000000
1.054688e-01	0.105468750000000	0.107421875000000	0.106627655349982
2.016407e-01	0.202382852901658	0.201171875000000	0.200429727901658
1.992188e-01	0.199398333496905	0.195686292232435	0.195503840062388
1.171875e-01	0.117187500000000	0.121093750000000	0.121093750000000
1.210938e-01	0.121093750000000	0.123046875000000	0.122214069024388
2.170688e-01	0.217909406598559	0.216796875000000	0.215956281598559
2.148438e-01	0.214959492098373	0.211192765625062	0.211066057380440
8.593750e-02	0.085937500000000	0.089843750000000	0.089843750000000
8.984375e-02	0.089843750000000	0.091796875000000	0.091091182169615
7.812562e-02	0.078125308961794	0.080078125000000	0.080078433961794
8.203125e-02	0.080670459628247	0.083266380720537	0.084545051431419
1.093750e-01	0.109375000000000	0.111328125000000	0.111328125000000
1.132812e-01	0.111657964415236	0.114018261470447	0.115537770387602
6.251071e-02	0.062505356704025	0.064453125000000	0.064458481704025
6.640625e-02	0.065238145008273	0.067960889992090	0.069093502506171
9.375564e-02	0.093752817568621	0.095703125000000	0.095705942568621
9.765625e-02	0.096191301347769	0.098656302779031	0.100055229353170
1.938474e-01	0.194579970719599	0.193359375000000	0.192626845719599
1.914062e-01	0.191613261591297	0.187920629826345	0.187715695762086
2.093553e-01	0.210146404392106	0.208984375000000	0.208193279392106
2.070312e-01	0.207182019884046	0.203442512481507	0.203290530727217
8.593750e-02	0.085937500000000	0.087890625000000	0.087890625000000
8.984375e-02	0.088434809006089	0.091048289549329	0.092338590657819
1.171875e-01	0.117187500000000	0.119140625000000	0.119140625000000
1.210938e-01	0.119430816494908	0.121804873043515	0.123334394268692
7.031730e-02	0.070314901385640	0.072265625000000	0.072268026385640
7.421875e-02	0.072938003052814	0.075593099254488	0.076807474165699
1.015634e-01	0.101562956776531	0.103515625000000	0.103516081776531
1.054688e-01	0.103911142256583	0.106319984713490	0.107786550399202
7.812561e-02	0.078125000000000	0.082031250000000	0.082031250000000
8.203125e-02	0.082031250000000	0.083984375000000	0.083288134711913
1.093750e-01	0.109375000000000	0.113281250000000	0.113281250000000
1.132812e-01	0.113281250000000	0.115234375000000	0.114409510476713
9.375564e-02	0.093750000000000	0.097659832726262	0.097656250000000
9.765625e-02	0.097658041363131	0.099609375000000	0.098855748941405
6.251075e-02	0.062500000000000	0.066414517479091	0.066406250000000
6.640625e-02	0.066410383739546	0.068359375000000	0.067750043363001
2.394114e-01	0.241612487099021	0.243350028076812	0.241163460530928
2.399250e-01	0.241013095835039	0.241877173574473	0.240768739316965
2.416125e-01	0.243820789193596	0.245550088591293	0.243350028076812
2.382812e-01	0.238281250000000	0.240234375000000	0.240234375000000
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
2.382812e-01	0.238281250000000	0.242187500000000	0.242187500000000
2.390624e-01	0.240234375000000	0.241013095835039	0.239924991534910
2.468830e-01	0.247464923328890	0.247070312500000	0.246488360828890
2.438137e-01	0.241589685582904	0.243263908938665	0.245479843742020
2.399133e-01	0.237693945285234	0.239376053885291	0.241589685582904
2.415897e-01	0.239376053885291	0.241053253752820	0.243263908938665
2.382812e-01	0.238281250000000	0.242187500000000	0.242187500000000
2.343750e-01	0.234375000000000	0.238281250000000	0.238281250000000
2.382812e-01	0.238281250000000	0.240234375000000	0.240234375000000
2.402344e-01	0.240234375000000	0.241210937500000	0.241210937500000
2.383480e-01	0.238340667186842	0.234485620633418	0.234492798138144
2.422048e-01	0.242194308284047	0.240264695053450	0.240272709334955
2.383407e-01	0.238318487249016	0.234464305014272	0.234485620633418
2.439970e-01	0.242956231725982	0.242096552403260	0.243086759872503
2.432639e-01	0.241053253752820	0.239817893520049	0.241915513019353
2.419155e-01	0.239817893520049	0.238350857520730	0.240258305074668
2.441435e-01	0.244140625000000	0.242194308284047	0.242204751483068
1.059759e-01	0.105207733092040	0.098300588494786	0.099088124399142
1.120684e-01	0.111224708769573	0.104372081392069	0.105207733092040
1.052077e-01	0.104372081392069	0.097513052590429	0.098300588494786
1.146495e-01	0.114205576430686	0.110781653572255	0.111224708769573
1.176387e-01	0.117410234880716	0.115695878743710	0.115922125187877
1.142056e-01	0.113748619194850	0.110326006476241	0.110781653572255
1.265483e-01	0.124378873932131	0.119060694593970	0.121073415559538
1.296144e-01	0.127277797770597	0.122149647756737	0.124378873932131
1.243789e-01	0.122149647756737	0.117021497742878	0.119060694593970
1.201542e-01	0.119682394995956	0.118212920518814	0.118669565969490
1.220630e-01	0.121073415559538	0.118251463576056	0.119210553590625
1.192106e-01	0.118251463576056	0.115380615667054	0.116286156554643
1.193592e-01	0.119140625000000	0.117410234880716	0.117638673945067
1.664554e-01	0.166095238235822	0.158853652856912	0.159237941057573
1.733047e-01	0.172884871443893	0.165663764762244	0.166095238235822
1.660952e-01	0.165663764762244	0.158469364656252	0.158853652856912
1.765235e-01	0.176288540628436	0.172652277169666	0.172884871443893
1.799321e-01	0.179806510491132	0.177987834248144	0.178110331878826
1.762885e-01	0.176039759025680	0.172406317278585	0.172652277169666
1.867404e-01	0.183815335170426	0.179045967807304	0.181885315779286
1.885157e-01	0.185496839224017	0.180838758026877	0.183815335170426
1.838153e-01	0.180838758026877	0.176180676829737	0.179045967807304
1.822176e-01	0.181535399563938	0.180276689282523	0.180938929057557
1.832921e-01	0.181885315779286	0.179476715296631	0.180853221733690
1.808532e-01	0.179476715296631	0.177020881946591	0.178348520002358
1.817562e-01	0.181640625000000	0.179806510491132	0.179932123129216
1.966234e-01	0.196483146150772	0.189029385073994	0.189195760437740
2.039041e-01	0.203703969490860	0.196269352246513	0.196483146150772
1.964831e-01	0.196269352246513	0.188863009710249	0.189029385073994
2.074474e-01	0.207323024807736	0.203580816566271	0.203703969490860
2.110737e-01	0.211005379718704	0.209131055820190	0.209198351594208
2.073230e-01	0.207184294728212	0.203443944594644	0.203580816566271
2.163764e-01	0.212892680519119	0.209038703969963	0.212291120302343
2.165453e-01	0.212965699922073	0.209363038258645	0.212892680519119
2.128927e-01	0.209363038258645	0.205760376595217	0.209038703969963
2.132557e-01	0.212471045413986	0.211318262966533	0.212080457259990
2.139076e-01	0.212291120302343	0.210106067198995	0.211686371262790
2.116864e-01	0.210106067198995	0.207869763905757	0.209395367836789
2.129550e-01	0.212890625000000	0.211005379718704	0.211073678380681
1.362342e-01	0.135666075590782	0.128600863216544	0.129191719091721
1.426928e-01	0.142058894101724	0.135028633218582	0.135666075590782
1.356661e-01	0.135028633218582	0.128010007341368	0.128600863216544
1.455913e-01	0.145250320346482	0.141720015793220	0.142058894101724
1.487879e-01	0.148609721635079	0.146843806274477	0.147019121617997
1.452503e-01	0.144895878908710	0.141368181072357	0.141720015793220
1.566097e-01	0.154050265908499	0.149164782147418	0.151555206054090
1.588468e-01	0.156120063041759	0.151435098088218	0.154050265908499
1.540503e-01	0.151435098088218	0.146750133134677	0.149164782147418
1.512013e-01	0.150631625776505	0.149258359099915	0.149811551987892
1.527345e-01	0.151555206054090	0.148909120511680	0.150061995282177
1.500620e-01	0.148909120511680	0.146220313427768	0.147327245465123
1.505591e-01	0.150390625000000	0.148609721635079	0.148787922889512
1.211462e-01	0.120466002933674	0.113573047123766	0.114282476884751
1.273372e-01	0.126613130966576	0.119717633631569	0.120466002933674
1.204660e-01	0.119717633631569	0.112863617362781	0.113573047123766
1.301086e-01	0.129722091026147	0.126230170765691	0.126613130966576
1.332162e-01	0.133016198756864	0.131270194538043	0.131469163154135
1.297221e-01	0.129322036477582	0.125834244636122	0.126230170765691
1.416638e-01	0.139307046415655	0.134182956004050	0.136372205489902
1.442937e-01	0.141837226226443	0.136894075956130	0.139307046415655
1.393070e-01	0.136894075956130	0.131950925685817	0.134182956004050
1.356745e-01	0.135152735982517	0.133728609847626	0.134238991769519
1.374490e-01	0.136372205489902	0.133575372988482	0.134630950772552
1.346310e-01	0.133575372988482	0.130764317900233	0.131789397787750
1.349662e-01	0.134765625000000	0.133016198756864	0.133216235282123
1.815488e-01	0.181295730161930	0.173953670003255	0.174234557832931
1.886048e-01	0.188293585476719	0.180970353927761	0.181295730161930
1.812957e-01	0.180970353927761	0.173672782173579	0.173953670003255
1.919892e-01	0.191809111849958	0.188115667108265	0.188293585476719
1.955072e-01	0.195410929769292	0.193562502156077	0.193658177670875
1.918091e-01	0.191614697965124	0.187924219522757	0.188115667108265
2.016592e-01	0.198495779344299	0.194475434547346	0.197389669652138
2.023961e-01	0.199031755837351	0.195283203631708	0.198495779344299
1.984958e-01	0.195283203631708	0.191534651426066	0.194475434547346
1.977847e-01	0.197075407081926	0.195835549901477	0.196530054223791
1.988290e-01	0.197389669652138	0.194937950539610	0.196366078621995
1.963661e-01	0.194937950539610	0.192478471495544	0.193888429720345
1.973611e-01	0.197265625000000	0.195410929769292	0.195507243491792
1.513710e-01	0.150899778147669	0.143774683849324	0.144272727422708
1.579957e-01	0.157470163274563	0.150358336461510	0.150899778147669
1.508998e-01	0.150358336461510	0.143276640275940	0.143774683849324
1.610594e-01	0.160772677538501	0.157185841382535	0.157470163274563
1.643639e-01	0.164214300572755	0.162419507197953	0.162568281298971
1.607727e-01	0.160472152331450	0.156888279819444	0.157185841382535
1.715914e-01	0.168804500532542	0.164207028926409	0.166800851444207
1.732689e-01	0.170357060961483	0.165965334822037	0.168804500532542
1.688045e-01	0.165965334822037	0.161573608682590	0.164207028926409
1.667152e-01	0.166092349137650	0.164770975094428	0.165379537774910
1.680800e-01	0.166800851444207	0.164212910656049	0.165469513747627
1.654695e-01	0.164212910656049	0.161610687176670	0.162834171799931
1.661640e-01	0.166015625000000	0.164214300572755	0.164363885059440
2.116631e-01	0.211641873487588	0.204108070481517	0.204165122207375
2.191874e-01	0.219101305780976	0.211545965538220	0.211641873487588
2.116419e-01	0.211545965538220	0.204051018755658	0.204108070481517
2.229010e-01	0.222833991488215	0.219035059699894	0.219101305780976
2.266412e-01	0.226601924108876	0.224699008689986	0.224737587760731
2.228340e-01	0.222752425521488	0.218954891684485	0.219035059699894
2.305972e-01	0.226624019972007	0.223707400669649	0.227269977015208
2.278450e-01	0.223481637950884	0.222605171699078	0.226624019972007
2.266240e-01	0.222605171699078	0.220126327893991	0.223707400669649
2.287199e-01	0.227857557750239	0.226784373315213	0.227621977054228
2.290456e-01	0.227269977015208	0.225259951618781	0.226995234167661
2.269952e-01	0.225259951618781	0.223186670391931	0.224863830047804
2.285514e-01	0.228515625000000	0.226601924108876	0.226641184033246
9.081751e-02	0.089947071403996	0.083258806508198	0.084121963151914
9.664955e-02	0.095737416846763	0.089009580748330	0.089947071403996
8.994707e-02	0.089009580748330	0.082395649864482	0.083258806508198
9.914555e-02	0.098663936051777	0.095260174022506	0.095737416846763
1.020657e-01	0.101817016036750	0.100117644459367	0.100364810486242
9.866394e-02	0.098168831717618	0.094770653426964	0.095260174022506
1.116166e-01	0.109651668534082	0.104226397035936	0.105991832691353
1.149295e-01	0.112837452768498	0.107626231177513	0.109651668534082
1.096517e-01	0.107626231177513	0.102415009586529	0.104226397035936
1.046517e-01	0.104239523647876	0.102707320987177	0.103109938095679
1.068545e-01	0.105991832691353	0.102989174746259	0.103827338445333
1.038273e-01	0.102989174746259	0.099971025020355	0.100771978699003
1.037673e-01	0.103515625000000	0.101817016036750	0.102065684920706
2.151732e-01	0.215076065931509	0.211306355929290	0.211401236167389
2.188594e-01	0.218807348741489	0.216912660979900	0.216967741745177
2.150761e-01	0.214965391098669	0.211197413383854	0.211306355929290
2.209859e-01	0.220161025085708	0.219049494819045	0.219851609017701
2.215020e-01	0.219809706625515	0.217676088426473	0.219336162389492
2.193362e-01	0.217676088426473	0.215519484097214	0.217124082837658
2.207576e-01	0.220703125000000	0.218807348741489	0.218859417558845
1.533230e-01	0.153006725485181	0.149457469396962	0.149771947120536
1.565758e-01	0.156416775335669	0.154626313905208	0.154791270678542
1.530067e-01	0.152678680727894	0.149129486952039	0.149457469396962
1.589528e-01	0.158352760483141	0.157010773165259	0.157595351520834
1.603761e-01	0.159132569174128	0.156540020359353	0.157752764560559
1.577528e-01	0.156540020359353	0.153909302745055	0.155075977664147
1.583678e-01	0.158203125000000	0.156416775335669	0.156575815871904
1.899886e-01	0.189286521690074	0.188038797903033	0.188726189173890
1.910596e-01	0.189631740799832	0.187170358181350	0.188584431962868
1.885844e-01	0.187170358181350	0.184693955189790	0.186088062355027
1.842551e-01	0.184045445129041	0.180389888859395	0.180597968607435
1.877177e-01	0.187610311895708	0.185770369642890	0.185881587314959
1.840454e-01	0.183823186806824	0.180168019380768	0.180389888859395
1.895620e-01	0.189453125000000	0.187610311895708	0.187717729500876
1.223721e-01	0.121955464122515	0.118510531988173	0.118926637260956
1.254235e-01	0.125216031288541	0.123474510763850	0.123689503833470
1.219555e-01	0.121527807421905	0.118081159541455	0.118510531988173
1.279049e-01	0.127402578416173	0.125960958163948	0.126450669822097
1.297270e-01	0.128680198564950	0.125881870326298	0.126900280457946
1.269003e-01	0.125881870326298	0.123047939188389	0.124023352388197
1.271676e-01	0.126953125000000	0.125216031288541	0.125423543544425
1.434401e-01	0.142895698048230	0.141499723191337	0.142029122393663
1.451019e-01	0.143973411930633	0.141249739369779	0.142351290837957
1.423513e-01	0.141249739369779	0.138515786533758	0.139570842002809
1.378542e-01	0.137488959451760	0.133981832204746	0.134344884822781
1.410025e-01	0.140813609562338	0.139058131964075	0.139245745974863
1.374890e-01	0.137110205944647	0.133605986175354	0.133981832204746
1.427634e-01	0.142578125000000	0.140813609562338	0.141002532497965
2.055311e-01	0.204787954985483	0.203600467424047	0.204320305000554
2.063345e-01	0.204791388418094	0.202546420131428	0.204044792090575
2.040448e-01	0.202546420131428	0.200261599994212	0.201687323304214
1.997217e-01	0.199567624368916	0.195855302309525	0.196008298866010
2.032920e-01	0.203211531286586	0.201347086154510	0.201429829721002
1.995676e-01	0.199399688636289	0.195688607088634	0.195855302309525
2.051612e-01	0.205078125000000	0.203211531286586	0.203292035073088
1.744689e-01	0.173817599452448	0.172532174835779	0.173164471519945
1.756829e-01	0.174335632878389	0.171851815891414	0.173166308414250
1.731663e-01	0.171851815891414	0.169349966911067	0.170609523042805
1.687932e-01	0.168531537602596	0.164925615243105	0.165186177321290
1.721461e-01	0.172009492487931	0.170203307989691	0.170338836927878
1.685315e-01	0.168256155426946	0.164651837864824	0.164925615243105
1.739595e-01	0.173828125000000	0.172009492487931	0.172146136253159
1.124053e-01	0.111964473820317	0.110467903969937	0.110894765202321
1.144618e-01	0.113532599645822	0.110627291288892	0.111523660362964
1.115237e-01	0.110627291288892	0.107706722011842	0.108545609383681
1.069064e-01	0.106440673242080	0.103028179952804	0.103490170164886
1.098570e-01	0.109616688669039	0.107910496227220	0.108148817260106
1.064407e-01	0.105961505738642	0.102553815415486	0.103028179952804
1.115659e-01	0.111328125000000	0.109616688669039	0.109856961278132
2.364010e-01	0.235473406393533	0.234481133028325	0.235377655639859
2.364379e-01	0.234520239756678	0.232678177797648	0.234545845862666
2.345458e-01	0.232678177797648	0.230818701503229	0.232585097748086
2.306237e-01	0.230584868055809	0.226757609854093	0.226793988795809
2.344274e-01	0.234405043837216	0.232479808887106	0.232506138188411
2.305849e-01	0.230532482151821	0.226706909414395	0.226757609854093
2.363543e-01	0.236328125000000	0.234405043837216	0.234427408321012
2.441406e-01	0.244140625000000	0.245117187500000	0.245117187500000
9.139777e-02	0.090888731441893	0.087521231826024	0.088026066025421
9.426706e-02	0.094014333138716	0.092316088392603	0.092577896546762
9.088873e-02	0.090369504822908	0.087003177218929	0.087521231826024
9.689523e-02	0.096508686026038	0.094954301874251	0.095329233741364
9.915591e-02	0.098330814386866	0.095332959505683	0.096122138924709
9.612214e-02	0.095332959505683	0.092288431914720	0.093022651450698
9.596660e-02	0.095703125000000	0.094014333138716	0.094267061651631
2.468711e-01	0.248046875000000	0.248774322804326	0.247726015936198
2.480469e-01	0.248046875000000	0.249023437500000	0.249023437500000
2.429665e-01	0.244140625000000	0.244913689889140	0.243820789193596
9.986697e-02	0.099609375000000	0.097916742235097	0.098168831717618
2.402498e-01	0.240234375000000	0.238301352076500	0.238318487249016
1.154632e-01	0.115234375000000	0.113513849346295	0.113748619194850
1.778583e-01	0.177734375000000	0.175908305184616	0.176039759025680
2.090582e-01	0.208984375000000	0.207109052149866	0.207184294728212
1.466618e-01	0.146484375000000	0.144712004117348	0.144895878908710
1.310670e-01	0.130859375000000	0.129117075632551	0.129322036477582
1.934619e-01	0.193359375000000	0.191511763097380	0.191614697965124
1.622660e-01	0.162109375000000	0.160316576493475	0.160472152331450
2.246549e-01	0.224609375000000	0.222705738807546	0.222752425521488
1.076675e-01	0.107421875000000	0.105716990965690	0.105961505738642
2.324498e-01	0.232421875000000	0.230499334201134	0.230532482151821
1.700619e-01	0.169921875000000	0.168112423931391	0.168256155426946
2.012604e-01	0.201171875000000	0.199310045917579	0.199399688636289
1.388653e-01	0.138671875000000	0.136915327178955	0.137110205944647
1.544581e-01	0.154296875000000	0.152507000114342	0.152678680727894
2.168534e-01	0.216796875000000	0.214903107848655	0.214965391098669
1.856545e-01	0.185546875000000	0.183704060259154	0.183823186806824
1.232566e-01	0.123046875000000	0.121306186133657	0.121527807421905
2.382812e-01	0.238281250000000	0.240234375000000	0.240234375000000
2.402344e-01	0.240234375000000	0.241210937500000	0.240623735417520
2.487743e-01	0.249298521574794	0.249023437500000	0.248410598902163
2.480469e-01	0.248046875000000	0.246098079703378	0.246093750000000
2.382812e-01	0.238281250000000	0.239257812500000	0.239257812500000
2.402344e-01	0.239058699955642	0.239913322926424	0.241007011223684
2.450087e-01	0.243996950432611	0.243086759872503	0.244140625000000
2.441406e-01	0.243613692436252	0.243164062500000	0.243167466642024
1.206155e-01	0.120154236401287	0.118669565969490	0.119140625000000
1.191406e-01	0.118905095484745	0.118164062500000	0.118275429940358
1.828846e-01	0.182217577394186	0.180938929057557	0.181640625000000
1.816406e-01	0.181289777028778	0.180664062500000	0.180723567745566
2.140241e-01	0.213255719565182	0.212080457259990	0.212890625000000
2.128906e-01	0.212485541129995	0.211914062500000	0.211948002359352
1.517585e-01	0.151201256270833	0.149811551987892	0.150390625000000
1.503906e-01	0.150101088493946	0.149414062500000	0.149500173317539
1.361877e-01	0.135674521192482	0.134238991769519	0.134765625000000
1.347656e-01	0.134502308384760	0.133789062500000	0.133890911878432
1.984807e-01	0.197784735541857	0.196530054223791	0.197265625000000
1.972656e-01	0.196897839611896	0.196289062500000	0.196338277384646
1.673272e-01	0.166715184527673	0.165379537774910	0.166015625000000
1.660156e-01	0.165697581387455	0.165039062500000	0.165114962786378
2.295646e-01	0.228719881332817	0.227621977054228	0.228515625000000
2.285156e-01	0.228068801027114	0.227539062500000	0.227558774554438
1.050578e-01	0.104651708850418	0.103109938095679	0.103515625000000
1.035156e-01	0.103312781547840	0.102539062500000	0.102666320518375
2.217953e-01	0.220985887781924	0.219851609017701	0.220703125000000
2.207031e-01	0.220277367008850	0.219726562500000	0.219755236870745
1.595426e-01	0.158952756405722	0.157595351520834	0.158203125000000
1.582031e-01	0.157899238260417	0.157226562500000	0.157309950167834
1.906778e-01	0.189988611417280	0.188726189173890	0.189453125000000
1.894531e-01	0.189089657086945	0.188476562500000	0.188531718447854
1.283991e-01	0.127904876374400	0.126450669822097	0.126953125000000
1.269531e-01	0.126701897411048	0.125976562500000	0.126084578144270
1.439747e-01	0.143440105258504	0.142029122393663	0.142578125000000
1.425781e-01	0.142303623696831	0.141601562500000	0.141695867281169
2.062606e-01	0.205531117880391	0.204320305000554	0.205078125000000
2.050781e-01	0.204699215000277	0.204101562500000	0.204144828143293
1.751079e-01	0.174468890490646	0.173164471519945	0.173828125000000
1.738281e-01	0.173496298259973	0.172851562500000	0.172918808743966
1.128386e-01	0.112405287277670	0.110894765202321	0.111328125000000
1.113281e-01	0.111111445101160	0.110351562500000	0.110472406834519
2.373120e-01	0.236400966924400	0.235377655639859	0.236328125000000
2.363281e-01	0.235852890319930	0.235351562500000	0.235366584418608
2.421875e-01	0.242187500000000	0.243164062500000	0.243164062500000
2.441406e-01	0.242959366671352	0.243813715155524	0.244909587542109
9.727614e-02	0.096895233127367	0.095329233741364	0.095703125000000
9.570312e-02	0.095516179370682	0.094726562500000	0.094858729069358
2.460938e-01	0.246093750000000	0.248046875000000	0.248046875000000
2.480469e-01	0.248046875000000	0.249023437500000	0.248410598902163
2.460938e-01	0.246093750000000	0.247070312500000	0.247070312500000
2.480469e-01	0.246858916590119	0.247689534947637	0.248758390207771
2.421875e-01	0.242187500000000	0.244140625000000	0.244140625000000
2.441406e-01	0.244140625000000	0.245117187500000	0.244527157444570
1.011661e-01	0.100771978699003	0.099218537896309	0.099609375000000
9.960938e-02	0.099413956448154	0.098632812500000	0.098763058617548
2.411898e-01	0.240258305074668	0.239245751430194	0.240234375000000
2.402344e-01	0.239740063215097	0.239257812500000	0.239267863538250
1.167300e-01	0.116286156554643	0.114781824069625	0.115234375000000
1.152344e-01	0.115008099534812	0.114257812500000	0.114374112173148
1.789987e-01	0.178348520002358	0.177051066733217	0.177734375000000
1.777344e-01	0.177392720866608	0.176757812500000	0.176821340092308
2.101430e-01	0.209395367836789	0.208198650443262	0.208984375000000
2.089844e-01	0.208591512721631	0.208007812500000	0.208046713574933
1.478697e-01	0.147327245465123	0.145920393028514	0.146484375000000
1.464844e-01	0.146202384014257	0.145507812500000	0.145598189558674
1.322932e-01	0.131789397787750	0.130344289645490	0.130859375000000
1.308594e-01	0.130601832322745	0.129882812500000	0.129988225316276
1.945802e-01	0.193888429720345	0.192628752756388	0.193359375000000
1.933594e-01	0.192994063878194	0.192382812500000	0.192435569048690
1.634349e-01	0.162834171799931	0.161486834484100	0.162109375000000
1.621094e-01	0.161798104742050	0.161132812500000	0.161212975746738
2.256852e-01	0.224863830047804	0.223738092073673	0.224609375000000
2.246094e-01	0.224173733536837	0.223632812500000	0.223657556903773
1.089565e-01	0.108545609383681	0.107005123842232	0.107421875000000
1.074219e-01	0.107213499421116	0.106445312500000	0.106569432982845
2.334476e-01	0.232585097748086	0.231502703072215	0.232421875000000
2.324219e-01	0.231962289036108	0.231445312500000	0.231460604600567
1.712261e-01	0.170609523042805	0.169275086989229	0.169921875000000
1.699219e-01	0.169598480994615	0.168945312500000	0.169017149465695
2.023840e-01	0.201687323304214	0.200431337093057	0.201171875000000
2.011719e-01	0.200801606046528	0.200195312500000	0.200240960458790
1.400878e-01	0.139570842002809	0.138136284397693	0.138671875000000
1.386719e-01	0.138404079698847	0.137695312500000	0.137793601089478
1.556470e-01	0.155075977664147	0.153700645710965	0.154296875000000
1.542969e-01	0.153998760355483	0.153320312500000	0.153401937557171
2.179090e-01	0.217124082837658	0.215963978104665	0.216796875000000
2.167969e-01	0.216380426552332	0.215820312500000	0.215849991424328
1.867709e-01	0.186088062355027	0.184825921100435	0.185546875000000
1.855469e-01	0.185186398050218	0.184570312500000	0.184625467629577
1.245011e-01	0.124023352388197	0.122555775909175	0.123046875000000
1.230469e-01	0.122801325454587	0.122070312500000	0.122176530566828
5.567713e-03	0.002789488749546	0.002248579094091	0.004497158188183
8.134241e-02	0.067407431284516	0.073162532057234	0.087738030304450
2.668194e-02	0.040081065419303	0.044091466544045	0.029296797824960
2.668059e-02	0.013320875664179	0.014647047711171	0.029294095422341
1.097352e-01	0.095438594190849	0.102621597924729	0.117823433224416
0	0.013321562353429	0.014648398912480	0.000000000000000
5.359527e-02	0.040079041032462	0.044087598631189	0.058881101840038
8.134661e-02	0.095443349469147	0.102626919826987	0.087743121078733
6.632111e-02	0.078061308060314	0.087309396878631	0.074332547461134
5.359790e-02	0.067410930492242	0.073167472339486	0.058886135263130
3.944661e-02	0.035231485696156	0.026883384899046	0.029516971283866
1.097404e-01	0.124374608611406	0.132991547364703	0.117828903404449
1.392530e-01	0.124368821177722	0.132987183215651	0.148580598193401
1.498635e-01	0.142685210160898	0.139336516878961	0.146323025982930
9.010958e-02	0.078061212314777	0.087308254049525	0.100562524274831
1.212311e-01	0.128352891588122	0.124906406962836	0.117468426632372
0	0.002789419104383	0.002248582459600	0.000000000000000
4.296550e-03	0.000000000000000	0.000000000000000	0.002789488749546
2.789489e-03	0.000000000000000	0.000000000000000	0.002248579094091
6.159828e-02	0.049072314910294	0.053595266667837	0.067407431284516
6.740743e-02	0.053595266667837	0.058881101840038	0.073162532057234
3.666372e-02	0.049073356938700	0.053597900812692	0.040081065419303
4.008107e-02	0.053597900812692	0.058886135263130	0.044091466544045
1.216532e-02	0.000000000000000	0.000000000000000	0.013320875664179
1.332088e-02	0.000000000000000	0.000000000000000	0.014647047711171
8.730825e-02	0.074331385591153	0.081342408243982	0.095438594190849
9.543859e-02	0.081342408243982	0.087738030304450	0.102621597924729
1.216561e-02	0.024370398648946	0.026681937750345	0.013321562353429
1.332156e-02	0.026681937750345	0.029296797824960	0.014648398912480
3.666289e-02	0.024369819595065	0.026680585838351	0.040079041032462
4.007904e-02	0.026680585838351	0.029294095422341	0.044087598631189
8.730940e-02	0.100563561192719	0.109740427925810	0.095443349469147
9.544335e-02	0.109740427925810	0.117828903404449	0.102626919826987
6.731314e-02	0.077979049536291	0.090109718912692	0.078061308060314
7.806131e-02	0.090109718912692	0.100563561192719	0.087309396878631
6.159940e-02	0.074332547461134	0.081346606709277	0.067410930492242
6.741093e-02	0.081346606709277	0.087743121078733	0.073167472339486
4.953023e-02	0.043415510588604	0.030760021343878	0.035231485696156
3.523149e-02	0.030760021343878	0.023821249990533	0.026883384899046
1.141009e-01	0.127987913373480	0.139258826152643	0.124374608611406
1.243746e-01	0.139258826152643	0.148585029317242	0.132991547364703
1.141001e-01	0.100562524274831	0.109735236256623	0.124368821177722
1.243688e-01	0.109735236256623	0.117823433224416	0.132987183215651
1.329872e-01	0.125405308220034	0.127616684671322	0.135679427636773
1.355084e-01	0.128356247667499	0.124915277648567	0.132195141609118
6.731305e-02	0.057010321235637	0.066321012757604	0.078061212314777
7.806121e-02	0.066321012757604	0.074331385591153	0.087308254049525
1.329915e-01	0.140788288340973	0.143663899959149	0.135682109915764
1.355030e-01	0.142677985965038	0.139324264297610	0.132184602510572
4.296067e-03	0.008540704164667	0.005567571860969	0.002789419104383
2.789419e-03	0.005567571860969	0.004497164919199	0.002248582459600
1.598664e-01	0.166482105850729	0.158368535207565	0.152303690075079
1.673639e-01	0.175145929079145	0.171270748818502	0.164170940491894
1.463090e-01	0.153164500777649	0.145968859017630	0.139634027960181
9.994708e-03	0.008471583924520	0.019274590358393	0.021324101497369
1.598842e-01	0.153180395724784	0.145988366097855	0.152324538132221
1.673726e-01	0.159509638798108	0.157036486007177	0.164182835671101
1.729757e-01	0.166502011473152	0.158390416444384	0.164406912358652
0	0.000003618371885	0.000025957593153	0.000035791593030
2.081923e-06	0.000001618039196	0.000002276755631	0.000003618371885
3.618372e-06	0.000002947563758	0.000021069397889	0.000014787982519
7.194967e-03	0.008471084652198	0.019272950892398	0.017223078965153
1.981997e-01	0.190582409164353	0.185314545111523	0.192214102279682
1.516229e-01	0.159505296048532	0.157026009386321	0.149854551774841
1.829164e-01	0.175160095628802	0.171283894252976	0.178327843769601
1.712707e-01	0.178313743565730	0.172952991082787	0.166482105850729
1.664821e-01	0.172952991082787	0.164386546607083	0.158368535207565
1.728032e-01	0.181010378771297	0.182895774305492	0.175145929079145
1.751459e-01	0.182895774305492	0.178313743565730	0.171270748818502
1.570260e-01	0.164170940491894	0.159866372779436	0.153164500777649
1.531645e-01	0.159866372779436	0.152303690075079	0.145968859017630
0	0.000000000000000	0.003903663477571	0.004235791962260
8.471584e-03	0.007195481737416	0.017225079219416	0.019274590358393
1.570365e-01	0.149863482667112	0.146323025982930	0.153180395724784
1.531804e-01	0.146323025982930	0.139652194063488	0.145988366097855
1.565856e-01	0.148580598193401	0.151623802192403	0.159509638798108
1.595096e-01	0.151623802192403	0.149863482667112	0.157036486007177
1.712839e-01	0.164182835671101	0.159884193655984	0.166502011473152
1.665020e-01	0.159884193655984	0.152324538132221	0.158390416444384
0	0.000000000000000	0.009994239145297	0.008471084652198
8.471085e-03	0.009994239145297	0.021322822819643	0.019272950892398
1.894010e-01	0.181003252429510	0.182916420561358	0.190582409164353
1.905824e-01	0.182916420561358	0.178327843769601	0.185314545111523
1.565905e-01	0.164596032355437	0.167363869875134	0.159505296048532
1.595053e-01	0.167363869875134	0.164170940491894	0.157026009386321
1.727969e-01	0.164590598434950	0.167372584432829	0.175160095628802
1.751601e-01	0.167372584432829	0.164182835671101	0.171283894252976
8.461121e-02	0.085274356557514	0.082046237241517	0.081438932290324
2.226052e-01	0.218530591532536	0.216545340255007	0.220126327893991
2.144131e-01	0.210247943391075	0.209336110699824	0.212965699922073
9.228084e-02	0.093015420389818	0.089843750000000	0.089109170389818
8.593750e-02	0.086980644458848	0.080388940904284	0.079323436434994
2.191695e-01	0.214857408502940	0.214413069793645	0.218530591532536
2.185306e-01	0.214413069793645	0.212965699922073	0.216545340255007
2.106159e-01	0.206374369712815	0.206040445595196	0.210247943391075
2.102479e-01	0.206040445595196	0.205706521477576	0.209336110699824
1.173456e-01	0.122425556236305	0.112807993331757	0.108523676661595
1.314894e-01	0.136811187250487	0.127255458522389	0.122425556236305
1.224256e-01	0.127255458522389	0.117021528299153	0.112807993331757
1.115148e-01	0.113458331032190	0.107703454866815	0.106008053437542
1.190439e-01	0.121066303262397	0.115335679858462	0.113458331032190
1.134583e-01	0.115335679858462	0.109375000000000	0.107703454866815
8.407153e-02	0.085657398417961	0.072456446975132	0.071391259545804
9.908697e-02	0.100453404043912	0.086987519224186	0.085657398417961
8.565740e-02	0.086987519224186	0.073521634404461	0.072456446975132
1.025504e-01	0.103495104821278	0.096622616247837	0.095726942484620
1.103001e-01	0.111209849638649	0.104364069824851	0.103495104821278
1.034951e-01	0.104364069824851	0.097518290011053	0.096622616247837
1.046330e-01	0.105468750000000	0.102056459295880	0.101562500000000
9.659064e-02	0.098305051882579	0.092280840779636	0.090781600473061
1.042039e-01	0.106008053437542	0.099955384501054	0.098305051882579
9.830505e-02	0.099955384501054	0.093750000000000	0.092280840779636
8.698064e-02	0.088032466405496	0.081352719302701	0.080388940904284
9.476938e-02	0.095726942484620	0.089021720092869	0.088032466405496
8.803247e-02	0.089021720092869	0.082316497701118	0.081352719302701
9.685269e-02	0.097656250000000	0.094259691333034	0.093750000000000
5.519574e-02	0.059388347213346	0.068453417907176	0.063671296074236
5.050672e-02	0.054398809880360	0.063804814369208	0.059388347213346
5.938835e-02	0.063804814369208	0.073235539740115	0.068453417907176
4.876082e-02	0.050666445383447	0.056371232728145	0.054398809880360
4.499720e-02	0.045886849450379	0.048792003669764	0.047831823317264
5.066645e-02	0.052625273457183	0.058365626720114	0.056371232728145
1.562500e-02	0.015625000000000	0.031250000000000	0.031250000000000
0	0.000000000000000	0.015625000000000	0.015625000000000
1.562500e-02	0.015625000000000	0.031250000000000	0.031250000000000
3.906250e-02	0.039062500000000	0.042972818959875	0.042991548407801
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
3.906250e-02	0.039062500000000	0.046875000000000	0.046875000000000
4.195034e-02	0.042968750000000	0.045886849450379	0.044997201251081
1.445574e-01	0.150432869936063	0.141827885279710	0.136811187250487
1.583685e-01	0.164386546607083	0.156092893950844	0.150432869936063
1.504329e-01	0.156092893950844	0.146773860157136	0.141827885279710
1.415777e-01	0.143920585402147	0.138485236825805	0.136381448222669
1.491725e-01	0.151558091777048	0.146191279415936	0.143920585402147
1.439206e-01	0.145055932409042	0.142323301986973	0.141202911113976
1.142696e-01	0.115492600203728	0.101589620111321	0.100453404043912
1.291885e-01	0.130166081307476	0.116445958743103	0.115492600203728
1.154926e-01	0.116445958743103	0.102725836178730	0.101589620111321
1.336058e-01	0.134348347071998	0.127306062208717	0.126603847408903
1.413623e-01	0.142058038997964	0.135025544466971	0.134348347071998
1.343483e-01	0.135025544466971	0.128008277008531	0.127306062208717
1.356489e-01	0.136718750000000	0.133209125717333	0.132812500000000
1.511656e-01	0.151754677425602	0.150390625000000	0.149801552425602
1.562500e-02	0.015625000000000	0.031250000000000	0.031250000000000
0	0.000000000000000	0.015625000000000	0.015625000000000
1.562500e-02	0.015625000000000	0.031250000000000	0.031250000000000
3.906250e-02	0.039062500000000	0.046875000000000	0.046875000000000
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
3.906250e-02	0.039062500000000	0.042971893938259	0.042968750000000
6.380584e-02	0.059387546363775	0.068453135743671	0.073235114184815
5.050633e-02	0.046718629197113	0.055194893249819	0.059387546363775
5.938755e-02	0.055194893249819	0.063671157302526	0.068453135743671
5.263532e-02	0.050685269301103	0.056363712139194	0.058361089053451
4.494848e-02	0.043152707807355	0.048772595800303	0.050685269301103
5.068527e-02	0.048772595800303	0.054392483793251	0.056363712139194
5.078394e-02	0.050782595671284	0.052734375000000	0.052735720671284
1.265011e-01	0.128647638251839	0.123022231762788	0.121066303262397
1.341587e-01	0.136381448222669	0.130722218929327	0.128647638251839
1.286476e-01	0.130722218929327	0.125000000000000	0.123022231762788
1.180517e-01	0.118920255627325	0.112024814760623	0.111209849638649
1.258296e-01	0.126603847408903	0.119721813645750	0.118920255627325
1.189203e-01	0.119721813645750	0.112839779882597	0.112024814760623
1.201049e-01	0.121093750000000	0.117619623379474	0.117187500000000
2.343750e-02	0.023437500000000	0.031261932622266	0.031250000000000
1.562500e-02	0.015625000000000	0.023441147827939	0.023437500000000
2.343750e-02	0.023441147827939	0.031250000000000	0.031261932622266
3.733797e-02	0.035708938650225	0.041419826853604	0.043152707807355
2.982509e-02	0.028543414939155	0.034115180419504	0.035708938650225
3.570894e-02	0.034115180419504	0.039686945899853	0.041419826853604
3.516222e-02	0.035156250000000	0.038200236049323	0.039062500000000
1.278611e-01	0.128906250000000	0.125414806904761	0.125000000000000
1.434064e-01	0.143968825344997	0.142578125000000	0.142015700344997
1.123553e-01	0.113281250000000	0.109837554376432	0.109375000000000
4.298935e-02	0.042979051060470	0.044921875000000	0.044932176060470
7.602061e-02	0.073429702327050	0.062435181407592	0.064606949301075
8.438327e-02	0.081019347684904	0.070583378612675	0.073429702327050
7.342970e-02	0.070583378612675	0.060147409540447	0.062435181407592
5.908807e-02	0.057465351999565	0.048300653993194	0.049907559012805
6.659781e-02	0.064606949301075	0.055689783127025	0.057465351999565
5.746535e-02	0.055689783127025	0.046693748973583	0.048300653993194
5.568978e-02	0.053787822809380	0.044993068846124	0.046693748973583
6.243518e-02	0.060147409540447	0.051719899129556	0.053787822809380
5.378782e-02	0.051719899129556	0.043292388718664	0.044993068846124
7.250613e-02	0.071450848494911	0.065602379853462	0.066597810405849
7.720825e-02	0.076020610749973	0.070313780025524	0.071450848494911
7.145085e-02	0.070313780025524	0.064606949301075	0.065602379853462
6.202891e-02	0.060629946471639	0.051273375063716	0.052639191114628
7.002399e-02	0.068419307791383	0.059088071294949	0.060629946471639
6.062995e-02	0.059088071294949	0.049907559012805	0.051273375063716
7.444935e-02	0.073507510555821	0.067508559098616	0.068419307791383
7.943731e-02	0.078347323372765	0.072506127092198	0.073507510555821
7.350751e-02	0.072506127092198	0.066597810405849	0.067508559098616
9.856550e-02	0.094524710803334	0.084383267562427	0.087667932252176
1.039813e-01	0.099420145804083	0.090219746744493	0.094524710803334
9.452471e-02	0.090219746744493	0.081019347684904	0.084383267562427
8.462183e-02	0.083263858420836	0.077208254276006	0.078347323372765
8.924181e-02	0.087667932252176	0.081844271501074	0.083263858420836
8.326386e-02	0.081844271501074	0.076020610749973	0.077208254276006
8.261977e-02	0.082063370066098	0.078892315645363	0.079437307917962
4.974499e-02	0.050781250000000	0.053610045724017	0.052625273457183
2.343985e-02	0.023437500000000	0.031251838823924	0.031250000000000
1.562500e-02	0.015625000000000	0.023437500000000	0.023437500000000
2.343750e-02	0.023437500000000	0.031250000000000	0.031251838823924
3.411761e-02	0.035717484112340	0.041406288734752	0.039694076443521
2.982186e-02	0.031250000000000	0.037337948805594	0.035717484112340
3.571748e-02	0.037337948805594	0.043170240338729	0.041406288734752
3.429397e-02	0.035156250000000	0.038165908961227	0.037337948805594
1.085392e-01	0.109375000000000	0.105962709295880	0.105468750000000
1.054688e-01	0.105962709295880	0.102550418591760	0.102056459295880
1.007589e-01	0.101562500000000	0.098165941333034	0.097656250000000
9.765625e-02	0.098165941333034	0.094769382666068	0.094259691333034
3.906250e-02	0.039062500000000	0.042991548407801	0.042968750000000
4.296875e-02	0.042980149203901	0.044921875000000	0.044427799725190
1.395140e-01	0.140625000000000	0.137099330719159	0.136718750000000
1.367188e-01	0.137099330719159	0.133605751434667	0.133209125717333
1.550512e-01	0.155650576465992	0.154296875000000	0.153697451465992
1.523438e-01	0.152669598423053	0.149120700161589	0.148774315965031
4.687999e-02	0.046877494025502	0.048828125000000	0.048830619025502
5.078125e-02	0.049736277455721	0.052635324595011	0.053613703332390
1.240111e-01	0.125000000000000	0.121525873379474	0.121093750000000
1.210938e-01	0.121525873379474	0.118051746758949	0.117619623379474
3.125597e-02	0.031250000000000	0.034293986049323	0.035156250000000
3.515625e-02	0.034293986049323	0.037337972098646	0.038200236049323
1.317674e-01	0.132812500000000	0.129321056904761	0.128906250000000
1.289062e-01	0.129321056904761	0.125829613809522	0.125414806904761
1.472931e-01	0.147865310843866	0.146484375000000	0.145912185843866
1.445312e-01	0.144888319874190	0.141362266454841	0.140994113241043
1.162616e-01	0.117187500000000	0.113743804376432	0.113281250000000
1.132812e-01	0.113743804376432	0.110300108752864	0.109837554376432
3.906250e-02	0.039062500000000	0.042005492035242	0.042968750000000
4.296875e-02	0.042005492035242	0.044948484070484	0.045870702208814
8.528597e-02	0.084621832832578	0.081484578102672	0.082063370066098
8.206337e-02	0.081484578102672	0.078347323372765	0.078892315645363
4.688044e-02	0.046875000000000	0.050783756554925	0.050781250000000
5.078125e-02	0.050782503277462	0.052734375000000	0.052195647862009
3.125092e-02	0.031251838823924	0.035181459656744	0.035156250000000
3.515625e-02	0.035168854828372	0.037109375000000	0.036661079480614
1.165629e-01	0.119727500919053	0.123804309814234	0.120546512320434
1.156279e-01	0.118697942321240	0.122938631856541	0.119727500919053
1.197275e-01	0.122938631856541	0.127062107308033	0.123804309814234
1.163581e-01	0.117903736991458	0.120251401607066	0.118697942321240
1.155378e-01	0.117187500000000	0.119430812895470	0.117903736991458
1.179037e-01	0.119430812895470	0.121804860892893	0.120251401607066
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
1.132812e-01	0.113281250000000	0.117187500000000	0.117187500000000
1.093750e-01	0.109375000000000	0.113281250000000	0.113281250000000
1.132812e-01	0.113281250000000	0.117187500000000	0.117187500000000
1.144095e-01	0.115234375000000	0.116362635476713	0.115537770953427
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
9.375000e-02	0.093750000000000	0.101562500000000	0.101562500000000
1.015625e-01	0.101562500000000	0.109375000000000	0.109375000000000
1.132812e-01	0.113281250000000	0.117187500000000	0.117187500000000
1.093750e-01	0.109375000000000	0.113281250000000	0.113281250000000
1.132812e-01	0.113281250000000	0.117187500000000	0.117187500000000
1.229386e-01	0.119727516905526	0.123804303518149	0.127062102966504
1.156279e-01	0.112579421910252	0.116562962990023	0.119727516905526
1.197275e-01	0.116562962990023	0.120546504069794	0.123804303518149
1.194308e-01	0.117903744699639	0.120251419376020	0.121804873043515
1.155378e-01	0.114018261470447	0.116358113589487	0.117903744699639
1.179037e-01	0.116358113589487	0.118697965708526	0.120251419376020
1.191406e-01	0.119140625000000	0.120262283247454	0.121093750000000
2.093801e-01	0.212876578351529	0.208978757062847	0.205687625055521
2.167168e-01	0.220360973223651	0.216324770885798	0.212876578351529
2.128766e-01	0.216324770885798	0.212253613845245	0.208978757062847
2.100541e-01	0.211644556072518	0.209355308784211	0.207854644992772
2.138713e-01	0.215488934461139	0.213200570009431	0.211644556072518
2.116446e-01	0.213200570009431	0.210937500000000	0.209355308784211
1.962687e-01	0.196482362835825	0.189027991538823	0.188861167724861
2.039050e-01	0.204051248733747	0.196623032043266	0.196482362835825
1.964824e-01	0.196623032043266	0.189194815352785	0.189027991538823
2.071820e-01	0.207325798547176	0.203572964170312	0.203442512481507
2.110661e-01	0.211192765625062	0.207448090742090	0.207325798547176
2.073258e-01	0.207448090742090	0.203703415859118	0.203572964170312
2.081933e-01	0.208984375000000	0.207106634942023	0.207031250000000
1.952599e-01	0.198477079656515	0.194443190686309	0.191505160960827
2.023511e-01	0.205687625055521	0.201644782068690	0.198477079656515
1.984771e-01	0.201644782068690	0.197356126670678	0.194443190686309
1.949068e-01	0.196340220681326	0.193847441439197	0.192457529791803
1.987975e-01	0.200238970860589	0.197740248972350	0.196340220681326
1.963402e-01	0.197740248972350	0.195312500000000	0.193847441439197
1.809648e-01	0.181291680763848	0.173951246858032	0.173670507371622
1.886037e-01	0.188861167724861	0.181546577034651	0.181291680763848
1.812917e-01	0.181546577034651	0.174231986344441	0.173951246858032
1.916133e-01	0.191810860204483	0.188106221118079	0.187920629826345
1.955038e-01	0.195686292232435	0.191989052321124	0.191810860204483
1.918109e-01	0.191989052321124	0.188291812409813	0.188106221118079
1.926268e-01	0.193359375000000	0.191509755795648	0.191406250000000
1.054688e-01	0.105468750000000	0.109375000000000	0.109375000000000
1.015625e-01	0.101562500000000	0.105468750000000	0.105468750000000
1.054688e-01	0.105468750000000	0.109375000000000	0.109375000000000
1.116580e-01	0.110157577581705	0.112489958246676	0.114018261470447
1.077866e-01	0.106319984713490	0.108640819868197	0.110157577581705
1.101576e-01	0.108640819868197	0.110961655022904	0.112489958246676
1.113281e-01	0.111328125000000	0.112469607207618	0.113281250000000
2.176265e-01	0.219297528624560	0.217068813197118	0.215488934461139
2.214592e-01	0.223154239955784	0.220930159555249	0.219297528624560
2.192975e-01	0.220930159555249	0.218750000000000	0.217068813197118
2.149595e-01	0.215076459814178	0.211294582946000	0.211192765625062
2.188577e-01	0.218952600247299	0.215174500257118	0.215076459814178
2.150765e-01	0.215174500257118	0.211396400266937	0.211294582946000
2.159563e-01	0.216796875000000	0.214901621049187	0.214843750000000
1.239905e-01	0.125603598736180	0.127810706640254	0.126176083111797
1.233344e-01	0.125000000000000	0.127195723891736	0.125603598736180
1.256036e-01	0.127195723891736	0.129445330168712	0.127810706640254
1.210938e-01	0.121093750000000	0.125001953722790	0.125000000000000
1.171875e-01	0.117187500000000	0.121093750000000	0.121093750000000
1.210938e-01	0.121093750000000	0.125000000000000	0.125001953722790
1.222141e-01	0.123046875000000	0.124167194024388	0.123334388048777
2.025073e-01	0.204014820448924	0.201640705803317	0.200238970860589
2.063151e-01	0.207854644992772	0.205487766570890	0.204014820448924
2.040148e-01	0.205487766570890	0.203125000000000	0.201640705803317
1.993983e-01	0.199570413798103	0.195845977726805	0.195686292232435
2.032905e-01	0.203442512481507	0.199724087851341	0.199570413798103
1.995704e-01	0.199724087851341	0.196005663221176	0.195845977726805
2.004297e-01	0.201171875000000	0.199308541748452	0.199218750000000
1.054688e-01	0.105468750000000	0.109375000000000	0.109375000000000
1.015625e-01	0.101562500000000	0.105468750000000	0.105468750000000
1.054688e-01	0.105468750000000	0.109375000000000	0.109375000000000
1.086408e-01	0.110157583858291	0.112489958136634	0.110961654577041
1.077866e-01	0.109375000000000	0.111657968541866	0.110157583858291
1.101576e-01	0.111657968541866	0.114018261696227	0.112489958136634
1.066277e-01	0.107421875000000	0.108580780349982	0.107786560699965
1.074219e-01	0.107421875000000	0.108580775199601	0.109375000000000
1.210938e-01	0.121093750000000	0.125001953799216	0.125000000000000
1.171875e-01	0.117187500000000	0.121093750000000	0.121093750000000
1.210938e-01	0.121093750000000	0.125000000000000	0.125001953799216
1.271957e-01	0.125603605886247	0.127810713155793	0.129445334621517
1.233344e-01	0.121804873043515	0.123990482366792	0.125603605886247
1.256036e-01	0.123990482366792	0.126176091690070	0.127810713155793
1.230469e-01	0.123046875000000	0.124167197134346	0.125000000000000
2.043064e-01	0.205078125000000	0.203207765363608	0.203125000000000
1.871405e-01	0.188561208208744	0.186045529025783	0.184673329734491
1.910326e-01	0.192457529791803	0.189946867255063	0.188561208208744
1.885612e-01	0.189946867255063	0.187500000000000	0.186045529025783
1.838127e-01	0.184043173984031	0.180374495437625	0.180159982914110
1.877157e-01	0.187920629826345	0.184254818893742	0.184043173984031
1.840432e-01	0.184254818893742	0.180589007961139	0.180374495437625
1.887234e-01	0.189453125000000	0.187607847881043	0.187500000000000
1.152344e-01	0.115234375000000	0.116362635193801	0.117187500000000
2.120690e-01	0.212890625000000	0.211001778690220	0.210937500000000
1.965264e-01	0.197265625000000	0.195408170031194	0.195312500000000
1.311862e-01	0.134541908757697	0.138743473019793	0.135310285133903
1.303857e-01	0.133742058823642	0.137940572981483	0.134541908757697
1.345419e-01	0.137940572981483	0.142176660905684	0.138743473019793
1.315937e-01	0.133271324070863	0.135437233508473	0.133742058823642
1.310659e-01	0.132812500000000	0.134930379287888	0.133271324070863
1.332713e-01	0.134930379287888	0.137132408193304	0.135437233508473
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.289064e-01	0.128906250000000	0.132812500000000	0.132812500000000
1.250000e-01	0.125000000000000	0.128906250000000	0.128906250000000
1.289062e-01	0.128906250000000	0.132812500000000	0.132812500000000
1.299861e-01	0.130859375000000	0.131939197981069	0.131065895962139
1.903784e-01	0.194416795058518	0.198017485602264	0.193922554094205
1.908471e-01	0.194887875578993	0.198491423679886	0.194416795058518
1.944168e-01	0.198491423679886	0.202112417110323	0.198017485602264
1.930517e-01	0.195073134488358	0.196925769951063	0.194887875578993
1.931877e-01	0.195312500000000	0.197067547521872	0.195073134488358
1.950731e-01	0.197067547521872	0.198963664323133	0.196925769951063
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.914062e-01	0.191406250000000	0.195312500000000	0.195312500000000
1.875000e-01	0.187500000000000	0.191406250000000	0.191406250000000
1.914062e-01	0.191406250000000	0.195312500000000	0.195312500000000
1.922970e-01	0.193359375000000	0.194250101167369	0.193187702334738
2.203280e-01	0.224633457324070	0.228047280457703	0.223734807072387
2.212344e-01	0.225572371373934	0.228964784849426	0.224633457324070
2.246335e-01	0.228964784849426	0.232390970788552	0.228047280457703
2.239025e-01	0.226067770514329	0.227750320616898	0.225572371373934
2.243650e-01	0.225422810256591	0.226300845495231	0.225216365316188
2.260678e-01	0.228242212473955	0.229933830199397	0.227750320616898
2.109375e-01	0.210937500000000	0.218750000000000	0.218750000000000
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.109375e-01	0.210937500000000	0.218750000000000	0.218750000000000
2.226562e-01	0.222656250000000	0.224609375000000	0.224609375000000
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.226562e-01	0.222656250000000	0.226562500000000	0.226562500000000
2.234753e-01	0.224609375000000	0.225422810256591	0.224364960118047
1.606233e-01	0.164347237461029	0.168210088164858	0.164421565157447
1.605219e-01	0.164248424124752	0.168110648438707	0.164347237461029
1.643472e-01	0.168110648438707	0.171998611172270	0.168210088164858
1.622756e-01	0.164141092645907	0.166128149323426	0.164248424124752
1.621123e-01	0.164062500000000	0.165983286692431	0.164141092645907
1.641411e-01	0.165983286692431	0.168007874522099	0.166128149323426
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.601562e-01	0.160156250000000	0.164062500000000	0.164062500000000
1.562500e-01	0.156250000000000	0.160156250000000	0.160156250000000
1.601562e-01	0.160156250000000	0.164062500000000	0.164062500000000
1.611343e-01	0.162109375000000	0.163087383350216	0.162112266700432
7.620982e-02	0.075360896258209	0.069221646449955	0.070023985108528
8.145525e-02	0.080476123455355	0.074449350220355	0.075360896258209
7.536090e-02	0.074449350220355	0.068419307791383	0.069221646449955
8.370297e-02	0.083167252915160	0.079956715686658	0.080476123455355
8.647053e-02	0.086200894241583	0.084541441527707	0.084818889696960
8.316725e-02	0.082619767989587	0.079437307917962	0.079956715686658
9.663934e-02	0.094911280594754	0.089241808919403	0.090795725258402
1.004903e-01	0.098565503093152	0.093116717672664	0.094911280594754
9.491128e-02	0.093116717672664	0.087667932252176	0.089241808919403
8.914513e-02	0.088790430106367	0.087207079994940	0.087547237741762
9.154429e-02	0.090795725258402	0.087708779045490	0.088435725673063
8.843573e-02	0.087708779045490	0.084621832832578	0.085285971994751
8.815319e-02	0.087890625000000	0.086200894241583	0.086470526478760
1.754563e-01	0.179347896451407	0.182874112870131	0.178914034969692
1.758174e-01	0.179655162021856	0.183278834251109	0.179347896451407
1.793479e-01	0.183278834251109	0.186834190770569	0.182874112870131
1.776959e-01	0.179626851408506	0.181590840754732	0.179655162021856
1.776341e-01	0.179687500000000	0.181530583673428	0.179626851408506
1.796269e-01	0.181530583673428	0.183526519487608	0.181590840754732
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.757812e-01	0.175781250000000	0.179687500000000	0.179687500000000
1.718750e-01	0.171875000000000	0.175781250000000	0.175781250000000
1.757812e-01	0.175781250000000	0.179687500000000	0.179687500000000
1.767077e-01	0.177734375000000	0.178660824794379	0.177634149588758
2.052764e-01	0.209472598140528	0.212680844769602	0.208440431053175
2.062262e-01	0.210361629607435	0.213704055479117	0.209472598140528
2.094726e-01	0.213704055479117	0.216921258486029	0.212680844769602
2.085417e-01	0.210616931492162	0.212438446648146	0.210361629607435
2.088051e-01	0.209830303908685	0.210755432247944	0.209711012766153
2.106169e-01	0.212703310135289	0.214519229502390	0.212438446648146
1.953125e-01	0.195312500000000	0.203125000000000	0.203125000000000
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
1.953125e-01	0.195312500000000	0.203125000000000	0.203125000000000
2.070312e-01	0.207031250000000	0.208984375000000	0.208984375000000
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
2.070312e-01	0.207031250000000	0.210937500000000	0.210937500000000
2.078818e-01	0.208984375000000	0.209830303908685	0.208805094040143
1.458631e-01	0.149421368707984	0.153187326608689	0.149549574892468
1.456380e-01	0.149119817620704	0.153022154276176	0.149421368707984
1.494214e-01	0.153022154276176	0.156825078324910	0.153187326608689
1.469840e-01	0.148736569581977	0.150878370632522	0.149119817620704
1.465708e-01	0.148437500000000	0.150465952318595	0.148736569581977
1.487366e-01	0.150465952318595	0.152636923644339	0.150878370632522
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.445312e-01	0.144531250000000	0.148437500000000	0.148437500000000
1.406250e-01	0.140625000000000	0.144531250000000	0.144531250000000
1.445312e-01	0.144531250000000	0.148437500000000	0.148437500000000
1.455510e-01	0.146484375000000	0.147504169340964	0.146570838681928
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.406250e-01	0.140625000000000	0.148437500000000	0.148437500000000
1.484375e-01	0.148437500000000	0.156250000000000	0.156250000000000
1.601562e-01	0.160156250000000	0.164062500000000	0.164062500000000
1.562500e-01	0.156250000000000	0.160156250000000	0.160156250000000
1.601562e-01	0.160156250000000	0.164062500000000	0.164062500000000
1.681106e-01	0.164347142754351	0.168209967805346	0.171998504001437
1.605218e-01	0.156824973401282	0.160623202505268	0.164347142754351
1.643471e-01	0.160623202505268	0.164421431609255	0.168209967805346
1.659833e-01	0.164141065396049	0.166128107343490	0.168007845035660
1.621123e-01	0.160302710576823	0.162275540114072	0.164141065396049
1.641411e-01	0.162275540114072	0.164248369651320	0.166128107343490
1.660156e-01	0.166015625000000	0.166976010858579	0.167968750000000
2.109375e-01	0.210937500000000	0.218750000000000	0.218750000000000
2.031250e-01	0.203125000000000	0.210937500000000	0.210937500000000
2.109375e-01	0.210937500000000	0.218750000000000	0.218750000000000
2.226562e-01	0.222656250000000	0.226562500000000	0.226562500000000
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.226562e-01	0.222656250000000	0.224609375000000	0.224609375000000
2.289074e-01	0.224557749204848	0.227845041438627	0.232236447154380
2.212847e-01	0.216987688149484	0.220234663050184	0.224557749204848
2.245577e-01	0.220234663050184	0.223481637950884	0.227845041438627
2.282463e-01	0.226076214730723	0.227776767951222	0.229951508297778
2.243636e-01	0.222215715536326	0.223915558663735	0.226076214730723
2.260762e-01	0.223915558663735	0.225607584552244	0.227776767951222
2.285156e-01	0.228515625000000	0.229492187500000	0.229492187500000
2.396955e-01	0.241811097511694	0.240149641018266	0.238227545801180
2.433500e-01	0.245550088591293	0.243882107610050	0.241811097511694
2.418111e-01	0.243882107610050	0.242187500000000	0.240149641018266
2.383134e-01	0.238341471284084	0.234478195897610	0.234463593657076
2.422009e-01	0.242209317607356	0.238348038404374	0.238341471284084
2.383415e-01	0.238348038404374	0.234492798138144	0.234478195897610
2.392154e-01	0.240234375000000	0.238297336122133	0.238281250000000
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.718750e-01	0.171875000000000	0.179687500000000	0.179687500000000
1.796875e-01	0.179687500000000	0.187500000000000	0.187500000000000
1.914062e-01	0.191406250000000	0.195312500000000	0.195312500000000
1.875000e-01	0.187500000000000	0.191406250000000	0.191406250000000
1.914062e-01	0.191406250000000	0.195312500000000	0.195312500000000
1.984940e-01	0.194417502119303	0.198010395448497	0.202099020530218
1.908457e-01	0.186832776698486	0.190377273532631	0.194417502119303
1.944175e-01	0.190377273532631	0.193921770366776	0.198010395448497
1.970673e-01	0.195072688314314	0.196924648269180	0.198962899375147
1.931877e-01	0.191215696358855	0.193051046761034	0.195072688314314
1.950727e-01	0.193051046761034	0.194886397163213	0.196924648269180
1.972656e-01	0.197265625000000	0.198143044247424	0.199218750000000
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.562500e-01	0.156250000000000	0.164062500000000	0.164062500000000
1.640625e-01	0.164062500000000	0.171875000000000	0.171875000000000
1.757812e-01	0.175781250000000	0.179687500000000	0.179687500000000
1.718750e-01	0.171875000000000	0.175781250000000	0.175781250000000
1.757812e-01	0.175781250000000	0.179687500000000	0.179687500000000
1.832785e-01	0.179347362646822	0.182872730107481	0.186832776698486
1.758173e-01	0.171998504001437	0.175455593758957	0.179347362646822
1.793474e-01	0.175455593758957	0.178912683516477	0.182872730107481
1.815306e-01	0.179626820377371	0.181590766692356	0.183526452733334
1.776341e-01	0.175736545534510	0.177695813092944	0.179626820377371
1.796268e-01	0.177695813092944	0.179655080651379	0.181590766692356
1.816406e-01	0.181640625000000	0.182562160140947	0.183593750000000
2.220479e-01	0.226174663942128	0.223870874908543	0.220360973223651
2.280473e-01	0.232390970788552	0.230248630119018	0.226174663942128
2.261747e-01	0.230248630119018	0.227375368740817	0.223870874908543
2.252648e-01	0.226988585784992	0.224807310751364	0.223154239955784
2.291206e-01	0.230865872537857	0.228673691301632	0.226988585784992
2.269886e-01	0.228673691301632	0.226562500000000	0.224807310751364
2.115439e-01	0.211640579717784	0.204108185470561	0.204051248733747
2.191879e-01	0.219219503681640	0.211663107017868	0.211640579717784
2.116406e-01	0.211663107017868	0.204165122207375	0.204108185470561
2.227503e-01	0.222836559495924	0.219026465422923	0.218952600247299
2.266354e-01	0.226703284328691	0.222901807463619	0.222836559495924
2.228366e-01	0.222901807463619	0.219100330598547	0.219026465422923
2.237318e-01	0.224609375000000	0.222703266144001	0.222656250000000
1.953125e-01	0.195312500000000	0.203125000000000	0.203125000000000
1.875000e-01	0.187500000000000	0.195312500000000	0.195312500000000
1.953125e-01	0.195312500000000	0.203125000000000	0.203125000000000
2.070312e-01	0.207031250000000	0.210937500000000	0.210937500000000
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
2.070312e-01	0.207031250000000	0.208984375000000	0.208984375000000
2.136987e-01	0.209475046126042	0.212730866498216	0.216987688149484
2.062175e-01	0.202099020530218	0.205286532688583	0.209475046126042
2.094750e-01	0.205286532688583	0.208474044846948	0.212730866498216
2.127024e-01	0.210615202418662	0.212435748426325	0.214517383864107
2.088056e-01	0.206725700054745	0.208538998569996	0.210615202418662
2.106152e-01	0.208538998569996	0.210358091007830	0.212435748426325
2.128906e-01	0.212890625000000	0.213867187500000	0.213867187500000
2.162434e-01	0.218358595503251	0.220080597352287	0.217949057042830
2.166102e-01	0.217638582010539	0.218543401975798	0.217484395766077
2.183586e-01	0.220482336398398	0.222218030874883	0.220080597352287
2.148438e-01	0.214843750000000	0.216796875000000	0.216796875000000
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
2.148438e-01	0.214843750000000	0.218750000000000	0.218750000000000
2.156856e-01	0.216796875000000	0.217638582010539	0.216610196028903
1.523438e-01	0.152343750000000	0.156250000000000	0.156250000000000
1.484375e-01	0.148437500000000	0.152343750000000	0.152343750000000
1.523438e-01	0.152343750000000	0.156250000000000	0.156250000000000
1.582371e-01	0.156452142005263	0.158474816433207	0.160302710576823
1.543691e-01	0.152636905070697	0.154641913680144	0.156452142005263
1.564521e-01	0.154641913680144	0.156646922289590	0.158474816433207
1.582031e-01	0.158203125000000	0.159196678163420	0.160156250000000
2.148438e-01	0.214843750000000	0.218750000000000	0.218750000000000
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
2.148438e-01	0.214843750000000	0.216796875000000	0.216796875000000
2.204815e-01	0.218356954649244	0.220077189421860	0.222215715536326
2.166092e-01	0.214517383864107	0.216240898963137	0.218356954649244
2.183570e-01	0.216240898963137	0.217944537274164	0.220077189421860
2.207031e-01	0.220703125000000	0.221679687500000	0.221679687500000
1.835938e-01	0.183593750000000	0.187500000000000	0.187500000000000
1.796875e-01	0.179687500000000	0.183593750000000	0.183593750000000
1.835938e-01	0.183593750000000	0.187500000000000	0.187500000000000
1.893089e-01	0.187358594594315	0.189223908161623	0.191215696358855
1.854332e-01	0.183526452733334	0.185379286348863	0.187358594594315
1.873586e-01	0.185379286348863	0.187232119964392	0.189223908161623
1.894531e-01	0.189453125000000	0.190357574100977	0.191406250000000
1.835938e-01	0.183593750000000	0.187500000000000	0.187500000000000
1.796875e-01	0.179687500000000	0.183593750000000	0.183593750000000
1.835938e-01	0.183593750000000	0.187500000000000	0.187500000000000
1.853794e-01	0.187358680679854	0.189223928272936	0.187232258224720
1.854333e-01	0.187500000000000	0.189308967590780	0.187358680679854
1.873587e-01	0.189308967590780	0.191215598321151	0.189223928272936
1.845135e-01	0.185546875000000	0.186466639280017	0.185433278560034
1.679688e-01	0.167968750000000	0.171875000000000	0.171875000000000
1.640625e-01	0.164062500000000	0.167968750000000	0.167968750000000
1.679688e-01	0.167968750000000	0.171875000000000	0.171875000000000
1.737480e-01	0.171865109811069	0.173820827932536	0.175736545534510
1.698665e-01	0.168007845035660	0.169956477683111	0.171865109811069
1.718651e-01	0.169956477683111	0.171905110330563	0.173820827932536
1.738281e-01	0.173828125000000	0.174764643609793	0.175781250000000
2.304688e-01	0.230468750000000	0.234375000000000	0.234375000000000
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.304688e-01	0.230468750000000	0.232421875000000	0.232421875000000
2.360250e-01	0.233822142883951	0.235484229798927	0.237693945285234
2.321368e-01	0.229951508297778	0.231628957147785	0.233822142883951
2.338221e-01	0.231628957147785	0.233280487008452	0.235484229798927
2.363281e-01	0.236328125000000	0.237304687500000	0.237304687500000
2.325695e-01	0.234470427782053	0.232560788015305	0.230865872537857
2.362504e-01	0.238227545801180	0.236329866485631	0.234470427782053
2.344704e-01	0.236329866485631	0.234375000000000	0.232560788015305
2.305302e-01	0.230588100411474	0.226747020766651	0.226703284328691
2.344266e-01	0.234463593657076	0.230627175430843	0.230588100411474
2.305881e-01	0.230627175430843	0.226790757204610	0.226747020766651
2.315148e-01	0.232421875000000	0.230499474881541	0.230468750000000
1.992188e-01	0.199218750000000	0.203125000000000	0.203125000000000
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.992188e-01	0.199218750000000	0.201171875000000	0.201171875000000
2.049164e-01	0.202852996902045	0.204655846078583	0.206725700054745
2.009720e-01	0.198962899375147	0.200780038771470	0.202852996902045
2.028530e-01	0.200780038771470	0.202597178167793	0.204655846078583
2.050781e-01	0.205078125000000	0.206054687500000	0.206054687500000
1.679688e-01	0.167968750000000	0.171875000000000	0.171875000000000
1.640625e-01	0.164062500000000	0.167968750000000	0.167968750000000
1.679688e-01	0.167968750000000	0.171875000000000	0.171875000000000
1.699565e-01	0.171865135398929	0.173820858708228	0.171905154182577
1.698665e-01	0.171875000000000	0.173748052418594	0.171865135398929
1.718651e-01	0.173748052418594	0.175736563233879	0.173820858708228
1.689176e-01	0.169921875000000	0.170870742748056	0.169866485496112
2.304688e-01	0.230468750000000	0.232421875000000	0.232421875000000
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.304688e-01	0.230468750000000	0.234375000000000	0.234375000000000
2.316343e-01	0.233824871988750	0.235515988563401	0.233321104188060
2.321275e-01	0.233208624810351	0.234077592211613	0.232976182349959
2.338249e-01	0.236025711136536	0.237716127557957	0.235515988563401
2.312609e-01	0.232421875000000	0.233208624810351	0.232127492711169
1.992188e-01	0.199218750000000	0.201171875000000	0.201172135517298
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.992188e-01	0.199218750000000	0.203125000000000	0.203125000000000
2.007797e-01	0.202852825056008	0.204654704946708	0.202595759860767
2.009724e-01	0.202011333803066	0.202950112592770	0.201912598085315
2.028528e-01	0.204916384205339	0.206724838858629	0.204654704946708
2.000956e-01	0.201171875000000	0.202011333803066	0.200972371114621
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.093750e-01	0.109375000000000	0.117187500000000	0.117187500000000
1.171875e-01	0.117187500000000	0.125000000000000	0.125000000000000
1.289062e-01	0.128906250000000	0.132812500000000	0.132812500000000
1.250000e-01	0.125000000000000	0.128906440069376	0.128906250000000
1.289062e-01	0.128906440069376	0.132812500000000	0.132812500000000
1.379405e-01	0.134541863330601	0.138743383474171	0.142176590447266
1.303857e-01	0.127062102966504	0.131186139733791	0.134541863330601
1.345419e-01	0.131186139733791	0.135310176501077	0.138743383474171
1.349304e-01	0.133271324967786	0.135437232328970	0.137132407561594
1.310659e-01	0.129445334621517	0.131593695858932	0.133271324967786
1.332713e-01	0.131593695858932	0.133742057096347	0.135437232328970
1.347656e-01	0.134765625000000	0.135824564934326	0.136718750000000
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.250000e-01	0.125000000000000	0.132812500000000	0.132812500000000
1.328125e-01	0.132812500000000	0.140625000000000	0.140625000000000
1.445312e-01	0.144531250000000	0.148437500000000	0.148437500000000
1.406250e-01	0.140625000000000	0.144531250000000	0.144531250000000
1.445312e-01	0.144531250000000	0.148437500000000	0.148437500000000
1.530221e-01	0.149421272019907	0.153187190395572	0.156824973401282
1.456380e-01	0.142176590447266	0.145862998918564	0.149421272019907
1.494213e-01	0.145862998918564	0.149549407389862	0.153187190395572
1.504659e-01	0.148736553598145	0.150878343300945	0.152636905070697
1.465708e-01	0.144848080487350	0.146983931009272	0.148736553598145
1.487366e-01	0.146983931009272	0.149119781531193	0.150878343300945
1.503906e-01	0.150390625000000	0.151404846949706	0.152343750000000
1.523438e-01	0.152343750000000	0.156250000000000	0.156250000000000
1.484375e-01	0.148437500000000	0.152343750000000	0.152343750000000
1.523438e-01	0.152343750000000	0.156250000000000	0.156250000000000
1.546419e-01	0.156452165434702	0.158474854352393	0.156646972337248
1.543691e-01	0.156250000000000	0.158237119146133	0.156452165434702
1.564522e-01	0.158237119146133	0.160302736367539	0.158474854352393
1.533564e-01	0.154296875000000	0.155309530655699	0.154369061311399
1.269541e-01	0.126953125000000	0.128050988957718	0.128906250000000
1.367188e-01	0.136718750000000	0.140625000000000	0.140625000000000
1.328125e-01	0.132812500000000	0.136718750000000	0.136718750000000
1.367188e-01	0.136718750000000	0.140625000000000	0.140625000000000
1.426874e-01	0.140981221271546	0.143111463074427	0.144848080487350
1.388102e-01	0.137132407561594	0.139253626611548	0.140981221271546
1.409812e-01	0.139253626611548	0.141374845661503	0.143111463074427
1.425781e-01	0.142578125000000	0.143609329845184	0.144531250000000
1.367188e-01	0.136718750000000	0.140625000000000	0.140625000000000
1.328125e-01	0.132812500000000	0.136718750000000	0.136718750000000
1.367188e-01	0.136718750000000	0.140625000000000	0.140625000000000
1.392536e-01	0.140981228969357	0.143111479925000	0.141374868100188
1.388102e-01	0.140625000000000	0.142687413540095	0.140981228969357
1.409812e-01	0.142687413540095	0.144848091749812	0.143111479925000
1.377645e-01	0.138671875000000	0.139717604031701	0.138810208063403
1.699219e-01	0.169921875000000	0.170870734608465	0.171875000000000
2.324219e-01	0.232421875000000	0.233398437500000	0.233398437500000
2.353524e-01	0.236328125000000	0.234400779889254	0.234375000000000
2.011721e-01	0.201172000461375	0.202148437500000	0.202148562961375
1.855469e-01	0.185546875000000	0.186466622343180	0.187500000000000
2.198401e-01	0.220703125000000	0.218803839342548	0.218750000000000
2.167969e-01	0.216796875000000	0.217773437500000	0.217773437500000
1.621094e-01	0.162109375000000	0.163087376214915	0.164062500000000
2.246094e-01	0.224609375000000	0.225585937500000	0.225585937500000
2.430348e-01	0.244140625000000	0.242194202385611	0.242187500000000
1.933594e-01	0.193359375000000	0.194250118207142	0.195312500000000
1.777344e-01	0.177734375000000	0.178660819430354	0.179687500000000
2.276181e-01	0.228515625000000	0.226598951812300	0.226562500000000
2.089844e-01	0.208984375000000	0.209960937500000	0.209960937500000
1.386719e-01	0.138671875000000	0.139717603862008	0.140625000000000
1.542969e-01	0.154296875000000	0.155309525661771	0.156250000000000
1.308595e-01	0.130859375000000	0.131939199227359	0.132812500000000
1.464844e-01	0.146484375000000	0.147504166374065	0.148437500000000
1.338714e-01	0.134765625000000	0.135824564643944	0.134930379287888
1.183092e-01	0.119140625000000	0.120262281447735	0.119430812895470
1.494517e-01	0.150390625000000	0.151404851159298	0.150465952318595
1.961900e-01	0.197265625000000	0.198143148760936	0.197067547521872
2.273674e-01	0.228515625000000	0.229313690360688	0.228242212473955
1.650229e-01	0.166015625000000	0.166976018346216	0.165983286692431
1.806090e-01	0.181640625000000	0.182562166836714	0.181530583673428
2.117820e-01	0.212890625000000	0.213732163155444	0.212703310135289
1.416562e-01	0.142578125000000	0.143609331770047	0.142687413540095
1.105165e-01	0.111328125000000	0.112469609270933	0.111657968541866
2.039717e-01	0.205078125000000	0.205931693896443	0.204916384205339
2.351602e-01	0.236328125000000	0.237110463649947	0.236025711136536
1.728115e-01	0.173828125000000	0.174764651209297	0.173748052418594
9.205225e-02	0.091796875000000	0.090101582493165	0.090369504822908
1.572436e-01	0.158203125000000	0.159196684573067	0.158237119146133
2.195842e-01	0.220703125000000	0.221529474098168	0.220482336398398
1.884045e-01	0.189453125000000	0.190357608795390	0.189308967590780
1.260979e-01	0.126953125000000	0.128050986945868	0.127195723891736
1.132812e-01	0.113281250000000	0.115234375000000	0.115234375000000
1.152344e-01	0.115234375000000	0.117187500000000	0.116362635476713
1.171875e-01	0.117187500000000	0.118309158247454	0.119140625000000
1.191406e-01	0.118309158247454	0.119430816494908	0.120262283247454
2.101464e-01	0.210937500000000	0.209059759942023	0.208984375000000
2.089844e-01	0.209059759942023	0.207182019884046	0.207106634942023
1.945800e-01	0.195312500000000	0.193462880795648	0.193359375000000
1.933594e-01	0.193462880795648	0.191613261591297	0.191509755795648
1.093750e-01	0.109375000000000	0.110516482207618	0.111328125000000
1.113281e-01	0.110516482207618	0.111657964415236	0.112469607207618
2.179094e-01	0.218750000000000	0.216854746049187	0.216796875000000
2.167969e-01	0.216854746049187	0.214959492098373	0.214901621049187
1.210938e-01	0.121093750000000	0.123046875000000	0.123046875000000
1.230469e-01	0.123046875000000	0.125000000000000	0.124167194024388
2.023829e-01	0.203125000000000	0.201261666748452	0.201171875000000
2.011719e-01	0.201261666748452	0.199398333496905	0.199308541748452
1.054688e-01	0.105468750000000	0.107421875000000	0.107421875000000
1.074219e-01	0.107421875000000	0.109375000000000	0.108580780349982
1.054688e-01	0.105468750000000	0.106627650199601	0.107421875000000
1.074219e-01	0.106627650199601	0.107786550399202	0.108580775199601
1.210938e-01	0.121093750000000	0.122214072134346	0.123046875000000
1.230469e-01	0.122214072134346	0.123334394268692	0.124167197134346
2.062595e-01	0.207031250000000	0.205160890363608	0.205078125000000
2.050781e-01	0.205160890363608	0.203290530727217	0.203207765363608
1.906766e-01	0.191406250000000	0.189560972881043	0.189453125000000
1.894531e-01	0.189560972881043	0.187715695762086	0.187607847881043
1.132812e-01	0.113281250000000	0.114409510193801	0.115234375000000
1.152344e-01	0.114409510193801	0.115537770387602	0.116362635193801
2.140222e-01	0.214843750000000	0.212954903690220	0.212890625000000
2.128906e-01	0.212954903690220	0.211066057380440	0.211001778690220
1.984795e-01	0.199218750000000	0.197361295031194	0.197265625000000
1.972656e-01	0.197361295031194	0.195503840062388	0.195408170031194
1.289063e-01	0.128906440055401	0.130859470027700	0.130859375000000
1.308594e-01	0.130859470027700	0.132812500000000	0.131939197981069
1.914062e-01	0.191406250000000	0.193359375000000	0.193359375000000
1.933594e-01	0.193359375000000	0.195312500000000	0.194250101167369
2.226562e-01	0.222656250000000	0.224609375000000	0.224609375000000
2.246094e-01	0.224609375000000	0.225585937500000	0.225016092628296
1.601562e-01	0.160156250000000	0.162109375000000	0.162109375000000
1.621094e-01	0.162109375000000	0.164062500000000	0.163087383350216
8.949166e-02	0.089145134539672	0.087547237741762	0.087890625000000
8.789062e-02	0.087718931370881	0.086914062500000	0.087045759620792
1.757812e-01	0.175781250000000	0.177734375000000	0.177734375000000
1.777344e-01	0.177734375000000	0.179687500000000	0.178660824794379
2.070312e-01	0.207031250000000	0.208984375000000	0.208984375000000
2.089844e-01	0.208984375000000	0.209960937500000	0.209407339454343
1.445312e-01	0.144531250000000	0.146484375000000	0.146484375000000
1.464844e-01	0.146484375000000	0.148437500000000	0.147504169340964
1.640625e-01	0.164062500000000	0.165022885858579	0.166015625000000
1.660156e-01	0.165022885858579	0.165983271717157	0.166976010858579
2.265625e-01	0.226562500000000	0.227539062500000	0.227539062500000
2.285156e-01	0.227368438007574	0.228246330187194	0.229315803814349
2.411686e-01	0.242187500000000	0.240250461122133	0.240234375000000
2.402344e-01	0.240250461122133	0.238313422244266	0.238297336122133
1.953125e-01	0.195312500000000	0.196189919247424	0.197265625000000
1.972656e-01	0.196189919247424	0.197067338494848	0.198143044247424
1.796875e-01	0.179687500000000	0.180609035140947	0.181640625000000
1.816406e-01	0.180609035140947	0.181530570281894	0.182562160140947
2.256849e-01	0.226562500000000	0.224656391144001	0.224609375000000
2.246094e-01	0.224656391144001	0.222750282288001	0.222703266144001
2.109375e-01	0.210937500000000	0.211914062500000	0.211914062500000
2.128906e-01	0.211781890538942	0.212702435798533	0.213731727285377
2.148438e-01	0.214843750000000	0.216796875000000	0.216796875000000
2.167969e-01	0.216796875000000	0.217773437500000	0.217217728505270
1.562500e-01	0.156250000000000	0.157243553163420	0.158203125000000
1.582031e-01	0.157243553163420	0.158237106326840	0.159196678163420
2.187500e-01	0.218750000000000	0.219726562500000	0.219726562500000
2.207031e-01	0.219583725879271	0.220481525479728	0.221529035622996
1.875000e-01	0.187500000000000	0.188404449100977	0.189453125000000
1.894531e-01	0.188404449100977	0.189308898201955	0.190357574100977
1.835938e-01	0.183593750000000	0.185546875000000	0.185546875000000
1.855469e-01	0.185546875000000	0.187500000000000	0.186466639280017
1.718750e-01	0.171875000000000	0.172811518609793	0.173828125000000
1.738281e-01	0.172811518609793	0.173748037219586	0.174764643609793
2.343750e-01	0.234375000000000	0.235351562500000	0.235351562500000
2.363281e-01	0.235161776200447	0.236024999679450	0.237110243469084
2.334679e-01	0.234375000000000	0.232452599881541	0.232421875000000
2.324219e-01	0.232452599881541	0.230530199763082	0.230499474881541
2.031250e-01	0.203125000000000	0.204101562500000	0.204101562500000
2.050781e-01	0.203971604479627	0.204916426518340	0.205931705146998
1.679688e-01	0.167968750000000	0.169921875000000	0.169921875000000
1.699219e-01	0.169921875000000	0.171875000000000	0.170870742748056
2.304688e-01	0.230468750000000	0.232421875000000	0.232421875000000
2.324219e-01	0.232421875000000	0.233398437500000	0.232815249905175
1.992188e-01	0.199218750000000	0.201172135517298	0.201171875000000
2.011719e-01	0.201172005258649	0.202148437500000	0.201591604401533
1.328125e-01	0.132812500000000	0.133871439934326	0.134765625000000
1.347656e-01	0.133871439934326	0.134930379868651	0.135824564934326
1.484375e-01	0.148437500000000	0.149451721949706	0.150390625000000
1.503906e-01	0.149451721949706	0.150465943899412	0.151404846949706
1.523438e-01	0.152343750000000	0.154296875000000	0.154296875000000
1.542969e-01	0.154296875000000	0.156250000000000	0.155309530655699
1.250010e-01	0.125000000000000	0.126097863957718	0.126953125000000
1.269531e-01	0.126097863957718	0.127195727915436	0.128050988957718
1.406250e-01	0.140625000000000	0.141656204845184	0.142578125000000
1.425781e-01	0.141656204845184	0.142687409690367	0.143609329845184
1.367188e-01	0.136718750000000	0.138671875000000	0.138671875000000
1.386719e-01	0.138671875000000	0.140625000000000	0.139717604031701
1.679688e-01	0.167968750000000	0.168917609608465	0.169921875000000
1.699219e-01	0.168917609608465	0.169866469216930	0.170870734608465
2.304688e-01	0.230468750000000	0.231445312500000	0.231445312500000
2.324219e-01	0.231264557921404	0.232136814797893	0.233213503183045
2.373056e-01	0.238281250000000	0.236353904889254	0.236328125000000
2.363281e-01	0.236353904889254	0.234426559778508	0.234400779889254
1.992188e-01	0.199218750000000	0.200095362736720	0.201171875000000
2.011719e-01	0.200095362736720	0.200971975473440	0.202011120350976
1.835938e-01	0.183593750000000	0.184513497343180	0.185546875000000
1.855469e-01	0.184513497343180	0.185433244686360	0.186466622343180
2.217932e-01	0.222656250000000	0.220756964342548	0.220703125000000
2.207031e-01	0.220756964342548	0.218857678685096	0.218803839342548
2.148438e-01	0.214843750000000	0.215820312500000	0.215820312500000
2.167969e-01	0.215685075689253	0.216609246660593	0.217638069188155
1.601562e-01	0.160156250000000	0.161134251214915	0.162109375000000
1.621094e-01	0.161134251214915	0.162112252429830	0.163087376214915
2.226562e-01	0.222656250000000	0.223632812500000	0.223632812500000
2.246094e-01	0.223474777743153	0.224363579092957	0.225422097772442
2.448976e-01	0.246093750000000	0.244140625000000	0.244140625000000
2.441406e-01	0.244140625000000	0.242200904771222	0.242194202385611
1.914062e-01	0.191406250000000	0.192296993207142	0.193359375000000
1.933594e-01	0.192296993207142	0.193187736414284	0.194250118207142
1.757812e-01	0.175781250000000	0.176707694430354	0.177734375000000
1.777344e-01	0.176707694430354	0.177634138860708	0.178660819430354
2.295712e-01	0.230468750000000	0.228552076812300	0.228515625000000
2.285156e-01	0.228552076812300	0.226635403624599	0.226598951812300
2.070312e-01	0.207031250000000	0.208007812500000	0.208007812500000
2.089844e-01	0.207881917124753	0.208805586028610	0.209830550996591
1.367188e-01	0.136718750000000	0.137764478862008	0.138671875000000
1.386719e-01	0.137764478862008	0.138810207724016	0.139717603862008
1.523438e-01	0.152343750000000	0.153356400661771	0.154296875000000
1.542969e-01	0.153356400661771	0.154369051323542	0.155309525661771
1.289063e-01	0.128906250000000	0.129986074227359	0.130859375000000
1.308594e-01	0.129986074227359	0.131065898454719	0.131939199227359
1.445312e-01	0.144531250000000	0.145551041374065	0.146484375000000
1.464844e-01	0.145551041374065	0.146570832748130	0.147504166374065
1.328125e-01	0.132812500000000	0.134765625000000	0.134765625000000
1.347656e-01	0.134765625000000	0.136718750000000	0.135824564643944
1.171875e-01	0.117187500000000	0.119140625000000	0.119140625000000
1.191406e-01	0.119140625000000	0.121093750000000	0.120262281447735
1.484375e-01	0.148437500000000	0.150390625000000	0.150390625000000
1.503906e-01	0.150390625000000	0.152343750000000	0.151404851159298
1.953125e-01	0.195312500000000	0.197265625000000	0.197265625000000
1.972656e-01	0.197265625000000	0.199218750000000	0.198143148760936
2.265625e-01	0.226562500000000	0.228515625000000	0.228515625000000
2.285156e-01	0.228515625000000	0.229492187500000	0.228914657680344
1.640625e-01	0.164062500000000	0.166015625000000	0.166015625000000
1.660156e-01	0.166015625000000	0.167968750000000	0.166976018346216
1.796875e-01	0.179687500000000	0.181640625000000	0.181640625000000
1.816406e-01	0.181640625000000	0.183593750000000	0.182562166836714
2.109375e-01	0.210937500000000	0.212890625000000	0.212890625000000
2.128906e-01	0.212890625000000	0.213867187500000	0.213311394077722
1.406250e-01	0.140625000000000	0.142578125000000	0.142578125000000
1.425781e-01	0.142578125000000	0.144531250000000	0.143609331770047
1.093750e-01	0.109375000000000	0.111328125000000	0.111328125000000
1.113281e-01	0.111328125000000	0.113281250000000	0.112469609270933
2.031250e-01	0.203125000000000	0.205078125000000	0.205078125000000
2.050781e-01	0.205078125000000	0.206054687500000	0.205504909448221
2.343750e-01	0.234375000000000	0.236328125000000	0.236328125000000
2.363281e-01	0.236328125000000	0.237304687500000	0.236719294324974
1.718750e-01	0.171875000000000	0.173828125000000	0.173828125000000
1.738281e-01	0.173828125000000	0.175781250000000	0.174764651209297
9.338127e-02	0.093022651450698	0.091433945686806	0.091796875000000
9.179688e-02	0.091615410343403	0.090820312500000	0.090949228746583
1.562500e-01	0.156250000000000	0.158203125000000	0.158203125000000
1.582031e-01	0.158203125000000	0.160156250000000	0.159196684573067
2.187500e-01	0.218750000000000	0.220703125000000	0.220703125000000
2.207031e-01	0.220703125000000	0.221679687500000	0.221116299549084
1.875000e-01	0.187500000000000	0.189453125000000	0.189453125000000
1.894531e-01	0.189453125000000	0.191406250000000	0.190357608795390
1.250010e-01	0.125001953722790	0.126954101861395	0.126953125000000
1.269531e-01	0.126954101861395	0.128906250000000	0.128050986945868
1.923065e-01	0.192157000196828	0.188449192849789	0.188604800222859
1.958553e-01	0.195688607088634	0.191989247629411	0.192157000196828
1.921570e-01	0.191989247629411	0.188293585476719	0.188449192849789
1.975441e-01	0.197455154459402	0.195597925290213	0.195688607088634
1.993100e-01	0.199218750000000	0.197361136051282	0.197455154459402
1.974552e-01	0.197361136051282	0.195507243491792	0.195597925290213
2.025464e-01	0.201041564595178	0.198828971471314	0.200261599994212
2.032253e-01	0.201659190586230	0.199524430119184	0.201041564595178
2.010416e-01	0.199524430119184	0.197389669652138	0.198828971471314
2.004313e-01	0.199734349518521	0.198480656152869	0.199218750000000
2.009745e-01	0.200261599994212	0.199023167768035	0.199734349518521
1.997343e-01	0.199023167768035	0.197784735541857	0.198480656152869
2.002410e-01	0.200195312500000	0.199264397958790	0.199310045917579
1.846320e-01	0.184452604996592	0.180784161267598	0.180970353927761
1.881157e-01	0.187924219522757	0.184255146777190	0.184452604996592
1.844526e-01	0.184255146777190	0.180597968607435	0.180784161267598
1.897695e-01	0.189668109200120	0.187820974511816	0.187924219522757
1.915118e-01	0.191406250000000	0.189562007071508	0.189668109200120
1.896681e-01	0.189562007071508	0.187717729500876	0.187820974511816
1.949380e-01	0.193501936991049	0.191059580169094	0.192478471495544
1.959326e-01	0.194475434547346	0.192053587673589	0.193501936991049
1.935019e-01	0.192053587673589	0.189631740799832	0.191059580169094
1.926288e-01	0.191937861568200	0.190677821174179	0.191406250000000
1.931835e-01	0.192478471495544	0.191233541456412	0.191937861568200
1.919379e-01	0.191233541456412	0.189988611417280	0.190677821174179
1.924356e-01	0.192382812500000	0.191459006548690	0.191511763097380
2.014298e-01	0.201347086154510	0.199483656502603	0.199567624368916
2.032115e-01	0.203125000000000	0.201260389897599	0.201347086154510
2.013471e-01	0.201260389897599	0.199399688636289	0.199483656502603
2.043203e-01	0.203600467424047	0.202383982266961	0.203125000000000
2.047880e-01	0.204044792090575	0.202866057697395	0.203600467424047
2.036005e-01	0.202866057697395	0.201687323304214	0.202383982266961
2.041448e-01	0.204101562500000	0.203168265643293	0.203211531286586
1.858816e-01	0.185770369642890	0.183934315967932	0.184045445129041
1.876103e-01	0.187500000000000	0.185654495779914	0.185770369642890
1.857704e-01	0.185654495779914	0.183823186806824	0.183934315967932
1.887262e-01	0.188038797903033	0.186770933437686	0.187500000000000
1.892865e-01	0.188584431962868	0.187336247158947	0.188038797903033
1.880388e-01	0.187336247158947	0.186088062355027	0.186770933437686
1.885317e-01	0.188476562500000	0.187555155947854	0.187610311895708
2.198516e-01	0.219049494819045	0.217909041470066	0.218750000000000
2.201610e-01	0.219336162389492	0.218230122613575	0.219049494819045
2.190495e-01	0.218230122613575	0.217124082837658	0.217909041470066
2.169677e-01	0.216912660979900	0.215020728515089	0.215076065931509
2.188073e-01	0.218750000000000	0.216853358594545	0.216912660979900
2.169127e-01	0.216853358594545	0.214965391098669	0.215020728515089
2.197552e-01	0.219726562500000	0.218778674370745	0.218807348741489
1.965301e-01	0.195835549901477	0.194580155309624	0.195312500000000
1.970754e-01	0.196366078621995	0.195127254171170	0.195835549901477
1.958355e-01	0.195127254171170	0.193888429720345	0.194580155309624
1.936582e-01	0.193562502156077	0.191711904907541	0.191809111849958
1.954109e-01	0.195312500000000	0.193461938149818	0.193562502156077
1.935625e-01	0.193461938149818	0.191614697965124	0.191711904907541
1.963383e-01	0.196289062500000	0.195361714884646	0.195410929769292
2.120805e-01	0.211318262966533	0.210143043133668	0.210937500000000
2.124710e-01	0.211686371262790	0.210540869549789	0.211318262966533
2.113183e-01	0.210540869549789	0.209395367836789	0.210143043133668
2.091984e-01	0.209131055820190	0.207253659767974	0.207323024807736
2.110054e-01	0.210937500000000	0.209058156249841	0.209131055820190
2.091311e-01	0.209058156249841	0.207184294728212	0.207253659767974
2.119480e-01	0.211914062500000	0.210971439859352	0.211005379718704
2.176761e-01	0.216010875896167	0.213907595368956	0.215519484097214
2.180931e-01	0.216376396630532	0.214333758466438	0.216010875896167
2.160109e-01	0.214333758466438	0.212291120302343	0.213907595368956
2.159640e-01	0.215183953038658	0.214024113809342	0.214843750000000
2.163218e-01	0.215519484097214	0.214387601831198	0.215183953038658
2.151840e-01	0.214387601831198	0.213255719565182	0.214024113809342
2.076527e-01	0.207559235569638	0.203804030108086	0.203904090725311
2.113064e-01	0.211197413383854	0.207447370857272	0.207559235569638
2.075592e-01	0.207447370857272	0.203703969490860	0.203804030108086
2.130814e-01	0.213021333730012	0.211135545882267	0.211197413383854
2.149031e-01	0.214843750000000	0.212955014075066	0.213021333730012
2.130213e-01	0.212955014075066	0.211073678380681	0.211135545882267
2.138994e-01	0.213867187500000	0.212922819537533	0.212955014075066
1.982899e-01	0.198242187500000	0.197313380525641	0.197361136051282
2.326782e-01	0.230811417793953	0.229045629598342	0.230818701503229
2.325587e-01	0.230597175557646	0.228933576286427	0.230811417793953
2.308114e-01	0.228933576286427	0.227269977015208	0.229045629598342
2.315027e-01	0.230645075100648	0.229564575846917	0.230468750000000
2.317019e-01	0.230818701503229	0.229769291418023	0.230645075100648
2.306451e-01	0.229769291418023	0.228719881332817	0.229564575846917
2.229907e-01	0.222955180724414	0.219144357048898	0.219187408316820
2.267576e-01	0.226706909414395	0.222900953551131	0.222955180724414
2.229552e-01	0.222900953551131	0.219101305780976	0.219144357048898
2.286197e-01	0.228588678999050	0.226674046723821	0.226706909414395
2.304993e-01	0.230468750000000	0.228551416591899	0.228588678999050
2.285887e-01	0.228551416591899	0.226641184033246	0.226674046723821
2.295101e-01	0.229492187500000	0.228533520795950	0.228551416591899
2.252600e-01	0.223514850578678	0.221502001797355	0.223186670391931
2.254887e-01	0.223707400669649	0.221758553647582	0.223514850578678
2.235149e-01	0.221758553647582	0.219809706625515	0.221502001797355
2.237381e-01	0.222920256659058	0.221795324871959	0.222656250000000
2.240253e-01	0.223186670391931	0.222086279086927	0.222920256659058
2.229203e-01	0.222086279086927	0.220985887781924	0.221795324871959
2.153236e-01	0.215257761898061	0.211473600852804	0.211545965538220
2.190351e-01	0.218954891684485	0.215173247028281	0.215257761898061
2.152578e-01	0.215173247028281	0.211401236167389	0.211473600852804
2.208537e-01	0.220808037204867	0.218907154621665	0.218954891684485
2.227057e-01	0.222656250000000	0.220757554210252	0.220808037204867
2.208080e-01	0.220757554210252	0.218859417558845	0.218907154621665
2.217069e-01	0.221679687500000	0.220730339605126	0.220757554210252
1.904841e-01	0.190429687500000	0.189507566035754	0.189562007071508
2.101061e-01	0.208516577059211	0.206334539689429	0.207869763905757
2.106649e-01	0.209038703969963	0.206915046194028	0.208516577059211
2.085166e-01	0.206915046194028	0.204791388418094	0.206334539689429
2.081987e-01	0.207456436549097	0.206260610697436	0.207031250000000
2.086326e-01	0.207869763905757	0.206700440893074	0.207456436549097
2.074564e-01	0.206700440893074	0.205531117880391	0.206260610697436
1.999867e-01	0.199863365105953	0.196138825556262	0.196269352246513
2.035808e-01	0.203443944594644	0.199721703925551	0.199863365105953
1.998634e-01	0.199721703925551	0.196008298866010	0.196138825556262
2.053141e-01	0.205240063073589	0.203367989833866	0.203443944594644
2.071091e-01	0.207031250000000	0.205161168533737	0.205240063073589
2.052401e-01	0.205161168533737	0.203292035073088	0.203367989833866
2.060962e-01	0.206054687500000	0.205119646766869	0.205161168533737
2.099978e-01	0.209960937500000	0.209021265624921	0.209058156249841
1.943872e-01	0.194335937500000	0.193410656574909	0.193461938149818
2.353777e-01	0.234481133028325	0.233447626349107	0.234375000000000
2.354734e-01	0.234545845862666	0.233565471805376	0.234481133028325
2.344811e-01	0.233565471805376	0.232585097748086	0.233447626349107
2.325061e-01	0.232479808887106	0.230558675103815	0.230584868055809
2.344050e-01	0.234375000000000	0.232449772416241	0.232479808887106
2.324798e-01	0.232449772416241	0.230532482151821	0.230558675103815
2.334124e-01	0.233398437500000	0.232435823708121	0.232449772416241
2.021927e-01	0.202148437500000	0.201216132448799	0.201260389897599
2.178017e-01	0.217773437500000	0.216825116797273	0.216853358594545
2.490234e-01	0.249023437500000	0.248046875000000	0.248046875000000
2.008016e-01	0.200431337093057	0.199825043546528	0.200195312500000
2.001953e-01	0.199825043546528	0.199218750000000	0.199264397958790
1.929941e-01	0.192628752756388	0.192017501378194	0.192382812500000
1.923828e-01	0.192017501378194	0.191406250000000	0.191459006548690
2.046992e-01	0.204320305000554	0.203722652500277	0.204101562500000
2.041016e-01	0.203722652500277	0.203125000000000	0.203168265643293
1.890897e-01	0.188726189173890	0.188113094586945	0.188476562500000
1.884766e-01	0.188113094586945	0.187500000000000	0.187555155947854
2.202774e-01	0.219851609017701	0.219300804508850	0.219726562500000
2.197266e-01	0.219300804508850	0.218750000000000	0.218778674370745
1.968978e-01	0.196530054223791	0.195921277111896	0.196289062500000
1.962891e-01	0.195921277111896	0.195312500000000	0.195361714884646
2.124855e-01	0.212080457259990	0.211508978629995	0.211914062500000
2.119141e-01	0.211508978629995	0.210937500000000	0.210971439859352
2.144339e-01	0.214024113809342	0.213457369404671	0.213867187500000
2.138672e-01	0.213457369404671	0.212890625000000	0.212922819537533
1.988497e-01	0.198480656152869	0.197873140576435	0.198242187500000
1.982422e-01	0.197873140576435	0.197265625000000	0.197313380525641
2.300167e-01	0.229564575846917	0.229040100423459	0.229492187500000
2.294922e-01	0.229040100423459	0.228515625000000	0.228533520795950
2.222258e-01	0.221795324871959	0.221249224935979	0.221679687500000
2.216797e-01	0.221249224935979	0.220703125000000	0.220730339605126
1.910420e-01	0.190677821174179	0.190065473087089	0.190429687500000
1.904297e-01	0.190065473087089	0.189453125000000	0.189507566035754
2.066459e-01	0.206260610697436	0.205669367848718	0.206054687500000
2.060547e-01	0.205669367848718	0.205078125000000	0.205119646766869
2.105403e-01	0.210143043133668	0.209563709066834	0.209960937500000
2.099609e-01	0.209563709066834	0.208984375000000	0.209021265624921
1.949463e-01	0.194580155309624	0.193969765154812	0.194335937500000
1.943359e-01	0.193969765154812	0.193359375000000	0.193410656574909
2.339113e-01	0.233447626349107	0.232934750674554	0.233398437500000
2.333984e-01	0.232934750674554	0.232421875000000	0.232435823708121
2.027545e-01	0.202383982266961	0.201777928633480	0.202148437500000
2.021484e-01	0.201777928633480	0.201171875000000	0.201216132448799
2.183295e-01	0.217909041470066	0.217352958235033	0.217773437500000
2.177734e-01	0.217352958235033	0.216796875000000	0.216825116797273
2.492885e-01	0.248758390207771	0.248402632603885	0.249023437500000
2.490234e-01	0.248402632603885	0.248046875000000	0.248046875000000
2.443706e-03	0.001204071515190	0.000810119112169	0.001523141122968
5.212046e-03	0.003761303930923	0.002024683292259	0.002164560607512
2.443699e-03	0.003761295290803	0.002024692672191	0.001523146505164
0	0.001204067852597	0.000810121573323	0.000000000000000
2.359796e-03	0.000000000000000	0.000000000000000	0.001204071515190
1.204072e-03	0.000000000000000	0.000000000000000	0.000810119112169
6.599042e-03	0.004597840756890	0.002443706142961	0.003761303930923
3.761304e-03	0.002443706142961	0.001523141122968	0.002024683292259
6.599024e-03	0.008259496496561	0.005212036307908	0.003761295290803
3.761295e-03	0.005212036307908	0.002164576119254	0.002024692672191
2.359794e-03	0.004597833987767	0.002443699473265	0.001204067852597
1.204068e-03	0.002443699473265	0.001523146505164	0.000810121573323
5.567572e-03	0.008358855138777	0.006619413471326	0.004497164919199
1.671149e-02	0.019586200367631	0.013940023177420	0.012470459137879
1.671196e-02	0.013929585994169	0.010606011620214	0.012470388323248
9.048072e-02	0.105955190700595	0.100217271239836	0.086563489078083
1.112371e-02	0.008359072013481	0.006619396552681	0.008741634917180
1.112341e-02	0.013929201055061	0.010606060580666	0.008741662023452
2.246321e-02	0.019586775940599	0.013939918641767	0.015409448960286
1.212323e-01	0.105954237460225	0.100228199272956	0.113719126906889
1.267180e-02	0.016642461085804	0.011123412087668	0.008358855138777
8.358855e-03	0.011123412087668	0.008741662023452	0.006619413471326
2.688169e-02	0.029515486723351	0.022462536970156	0.019586200367631
1.958620e-02	0.022462536970156	0.015409587216962	0.013940023177420
2.037547e-02	0.016644051746677	0.011123709128852	0.013929585994169
1.392959e-02	0.011123709128852	0.008741634917180	0.010606011620214
1.026269e-01	0.117828903404449	0.121231113112369	0.105955190700595
1.059552e-01	0.121231113112369	0.113705740152374	0.100217271239836
1.267311e-02	0.008541633770892	0.005567712719547	0.008359072013481
8.359072e-03	0.005567712719547	0.004497158188183	0.006619396552681
2.037372e-02	0.023819457875453	0.016711487486839	0.013929201055061
1.392920e-02	0.016711487486839	0.012470459137879	0.010606060580666
2.688338e-02	0.023821249990533	0.016711964764055	0.019586775940599
1.958678e-02	0.016711964764055	0.012470388323248	0.013939918641767
1.026216e-01	0.087738030304450	0.090478714808974	0.105954237460225
1.059542e-01	0.090478714808974	0.086572007947132	0.100228199272956
1.321846e-01	0.139324264297610	0.133193766799093	0.126753505638005
1.356821e-01	0.143663899959149	0.142677985965038	0.135503032408494
1.321951e-01	0.124915277648567	0.120244124967384	0.126769123027879
1.356794e-01	0.127616684671322	0.128356247667499	0.135508411256772
1.174684e-01	0.124906406962836	0.120229622895190	0.113705740152374
1.463230e-01	0.139336516878961	0.133210658545683	0.139652194063488
4.145368e-03	0.006202687219274	0.007314882756361	0.004836656596298
1.238124e-02	0.010315487798084	0.012391228334380	0.014991139606486
5.189038e-03	0.006087008996643	0.015407151708441	0.013591224451729
1.238173e-02	0.014342843945586	0.017791035865115	0.014993757985589
1.283790e-06	0.000005136543401	0.000000000000000	0.000000000000000
2.556693e-06	0.000002545806301	0.000000000000000	0.000005136543401
5.136543e-06	0.000000000000000	0.000035791593030	0.000000000000000
3.301057e-03	0.003619465816667	0.008175827077897	0.006602114122375
4.145200e-03	0.002069125491126	0.002417873972879	0.004835747945758
0	0.002069209288882	0.002418328298149	0.000000000000000
1.631386e-02	0.014342249847638	0.017788057204399	0.020584974802311
1.631455e-02	0.018227455056000	0.023641191137515	0.020588313744641
8.279813e-03	0.010315899938527	0.012393433451007	0.009793108916425
8.279480e-03	0.006202437226437	0.007313532504017	0.009791317062275
2.014179e-02	0.018226677223593	0.023637569873856	0.026690164945401
7.195482e-03	0.006087586995424	0.015409251563051	0.017225079219416
1.516238e-01	0.143662549860339	0.142685210160898	0.149863482667112
3.999744e-03	0.004521367825166	0.011649922627831	0.009849325887529
4.000472e-03	0.003620238610658	0.008177676858264	0.009851367847014
1.195300e-01	0.127619581089072	0.128352891588122	0.121231113112369
1.426780e-01	0.149854551774841	0.146308984475279	0.139324264297610
1.393243e-01	0.146308984475279	0.139634027960181	0.133193766799093
1.407883e-01	0.148585029317242	0.151622853672683	0.143663899959149
1.436639e-01	0.151622853672683	0.149854551774841	0.142677985965038
1.283562e-01	0.121232289586456	0.117475708246673	0.124915277648567
1.249153e-01	0.117475708246673	0.113719126906889	0.120244124967384
1.254053e-01	0.117823433224416	0.119527861405436	0.127616684671322
1.276167e-01	0.119527861405436	0.121232289586456	0.128356247667499
1.283529e-01	0.135503032408494	0.132184602510572	0.124906406962836
1.249064e-01	0.132184602510572	0.126753505638005	0.120229622895190
1.426852e-01	0.135508411256772	0.132195141609118	0.139336516878961
1.393365e-01	0.132195141609118	0.126769123027879	0.133210658545683
3.088033e-03	0.004164050838886	0.008279812795256	0.006202687219274
6.202687e-03	0.008279812795256	0.009793108916425	0.007314882756361
5.384457e-03	0.004165199403128	0.008279479774143	0.010315487798084
1.031549e-02	0.008279479774143	0.009791317062275	0.012391228334380
9.159252e-06	0.000000000000000	0.007194967207555	0.006087008996643
6.087009e-03	0.007194967207555	0.017223078965153	0.015407151708441
8.175827e-03	0.009849325887529	0.016314545930715	0.014342843945586
1.434284e-02	0.016314545930715	0.020588313744641	0.017791035865115
1.789580e-05	0.000035791593030	0.003999743725680	0.003619465816667
3.619466e-03	0.003999743725680	0.009849325887529	0.008175827077897
1.006307e-03	0.000000000000000	0.000000000000000	0.002069125491126
2.069125e-03	0.000000000000000	0.000000000000000	0.002417873972879
1.006008e-03	0.002012015714273	0.004145368325194	0.002069209288882
2.069209e-03	0.004145368325194	0.004836656596298	0.002418328298149
8.177677e-03	0.006603715463446	0.012381236719939	0.014342249847638
1.434225e-02	0.012381236719939	0.014991139606486	0.017788057204399
1.164992e-02	0.013591224451729	0.020142646491059	0.018227455056000
1.822746e-02	0.020142646491059	0.026694068530388	0.023641191137515
5.383082e-03	0.006602114122375	0.012381729533863	0.010315899938527
1.031590e-02	0.012381729533863	0.014993757985589	0.012393433451007
3.088906e-03	0.002012613488836	0.004145200405598	0.006202437226437
6.202437e-03	0.004145200405598	0.004835747945758	0.007313532504017
1.165209e-02	0.009851367847014	0.016313862458948	0.018226677223593
1.822668e-02	0.016313862458948	0.020584974802311	0.023637569873856
9.156287e-06	0.000025956815441	0.005189658566523	0.006087586995424
6.087587e-03	0.005189658566523	0.013593423906685	0.015409251563051
1.407839e-01	0.132987183215651	0.135679427636773	0.143662549860339
1.436625e-01	0.135679427636773	0.135508411256772	0.142685210160898
3.087459e-05	0.000025957593153	0.005189038458800	0.004521367825166
4.521368e-03	0.005189038458800	0.013591224451729	0.011649922627831
1.789356e-05	0.000000000000000	0.003301857731723	0.003620238610658
3.620239e-03	0.003301857731723	0.006603715463446	0.008177676858264
1.254102e-01	0.132991547364703	0.135682109915764	0.127619581089072
1.276196e-01	0.135682109915764	0.135503032408494	0.128352891588122
3.065739e-05	0.000028027501380	0.000000000000000	0.000000000000000
1.922378e-06	0.000002278626321	0.000025638714311	0.000028027501380
2.802750e-05	0.000025638714311	0.000000000000000	0.000000000000000
2.563871e-05	0.000021075057076	0.000009156286606	0.000000000000000
2.949444e-06	0.000003620261131	0.000014788538286	0.000021075057076
2.107506e-05	0.000014788538286	0.000025956815441	0.000009156286606
4.235792e-03	0.003903663477571	0.007833532830968	0.008471583924520
2.562881e-05	0.000028011916131	0.000000000000000	0.000000000000000
1.920676e-06	0.000001564597353	0.000030636160103	0.000028011916131
2.801192e-05	0.000030636160103	0.000000000000000	0.000000000000000
1.478798e-05	0.000021069397889	0.000009159251547	0.000025957593153
2.947564e-06	0.000002276755631	0.000025628806284	0.000021069397889
2.106940e-05	0.000025628806284	0.000000000000000	0.000009159251547
3.597484e-03	0.003903410868753	0.007833025929876	0.007194967207555
0	0.000000000000000	0.003597740868708	0.003903663477571
3.903663e-03	0.003597740868708	0.007195481737416	0.007833532830968
0	0.000000000000000	0.004235542326099	0.003903410868753
3.903411e-03	0.004235542326099	0.008471084652198	0.007833025929876
8.910917e-02	0.089843750000000	0.086459072229424	0.085937500000000
5.906531e-02	0.060608113767662	0.051259637626912	0.049892984152137
7.000043e-02	0.071391259545804	0.062008775323746	0.060608113767662
6.060811e-02	0.062008775323746	0.052626291101688	0.051259637626912
7.245387e-02	0.073460091148307	0.067480612092282	0.066566285074382
7.932344e-02	0.080388940904284	0.074391940007233	0.073460091148307
7.346009e-02	0.074391940007233	0.068394939110183	0.067480612092282
9.019456e-02	0.094498128289914	0.084351837317209	0.080979457658864
1.039667e-01	0.108523676661595	0.098537354883865	0.094498128289914
9.449813e-02	0.098537354883865	0.087645316753864	0.084351837317209
8.180347e-02	0.083240300648686	0.077137654400303	0.075961622672872
8.921346e-02	0.090781600473061	0.084611213115028	0.083240300648686
8.324030e-02	0.084611213115028	0.078266651465619	0.077137654400303
8.143893e-02	0.082046237241517	0.078795043950307	0.078266651465619
3.043412e-02	0.033287298665057	0.043132801385055	0.039545420768870
2.360176e-02	0.025978842755138	0.036397780753861	0.033287298665057
3.328730e-02	0.036397780753861	0.046720182001239	0.043132801385055
1.983137e-02	0.020964943176388	0.027259994915284	0.025978842755138
1.458946e-02	0.015625000000000	0.022143499115528	0.020964943176388
2.096494e-02	0.022143499115528	0.028541147075431	0.027259994915284
1.876483e-05	0.000010527989840	0.000000000000000	0.000000000000000
4.367717e-06	0.000005718141115	0.000002859070558	0.000010527989840
1.052799e-05	0.000002859070558	0.000000000000000	0.000000000000000
7.848634e-03	0.007812500000000	0.015636545607987	0.015625000000000
3.498883e-05	0.000000000000000	0.007812500000000	0.007812500000000
7.812500e-03	0.007812500000000	0.015625000000000	0.015636545607987
1.120098e-02	0.011718750000000	0.015107228197273	0.014589456394546
2.862119e-06	0.000010537713595	0.000000000000000	0.000000000000000
4.372421e-06	0.000003020603538	0.000018781830300	0.000010537713595
1.053771e-05	0.000018781830300	0.000000000000000	0.000000000000000
7.812500e-03	0.007812500000000	0.015636718469024	0.015625000000000
3.501881e-05	0.000070037621001	0.007848653052760	0.007812500000000
7.812500e-03	0.007848653052760	0.015625000000000	0.015636718469024
3.639176e-02	0.033283181129560	0.043129983188617	0.046718629197113
2.360409e-02	0.021324101497369	0.030432719338745	0.033283181129560
3.328318e-02	0.030432719338745	0.039541337180122	0.043129983188617
2.214405e-02	0.020965830340795	0.027262438087843	0.028543414939155
1.458937e-02	0.013683717510488	0.019832589373509	0.020965830340795
2.096583e-02	0.019832589373509	0.025981461236531	0.027262438087843
1.953711e-02	0.019531250000000	0.022790776385424	0.023437500000000
2.734557e-02	0.027343750000000	0.030537546689760	0.031250000000000
1.173683e-02	0.011718750000000	0.015107186642272	0.015625000000000
2.662968e-02	0.027343750000000	0.030535931355492	0.029821862710984
1.888425e-02	0.019531250000000	0.022790499557764	0.022143499115528
9.301542e-02	0.093750000000000	0.090365322229424	0.089843750000000
8.984375e-02	0.090365322229424	0.086980644458848	0.086459072229424
8.527436e-02	0.085937500000000	0.082630468217497	0.082046237241517
8.204624e-02	0.082630468217497	0.079323436434994	0.078795043950307
7.830567e-03	0.007848634385481	0.011736817192740	0.011718750000000
1.171875e-02	0.011736817192740	0.015625000000000	0.015107228197273
1.563086e-02	0.015625000000000	0.018884526385424	0.019531250000000
1.953125e-02	0.018884526385424	0.022144052770848	0.022790776385424
2.343932e-02	0.023437500000000	0.026631296689760	0.027343750000000
2.734375e-02	0.026631296689760	0.029825093379520	0.030537546689760
7.830577e-03	0.007812500000000	0.011200936642272	0.011718750000000
1.171875e-02	0.011200936642272	0.014589373284543	0.015107186642272
2.343868e-02	0.023439853045140	0.027344926522570	0.027343750000000
2.734375e-02	0.027344926522570	0.031250000000000	0.030535931355492
1.563077e-02	0.015636545607987	0.019537022803994	0.019531250000000
1.953125e-02	0.019537022803994	0.023437500000000	0.022790499557764
4.510040e-02	0.046902334971443	0.052452766588090	0.050506723295820
4.140629e-02	0.043170240338729	0.048760823204532	0.046902334971443
4.690233e-02	0.048760823204532	0.054398809880360	0.052452766588090
4.025409e-02	0.041101559191948	0.044083720794905	0.043170240338729
3.816591e-02	0.039062500000000	0.041950338030532	0.041101559191948
4.110156e-02	0.041950338030532	0.044997201251081	0.044083720794905
2.343750e-02	0.023437500000000	0.031250000000000	0.031250000000000
1.562500e-02	0.015625000000000	0.023437500000000	0.023437500000000
2.343750e-02	0.023437500000000	0.031250000000000	0.031250000000000
3.518146e-02	0.035162836979802	0.039062500000000	0.039062500000000
3.125092e-02	0.031250000000000	0.035156250000000	0.035162836979802
3.516284e-02	0.035156250000000	0.039062500000000	0.039062500000000
3.666108e-02	0.037109375000000	0.038614204480614	0.038165908961227
5.910181e-02	0.061248974313613	0.066088962276200	0.063804814369208
5.637123e-02	0.058365626720114	0.063453744689403	0.061248974313613
6.124897e-02	0.063453744689403	0.068373110183192	0.066088962276200
5.549545e-02	0.056497900252150	0.059382661423124	0.058365626720114
5.361005e-02	0.054687500000000	0.057494490656754	0.056497900252150
5.649790e-02	0.057494490656754	0.060399696126135	0.059382661423124
3.906250e-02	0.039062500000000	0.046875000000000	0.046875000000000
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
3.906250e-02	0.039062500000000	0.046875000000000	0.046875000000000
5.078376e-02	0.050781250000000	0.054689245069188	0.054687500000000
4.687500e-02	0.046875000000000	0.050781250000000	0.050781250000000
5.078125e-02	0.050781250000000	0.054687500000000	0.054689245069188
5.219565e-02	0.052734375000000	0.054148772862009	0.053610045724017
1.514334e-01	0.154047059943407	0.149172469401675	0.146773860157136
1.588200e-01	0.161547115914181	0.156602206251746	0.154047059943407
1.540471e-01	0.156602206251746	0.151558091777048	0.149172469401675
1.488747e-01	0.150033891995626	0.147293121687731	0.146191279415936
1.527330e-01	0.153907839026527	0.151165604851204	0.150033891995626
1.500339e-01	0.151165604851204	0.148437500000000	0.147293121687731
1.350255e-01	0.135663681855789	0.128598402321471	0.128008277008531
1.426950e-01	0.143278350869307	0.136233439251859	0.135663681855789
1.356637e-01	0.136233439251859	0.129188527634412	0.128598402321471
1.448883e-01	0.145250386001743	0.141710152726403	0.141362266454841
1.487743e-01	0.149120700161589	0.145589369579777	0.145250386001743
1.452504e-01	0.145589369579777	0.142058038997964	0.141710152726403
1.459122e-01	0.146484375000000	0.144709784937095	0.144531250000000
4.296875e-02	0.042971893938259	0.046879988051004	0.046875000000000
3.906250e-02	0.039062500000000	0.042989352120940	0.042971893938259
4.297189e-02	0.042989352120940	0.046875000000000	0.046879988051004
4.973628e-02	0.048778119294837	0.051660296948057	0.052635324595011
4.587070e-02	0.044948484070484	0.047816876685794	0.048778119294837
4.877812e-02	0.047816876685794	0.050685269301103	0.051660296948057
4.883062e-02	0.048828125000000	0.050258763727860	0.050781250000000
1.565180e-01	0.157737382546146	0.155051152931984	0.153907839026527
1.603654e-01	0.161602567491426	0.158927454577868	0.157737382546146
1.577374e-01	0.158927454577868	0.156250000000000	0.155051152931984
1.526696e-01	0.153004999376742	0.149441454520057	0.149120700161589
1.565774e-01	0.156886183772017	0.153324196325271	0.153004999376742
1.530050e-01	0.153324196325271	0.149762208878525	0.149441454520057
1.536975e-01	0.154296875000000	0.152506674211527	0.152343750000000
4.299155e-02	0.042972818959875	0.046880436001051	0.046875000000000
3.906250e-02	0.039062500000000	0.042968750000000	0.042972818959875
4.297282e-02	0.042968750000000	0.046875000000000	0.046880436001051
4.783182e-02	0.048792003669764	0.051645859420315	0.050666445383447
4.588685e-02	0.046875000000000	0.049744993371925	0.048792003669764
4.879200e-02	0.049744993371925	0.052625273457183	0.051645859420315
4.442780e-02	0.044921875000000	0.046380924725190	0.045886849450379
4.493218e-02	0.044921875000000	0.046372851104407	0.046875000000000
1.412029e-01	0.142323301986973	0.139514027542660	0.138485236825805
1.450559e-01	0.146191279415936	0.143406400689993	0.142323301986973
1.423233e-01	0.143406400689993	0.140625000000000	0.139514027542660
1.370993e-01	0.137487457685218	0.133977049253332	0.133605751434667
1.409941e-01	0.141362266454841	0.137855306763419	0.137487457685218
1.374875e-01	0.137855306763419	0.134348347071998	0.133977049253332
1.420157e-01	0.142578125000000	0.140809556620522	0.140625000000000
6.345243e-02	0.061247512271727	0.066089785553412	0.068373731222442
5.636371e-02	0.054392483793251	0.059099161838817	0.061247512271727
6.124751e-02	0.059099161838817	0.063805839884382	0.066089785553412
5.749615e-02	0.056500449936370	0.059379203372106	0.060397317690762
5.361370e-02	0.052635324595011	0.055498206824231	0.056500449936370
5.650045e-02	0.055498206824231	0.058361089053451	0.059379203372106
3.906250e-02	0.039062500000000	0.046875000000000	0.046875000000000
3.125000e-02	0.031250000000000	0.039062500000000	0.039062500000000
3.906250e-02	0.039062500000000	0.046875000000000	0.046875000000000
5.078125e-02	0.050781250000000	0.054689310789071	0.054687500000000
4.687500e-02	0.046875000000000	0.050783941342567	0.050781250000000
5.078125e-02	0.050783941342567	0.054687500000000	0.054689310789071
5.273572e-02	0.052734375000000	0.054150601666195	0.054687500000000
1.498016e-01	0.150390625000000	0.148605907982515	0.148437500000000
7.329175e-02	0.075712398258375	0.080744887770435	0.078210382890058
7.074003e-02	0.073148304712587	0.078184850381335	0.075712398258375
7.571240e-02	0.078184850381335	0.083279392650813	0.080744887770435
7.055486e-02	0.071749398288885	0.074370625892044	0.073148304712587
6.909384e-02	0.070312500000000	0.072938079331474	0.071749398288885
7.174940e-02	0.072938079331474	0.075592947071501	0.074370625892044
5.468750e-02	0.054687500000000	0.062500000000000	0.062500000000000
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
5.468750e-02	0.054687500000000	0.062500000000000	0.062500000000000
6.641452e-02	0.066406250000000	0.070317303595709	0.070312500000000
6.250000e-02	0.062500000000000	0.066406250000000	0.066406250000000
6.640625e-02	0.066406250000000	0.070312500000000	0.070317303595709
6.775004e-02	0.068359375000000	0.069703168363001	0.069093836726003
1.020437e-01	0.104971547989352	0.109558731547055	0.106538088947652
1.004367e-01	0.103360755800807	0.107946393753247	0.104971547989352
1.049715e-01	0.107946393753247	0.112579374146457	0.109558731547055
1.010085e-01	0.102466292389442	0.104840379462205	0.103360755800807
1.000552e-01	0.101562500000000	0.103911155396617	0.102466292389442
1.024663e-01	0.103911155396617	0.106320003123603	0.104840379462205
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
9.765983e-02	0.097656250000000	0.101563414349148	0.101562500000000
9.375000e-02	0.093750000000000	0.097656250000000	0.097656250000000
9.765625e-02	0.097656250000000	0.101562500000000	0.101563414349148
9.885575e-02	0.099609375000000	0.100808873941405	0.100055247882810
8.760053e-02	0.090303276080583	0.094735504953717	0.091921677022077
8.584104e-02	0.088425487800246	0.093057373810798	0.090303276080583
9.030328e-02	0.093057373810798	0.097549332885356	0.094735504953717
8.584591e-02	0.087146842639623	0.089736914756953	0.088425487800246
8.454502e-02	0.085937500000000	0.088434810471552	0.087146842639623
8.714684e-02	0.088434810471552	0.091048341713660	0.089736914756953
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
8.203125e-02	0.082031250000000	0.085937500000000	0.085937500000000
7.812500e-02	0.078125000000000	0.082031250000000	0.082031250000000
8.203125e-02	0.082031250000000	0.085937500000000	0.085937500000000
8.328813e-02	0.083984375000000	0.085241259711913	0.084545019423826
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
7.812500e-02	0.078125000000000	0.085937500000000	0.085937500000000
8.593750e-02	0.085937500000000	0.093750000000000	0.093750000000000
9.765625e-02	0.097656250000000	0.101563413553062	0.101562500000000
9.375000e-02	0.093750000000000	0.097659831505480	0.097656250000000
9.765625e-02	0.097659831505480	0.101562500000000	0.101563413553062
1.079464e-01	0.104971551075824	0.109558792611059	0.112579421910252
1.004367e-01	0.097549266937472	0.102043715124668	0.104971551075824
1.049716e-01	0.102043715124668	0.106538163311865	0.109558792611059
1.039111e-01	0.102466269277564	0.104840352906519	0.106319984713490
1.000552e-01	0.098656302779031	0.101008511939290	0.102466269277564
1.024663e-01	0.101008511939290	0.103360721099549	0.104840352906519
1.035161e-01	0.103515625000000	0.104689946128291	0.105468750000000
5.468750e-02	0.054687500000000	0.062500000000000	0.062500000000000
4.687500e-02	0.046875000000000	0.054687500000000	0.054687500000000
5.468750e-02	0.054687500000000	0.062500000000000	0.062500000000000
6.640625e-02	0.066406250000000	0.070317302771279	0.070312500000000
6.250000e-02	0.062500000000000	0.066414500488729	0.066406250000000
6.640625e-02	0.066414500488729	0.070312500000000	0.070317302771279
7.818497e-02	0.075712537253274	0.080744638292840	0.083279187582951
7.074050e-02	0.068373731222442	0.073291910112585	0.075712537253274
7.571254e-02	0.073291910112585	0.078210089002729	0.080744638292840
7.293800e-02	0.071749318097088	0.074370846765479	0.075593099254488
6.909350e-02	0.067960889992090	0.070554742134280	0.071749318097088
7.174932e-02	0.070554742134280	0.073148594276469	0.074370846765479
7.226803e-02	0.072265625000000	0.073578376526407	0.074218750000000
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
6.250000e-02	0.062500000000000	0.070312500000000	0.070312500000000
7.031250e-02	0.070312500000000	0.078125000000000	0.078125000000000
8.203125e-02	0.082031250000000	0.085937500000000	0.085937500000000
7.812500e-02	0.078125000000000	0.082031250000000	0.082031250000000
8.203125e-02	0.082031250000000	0.085937500000000	0.085937500000000
9.305728e-02	0.090303154401220	0.094735423643830	0.097549266937472
8.584089e-02	0.083279187582951	0.087600383966570	0.090303154401220
9.030315e-02	0.087600383966570	0.091921580350188	0.094735423643830
8.843481e-02	0.087146828153580	0.089736838168439	0.091048289549329
8.454505e-02	0.083266380720537	0.085845883754043	0.087146828153580
8.714683e-02	0.085845883754043	0.088425386787549	0.089736838168439
8.789062e-02	0.087890625000000	0.089139279503045	0.089843750000000
8.984375e-02	0.089843750000000	0.093755635137243	0.093750000000000
8.593750e-02	0.085937500000000	0.089843750000000	0.089843750000000
8.984375e-02	0.089843750000000	0.093750000000000	0.093755635137243
9.619130e-02	0.094825835211325	0.097248391640773	0.098656302779031
9.233859e-02	0.091048289549329	0.093444385025922	0.094825835211325
9.482584e-02	0.093444385025922	0.095840480502515	0.097248391640773
9.570594e-02	0.095703125000000	0.096923775673884	0.097656250000000
5.859375e-02	0.058593750000000	0.062510713408049	0.062500000000000
5.468750e-02	0.054687500000000	0.058596689550945	0.058593750000000
5.859375e-02	0.058596689550945	0.062500000000000	0.062510713408049
6.523815e-02	0.064145780568299	0.066825458706382	0.067960889992090
6.139756e-02	0.060397317690762	0.063043672555718	0.064145780568299
6.414578e-02	0.063043672555718	0.065690027420674	0.066825458706382
6.445848e-02	0.064453125000000	0.065822197504136	0.066406250000000
7.421875e-02	0.074218750000000	0.078125617923589	0.078125000000000
7.031250e-02	0.070312500000000	0.074221511967013	0.074218750000000
7.421875e-02	0.074221511967013	0.078125000000000	0.078125617923589
8.067046e-02	0.079414513842184	0.081985016169297	0.083266380720537
7.680747e-02	0.075593099254488	0.078148375436273	0.079414513842184
7.941451e-02	0.078148375436273	0.080703651618057	0.081985016169297
8.007843e-02	0.080078125000000	0.081350854814123	0.082031250000000
9.344444e-02	0.094825875957755	0.097248440336856	0.095840544564918
9.233861e-02	0.093750000000000	0.096191323524750	0.094825875957755
9.482588e-02	0.096191323524750	0.098656336108794	0.097248440336856
8.984375e-02	0.089843750000000	0.093755636571444	0.093750000000000
8.593750e-02	0.085937500000000	0.089843750000000	0.089843750000000
8.984375e-02	0.089843750000000	0.093750000000000	0.093755636571444
9.109118e-02	0.091796875000000	0.093044307169615	0.092338614339230
5.664153e-02	0.056640625000000	0.058044951098446	0.058593750000000
1.808134e-01	0.183790171356059	0.179020131677550	0.176156907141667
1.884876e-01	0.191505160960827	0.186713412592195	0.183790171356059
1.837902e-01	0.186713412592195	0.181865106352478	0.179020131677550
1.794347e-01	0.180819301758569	0.178312388429706	0.177004268763598
1.832692e-01	0.184673329734491	0.182171535778526	0.180819301758569
1.808193e-01	0.182171535778526	0.179687500000000	0.178312388429706
1.656630e-01	0.166093656661210	0.158851766491159	0.158466825769847
1.733027e-01	0.173670507371622	0.166453607292046	0.166093656661210
1.660937e-01	0.166453607292046	0.159236707212471	0.158851766491159
1.760313e-01	0.176287735170634	0.172641206338121	0.172401684510327
1.799187e-01	0.180159982914110	0.176520355540013	0.176287735170634
1.762877e-01	0.176520355540013	0.172880728165916	0.172641206338121
1.770468e-01	0.177734375000000	0.175906273752593	0.175781250000000
1.659409e-01	0.168779538824122	0.164179636876023	0.161547115914181
1.732458e-01	0.176156907141667	0.171564772067870	0.168779538824122
1.687795e-01	0.171564772067870	0.166777219354760	0.164179636876023
1.641899e-01	0.165450793860890	0.162810630859711	0.161602567491426
1.680542e-01	0.169331110746660	0.166685222112246	0.165450793860890
1.654508e-01	0.166685222112246	0.164062500000000	0.162810630859711
1.503532e-01	0.150896858814887	0.143776461339313	0.143278350869307
1.579946e-01	0.158466825769847	0.151370698789584	0.150896858814887
1.508969e-01	0.151370698789584	0.144274571809320	0.143776461339313
1.604723e-01	0.160775588769564	0.157177807225968	0.156886183772017
1.643602e-01	0.164650236595110	0.161059833637514	0.160775588769564
1.607756e-01	0.161059833637514	0.157469430679918	0.157177807225968
1.614834e-01	0.162109375000000	0.160314273753399	0.160156250000000
1.848196e-01	0.185546875000000	0.183703248111748	0.183593750000000
6.304535e-02	0.064147036789385	0.066826213981903	0.065691009344362
6.139850e-02	0.062500000000000	0.065238850815789	0.064147036789385
6.414704e-02	0.065238850815789	0.067961418619444	0.066826213981903
5.859677e-02	0.058593750000000	0.062510754832418	0.062500000000000
5.468750e-02	0.054687500000000	0.058593750000000	0.058593750000000
5.859375e-02	0.058593750000000	0.062500000000000	0.062510754832418
5.999612e-02	0.060546875000000	0.061949249369359	0.061398498738718
1.718209e-01	0.173141451421643	0.170575163485330	0.169331110746660
1.756575e-01	0.177004268763598	0.174432484598472	0.173141451421643
1.731415e-01	0.174432484598472	0.171875000000000	0.170575163485330
1.682519e-01	0.168533210182997	0.164917194832050	0.164650236595110
1.721375e-01	0.172401684510327	0.168792918789658	0.168533210182997
1.685332e-01	0.168792918789658	0.165184153068990	0.164917194832050
1.692720e-01	0.169921875000000	0.168110345351671	0.167968750000000
7.422150e-02	0.074218750000000	0.078125613228428	0.078125000000000
7.031250e-02	0.070312500000000	0.074218750000000	0.074218750000000
7.421875e-02	0.074218750000000	0.078125000000000	0.078125613228428
7.814825e-02	0.079414425067382	0.081984945280888	0.080703561608303
7.680741e-02	0.078125000000000	0.080670408588564	0.079414425067382
7.941443e-02	0.080670408588564	0.083266328953472	0.081984945280888
7.551308e-02	0.076171875000000	0.077466204255346	0.076807408510692
7.617326e-02	0.076171875000000	0.077466237082849	0.078125000000000
9.179688e-02	0.091796875000000	0.093044295328910	0.093750000000000
9.961117e-02	0.099609375000000	0.100808864676585	0.101562500000000
6.836350e-02	0.068359375000000	0.069703001253085	0.070312500000000
8.398438e-02	0.083984375000000	0.085241275715710	0.085937500000000
6.054834e-02	0.060546875000000	0.061948781718809	0.062500000000000
1.731537e-01	0.173828125000000	0.172006254947617	0.171875000000000
1.575887e-01	0.158203125000000	0.156413700595832	0.156250000000000
1.809295e-01	0.181640625000000	0.179803111832282	0.179687500000000
1.653739e-01	0.166015625000000	0.164211368937905	0.164062500000000
7.162529e-02	0.072265625000000	0.073578414665737	0.072938079331474
5.609100e-02	0.056640625000000	0.058044120328377	0.057494490656754
8.425757e-02	0.083984375000000	0.082341569027843	0.082619767989587
1.027368e-01	0.103515625000000	0.104689952698308	0.103911155396617
8.718616e-02	0.087890625000000	0.089139280235776	0.088434810471552
4.831000e-02	0.048828125000000	0.050263121685963	0.049744993371925
7.939770e-02	0.080078125000000	0.081350829294282	0.080670408588564
9.497066e-02	0.095703125000000	0.096923786762375	0.096191323524750
6.386943e-02	0.064453125000000	0.065822550407895	0.065238850815789
3.516885e-02	0.035181459656744	0.037121979828372	0.037109375000000
3.710938e-02	0.037121979828372	0.039062500000000	0.038614204480614
5.078250e-02	0.050783756554925	0.052735628277462	0.052734375000000
5.273438e-02	0.052735628277462	0.054687500000000	0.054148772862009
1.478653e-01	0.148437500000000	0.146662909937095	0.146484375000000
1.464844e-01	0.146662909937095	0.144888319874190	0.144709784937095
4.687749e-02	0.046875000000000	0.048305638727860	0.048828125000000
4.882812e-02	0.048305638727860	0.049736277455721	0.050258763727860
1.556506e-01	0.156250000000000	0.154459799211527	0.154296875000000
1.542969e-01	0.154459799211527	0.152669598423053	0.152506674211527
4.298015e-02	0.042991548407801	0.044933274203901	0.044921875000000
4.492188e-02	0.044933274203901	0.046875000000000	0.046380924725190
4.297905e-02	0.042968750000000	0.044419726104407	0.044921875000000
4.492188e-02	0.044419726104407	0.045870702208814	0.046372851104407
1.439688e-01	0.144531250000000	0.142762681620522	0.142578125000000
1.425781e-01	0.142762681620522	0.140994113241043	0.140809556620522
5.078260e-02	0.050781250000000	0.052197476666195	0.052734375000000
5.273438e-02	0.052197476666195	0.053613703332390	0.054150601666195
1.517547e-01	0.152343750000000	0.150559032982515	0.150390625000000
1.503906e-01	0.150559032982515	0.148774315965031	0.148605907982515
6.641038e-02	0.066414517479091	0.068363508739546	0.068359375000000
6.835938e-02	0.068363508739546	0.070312500000000	0.069703168363001
9.765804e-02	0.097659832726262	0.099611166363131	0.099609375000000
9.960938e-02	0.099611166363131	0.101562500000000	0.100808873941405
8.203125e-02	0.082031250000000	0.083984375000000	0.083984375000000
8.398438e-02	0.083984375000000	0.085937500000000	0.085241259711913
1.015630e-01	0.101562500000000	0.102736821128291	0.103515625000000
1.035156e-01	0.102736821128291	0.103911142256583	0.104689946128291
7.031490e-02	0.070312500000000	0.071625251526407	0.072265625000000
7.226562e-02	0.071625251526407	0.072938003052814	0.073578376526407
8.593750e-02	0.085937500000000	0.087186154503045	0.087890625000000
8.789062e-02	0.087186154503045	0.088434809006089	0.089139279503045
9.375282e-02	0.093750000000000	0.094970650673884	0.095703125000000
9.570312e-02	0.094970650673884	0.096191301347769	0.096923775673884
6.250536e-02	0.062500000000000	0.063869072504136	0.064453125000000
6.445312e-02	0.063869072504136	0.065238145008273	0.065822197504136
7.812531e-02	0.078125000000000	0.079397729814123	0.080078125000000
8.007812e-02	0.079397729814123	0.080670459628247	0.081350854814123
8.984375e-02	0.089843750000000	0.091796875000000	0.091796875000000
9.179688e-02	0.091796875000000	0.093750000000000	0.093044307169615
5.468841e-02	0.054687500000000	0.056091826098446	0.056640625000000
5.664062e-02	0.056091826098446	0.057496152196892	0.058044951098446
1.789999e-01	0.179687500000000	0.177859398752593	0.177734375000000
1.777344e-01	0.177859398752593	0.176031297505185	0.175906273752593
1.634366e-01	0.164062500000000	0.162267398753399	0.162109375000000
1.621094e-01	0.162267398753399	0.160472297506798	0.160314273753399
1.867728e-01	0.187500000000000	0.185656373111748	0.185546875000000
1.855469e-01	0.185656373111748	0.183812746223496	0.183703248111748
5.859526e-02	0.058596765106183	0.060548382553091	0.060546875000000
6.054688e-02	0.060548382553091	0.062500000000000	0.061949249369359
1.712251e-01	0.171875000000000	0.170063470351671	0.169921875000000
1.699219e-01	0.170063470351671	0.168251940703343	0.168110345351671
7.422013e-02	0.074221504047397	0.076173252023698	0.076171875000000
7.617188e-02	0.076173252023698	0.078125000000000	0.077466204255346
7.422013e-02	0.074218750000000	0.075513112082849	0.076171875000000
7.617188e-02	0.075513112082849	0.076807474165699	0.077466237082849
8.984375e-02	0.089843750000000	0.091091170328910	0.091796875000000
9.179688e-02	0.091091170328910	0.092338590657819	0.093044295328910
9.765804e-02	0.097656250000000	0.098855739676585	0.099609375000000
9.960938e-02	0.098855739676585	0.100055229353170	0.100808864676585
6.641038e-02	0.066406250000000	0.067749876253085	0.068359375000000
6.835938e-02	0.067749876253085	0.069093502506171	0.069703001253085
8.203125e-02	0.082031250000000	0.083288150715710	0.083984375000000
8.398438e-02	0.083288150715710	0.084545051431419	0.085241275715710
5.859522e-02	0.058593750000000	0.059995656718809	0.060546875000000
6.054688e-02	0.059995656718809	0.061397563437618	0.061948781718809
1.751069e-01	0.175781250000000	0.173959379947617	0.173828125000000
1.738281e-01	0.173959379947617	0.172137509895233	0.172006254947617
1.595419e-01	0.160156250000000	0.158366825595832	0.158203125000000
1.582031e-01	0.158366825595832	0.156577401191663	0.156413700595832
1.828826e-01	0.183593750000000	0.181756236832282	0.181640625000000
1.816406e-01	0.181756236832282	0.179918723664564	0.179803111832282
1.673270e-01	0.167968750000000	0.166164493937905	0.166015625000000
1.660156e-01	0.166164493937905	0.164360237875810	0.164211368937905
7.031490e-02	0.070317303595709	0.072268026797855	0.072265625000000
7.226562e-02	0.072268026797855	0.074218750000000	0.073578414665737
5.468837e-02	0.054689245069188	0.056641497534594	0.056640625000000
5.664062e-02	0.056641497534594	0.058593750000000	0.058044120328377
8.560936e-02	0.085285971994751	0.083674671030425	0.083984375000000
8.398438e-02	0.083674671030425	0.082063370066098	0.082341569027843
1.015630e-01	0.101563414349148	0.103516082174574	0.103515625000000
1.035156e-01	0.103516082174574	0.105468750000000	0.104689952698308
8.593750e-02	0.085937500000000	0.087890625000000	0.087890625000000
8.789062e-02	0.087890625000000	0.089843750000000	0.089139280235776
4.687772e-02	0.046880436001051	0.048830843000525	0.048828125000000
4.882812e-02	0.048830843000525	0.050781250000000	0.050263121685963
7.812531e-02	0.078125613228428	0.080078431614214	0.080078125000000
8.007812e-02	0.080078431614214	0.082031250000000	0.081350829294282
9.375282e-02	0.093755636571444	0.095705943285722	0.095703125000000
9.570312e-02	0.095705943285722	0.097656250000000	0.096923786762375
6.250538e-02	0.062510754832418	0.064458502416209	0.064453125000000
6.445312e-02	0.064458502416209	0.066406250000000	0.065822550407895
2.195917e-01	0.221742791521171	0.223403373676892	0.221234375979849
2.200806e-01	0.222218030874883	0.223902522412241	0.221742791521171
2.217428e-01	0.223902522412241	0.225572371373934	0.223403373676892
2.213502e-01	0.222421419478307	0.223291495496465	0.222218030874883
2.215295e-01	0.222656250000000	0.223475289308079	0.222421419478307
2.224214e-01	0.223475289308079	0.224364960118047	0.223291495496465
2.148438e-01	0.214843750000000	0.218750000000000	0.218750000000000
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
2.148438e-01	0.214843750000000	0.218750000000000	0.218750000000000
2.207031e-01	0.220703125000000	0.222656250000000	0.222656250000000
2.187500e-01	0.218750000000000	0.220703125000000	0.220703125000000
2.207031e-01	0.220703125000000	0.222656250000000	0.222656250000000
2.211163e-01	0.221679687500000	0.222092862049084	0.221529474098168
8.474066e-02	0.084230042327134	0.080965684909659	0.081455246363962
8.752123e-02	0.087003177218929	0.083702972533696	0.084230042327134
8.423004e-02	0.083702972533696	0.080476123455355	0.080965684909659
8.868634e-02	0.088423478610599	0.086736851848844	0.087003177218929
9.010158e-02	0.089843750000000	0.088153185709740	0.088423478610599
8.842348e-02	0.088153185709740	0.086470526478760	0.086736851848844
9.533296e-02	0.094533603684023	0.091544289197846	0.092288431914720
9.748508e-02	0.096639343686864	0.093717534472633	0.094533603684023
9.453360e-02	0.093717534472633	0.090795725258402	0.091544289197846
9.143395e-02	0.091078512628327	0.089491658860280	0.089843750000000
9.265554e-02	0.092288431914720	0.090716783227196	0.091078512628327
9.107851e-02	0.090716783227196	0.089145134539672	0.089491658860280
9.094923e-02	0.090820312500000	0.089972666246583	0.090101582493165
2.350409e-01	0.237221841142743	0.238962036360001	0.236760612189074
2.355160e-01	0.237716127557957	0.239411435035929	0.237221841142743
2.372218e-01	0.239411435035929	0.241163460530928	0.238962036360001
2.368709e-01	0.237976154663773	0.238820559546433	0.237716127557957
2.371105e-01	0.238281250000000	0.239062384831959	0.237976154663773
2.379762e-01	0.239062384831959	0.239924991534910	0.238820559546433
2.304688e-01	0.230468750000000	0.234375000000000	0.234375000000000
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.304688e-01	0.230468750000000	0.234375000000000	0.234375000000000
2.363281e-01	0.236328125000000	0.238281250000000	0.238281250000000
2.343750e-01	0.234375000000000	0.236328125000000	0.236328125000000
2.363281e-01	0.236328125000000	0.238281250000000	0.238281250000000
2.367193e-01	0.237304687500000	0.237695856824974	0.237110463649947
2.044110e-01	0.206472334545575	0.208293899881610	0.206226170155785
2.046547e-01	0.206724838858629	0.208541658498316	0.206472334545575
2.064723e-01	0.208541658498316	0.210361629607435	0.208293899881610
2.058206e-01	0.206860377252023	0.207764966449386	0.206724838858629
2.059317e-01	0.207031250000000	0.207881784668863	0.206860377252023
2.068604e-01	0.207881784668863	0.208805094040143	0.207764966449386
1.992188e-01	0.199218750000000	0.203125000000000	0.203125000000000
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.992188e-01	0.199218750000000	0.203125000000000	0.203125000000000
2.050781e-01	0.205078125000000	0.207031250000000	0.207031250000000
2.031250e-01	0.203125000000000	0.205078125000000	0.205078125000000
2.050781e-01	0.205078125000000	0.207031250000000	0.207031250000000
2.055049e-01	0.206054687500000	0.206481471948221	0.205931693896443
2.120328e-01	0.214133496992070	0.215826556260974	0.213704055479117
2.124384e-01	0.214519229502390	0.216243352529281	0.214133496992070
2.141335e-01	0.216243352529281	0.217949057042830	0.215826556260974
2.136113e-01	0.214657420837818	0.215564712765646	0.214519229502390
2.137322e-01	0.214843750000000	0.215685570995894	0.214657420837818
2.146574e-01	0.215685570995894	0.216610196028903	0.215564712765646
2.070312e-01	0.207031250000000	0.210937500000000	0.210937500000000
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
2.070312e-01	0.207031250000000	0.210937500000000	0.210937500000000
2.128906e-01	0.212890625000000	0.214843750000000	0.214843750000000
2.109375e-01	0.210937500000000	0.212890625000000	0.212890625000000
2.128906e-01	0.212890625000000	0.214843750000000	0.214843750000000
2.133114e-01	0.213867187500000	0.214287956577722	0.213732163155444
2.272686e-01	0.229447140993804	0.231142944518743	0.228964784849426
2.277503e-01	0.229933830199397	0.231634348861717	0.229447140993804
2.294471e-01	0.231634348861717	0.233321104188060	0.231142944518743
2.290880e-01	0.230183634730307	0.231030661455283	0.229933830199397
2.293137e-01	0.230468750000000	0.231260879663239	0.230183634730307
2.301836e-01	0.231260879663239	0.232127492711169	0.231030661455283
2.226562e-01	0.222656250000000	0.226562500000000	0.226562500000000
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.226562e-01	0.222656250000000	0.226562500000000	0.226562500000000
2.285156e-01	0.228515625000000	0.230468750000000	0.230468750000000
2.265625e-01	0.226562500000000	0.228515625000000	0.228515625000000
2.285156e-01	0.228515625000000	0.230468750000000	0.230468750000000
2.289147e-01	0.229492187500000	0.229891220180344	0.229313690360688
1.992188e-01	0.199218750000000	0.203125000000000	0.203125000000000
1.953125e-01	0.195312500000000	0.199218750000000	0.199218750000000
1.992188e-01	0.199218750000000	0.203125000000000	0.203125000000000
2.050781e-01	0.205078125000000	0.207031250000000	0.207031250000000
2.031250e-01	0.203125000000000	0.205078125000000	0.205078125000000
2.050781e-01	0.205078125000000	0.207031250000000	0.207031250000000
2.085390e-01	0.206469195926548	0.208287805884750	0.210358091007830
2.046558e-01	0.202597178167793	0.204407349464731	0.206469195926548
2.064692e-01	0.204407349464731	0.206217520761670	0.208287805884750
2.078819e-01	0.206860671794494	0.207765643041677	0.208805586028610
2.059317e-01	0.204916426518340	0.205821063286542	0.206860671794494
2.068607e-01	0.205821063286542	0.206725700054745	0.207765643041677
2.080078e-01	0.208007812500000	0.208433146062377	0.208984375000000
2.148438e-01	0.214843750000000	0.218750000000000	0.218750000000000
2.109375e-01	0.210937500000000	0.214843750000000	0.214843750000000
2.148438e-01	0.214843750000000	0.218750000000000	0.218750000000000
2.207031e-01	0.220703125000000	0.222656250000000	0.222656250000000
2.187500e-01	0.218750000000000	0.220703125000000	0.220703125000000
2.207031e-01	0.220703125000000	0.222656250000000	0.222656250000000
2.239156e-01	0.221760757107007	0.223446132304574	0.225607584552244
2.200772e-01	0.217944537274164	0.219614608665534	0.221760757107007
2.217608e-01	0.219614608665534	0.221284680056904	0.223446132304574
2.234748e-01	0.222420390547817	0.223289647314641	0.224363579092957
2.215290e-01	0.220481525479728	0.221348620508027	0.222420390547817
2.224204e-01	0.221348620508027	0.222215715536326	0.223289647314641
2.236328e-01	0.223632812500000	0.224042076371576	0.224609375000000
2.070312e-01	0.207031250000000	0.210937500000000	0.210937500000000
2.031250e-01	0.203125000000000	0.207031250000000	0.207031250000000
2.070312e-01	0.207031250000000	0.210937500000000	0.210937500000000
2.128906e-01	0.212890625000000	0.214843750000000	0.214843750000000
2.109375e-01	0.210937500000000	0.212890625000000	0.212890625000000
2.128906e-01	0.212890625000000	0.214843750000000	0.214843750000000
2.162409e-01	0.214130046422129	0.215821614069802	0.217944537274164
2.124357e-01	0.210358091007830	0.212028390936635	0.214130046422129
2.141300e-01	0.212028390936635	0.213698690865440	0.215821614069802
2.156851e-01	0.214656492694506	0.215563315262350	0.216609246660593
2.137317e-01	0.212702435798533	0.213609909831320	0.214656492694506
2.146565e-01	0.213609909831320	0.214517383864107	0.215563315262350
2.158203e-01	0.215820312500000	0.216240975344627	0.216796875000000
2.226562e-01	0.222656250000000	0.226562500000000	0.226562500000000
2.187500e-01	0.218750000000000	0.222656250000000	0.222656250000000
2.226562e-01	0.222656250000000	0.226562500000000	0.226562500000000
2.285156e-01	0.228515625000000	0.230468750000000	0.230468750000000
2.265625e-01	0.226562500000000	0.228515625000000	0.228515625000000
2.285156e-01	0.228515625000000	0.230468750000000	0.230468750000000
2.316290e-01	0.229438885298472	0.231093927293963	0.233280487008452
2.277768e-01	0.225607584552244	0.227257476065859	0.229438885298472
2.294389e-01	0.227257476065859	0.228907367579474	0.231093927293963
2.312646e-01	0.230190909910527	0.231044161547835	0.232136814797893
2.293158e-01	0.228246330187194	0.229098919242486	0.230190909910527
2.301909e-01	0.229098919242486	0.229951508297778	0.231044161547835
2.314453e-01	0.231445312500000	0.231843216460702	0.232421875000000
2.019126e-01	0.202950112592770	0.203884604630674	0.202852825056008
2.020113e-01	0.203125000000000	0.203971665692547	0.202950112592770
2.029501e-01	0.203971665692547	0.204916384205339	0.203884604630674
2.011721e-01	0.201171875000000	0.203125000000000	0.203125000000000
1.992188e-01	0.199218750000000	0.201171875000000	0.201171875000000
2.011719e-01	0.201171875000000	0.203125000000000	0.203125000000000
2.015916e-01	0.202148437500000	0.202568166901533	0.202011333803066
2.329762e-01	0.234077592211613	0.234925291562643	0.233824871988750
2.332086e-01	0.234375000000000	0.235160204021642	0.234077592211613
2.340776e-01	0.235160204021642	0.236025711136536	0.234925291562643
2.324219e-01	0.232421875000000	0.234375000000000	0.234375000000000
2.304688e-01	0.230468750000000	0.232421875000000	0.232421875000000
2.324219e-01	0.232421875000000	0.234375000000000	0.234375000000000
2.328152e-01	0.233398437500000	0.233791812405175	0.233208624810351
2.011719e-01	0.201171875000000	0.203125000000000	0.203125000000000
1.992188e-01	0.199218750000000	0.201172125922750	0.201171875000000
2.011719e-01	0.201172125922750	0.203125000000000	0.203125000000000
2.039716e-01	0.202950029902970	0.203884711710192	0.204916426518340
2.020111e-01	0.200971975473440	0.201912486187742	0.202950029902970
2.029500e-01	0.201912486187742	0.202852996902045	0.203884711710192
2.041016e-01	0.204101562500000	0.204524864739814	0.205078125000000
2.324219e-01	0.232421875000000	0.234375000000000	0.234375000000000
2.304688e-01	0.230468750000000	0.232421875000000	0.232421875000000
2.324219e-01	0.232421875000000	0.234375000000000	0.234375000000000
2.351618e-01	0.234079970450805	0.234923571281701	0.236024999679450
2.332135e-01	0.232136814797893	0.232979478840922	0.234079970450805
2.340800e-01	0.232979478840922	0.233822142883951	0.234923571281701
2.353516e-01	0.235351562500000	0.235744950600223	0.236328125000000
2.167969e-01	0.216796875000000	0.218750000000000	0.218750000000000
2.148438e-01	0.214843750000000	0.216796875000000	0.216796875000000
2.167969e-01	0.216796875000000	0.218750000000000	0.218750000000000
2.195837e-01	0.218542525690550	0.219419240064486	0.220481525479728
2.176381e-01	0.216609246660593	0.217483100654918	0.218542525690550
2.185425e-01	0.217483100654918	0.218356954649244	0.219419240064486
2.197266e-01	0.219726562500000	0.220143425439635	0.220703125000000
2.167969e-01	0.216796875000000	0.218750000000000	0.218750000000000
2.148438e-01	0.214843750000000	0.216796875000000	0.216796875000000
2.167969e-01	0.216796875000000	0.218750000000000	0.218750000000000
2.174844e-01	0.218543401975798	0.219420465950824	0.218358595503251
2.176386e-01	0.218750000000000	0.219584202713286	0.218543401975798
2.185434e-01	0.219584202713286	0.220482336398398	0.219420465950824
2.172177e-01	0.217773437500000	0.218194291005270	0.217638582010539
2.089844e-01	0.208984375000000	0.210937500000000	0.210937500000000
2.070312e-01	0.207031250000000	0.208984375000000	0.208984375000000
2.089844e-01	0.208984375000000	0.210937500000000	0.210937500000000
2.117819e-01	0.210755043844606	0.211658819108597	0.212702435798533
2.098306e-01	0.208805586028610	0.209710394223636	0.210755043844606
2.107550e-01	0.209710394223636	0.210615202418662	0.211658819108597
2.119141e-01	0.211914062500000	0.212336257769471	0.212890625000000
2.246094e-01	0.224609375000000	0.226562500000000	0.226562500000000
2.226562e-01	0.222656250000000	0.224609375000000	0.224609375000000
2.246094e-01	0.224609375000000	0.226562500000000	0.226562500000000
2.273684e-01	0.226303135575666	0.227161272458958	0.228246330187194
2.254221e-01	0.224363579092957	0.225219896911840	0.226303135575666
2.263031e-01	0.225219896911840	0.226076214730723	0.227161272458958
2.275391e-01	0.227539062500000	0.227942031503787	0.228515625000000
2.089844e-01	0.208984375000000	0.210937500000000	0.210937500000000
2.070312e-01	0.207031250000000	0.208984375000000	0.208984375000000
2.089844e-01	0.208984375000000	0.210937500000000	0.210937500000000
2.097110e-01	0.210755432247944	0.211660120813726	0.210616931492162
2.098303e-01	0.210937500000000	0.211782047922693	0.210755432247944
2.107554e-01	0.211782047922693	0.212703310135289	0.211660120813726
2.094073e-01	0.209960937500000	0.210383901954343	0.209830303908685
8.754724e-02	0.087207079994940	0.085609363709968	0.085937500000000
8.879043e-02	0.088435725673063	0.086860848833907	0.087207079994940
8.720708e-02	0.086860848833907	0.085285971994751	0.085609363709968
8.481889e-02	0.084541441527707	0.082893510452374	0.083167252915160
8.620089e-02	0.085937500000000	0.084257569849263	0.084541441527707
8.454144e-02	0.084257569849263	0.082619767989587	0.082893510452374
8.704576e-02	0.086914062500000	0.086069197120792	0.086200894241583
2.246094e-01	0.224609375000000	0.226562500000000	0.226562500000000
2.226562e-01	0.222656250000000	0.224609375000000	0.224609375000000
2.246094e-01	0.224609375000000	0.226562500000000	0.226562500000000
2.252164e-01	0.226300845495231	0.227154991494142	0.226067770514329
2.254228e-01	0.226562500000000	0.227367401499282	0.226300845495231
2.263008e-01	0.227367401499282	0.228242212473955	0.227154991494142
2.250161e-01	0.225585937500000	0.225992655128296	0.225422810256591
2.099609e-01	0.209960937500000	0.210384025498296	0.210937500000000
2.255859e-01	0.225585937500000	0.225992298886221	0.226562500000000
2.177734e-01	0.217773437500000	0.218194034594078	0.218750000000000
2.021486e-01	0.202148437500000	0.202568060175488	0.203125000000000
2.333984e-01	0.233398437500000	0.233794251591522	0.234375000000000
2.060547e-01	0.206054687500000	0.206481477573499	0.207031250000000
2.393761e-01	0.237168279807308	0.238849318113512	0.241053253752820
2.354842e-01	0.233280487008452	0.234966955759035	0.237168279807308
2.371683e-01	0.234966955759035	0.236653424509618	0.238849318113512
2.390587e-01	0.237968552991681	0.238803634105829	0.239913322926424
2.371102e-01	0.236024999679450	0.236859472482342	0.237968552991681
2.379686e-01	0.236859472482342	0.237693945285234	0.238803634105829
2.304688e-01	0.230468750000000	0.234375000000000	0.234375000000000
2.265625e-01	0.226562500000000	0.230468750000000	0.230468750000000
2.304688e-01	0.230468750000000	0.234375000000000	0.234375000000000
2.363281e-01	0.236328125000000	0.238281250000000	0.238281250000000
2.343750e-01	0.234375000000000	0.236328125000000	0.236328125000000
2.363281e-01	0.236328125000000	0.238281250000000	0.238281250000000
2.373047e-01	0.237304687500000	0.237695746734542	0.238281250000000
2.216797e-01	0.221679687500000	0.222092642811498	0.222656250000000
2.138672e-01	0.213867187500000	0.214287738642688	0.214843750000000
2.294922e-01	0.229492187500000	0.229892276907175	0.230468750000000
1.154975e-01	0.115081940998098	0.111646542634352	0.112068376499131
1.185105e-01	0.118081159541455	0.114649541862350	0.115081940998098
1.150819e-01	0.114649541862350	0.111224708769573	0.111646542634352
1.198045e-01	0.119585529450816	0.117859916743261	0.118081159541455
1.213062e-01	0.121093750000000	0.119359212868766	0.119585529450816
1.195855e-01	0.119359212868766	0.117638673945067	0.117859916743261
1.258819e-01	0.124854061971217	0.122062978223267	0.123047939188389
1.276142e-01	0.126548260344156	0.123810837951847	0.124854061971217
1.248541e-01	0.123810837951847	0.121073415559538	0.122062978223267
1.225558e-01	0.122082817973805	0.120615518655554	0.121093750000000
1.235356e-01	0.123047939188389	0.121601087794838	0.122082817973805
1.220828e-01	0.121601087794838	0.120154236401287	0.120615518655554
1.221765e-01	0.122070312500000	0.121199968066828	0.121306186133657
1.769513e-01	0.176746356322889	0.173094785644183	0.173304699844473
1.803899e-01	0.180168019380768	0.176523515404691	0.176746356322889
1.767464e-01	0.176523515404691	0.172884871443893	0.173094785644183
1.819956e-01	0.181879665738306	0.180050071254992	0.180168019380768
1.837041e-01	0.183593750000000	0.181756165672439	0.181879665738306
1.818797e-01	0.181756165672439	0.179932123129216	0.180050071254992
1.871704e-01	0.185748228409426	0.183292051751201	0.184693955189790
1.881861e-01	0.186740360983780	0.184312838381533	0.185748228409426
1.857482e-01	0.184312838381533	0.181885315779286	0.183292051751201
1.848259e-01	0.184148062065360	0.182884622847094	0.183593750000000
1.853910e-01	0.184693955189790	0.183455766291988	0.184148062065360
1.841481e-01	0.183455766291988	0.182217577394186	0.182884622847094
1.846255e-01	0.184570312500000	0.183648905129577	0.183704060259154
2.158500e-01	0.215820312500000	0.214873428924328	0.214903107848655
1.462324e-01	0.145920529421814	0.142375862956027	0.142692831810331
1.494575e-01	0.149129486952039	0.145591340870916	0.145920529421814
1.459205e-01	0.145591340870916	0.142058894101724	0.142375862956027
1.509041e-01	0.150735250326620	0.148958704920775	0.149129486952039
1.525070e-01	0.152343750000000	0.150559103107883	0.150735250326620
1.507353e-01	0.150559103107883	0.148787922889512	0.148958704920775
1.565400e-01	0.155318379290209	0.152734492260850	0.153909302745055
1.578711e-01	0.156609686510395	0.154082446282243	0.155318379290209
1.553184e-01	0.154082446282243	0.151555206054090	0.152734492260850
1.537006e-01	0.153133577502722	0.151758482014888	0.152343750000000
1.544926e-01	0.153909302745055	0.152555279507944	0.153133577502722
1.531336e-01	0.152555279507944	0.151201256270833	0.151758482014888
1.534019e-01	0.153320312500000	0.152425375057171	0.152507000114342
1.308410e-01	0.130483396569334	0.126975144148850	0.127337157331124
1.339818e-01	0.133605986175354	0.130108581779987	0.130483396569334
1.304834e-01	0.130108581779987	0.126613130966576	0.126975144148850
1.353581e-01	0.135164519007725	0.133411110728738	0.133605986175354
1.369153e-01	0.136718750000000	0.134966239098894	0.135164519007725
1.351645e-01	0.134966239098894	0.133216235282123	0.133411110728738
1.412497e-01	0.140140984074875	0.137448974952342	0.138515786533758
1.428186e-01	0.141663751409693	0.139017978449797	0.140140984074875
1.401410e-01	0.139017978449797	0.136372205489902	0.137448974952342
1.381363e-01	0.137620043465250	0.136187698774633	0.136718750000000
1.390433e-01	0.138515786533758	0.137095153863120	0.137620043465250
1.376200e-01	0.137095153863120	0.135674521192482	0.136187698774633
1.377936e-01	0.137695312500000	0.136817038589478	0.136915327178955
1.615909e-01	0.161333999662056	0.157732939502311	0.157995715730059
1.649256e-01	0.164651837864824	0.161059367920747	0.161333999662056
1.613340e-01	0.161059367920747	0.157470163274563	0.157732939502311
1.664540e-01	0.166311634354349	0.164507861462132	0.164651837864824
1.681124e-01	0.167968750000000	0.166163979714716	0.166311634354349
1.663116e-01	0.166163979714716	0.164363885059440	0.164507861462132
1.718518e-01	0.170530593788424	0.168080028017260	0.169349966911067
1.729635e-01	0.171591433692514	0.169196142568361	0.170530593788424
1.705306e-01	0.169196142568361	0.166800851444207	0.168080028017260
1.692751e-01	0.168659458233325	0.167327236327492	0.167968750000000
1.699797e-01	0.169349966911067	0.168032575719370	0.168659458233325
1.686595e-01	0.168032575719370	0.166715184527673	0.167327236327492
1.690171e-01	0.168945312500000	0.168040586965695	0.168112423931391
2.314606e-01	0.231445312500000	0.230484042100567	0.230499334201134
1.000699e-01	0.099616075358884	0.096193484907788	0.096649552968813
1.030282e-01	0.102553815415486	0.099145553097980	0.099616075358884
9.961608e-02	0.099145553097980	0.095737416846763	0.096193484907788
1.042577e-01	0.104014505840335	0.102309750168096	0.102553815415486
1.057170e-01	0.105468750000000	0.103767295159027	0.104014505840335
1.040145e-01	0.103767295159027	0.102065684920706	0.102309750168096
1.106273e-01	0.109723453501882	0.106854496045238	0.107706722011842
1.125746e-01	0.111616636095975	0.108804234393664	0.109723453501882
1.097235e-01	0.108804234393664	0.105991832691353	0.106854496045238
1.070051e-01	0.106595037302631	0.105057751959205	0.105468750000000
1.081262e-01	0.107706722011842	0.106179215431130	0.106595037302631
1.065950e-01	0.106179215431130	0.104651708850418	0.105057751959205
1.065694e-01	0.106445312500000	0.105592870482845	0.105716990965690
2.236576e-01	0.223632812500000	0.222680994403773	0.222705738807546
1.539142e-01	0.153627389592212	0.150065141791023	0.150358336461510
1.571858e-01	0.156888279819444	0.153322969284086	0.153627389592212
1.536274e-01	0.153322969284086	0.149771947120536	0.150065141791023
1.586802e-01	0.158526017464177	0.156732047845674	0.156888279819444
1.603166e-01	0.160156250000000	0.158367769018865	0.158526017464177
1.585260e-01	0.158367769018865	0.156575815871904	0.156732047845674
1.642129e-01	0.162947998115510	0.160376095446785	0.161610687176670
1.655039e-01	0.164207028926409	0.161669799050269	0.162947998115510
1.629480e-01	0.161669799050269	0.159132569174128	0.160376095446785
1.614868e-01	0.160889181641056	0.159542610583723	0.160156250000000
1.622224e-01	0.161610687176670	0.160281721791196	0.160889181641056
1.608892e-01	0.160281721791196	0.158952756405722	0.159542610583723
1.612130e-01	0.161132812500000	0.160236413246738	0.160316576493475
1.231654e-01	0.122777271591108	0.119322135446262	0.119717633631569
1.262302e-01	0.125834244636122	0.122372097448114	0.122777271591108
1.227773e-01	0.122372097448114	0.118926637260956	0.119322135446262
1.275781e-01	0.127374693197797	0.125628894090273	0.125834244636122
1.291171e-01	0.128906250000000	0.127167624159031	0.127374693197797
1.273747e-01	0.127167624159031	0.125423543544425	0.125628894090273
1.335754e-01	0.132510620414929	0.129727049358902	0.130764317900233
1.352776e-01	0.134182956004050	0.131431577284500	0.132510620414929
1.325106e-01	0.131431577284500	0.128680198564950	0.129727049358902
1.303443e-01	0.129843144161810	0.128399060034616	0.128906250000000
1.312769e-01	0.130764317900233	0.129334597137316	0.129843144161810
1.298431e-01	0.129334597137316	0.127904876374400	0.128399060034616
1.299882e-01	0.129882812500000	0.129011662816276	0.129117075632551
1.385438e-01	0.138207636654269	0.134686759020681	0.135028633218582
1.417200e-01	0.141368181072357	0.137854198974187	0.138207636654269
1.382076e-01	0.137854198974187	0.134344884822781	0.134686759020681
1.431320e-01	0.142950667985483	0.141185356785161	0.141368181072357
1.447120e-01	0.144531250000000	0.142763359807963	0.142950667985483
1.429507e-01	0.142763359807963	0.141002532497965	0.141185356785161
1.489091e-01	0.147746276772277	0.145101850889877	0.146220313427768
1.503600e-01	0.149164782147418	0.146569097039025	0.147746276772277
1.477463e-01	0.146569097039025	0.143973411930633	0.145101850889877
1.459204e-01	0.145380141042604	0.143974707307754	0.144531250000000
1.467738e-01	0.146220313427768	0.144830209343136	0.145380141042604
1.453801e-01	0.144830209343136	0.143440105258504	0.143974707307754
1.455982e-01	0.145507812500000	0.144621627058674	0.144712004117348
2.080467e-01	0.208007812500000	0.207070151074933	0.207109052149866
1.692743e-01	0.169042651125410	0.165424971041767	0.165663764762244
1.726523e-01	0.172406317278585	0.168793172340315	0.169042651125410
1.690427e-01	0.168793172340315	0.165186177321290	0.165424971041767
1.742230e-01	0.174094487131375	0.172276226765872	0.172406317278585
1.759083e-01	0.175781250000000	0.173959518988915	0.174094487131375
1.740945e-01	0.173959518988915	0.172146136253159	0.172276226765872
1.794767e-01	0.178090413116063	0.175682874517315	0.177020881946591
1.804656e-01	0.179045967807304	0.176690800342847	0.178090413116063
1.780904e-01	0.176690800342847	0.174335632878389	0.175682874517315
1.770511e-01	0.176404219802080	0.175107885233990	0.175781250000000
1.776847e-01	0.177020881946591	0.175744886218618	0.176404219802080
1.764042e-01	0.175744886218618	0.174468890490646	0.175107885233990
1.768213e-01	0.176757812500000	0.175844777592308	0.175908305184616
1.077984e-01	0.107360842269220	0.103931125778478	0.104372081392069
1.107817e-01	0.110326006476241	0.106906448273228	0.107360842269220
1.073608e-01	0.106906448273228	0.103490170164886	0.103931125778478
1.120373e-01	0.111804380098590	0.110091483877186	0.110326006476241
1.135138e-01	0.113281250000000	0.111565877234522	0.111804380098590
1.118044e-01	0.111565877234522	0.109856961278132	0.110091483877186
1.182515e-01	0.117281793983054	0.114461827749609	0.115380615667054
1.200671e-01	0.119060694593970	0.116296647119896	0.117281793983054
1.172818e-01	0.116296647119896	0.113532599645822	0.114461827749609
1.147818e-01	0.114340809266534	0.112838599287128	0.113281250000000
1.158334e-01	0.115380615667054	0.113892951472362	0.114340809266534
1.143408e-01	0.113892951472362	0.112405287277670	0.112838599287128
1.143741e-01	0.114257812500000	0.113397549673148	0.113513849346295
2.306569e-01	0.230649767797065	0.226807464835412	0.226820940875016
2.344856e-01	0.234464305014272	0.230623738502239	0.230649767797065
2.306498e-01	0.230623738502239	0.226793988795809	0.226807464835412
2.363914e-01	0.236375294192429	0.234445856667642	0.234464305014272
2.383014e-01	0.238281250000000	0.236354286319168	0.236375294192429
2.363753e-01	0.236354286319168	0.234427408321012	0.234445856667642
2.398179e-01	0.237708505365371	0.236437912468935	0.238350857520730
2.388493e-01	0.236653424509618	0.235586832133148	0.237708505365371
2.377085e-01	0.235586832133148	0.234520239756678	0.236437912468935
2.392458e-01	0.238319576601012	0.237312006683915	0.238281250000000
2.393046e-01	0.238350857520730	0.237375912222565	0.238319576601012
2.383196e-01	0.237375912222565	0.236400966924400	0.237312006683915
2.392679e-01	0.239257812500000	0.238291301038250	0.238301352076500
9.237350e-02	0.091893935588645	0.088517823386875	0.089009580748330
9.526017e-02	0.094770653426964	0.091397774074389	0.091893935588645
9.189394e-02	0.091397774074389	0.088026066025421	0.088517823386875
9.646974e-02	0.096219594780642	0.094518857539298	0.094770653426964
9.791674e-02	0.097656250000000	0.095966599122555	0.096219594780642
9.621959e-02	0.095966599122555	0.094267061651631	0.094518857539298
1.029892e-01	0.102141616889448	0.099155910076123	0.099971025020355
1.051091e-01	0.104226397035936	0.101278605711401	0.102141616889448
1.021416e-01	0.101278605711401	0.098330814386866	0.099155910076123
9.921854e-02	0.098827966714578	0.097276136450366	0.097656250000000
1.003715e-01	0.099971025020355	0.098433129073861	0.098827966714578
9.882797e-02	0.098433129073861	0.096895233127367	0.097276136450366
9.876306e-02	0.098632812500000	0.097786496117548	0.097916742235097
2.446854e-01	0.245790491680672	0.246627808871965	0.245550088591293
2.449137e-01	0.246093750000000	0.246871096379383	0.245790491680672
2.457905e-01	0.246871096379383	0.247726015936198	0.246627808871965
2.441406e-01	0.244140625000000	0.246093750000000	0.246093750000000
2.421875e-01	0.242187500000000	0.244140625000000	0.244140625000000
2.441406e-01	0.244140625000000	0.246093750000000	0.246093750000000
2.445272e-01	0.245117187500000	0.245503719944570	0.244913689889140
2.441406e-01	0.244140625000000	0.246093750000000	0.246093750000000
2.421875e-01	0.242187500000000	0.244140625000000	0.244140625000000
2.441406e-01	0.244140625000000	0.246093750000000	0.246093750000000
2.468589e-01	0.245764250009232	0.246578288070972	0.247689534947637
2.449096e-01	0.243813715155524	0.244646779448772	0.245764250009232
2.457643e-01	0.244646779448772	0.245479843742020	0.246578288070972
2.470703e-01	0.247070312500000	0.247452895795059	0.248046875000000
2.484106e-01	0.249023437500000	0.249298521574794	0.248774322804326
9.532923e-02	0.094954301874251	0.093381271833227	0.093750000000000
9.650869e-02	0.096122138924709	0.094572395187703	0.094954301874251
9.495430e-02	0.094572395187703	0.093022651450698	0.093381271833227
9.257790e-02	0.092316088392603	0.090629118132400	0.090888731441893
9.401433e-02	0.093750000000000	0.092052253982647	0.092316088392603
9.231609e-02	0.092052253982647	0.090369504822908	0.090629118132400
9.485873e-02	0.094726562500000	0.093882166569358	0.094014333138716
2.402344e-01	0.240234375000000	0.242187500000000	0.242187500000000
2.382812e-01	0.238281250000000	0.240234375000000	0.240234375000000
2.402344e-01	0.240234375000000	0.242187500000000	0.242187500000000
2.429594e-01	0.241865036901933	0.242701700369214	0.243813715155524
2.410070e-01	0.239913322926424	0.240751504254664	0.241865036901933
2.418650e-01	0.240751504254664	0.241589685582904	0.242701700369214
2.431641e-01	0.243164062500000	0.243549995835676	0.244140625000000
2.353666e-01	0.235351562500000	0.234390021918608	0.234405043837216
1.081488e-01	0.107910496227220	0.106201089490361	0.106440673242080
1.096167e-01	0.109375000000000	0.107667521753039	0.107910496227220
1.079105e-01	0.107667521753039	0.105961505738642	0.106201089490361
1.108948e-01	0.110467903969937	0.108956471803723	0.109375000000000
1.119645e-01	0.111523660362964	0.110034634873323	0.110467903969937
1.104679e-01	0.110034634873323	0.108545609383681	0.108956471803723
1.104724e-01	0.110351562500000	0.109495844334519	0.109616688669039
1.703388e-01	0.170203307989691	0.168393846514771	0.168531537602596
1.720095e-01	0.171875000000000	0.170061942287237	0.170203307989691
1.702033e-01	0.170061942287237	0.168256155426946	0.168393846514771
1.731645e-01	0.172532174835779	0.171226096005847	0.171875000000000
1.738176e-01	0.173166308414250	0.171887915728528	0.172532174835779
1.725322e-01	0.171887915728528	0.170609523042805	0.171226096005847
1.729188e-01	0.172851562500000	0.171942246243966	0.172009492487931
1.392457e-01	0.139058131964075	0.137299582698204	0.137488959451760
1.408136e-01	0.140625000000000	0.138865291846545	0.139058131964075
1.390581e-01	0.138865291846545	0.137110205944647	0.137299582698204
1.420291e-01	0.141499723191337	0.140087763273453	0.140625000000000
1.428957e-01	0.142351290837957	0.140961066420383	0.141499723191337
1.414997e-01	0.140961066420383	0.139570842002809	0.140087763273453
1.416959e-01	0.141601562500000	0.140719304781169	0.140813609562338
1.264507e-01	0.125960958163948	0.124501085698492	0.125000000000000
1.274026e-01	0.126900280457946	0.125461816423071	0.125960958163948
1.259610e-01	0.125461816423071	0.124023352388197	0.124501085698492
1.236895e-01	0.123474510763850	0.121741635772210	0.121955464122515
1.252160e-01	0.125000000000000	0.123256561401733	0.123474510763850
1.234745e-01	0.123256561401733	0.121527807421905	0.121741635772210
1.260846e-01	0.125976562500000	0.125108015644270	0.125216031288541
1.575954e-01	0.157010773165259	0.155647034857719	0.156250000000000
1.583528e-01	0.157752764560559	0.156414371112353	0.157010773165259
1.570108e-01	0.156414371112353	0.155075977664147	0.155647034857719
1.547913e-01	0.154626313905208	0.152842703106537	0.153006725485181
1.564168e-01	0.156250000000000	0.154458062073757	0.154626313905208
1.546263e-01	0.154458062073757	0.152678680727894	0.152842703106537
1.573100e-01	0.157226562500000	0.156333387667834	0.156416775335669
1.031099e-01	0.102707320987177	0.101166107000125	0.101562500000000
1.042395e-01	0.103827338445333	0.102299658572168	0.102707320987177
1.027073e-01	0.102299658572168	0.100771978699003	0.101166107000125
1.003648e-01	0.100117644459367	0.098416383884698	0.098663936051777
1.018170e-01	0.101562500000000	0.099866972504349	0.100117644459367
1.001176e-01	0.099866972504349	0.098168831717618	0.098416383884698
1.026663e-01	0.102539062500000	0.101689758018375	0.101817016036750
2.276220e-01	0.226784373315213	0.225685239692667	0.226562500000000
2.278576e-01	0.226995234167661	0.225929532107732	0.226784373315213
2.267844e-01	0.225929532107732	0.224863830047804	0.225685239692667
2.247376e-01	0.224699008689986	0.222793208504852	0.222833991488215
2.266019e-01	0.226562500000000	0.224654887274356	0.224699008689986
2.246990e-01	0.224654887274356	0.222752425521488	0.222793208504852
2.275588e-01	0.227539062500000	0.226582212054438	0.226601924108876
1.653795e-01	0.164770975094428	0.163434943277280	0.164062500000000
1.660923e-01	0.165469513747627	0.164151842773779	0.164770975094428
1.647710e-01	0.164151842773779	0.162834171799931	0.163434943277280
1.625683e-01	0.162419507197953	0.160622414934976	0.160772677538501
1.642143e-01	0.164062500000000	0.162266029375586	0.162419507197953
1.624195e-01	0.162266029375586	0.160472152331450	0.160622414934976
1.651150e-01	0.165039062500000	0.164138400286378	0.164214300572755
1.342390e-01	0.133728609847626	0.132293169846697	0.132812500000000
1.351527e-01	0.134630950772552	0.133210174280151	0.133728609847626
1.337286e-01	0.133210174280151	0.131789397787750	0.132293169846697
1.314692e-01	0.131270194538043	0.129522063751864	0.129722091026147
1.330162e-01	0.132812500000000	0.131067033932469	0.131270194538043
1.312702e-01	0.131067033932469	0.129322036477582	0.129522063751864
1.338909e-01	0.133789062500000	0.132914349378432	0.133016198756864
1.498116e-01	0.149258359099915	0.147869691327518	0.148437500000000
1.506316e-01	0.150061995282177	0.148694620373650	0.149258359099915
1.492584e-01	0.148694620373650	0.147327245465123	0.147869691327518
1.470191e-01	0.146843806274477	0.145073099627596	0.145250320346482
1.486097e-01	0.148437500000000	0.146661809456693	0.146843806274477
1.468438e-01	0.146661809456693	0.144895878908710	0.145073099627596
1.495002e-01	0.149414062500000	0.148523610817539	0.148609721635079
1.809389e-01	0.180276689282523	0.178998659525790	0.179687500000000
1.815354e-01	0.180853221733690	0.179600870868024	0.180276689282523
1.802767e-01	0.179600870868024	0.178348520002358	0.178998659525790
1.781103e-01	0.177987834248144	0.176164149827058	0.176288540628436
1.798065e-01	0.179687500000000	0.177858347736664	0.177987834248144
1.779878e-01	0.177858347736664	0.176039759025680	0.176164149827058
1.807236e-01	0.180664062500000	0.179747005245566	0.179806510491132
1.186696e-01	0.118212920518814	0.116730027367086	0.117187500000000
1.196824e-01	0.119210553590625	0.117748355072634	0.118212920518814
1.182129e-01	0.117748355072634	0.116286156554643	0.116730027367086
1.159221e-01	0.115695878743710	0.113977097812768	0.114205576430686
1.174102e-01	0.117187500000000	0.115463158729959	0.115695878743710
1.156959e-01	0.115463158729959	0.113748619194850	0.113977097812768
1.182754e-01	0.118164062500000	0.117298867440358	0.117410234880716
2.430868e-01	0.242096552403260	0.241189799335389	0.242187500000000
2.429562e-01	0.241915513019353	0.241086909047011	0.242096552403260
2.420966e-01	0.241086909047011	0.240258305074668	0.241189799335389
2.402727e-01	0.240264695053450	0.238329577217929	0.238340667186842
2.421943e-01	0.242187500000000	0.240249849814280	0.240264695053450
2.402647e-01	0.240249849814280	0.238318487249016	0.238329577217929
2.431675e-01	0.243164062500000	0.242190904142024	0.242194308284047
2.392578e-01	0.239257812500000	0.239646537477821	0.240234375000000
2.484106e-01	0.249023437500000	0.248046875000000	0.248046875000000
2.402344e-01	0.240234375000000	0.242187500000000	0.242187500000000
2.382812e-01	0.238281250000000	0.240234375000000	0.240234375000000
2.402344e-01	0.240234375000000	0.242187500000000	0.242187500000000
2.407687e-01	0.241877173574473	0.242716638146308	0.241612487099021
2.410131e-01	0.242187500000000	0.242966525165210	0.241877173574473
2.418772e-01	0.242966525165210	0.243820789193596	0.242716638146308
2.406237e-01	0.241210937500000	0.241600297917520	0.241013095835039
2.490234e-01	0.249023437500000	0.249288452304032	0.250000000000000
2.451172e-01	0.245117187500000	0.245501668771054	0.246093750000000
2.412109e-01	0.241210937500000	0.241597255611842	0.242187500000000
2.441406e-01	0.244159061076526	0.242205111189289	0.242200904771222
2.460938e-01	0.246098079703378	0.244157492400503	0.244159061076526
2.441591e-01	0.244157492400503	0.242209317607356	0.242205111189289
2.447161e-01	0.245826121024502	0.244897630057031	0.243882107610050
2.466278e-01	0.247726015936198	0.246882971657780	0.245826121024502
2.458261e-01	0.246882971657780	0.246093750000000	0.244897630057031
2.464884e-01	0.247070312500000	0.246093750000000	0.246093750000000
2.441575e-01	0.244154010008047	0.242207034545212	0.242209317607356
2.460938e-01	0.246093750000000	0.244143476912026	0.244154010008047
2.441540e-01	0.244143476912026	0.242204751483068	0.242207034545212
2.468997e-01	0.245831269200775	0.245008651019702	0.246093750000000
2.465783e-01	0.245479843742020	0.244738397087316	0.245831269200775
2.458313e-01	0.244738397087316	0.243996950432611	0.245008651019702
2.470703e-01	0.247070312500000	0.246093750000000	0.246093750000000
2.230658e-01	0.223632812500000	0.224042332154040	0.223475289308079
8.899847e-02	0.088867187500000	0.088021905354870	0.088153185709740
2.386718e-01	0.239257812500000	0.239648379915980	0.239062384831959
2.074565e-01	0.208007812500000	0.208433079834431	0.207881784668863
2.152647e-01	0.215820312500000	0.216241222997947	0.215685570995894
2.308648e-01	0.231445312500000	0.231841377331620	0.231260879663239
2.451186e-01	0.245117187500000	0.244142050956013	0.244143476912026
1.202265e-01	0.120117187500000	0.119249918934383	0.119359212868766
1.826750e-01	0.182617187500000	0.181698395336220	0.181756165672439
1.514514e-01	0.151367187500000	0.150474864053942	0.150559103107883
1.358425e-01	0.135742187500000	0.134865932049447	0.134966239098894
1.670664e-01	0.166992187500000	0.166089802357358	0.166163979714716
1.046180e-01	0.104492187500000	0.103641460079513	0.103767295159027
1.592620e-01	0.159179687500000	0.158285447009432	0.158367769018865
1.280369e-01	0.127929687500000	0.127060374579516	0.127167624159031
1.436473e-01	0.143554687500000	0.142670742403981	0.142763359807963
1.748704e-01	0.174804687500000	0.173893821994458	0.173959518988915
1.124236e-01	0.112304687500000	0.111447001117261	0.111565877234522
2.373178e-01	0.237304687500000	0.236341205659584	0.236354286319168
9.681142e-02	0.096679687500000	0.095834862061278	0.095966599122555
2.464824e-01	0.247070312500000	0.247458985689691	0.246871096379383
2.269650e-01	0.227539062500000	0.227941513249641	0.227367401499282
2.425770e-01	0.243164062500000	0.243553575082605	0.242966525165210
2.113598e-01	0.211914062500000	0.212336336461347	0.211782047922693
1.007147e-01	0.100585937500000	0.099738173752175	0.099866972504349
2.412187e-01	0.241210937500000	0.240242112407140	0.240249849814280
1.163253e-01	0.116210937500000	0.115348766864980	0.115463158729959
1.787729e-01	0.178710937500000	0.177796361368332	0.177858347736664
1.475497e-01	0.147460937500000	0.146573092228346	0.146661809456693
1.319398e-01	0.131835937500000	0.130963204466234	0.131067033932469
1.631643e-01	0.163085937500000	0.162187702187793	0.162266029375586
2.256087e-01	0.225585937500000	0.224632131137178	0.224654887274356
1.085213e-01	0.108398437500000	0.107544698376520	0.107667521753039
2.035483e-01	0.204101562500000	0.204524895346274	0.203971665692547
2.347676e-01	0.235351562500000	0.235744164510821	0.235160204021642
1.709685e-01	0.170898437500000	0.169991908643618	0.170061942287237
1.397451e-01	0.139648437500000	0.138768583423272	0.138865291846545
9.290113e-02	0.092773437500000	0.091924564491323	0.092052253982647
1.553540e-01	0.155273437500000	0.154377468536878	0.154458062073757
2.191671e-01	0.219726562500000	0.220143663856643	0.219584202713286
1.865772e-01	0.186523437500000	0.185600685389957	0.185654495779914
1.241283e-01	0.124023437500000	0.123151718200866	0.123256561401733
2.207031e-01	0.220703125000000	0.221679687500000	0.221679687500000
2.216797e-01	0.221679687500000	0.222656250000000	0.222092862049084
9.161541e-02	0.091433945686806	0.090638847843403	0.090820312500000
9.082031e-02	0.090638847843403	0.089843750000000	0.089972666246583
2.363281e-01	0.236328125000000	0.237304687500000	0.237304687500000
2.373047e-01	0.237304687500000	0.238281250000000	0.237695856824974
2.050781e-01	0.205078125000000	0.206054687500000	0.206054687500000
2.060547e-01	0.206054687500000	0.207031250000000	0.206481471948221
2.128906e-01	0.212890625000000	0.213867187500000	0.213867187500000
2.138672e-01	0.213867187500000	0.214843750000000	0.214287956577722
2.285156e-01	0.228515625000000	0.229492187500000	0.229492187500000
2.294922e-01	0.229492187500000	0.230468750000000	0.229891220180344
2.070312e-01	0.207031250000000	0.207456583562377	0.208007812500000
2.080078e-01	0.207456583562377	0.207881917124753	0.208433146062377
2.226562e-01	0.222656250000000	0.223065513871576	0.223632812500000
2.236328e-01	0.223065513871576	0.223474777743153	0.224042076371576
2.148438e-01	0.214843750000000	0.215264412844627	0.215820312500000
2.158203e-01	0.215264412844627	0.215685075689253	0.216240975344627
2.304688e-01	0.230468750000000	0.230866653960702	0.231445312500000
2.314453e-01	0.230866653960702	0.231264557921404	0.231843216460702
2.011720e-01	0.201172135517298	0.202148567758649	0.202148437500000
2.021484e-01	0.202148567758649	0.203125000000000	0.202568166901533
2.324219e-01	0.232421875000000	0.233398437500000	0.233398437500000
2.333984e-01	0.233398437500000	0.234375000000000	0.233791812405175
2.031250e-01	0.203125000000000	0.203548302239814	0.204101562500000
2.041016e-01	0.203548302239814	0.203971604479627	0.204524864739814
2.343750e-01	0.234375000000000	0.234768388100223	0.235351562500000
2.353516e-01	0.234768388100223	0.235161776200447	0.235744950600223
2.187500e-01	0.218750000000000	0.219166862939635	0.219726562500000
2.197266e-01	0.219166862939635	0.219583725879271	0.220143425439635
2.167969e-01	0.216796875000000	0.217773437500000	0.217773437500000
2.177734e-01	0.217773437500000	0.218750000000000	0.218194291005270
2.109375e-01	0.210937500000000	0.211359695269471	0.211914062500000
2.119141e-01	0.211359695269471	0.211781890538942	0.212336257769471
2.265625e-01	0.226562500000000	0.226965469003787	0.227539062500000
2.275391e-01	0.226965469003787	0.227368438007574	0.227942031503787
2.089844e-01	0.208984375000000	0.209960937500000	0.209960937500000
2.099609e-01	0.209960937500000	0.210937500000000	0.210383901954343
8.771893e-02	0.087547237741762	0.086742368870881	0.086914062500000
8.691406e-02	0.086742368870881	0.085937500000000	0.086069197120792
2.246094e-01	0.224609375000000	0.225585937500000	0.225585937500000
2.255859e-01	0.225585937500000	0.226562500000000	0.225992655128296
2.089844e-01	0.208984375000000	0.209407462998296	0.209960937500000
2.099609e-01	0.209407462998296	0.209830550996591	0.210384025498296
2.246094e-01	0.224609375000000	0.225015736386221	0.225585937500000
2.255859e-01	0.225015736386221	0.225422097772442	0.225992298886221
2.167969e-01	0.216796875000000	0.217217472094078	0.217773437500000
2.177734e-01	0.217217472094078	0.217638069188155	0.218194034594078
2.011720e-01	0.201171875000000	0.201591497675488	0.202148437500000
2.021484e-01	0.201591497675488	0.202011120350976	0.202568060175488
2.324219e-01	0.232421875000000	0.232817689091522	0.233398437500000
2.333984e-01	0.232817689091522	0.233213503183045	0.233794251591522
2.050781e-01	0.205078125000000	0.205504915073499	0.206054687500000
2.060547e-01	0.205504915073499	0.205931705146998	0.206481477573499
2.363281e-01	0.236328125000000	0.236719184234542	0.237304687500000
2.373047e-01	0.236719184234542	0.237110243469084	0.237695746734542
2.207031e-01	0.220703125000000	0.221116080311498	0.221679687500000
2.216797e-01	0.221116080311498	0.221529035622996	0.222092642811498
2.128906e-01	0.212890625000000	0.213311176142688	0.213867187500000
2.138672e-01	0.213311176142688	0.213731727285377	0.214287738642688
2.285156e-01	0.228515625000000	0.228915714407175	0.229492187500000
2.294922e-01	0.228915714407175	0.229315803814349	0.229892276907175
1.228013e-01	0.122555775909175	0.121824762954587	0.122070312500000
1.220703e-01	0.121824762954587	0.121093750000000	0.121199968066828
1.851864e-01	0.184825921100435	0.184209835550218	0.184570312500000
1.845703e-01	0.184209835550218	0.183593750000000	0.183648905129577
2.163804e-01	0.215963978104665	0.215403864052332	0.215820312500000
2.158203e-01	0.215403864052332	0.214843750000000	0.214873428924328
1.539988e-01	0.153700645710965	0.153022197855483	0.153320312500000
1.533203e-01	0.153022197855483	0.152343750000000	0.152425375057171
1.384041e-01	0.138136284397693	0.137427517198847	0.137695312500000
1.376953e-01	0.137427517198847	0.136718750000000	0.136817038589478
1.695985e-01	0.169275086989229	0.168621918494615	0.168945312500000
1.689453e-01	0.168621918494615	0.167968750000000	0.168040586965695
2.319623e-01	0.231502703072215	0.230985726536108	0.231445312500000
2.314453e-01	0.230985726536108	0.230468750000000	0.230484042100567
1.072135e-01	0.107005123842232	0.106236936921116	0.106445312500000
1.064453e-01	0.106236936921116	0.105468750000000	0.105592870482845
2.241737e-01	0.223738092073673	0.223197171036837	0.223632812500000
2.236328e-01	0.223197171036837	0.222656250000000	0.222680994403773
1.617981e-01	0.161486834484100	0.160821542242050	0.161132812500000
1.611328e-01	0.160821542242050	0.160156250000000	0.160236413246738
1.306018e-01	0.130344289645490	0.129625269822745	0.129882812500000
1.298828e-01	0.129625269822745	0.128906250000000	0.129011662816276
1.462024e-01	0.145920393028514	0.145225821514257	0.145507812500000
1.455078e-01	0.145225821514257	0.144531250000000	0.144621627058674
2.085915e-01	0.208198650443262	0.207614950221631	0.208007812500000
2.080078e-01	0.207614950221631	0.207031250000000	0.207070151074933
1.773927e-01	0.177051066733217	0.176416158366608	0.176757812500000
1.767578e-01	0.176416158366608	0.175781250000000	0.175844777592308
1.150081e-01	0.114781824069625	0.114031537034812	0.114257812500000
1.142578e-01	0.114031537034812	0.113281250000000	0.113397549673148
2.397401e-01	0.239245751430194	0.238763500715097	0.239257812500000
2.392578e-01	0.238763500715097	0.238281250000000	0.238291301038250
9.941396e-02	0.099218537896309	0.098437393948154	0.098632812500000
9.863281e-02	0.098437393948154	0.097656250000000	0.097786496117548
2.441406e-01	0.244140625000000	0.245117187500000	0.245117187500000
2.451172e-01	0.245117187500000	0.246093750000000	0.245503719944570
2.460938e-01	0.246093750000000	0.246476333295059	0.247070312500000
2.470703e-01	0.246476333295059	0.246858916590119	0.247452895795059
2.480469e-01	0.248046875000000	0.249023437500000	0.249023437500000
2.490234e-01	0.249023437500000	0.250000000000000	0.249298521574794
9.551618e-02	0.095329233741364	0.094539616870682	0.094726562500000
9.472656e-02	0.094539616870682	0.093750000000000	0.093882166569358
2.421875e-01	0.242187500000000	0.242573433335676	0.243164062500000
2.431641e-01	0.242573433335676	0.242959366671352	0.243549995835676
2.358529e-01	0.235377655639859	0.234876327819930	0.235351562500000
2.353516e-01	0.234876327819930	0.234375000000000	0.234390021918608
1.111114e-01	0.110894765202321	0.110134882601160	0.110351562500000
1.103516e-01	0.110134882601160	0.109375000000000	0.109495844334519
1.734963e-01	0.173164471519945	0.172519735759973	0.172851562500000
1.728516e-01	0.172519735759973	0.171875000000000	0.171942246243966
1.423036e-01	0.142029122393663	0.141327061196831	0.141601562500000
1.416016e-01	0.141327061196831	0.140625000000000	0.140719304781169
1.267019e-01	0.126450669822097	0.125725334911048	0.125976562500000
1.259766e-01	0.125725334911048	0.125000000000000	0.125108015644270
1.578992e-01	0.157595351520834	0.156922675760417	0.157226562500000
1.572266e-01	0.156922675760417	0.156250000000000	0.156333387667834
1.033128e-01	0.103109938095679	0.102336219047840	0.102539062500000
1.025391e-01	0.102336219047840	0.101562500000000	0.101689758018375
2.280688e-01	0.227621977054228	0.227092238527114	0.227539062500000
2.275391e-01	0.227092238527114	0.226562500000000	0.226582212054438
1.656976e-01	0.165379537774910	0.164721018887455	0.165039062500000
1.650391e-01	0.164721018887455	0.164062500000000	0.164138400286378
1.345023e-01	0.134238991769519	0.133525745884760	0.133789062500000
1.337891e-01	0.133525745884760	0.132812500000000	0.132914349378432
1.501011e-01	0.149811551987892	0.149124525993946	0.149414062500000
1.494141e-01	0.149124525993946	0.148437500000000	0.148523610817539
1.812898e-01	0.180938929057557	0.180313214528778	0.180664062500000
1.806641e-01	0.180313214528778	0.179687500000000	0.179747005245566
1.189051e-01	0.118669565969490	0.117928532984745	0.118164062500000
1.181641e-01	0.117928532984745	0.117187500000000	0.117298867440358
2.436137e-01	0.243086759872503	0.242637129936252	0.243164062500000
2.431641e-01	0.242637129936252	0.242187500000000	0.242190904142024
2.382812e-01	0.238281250000000	0.238669974977821	0.239257812500000
2.392578e-01	0.238669974977821	0.239058699955642	0.239646537477821
2.492985e-01	0.250000000000000	0.249023437500000	0.249023437500000
2.490234e-01	0.249023437500000	0.248046875000000	0.248046875000000
2.402344e-01	0.240234375000000	0.241210937500000	0.241210937500000
2.412109e-01	0.241210937500000	0.242187500000000	0.241600297917520
2.480469e-01	0.248046875000000	0.248402632603885	0.249023437500000
2.490234e-01	0.248402632603885	0.248758390207771	0.249288452304032
2.441406e-01	0.244140625000000	0.244525106271054	0.245117187500000
2.451172e-01	0.244525106271054	0.244909587542109	0.245501668771054
2.402344e-01	0.240234375000000	0.240620693111842	0.241210937500000
2.412109e-01	0.240620693111842	0.241007011223684	0.241597255611842
2.474649e-01	0.248046875000000	0.247070312500000	0.247070312500000
2.470703e-01	0.247070312500000	0.246093750000000	0.246093750000000
2.474733e-01	0.246899723436822	0.246496736718411	0.247070312500000
2.470703e-01	0.246496736718411	0.246093750000000	0.246093750000000
2.226562e-01	0.222656250000000	0.223632812500000	0.223632812500000
2.236328e-01	0.223632812500000	0.224609375000000	0.224042332154040
8.966770e-02	0.089491658860280	0.088691141930140	0.088867187500000
8.886719e-02	0.088691141930140	0.087890625000000	0.088021905354870
2.382812e-01	0.238281250000000	0.239257812500000	0.239257812500000
2.392578e-01	0.239257812500000	0.240234375000000	0.239648379915980
2.070312e-01	0.207031250000000	0.208007812500000	0.208007812500000
2.080078e-01	0.208007812500000	0.208984375000000	0.208433079834431
2.148438e-01	0.214843750000000	0.215820312500000	0.215820312500000
2.158203e-01	0.215820312500000	0.216796875000000	0.216241222997947
2.304688e-01	0.230468750000000	0.231445312500000	0.231445312500000
2.314453e-01	0.231445312500000	0.232421875000000	0.231841377331620
2.455512e-01	0.245008651019702	0.244574638009851	0.245117187500000
2.451172e-01	0.244574638009851	0.244140625000000	0.244142050956013
1.208546e-01	0.120615518655554	0.119878071827777	0.120117187500000
1.201172e-01	0.119878071827777	0.119140625000000	0.119249918934383
1.832392e-01	0.182884622847094	0.182262623923547	0.182617187500000
1.826172e-01	0.182262623923547	0.181640625000000	0.181698395336220
1.520511e-01	0.151758482014888	0.151074553507444	0.151367187500000
1.513672e-01	0.151074553507444	0.150390625000000	0.150474864053942
1.364532e-01	0.136187698774633	0.135476661887317	0.135742187500000
1.357422e-01	0.135476661887317	0.134765625000000	0.134865932049447
1.676480e-01	0.167327236327492	0.166671430663746	0.166992187500000
1.669922e-01	0.166671430663746	0.166015625000000	0.166089802357358
1.052633e-01	0.105057751959205	0.104286688479602	0.104492187500000
1.044922e-01	0.104286688479602	0.103515625000000	0.103641460079513
1.598494e-01	0.159542610583723	0.158872867791861	0.159179687500000
1.591797e-01	0.158872867791861	0.158203125000000	0.158285447009432
1.286527e-01	0.128399060034616	0.127676092517308	0.127929687500000
1.279297e-01	0.127676092517308	0.126953125000000	0.127060374579516
1.442530e-01	0.143974707307754	0.143276416153877	0.143554687500000
1.435547e-01	0.143276416153877	0.142578125000000	0.142670742403981
1.754446e-01	0.175107885233990	0.174468005116995	0.174804687500000
1.748047e-01	0.174468005116995	0.173828125000000	0.173893821994458
1.130599e-01	0.112838599287128	0.112083362143564	0.112304687500000
1.123047e-01	0.112083362143564	0.111328125000000	0.111447001117261
2.377966e-01	0.237312006683915	0.236820065841957	0.237304687500000
2.373047e-01	0.236820065841957	0.236328125000000	0.236341205659584
9.746619e-02	0.097276136450366	0.096489630725183	0.096679687500000
9.667969e-02	0.096489630725183	0.095703125000000	0.095834862061278
2.460938e-01	0.246093750000000	0.247070312500000	0.247070312500000
2.470703e-01	0.247070312500000	0.248046875000000	0.247458985689691
2.265625e-01	0.226562500000000	0.227539062500000	0.227539062500000
2.275391e-01	0.227539062500000	0.228515625000000	0.227941513249641
2.421875e-01	0.242187500000000	0.243164062500000	0.243164062500000
2.431641e-01	0.243164062500000	0.244140625000000	0.243553575082605
2.109375e-01	0.210937500000000	0.211914062500000	0.211914062500000
2.119141e-01	0.211914062500000	0.212890625000000	0.212336336461347
1.013643e-01	0.101166107000125	0.100387741000063	0.100585937500000
1.005859e-01	0.100387741000063	0.099609375000000	0.099738173752175
2.416886e-01	0.241189799335389	0.240712087167694	0.241210937500000
2.412109e-01	0.240712087167694	0.240234375000000	0.240242112407140
1.169588e-01	0.116730027367086	0.115982201183543	0.116210937500000
1.162109e-01	0.115982201183543	0.115234375000000	0.115348766864980
1.793431e-01	0.178998659525790	0.178366517262895	0.178710937500000
1.787109e-01	0.178366517262895	0.177734375000000	0.177796361368332
1.481536e-01	0.147869691327518	0.147177033163759	0.147460937500000
1.474609e-01	0.147177033163759	0.146484375000000	0.146573092228346
1.325528e-01	0.132293169846697	0.131576272423349	0.131835937500000
1.318359e-01	0.131576272423349	0.130859375000000	0.130963204466234
1.637487e-01	0.163434943277280	0.162772159138640	0.163085937500000
1.630859e-01	0.162772159138640	0.162109375000000	0.162187702187793
2.261239e-01	0.225685239692667	0.225147307346334	0.225585937500000
2.255859e-01	0.225147307346334	0.224609375000000	0.224632131137178
1.091657e-01	0.108956471803723	0.108189173401862	0.108398437500000
1.083984e-01	0.108189173401862	0.107421875000000	0.107544698376520
2.031250e-01	0.203125000000000	0.204101562500000	0.204101562500000
2.041016e-01	0.204101562500000	0.205078125000000	0.204524895346274
2.343750e-01	0.234375000000000	0.235351562500000	0.235351562500000
2.353516e-01	0.235351562500000	0.236328125000000	0.235744164510821
1.715505e-01	0.171226096005847	0.170573985502924	0.170898437500000
1.708984e-01	0.170573985502924	0.169921875000000	0.169991908643618
1.403564e-01	0.140087763273453	0.139379819136727	0.139648437500000
1.396484e-01	0.139379819136727	0.138671875000000	0.138768583423272
9.356564e-02	0.093381271833227	0.092589073416614	0.092773437500000
9.277344e-02	0.092589073416614	0.091796875000000	0.091924564491323
1.559485e-01	0.155647034857719	0.154971954928860	0.155273437500000
1.552734e-01	0.154971954928860	0.154296875000000	0.154377468536878
2.187500e-01	0.218750000000000	0.219726562500000	0.219726562500000
2.197266e-01	0.219726562500000	0.220703125000000	0.220143663856643
1.871355e-01	0.186770933437686	0.186158904218843	0.186523437500000
1.865234e-01	0.186158904218843	0.185546875000000	0.185600685389957
1.247505e-01	0.124501085698492	0.123773980349246	0.124023437500000
1.240234e-01	0.123773980349246	0.123046875000000	0.123151718200866


==> data/ExamplePyramideUnifTen.dat <==
nEl	estimators
1	0.298050772637237
4	0.241478843147157
16	0.199967341877583
64	0.121868634611889
256	0.089395041466726
1024	0.061468245025524
4096	0.042712613281951
16384	0.030069052726237
65536	0.021208277801395


==> data/ExamplePyramideUnifTri.dat <==
nE	estVol	estCons	estViol
16	0.262470780842091	0.203912780323009	0
64	0.132059587684425	0.0933499190079068	0
256	0.0870424424459093	0.0618845087283558	0
1024	0.056809508497506	0.0364097840374873	0
4096	0.0373426032250532	0.0236727841493748	7.9464452766566e-11
16384	0.0249119887382175	0.0160629069104613	3.72054078577927e-10
65536	0.0167216352569766	0.0107790251569761	1.78977694114455e-05


==> data/ExamplePyramide_coo_01884.dat <==
1	1
0	1
0.5	0.5
1	0.5
0.5	1
0.75	0.25
0.75	0.75
0.25	0.75
0.25	0.25
0	0.5
0	0
1	0
0.5	0
0.25	0
0.5	0.25
0.75	0.5
0	0.25
0.25	0.5
0.375	0.375
0.625	0.375
0.875	0.375
0.375	0.125
0.625	0.125
0.125	0.375
0.75	0
1	0.25
0.875	0.625
0.75	1
0.5	0.75
0.125	0.625
0.375	0.625
0	0.75
0.375	0.5
0.625	0.5
0.75	0.625
0.625	0.625
0.625	0.875
0.375	0.875
0.25	0.625
0.25	1
1	0.75
0.5	0.375
0.875	0.5
0.5625	0.4375
0.75	0.375
0.6875	0.5625
0.625	0.75
0.5	0.625
0.375	0.75
0.125	0.5
0.4375	0.5625
0.3125	0.5625
0	0.375
0.3125	0.4375
0.25	0.375
0.4375	0.4375
0.8125	0.4375
0.6875	0.5
0.625	0.4375
0.6875	0.4375
0.9375	0.4375
0.5625	0.5
0.5625	0.5625
0.5625	0.6875
0.4375	0.6875
0.3125	0.5
0.375	0.5625
0.4375	0.5
0.375	0.4375
0.0625	0.4375
0.1875	0.4375
0.625	0.5625
1	0.375
0.4375	0.375
0.375	0.25
0.125	0.125
0.5	0.4375
0.5625	0.3125
0.625	0.25
0.8125	0.3125
0.53125	0.46875
0.59375	0.46875
0.6875	0.375
0.875	0.125
0.9375	0.3125
0.9375	0.375
0.875	0.25
0.6875	0.6875
0.59375	0.53125
0.5	0.875
0.5625	0.625
0.625	0.6875
0.4375	0.75
0.3125	0.6875
0.5	0.5625
0.4375	0.625
0.4375	0.8125
0.46875	0.53125
0.40625	0.53125
0.0625	0.3125
0.3125	0.3125
0.40625	0.40625
0.40625	0.46875
0.1875	0.375
0.46875	0.46875
0.46875	0.40625
0.4375	0.3125
0.6875	0.3125
0.59375	0.40625
0.53125	0.40625
0.5625	0.375
0.8125	0.375
0.5625	0.46875
0.75	0.3125
1	0.3125
0.53125	0.5
0.5625	0.75
0.5625	0.8125
0.59375	0.65625
0.53125	0.53125
0.59375	0.71875
0.40625	0.65625
0.40625	0.71875
0.375	0.6875
0.4375	0.53125
0.1875	0.3125
0.0625	0.375
0.125	0.25
0.3125	0.375
0.46875	0.5
0.4375	0.46875
0.25	0.3125
0.5625	0.53125
0	0.3125
0.3125	0.1875
0.5	0.125
0.40625	0.34375
0.46875	0.4375
0.40625	0.375
0.4375	0.40625
0.3125	0.25
0.375	0.3125
0.25	0.125
0.75	0.125
0.5625	0.25
0.625	0.3125
0.5625	0.40625
0.5	0.46875
0.53125	0.4375
0.5625	0.1875
0.75	0.4375
0.875	0.4375
0.65625	0.40625
0.65625	0.46875
0.515625	0.484375
0.625	0.40625
0.59375	0.4375
0.65625	0.34375
1	0.625
0.875	0.875
0.6875	0.625
0.75	0.5625
0.546875	0.515625
0.71875	0.53125
0.65625	0.53125
0.9375	0.5625
0.8125	0.5625
0.6875	0.8125
0.6875	0.75
0.75	0.875
0.375	1
0.125	0.875
0.5	0.53125
0.375	0.8125
0.1875	0.6875
0.1875	0.5625
0.34375	0.53125
0.484375	0.515625
0.453125	0.515625
0.25	0.6875
0.3125	0.625
0.125	0.75
0.34375	0.40625
0.25	0.4375
0.40625	0.4375
0.453125	0.453125
0.453125	0.484375
0.28125	0.46875
0.34375	0.46875
0.1875	0.5
0.125	0.4375
0.4375	0.25
0.4375	0.1875
0.484375	0.484375
0.484375	0.453125
0.421875	0.421875
0.421875	0.390625
0.34375	0.34375
0.34375	0.28125
0.40625	0.28125
0.6875	0.1875
0.59375	0.34375
0.65625	0.28125
0.609375	0.390625
0.546875	0.453125
0.515625	0.453125
0.59375	0.375
0.6875	0.25
0.78125	0.46875
0.84375	0.46875
0.71875	0.5
0.578125	0.421875
0.71875	0.46875
0.8125	0.6875
0.875	0.75
0.71875	0.59375
0.515625	0.5
0.65625	0.5
0.8125	0.5
0.75	0.6875
0.8125	0.625
0.625	0.8125
0.515625	0.515625
0.6875	0.9375
0.3125	0.8125
0.25	0.875
0.3125	0.75
0.25	0.5625
0.1875	0.625
0.28125	0.5
0.46875	0.515625
0.28125	0.53125
0.28125	0.59375
0	0.875
0.0625	0.5625
0.390625	0.390625
0.484375	0.5
0.46875	0.484375
0.34375	0.5
0.3125	0.46875
0.375	0.40625
0.15625	0.46875
0.21875	0.46875
0.59375	0.28125
0.578125	0.390625
0.6875	0.46875
0.9375	0.6875
0.53125	0.515625
0.3125	0.9375
0.0625	0.6875
0.625	1
0	0.625
1	0.875
0.28125	0.21875
0.390625	0.359375
0.5	0.3125
0.453125	0.421875
0.5	0.40625
0.484375	0.46875
0.453125	0.4375
0.46875	0.453125
0.421875	0.40625
0.390625	0.375
0.40625	0.390625
0.453125	0.390625
0.34375	0.3125
0.3125	0.28125
0.375	0.34375
0.40625	0.3125
0.1875	0.1875
0.25	0.1875
0.59375	0.3125
0.71875	0.28125
0.625	0.34375
0.65625	0.3125
0.546875	0.390625
0.546875	0.421875
0.53125	0.375
0.59375	0.390625
0.5625	0.421875
0.578125	0.40625
0.53125	0.453125
0.5	0.484375
0.515625	0.46875
0.515625	0.421875
0.53125	0.34375
0.78125	0.40625
0.78125	0.28125
0.78125	0.34375
0.625	0.46875
0.578125	0.453125
0.59375	0.5
0.5078125	0.4921875
0.53125	0.484375
0.5625	0.453125
0.546875	0.484375
0.59375	0.421875
0.609375	0.421875
0.71875	0.34375
0.65625	0.375
0.71875	0.40625
0.8125	0.1875
0.8125	0.25
0.875	0.3125
0.9375	0.75
0.9375	0.8125
0.65625	0.59375
0.75	0.53125
0.71875	0.5625
0.625	0.53125
0.59375	0.59375
0.546875	0.546875
0.5234375	0.5078125
0.6875	0.53125
0.65625	0.5625
0.84375	0.53125
0.875	0.5625
0.78125	0.53125
0.78125	0.59375
0.59375	0.78125
0.5625	0.65625
0.5	0.6875
0.515625	0.53125
0.53125	0.5625
0.53125	0.59375
0.65625	0.65625
0.65625	0.71875
0.53125	0.71875
0.625	0.65625
0.59375	0.6875
0.8125	0.8125
0.375	0.71875
0.40625	0.6875
0.34375	0.71875
0.40625	0.59375
0.5	0.515625
0.484375	0.546875
0.46875	0.59375
0.40625	0.625
0.46875	0.65625
0.5	0.8125
0.46875	0.78125
0.40625	0.78125
0.15625	0.59375
0.21875	0.59375
0.21875	0.53125
0.125	0.5625
0.375	0.53125
0.34375	0.59375
0.3125	0.53125
0.40625	0.5
0.4921875	0.5078125
0.4765625	0.5078125
0.34375	0.65625
0.28125	0.5625
0.1875	0.8125
0.0625	0.8125
0.1875	0.75
0.125	0.3125
0.28125	0.40625
0.28125	0.28125
0.34375	0.375
0.28125	0.34375
0.421875	0.453125
0.375	0.46875
0.390625	0.40625
0.421875	0.4375
0.390625	0.421875
0.453125	0.46875
0.4765625	0.4765625
0.4765625	0.4921875
0.421875	0.484375
0.15625	0.34375
0.21875	0.34375
0.21875	0.40625
0.46875	0.375
0.46875	0.34375
0.46875	0.421875
0.484375	0.421875
0.4921875	0.4921875
0.4921875	0.4765625
0.4609375	0.4609375
0.4609375	0.4453125
0.4296875	0.4296875
0.4296875	0.4140625
0.3984375	0.3984375
0.3984375	0.3828125
0.4375	0.421875
0.453125	0.40625
0.359375	0.359375
0.359375	0.328125
0.28125	0.25
0.71875	0.21875
0.75	0.1875
0.609375	0.359375
0.609375	0.328125
0.6875	0.28125
0.671875	0.328125
0.640625	0.328125
0.546875	0.40625
0.5859375	0.4140625
0.5703125	0.4140625
0.5546875	0.4453125
0.5390625	0.4453125
0.5234375	0.4765625
0.5078125	0.4765625
0.546875	0.4375
0.53125	0.421875
0.609375	0.375
0.71875	0.25
0.78125	0.375
0.78125	0.3125
0.8125	0.34375
0.578125	0.484375
0.5390625	0.4609375
0.546875	0.46875
0.5703125	0.4296875
0.6015625	0.3984375
0.609375	0.40625
0.609375	0.484375
0.578125	0.4375
0.71875	0.375
0.640625	0.359375
0.75	0.28125
0.71875	0.3125
0.84375	0.34375
0.8125	0.75
0.875	0.8125
0.703125	0.546875
0.734375	0.546875
0.5078125	0.5
0.671875	0.546875
0.640625	0.546875
0.84375	0.59375
0.53125	0.75
0.53125	0.78125
0.53125	0.625
0.609375	0.640625
0.578125	0.640625
0.53125	0.65625
0.5	0.59375
0.5	0.546875
0.5078125	0.5078125
0.515625	0.546875
0.59375	0.625
0.5625	0.59375
0.625	0.71875
0.65625	0.6875
0.609375	0.671875
0.390625	0.640625
0.46875	0.75
0.375	0.65625
0.34375	0.6875
0.46875	0.625
0.4375	0.59375
0.453125	0.546875
0.484375	0.53125
0.46875	0.5625
0.46875	0.71875
0.421875	0.640625
0.4375	0.65625
0.25	0.53125
0.21875	0.5625
0.15625	0.53125
0.328125	0.546875
0.359375	0.546875
0.34375	0.5625
0.296875	0.546875
0.484375	0.5078125
0.265625	0.546875
0.0625	0.75
0.125	0.8125
0.21875	0.28125
0.1875	0.25
0.28125	0.375
0.28125	0.3125
0.328125	0.328125
0.3125	0.34375
0.4140625	0.4140625
0.40625	0.421875
0.4453125	0.4453125
0.4921875	0.5
0.484375	0.4921875
0.390625	0.484375
0.4375	0.453125
0.21875	0.375
0.25	0.28125
0.21875	0.3125
0.390625	0.328125
0.6015625	0.3828125
0.6875	0.34375
0.84375	0.28125
0.515625	0.5078125
0.78125	0.5625
0.5625	0.78125
0.390625	0.671875
0.4375	0.78125
0.15625	0.28125
0.1875	0.34375
0.375	0.1875
0.3828125	0.3671875
0.484375	0.4375
0.4453125	0.4296875
0.4609375	0.4296875
0.4765625	0.4609375
0.5	0.453125
0.4765625	0.46875
0.484375	0.4765625
0.4609375	0.453125
0.4453125	0.4375
0.4765625	0.4453125
0.4140625	0.3984375
0.4375	0.390625
0.4140625	0.40625
0.390625	0.3828125
0.328125	0.296875
0.375	0.28125
0.375	0.328125
0.359375	0.34375
0.328125	0.3125
0.34375	0.328125
0.296875	0.296875
0.296875	0.265625
0.328125	0.265625
0.375	0.359375
0.390625	0.34375
0.21875	0.21875
0.625	0.28125
0.625	0.328125
0.609375	0.34375
0.671875	0.265625
0.671875	0.296875
0.65625	0.25
0.703125	0.265625
0.640625	0.3125
0.65625	0.328125
0.625	0.359375
0.640625	0.34375
0.640625	0.296875
0.5625	0.390625
0.5546875	0.4296875
0.5859375	0.3984375
0.6171875	0.3828125
0.5703125	0.3984375
0.5234375	0.4609375
0.515625	0.4375
0.53125	0.4609375
0.5390625	0.453125
0.5	0.4921875
0.5078125	0.484375
0.5078125	0.4609375
0.5390625	0.4296875
0.65625	0.21875
0.625	0.1875
0.84375	0.40625
0.765625	0.265625
0.90625	0.40625
0.9375	0.5
0.640625	0.390625
0.640625	0.484375
0.671875	0.484375
0.515625	0.4921875
0.5234375	0.4921875
0.546875	0.4609375
0.5546875	0.4609375
0.625	0.390625
0.703125	0.328125
0.65625	0.359375
0.6875	0.328125
0.671875	0.359375
0.703125	0.296875
0.78125	0.21875
0.875	0.1875
1	0.125
0.90625	0.34375
0.96875	0.34375
0.875	0.28125
0.84375	0.3125
0.78125	0.25
0.8125	0.28125
0.90625	0.71875
0.84375	0.71875
0.78125	0.71875
0.875	0.6875
1	0.5625
0.9375	0.625
0.84375	0.78125
0.71875	0.625
0.6875	0.59375
0.71875	0.71875
0.65625	0.625
0.71875	0.65625
0.609375	0.546875
0.59375	0.5625
0.546875	0.53125
0.5234375	0.5234375
0.609375	0.515625
0.671875	0.515625
0.625	0.59375
0.640625	0.515625
0.875	0.53125
0.84375	0.5625
0.78125	0.5
0.8125	0.53125
0.90625	0.53125
0.84375	0.65625
0.78125	0.65625
0.75	0.59375
0.84375	0.625
0.8125	0.59375
0.59375	0.84375
0.71875	0.78125
0.65625	0.78125
0.53125	0.8125
0.5625	0.875
0.5	0.71875
0.53125	0.6875
0.546875	0.578125
0.515625	0.578125
0.5234375	0.5390625
0.5078125	0.5390625
0.5078125	0.5234375
0.546875	0.5625
0.53125	0.546875
0.578125	0.578125
0.578125	0.609375
0.546875	0.609375
0.671875	0.703125
0.640625	0.703125
0.640625	0.640625
0.640625	0.671875
0.6875	0.71875
0.5625	0.71875
0.5625	0.9375
0.75	0.8125
0.6875	0.875
0.3125	0.875
0.25	0.8125
0.375	0.671875
0.453125	0.734375
0.4375	0.71875
0.34375	0.75
0.28125	0.71875
0.328125	0.671875
0.359375	0.671875
0.359375	0.703125
0.453125	0.578125
0.453125	0.609375
0.390625	0.609375
0.421875	0.609375
0.484375	0.5625
0.46875	0.546875
0.4765625	0.5234375
0.4921875	0.5234375
0.4921875	0.5390625
0.484375	0.578125
0.46875	0.6875
0.390625	0.625
0.46875	0.84375
0.4375	0.9375
0.34375	0.84375
0.34375	0.78125
0.40625	0.8125
0.1875	0.59375
0.203125	0.546875
0.21875	0.71875
0.21875	0.65625
0.09375	0.59375
0.0625	0.5
0.1875	0.53125
0.125	0.59375
0.15625	0.5625
0.359375	0.515625
0.328125	0.515625
0.421875	0.546875
0.4375	0.546875
0.453125	0.53125
0.375	0.59375
0.390625	0.515625
0.40625	0.5625
0.3125	0.65625
0.28125	0.65625
0.25	0.59375
0.34375	0.625
0.3125	0.59375
0.21875	0.78125
0.15625	0.78125
0	0.6875
0.0625	0.625
0.03125	0.71875
0.125	0.6875
0.09375	0.28125
0.09375	0.34375
0.0625	0.25
0.15625	0.25
0.1875	0.28125
0.125	0.34375
0.15625	0.3125
0.09375	0.40625
0	0.4375
0.03125	0.28125
0.03125	0.34375
0.15625	0.21875
0.0625	0.1875
0.359375	0.390625
0.296875	0.328125
0.328125	0.34375
0.359375	0.375
0.328125	0.359375
0.4609375	0.4765625
0.4453125	0.4609375
0.328125	0.484375
0.359375	0.484375
0.15625	0.40625
0.21875	0.5
0.09375	0.46875
0.34375	0.25
0.34375	0.21875
0.453125	0.4296875
0.484375	0.4609375
0.4921875	0.4609375
0.48046875	0.47265625
0.46484375	0.45703125
0.46875	0.4609375
0.4765625	0.453125
0.421875	0.3984375
0.4296875	0.3984375
0.3828125	0.375
0.359375	0.3125
0.34375	0.296875
0.359375	0.296875
0.3515625	0.3359375
0.3671875	0.3359375
0.3671875	0.3671875
0.3671875	0.3515625
0.3359375	0.3359375
0.3359375	0.3203125
0.3515625	0.3203125
0.3125	0.296875
0.328125	0.28125
0.6171875	0.3671875
0.6171875	0.3515625
0.671875	0.28125
0.6875	0.296875
0.703125	0.28125
0.6484375	0.3359375
0.6484375	0.3203125
0.6796875	0.3203125
0.6640625	0.3203125
0.6484375	0.3515625
0.6328125	0.3515625
0.6328125	0.3359375
0.671875	0.3125
0.65625	0.296875
0.609375	0.3828125
0.5859375	0.40625
0.578125	0.3984375
0.5234375	0.453125
0.5234375	0.4453125
0.54296875	0.45703125
0.53515625	0.45703125
0.51171875	0.48828125
0.50390625	0.48828125
0.5234375	0.46875
0.515625	0.4609375
0.5546875	0.4375
0.546875	0.4296875
0.6171875	0.375
0.90625	0.4375
0.90625	0.46875
0.875	0.40625
0.671875	0.5
0.65625	0.484375
0.6328125	0.3671875
0.6640625	0.3359375
0.671875	0.34375
0.640625	0.375
0.9375	0.25
0.84375	0.25
0.84375	0.21875
0.9375	0.1875
0.96875	0.375
0.9375	0.34375
1	0.28125
0.96875	0.3125
0.96875	0.46875
0.90625	0.375
0.859375	0.296875
0.859375	0.265625
0.96875	0.28125
0.875	0.34375
0.90625	0.3125
0.90625	0.65625
0.84375	0.75
0.8125	0.71875
0.90625	0.59375
0.96875	0.59375
0.96875	0.71875
0.96875	0.65625
0.78125	0.75
0.8125	0.78125
0.703125	0.609375
0.734375	0.609375
0.75	0.65625
0.71875	0.6875
0.671875	0.671875
0.6875	0.65625
0.578125	0.546875
0.625	0.515625
0.609375	0.53125
0.609375	0.609375
0.609375	0.578125
0.5546875	0.5546875
0.5625	0.546875
0.640625	0.5
0.859375	0.578125
0.796875	0.546875
0.796875	0.515625
0.96875	0.53125
0.875	0.59375
0.90625	0.5625
0.8125	0.65625
0.75	0.71875
0.78125	0.6875
0.828125	0.578125
0.59375	0.8125
0.65625	0.75
0.6875	0.78125
0.625	0.84375
0.65625	0.8125
0.5	0.9375
0.5	0.84375
0.53125	0.84375
0.546875	0.703125
0.515625	0.703125
0.515625	0.5625
0.5234375	0.53125
0.515625	0.5234375
0.5390625	0.5390625
0.5234375	0.5546875
0.5625	0.609375
0.578125	0.59375
0.609375	0.625
0.59375	0.609375
0.5625	0.578125
0.65625	0.703125
0.625	0.671875
0.640625	0.65625
0.671875	0.6875
0.71875	0.75
0.671875	0.734375
0.546875	0.734375
0.78125	0.78125
0.65625	0.84375
0.28125	0.78125
0.453125	0.703125
0.328125	0.703125
0.328125	0.734375
0.3125	0.71875
0.359375	0.65625
0.328125	0.6875
0.34375	0.703125
0.4375	0.609375
0.40625	0.609375
0.4375	0.578125
0.421875	0.59375
0.4765625	0.5390625
0.4453125	0.5546875
0.484375	0.5234375
0.4765625	0.53125
0.484375	0.5390625
0.453125	0.5625
0.46875	0.578125
0.484375	0.703125
0.40625	0.84375
0.46875	0.8125
0.4375	0.875
0.28125	0.75
0.3125	0.78125
0.375	0.84375
0.25	0.65625
0.21875	0.6875
0.15625	0.625
0.1875	0.65625
0.125	0.53125
0.09375	0.5625
0.09375	0.53125
0.203125	0.515625
0.171875	0.578125
0.375	0.515625
0.328125	0.5
0.4609375	0.5390625
0.421875	0.578125
0.390625	0.578125
0.390625	0.53125
0.390625	0.546875
0.28125	0.625
0.359375	0.640625
0.25	0.71875
0.28125	0.6875
0.265625	0.609375
0.296875	0.609375
0.15625	0.75
0.1875	0.78125
0.09375	0.65625
0.03125	0.53125
0.15625	0.65625
0.21875	0.75
0.1875	0.71875
0.09375	0.71875
0.125	0.28125
0.09375	0.3125
0.234375	0.265625
0.140625	0.265625
0.140625	0.296875
0.03125	0.375
0.03125	0.40625
0	0.34375
0.03125	0.3125
0.09375	0.375
0.0625	0.34375
0.21875	0.25
0.125	0.1875
0.3203125	0.3203125
0.3515625	0.3515625
0.34375	0.359375
0.3125	0.328125
0.3828125	0.3828125
0.45703125	0.45703125
0.453125	0.4609375
0.47265625	0.47265625
0.46875	0.4765625
0.359375	0.5
0.34375	0.484375
0.375	0.390625
0.03125	0.46875
0.125	0.40625
0.09375	0.4375
0.296875	0.28125
0.3828125	0.3515625
0.96875	0.40625
0.796875	0.265625
0.90625	0.28125
0.53125	0.578125
0.515625	0.5390625
0.5390625	0.5546875
0.71875	0.84375
0.28125	0.84375
0.4765625	0.5546875
0.4609375	0.5546875
0.34375	0.8125
0.140625	0.578125
0.03125	0.65625
0.03125	0.59375
0.15625	0.71875
0.203125	0.265625
0	0.125
1	0.4375
1	0.34375
0	0.28125
1	0.6875
0	0.5625


==> data/ExamplePyramide_coo_03496.dat <==
1	1
0	1
0.5	0.5
1	0.5
0.5	1
0.75	0.25
0.75	0.75
0.25	0.75
0.25	0.25
0	0.5
0	0
1	0
0.5	0
0.25	0
0.5	0.25
0.75	0.5
0	0.25
0.25	0.5
0.375	0.375
0.625	0.375
0.875	0.375
0.375	0.125
0.625	0.125
0.125	0.375
0.75	0
1	0.25
0.875	0.625
0.75	1
0.5	0.75
0.125	0.625
0.375	0.625
0	0.75
0.375	0.5
0.625	0.5
0.75	0.625
0.625	0.625
0.625	0.875
0.375	0.875
0.25	0.625
0.25	1
1	0.75
0.5	0.375
0.875	0.5
0.5625	0.4375
0.75	0.375
0.6875	0.5625
0.625	0.75
0.5	0.625
0.375	0.75
0.125	0.5
0.4375	0.5625
0.3125	0.5625
0	0.375
0.3125	0.4375
0.25	0.375
0.4375	0.4375
0.8125	0.4375
0.6875	0.5
0.625	0.4375
0.6875	0.4375
0.9375	0.4375
0.5625	0.5
0.5625	0.5625
0.5625	0.6875
0.4375	0.6875
0.3125	0.5
0.375	0.5625
0.4375	0.5
0.375	0.4375
0.0625	0.4375
0.1875	0.4375
0.625	0.5625
1	0.375
0.4375	0.375
0.375	0.25
0.125	0.125
0.5	0.4375
0.5625	0.3125
0.625	0.25
0.8125	0.3125
0.53125	0.46875
0.59375	0.46875
0.6875	0.375
0.875	0.125
0.9375	0.3125
0.9375	0.375
0.875	0.25
0.6875	0.6875
0.59375	0.53125
0.5	0.875
0.5625	0.625
0.625	0.6875
0.4375	0.75
0.3125	0.6875
0.5	0.5625
0.4375	0.625
0.4375	0.8125
0.46875	0.53125
0.40625	0.53125
0.0625	0.3125
0.3125	0.3125
0.40625	0.40625
0.40625	0.46875
0.1875	0.375
0.46875	0.46875
0.46875	0.40625
0.4375	0.3125
0.6875	0.3125
0.59375	0.40625
0.53125	0.40625
0.5625	0.375
0.8125	0.375
0.5625	0.46875
0.75	0.3125
1	0.3125
0.53125	0.5
0.5625	0.75
0.5625	0.8125
0.59375	0.65625
0.53125	0.53125
0.59375	0.71875
0.40625	0.65625
0.40625	0.71875
0.375	0.6875
0.4375	0.53125
0.1875	0.3125
0.0625	0.375
0.125	0.25
0.3125	0.375
0.46875	0.5
0.4375	0.46875
0.25	0.3125
0.5625	0.53125
0	0.3125
0.3125	0.1875
0.5	0.125
0.40625	0.34375
0.46875	0.4375
0.40625	0.375
0.4375	0.40625
0.3125	0.25
0.375	0.3125
0.25	0.125
0.75	0.125
0.5625	0.25
0.625	0.3125
0.5625	0.40625
0.5	0.46875
0.53125	0.4375
0.5625	0.1875
0.75	0.4375
0.875	0.4375
0.65625	0.40625
0.65625	0.46875
0.515625	0.484375
0.625	0.40625
0.59375	0.4375
0.65625	0.34375
1	0.625
0.875	0.875
0.6875	0.625
0.75	0.5625
0.546875	0.515625
0.71875	0.53125
0.65625	0.53125
0.9375	0.5625
0.8125	0.5625
0.6875	0.8125
0.6875	0.75
0.75	0.875
0.375	1
0.125	0.875
0.5	0.53125
0.375	0.8125
0.1875	0.6875
0.1875	0.5625
0.34375	0.53125
0.484375	0.515625
0.453125	0.515625
0.25	0.6875
0.3125	0.625
0.125	0.75
0.34375	0.40625
0.25	0.4375
0.40625	0.4375
0.453125	0.453125
0.453125	0.484375
0.28125	0.46875
0.34375	0.46875
0.1875	0.5
0.125	0.4375
0.4375	0.25
0.4375	0.1875
0.484375	0.484375
0.484375	0.453125
0.421875	0.421875
0.421875	0.390625
0.34375	0.34375
0.34375	0.28125
0.40625	0.28125
0.6875	0.1875
0.59375	0.34375
0.65625	0.28125
0.609375	0.390625
0.546875	0.453125
0.515625	0.453125
0.59375	0.375
0.6875	0.25
0.78125	0.46875
0.84375	0.46875
0.71875	0.5
0.578125	0.421875
0.71875	0.46875
0.8125	0.6875
0.875	0.75
0.71875	0.59375
0.515625	0.5
0.65625	0.5
0.8125	0.5
0.75	0.6875
0.8125	0.625
0.625	0.8125
0.515625	0.515625
0.6875	0.9375
0.3125	0.8125
0.25	0.875
0.3125	0.75
0.25	0.5625
0.1875	0.625
0.28125	0.5
0.46875	0.515625
0.28125	0.53125
0.28125	0.59375
0	0.875
0.0625	0.5625
0.390625	0.390625
0.484375	0.5
0.46875	0.484375
0.34375	0.5
0.3125	0.46875
0.375	0.40625
0.15625	0.46875
0.21875	0.46875
0.59375	0.28125
0.578125	0.390625
0.6875	0.46875
0.9375	0.6875
0.53125	0.515625
0.3125	0.9375
0.0625	0.6875
0.625	1
0	0.625
1	0.875
0.28125	0.21875
0.390625	0.359375
0.5	0.3125
0.453125	0.421875
0.5	0.40625
0.484375	0.46875
0.453125	0.4375
0.46875	0.453125
0.421875	0.40625
0.390625	0.375
0.40625	0.390625
0.453125	0.390625
0.34375	0.3125
0.3125	0.28125
0.375	0.34375
0.40625	0.3125
0.1875	0.1875
0.25	0.1875
0.59375	0.3125
0.71875	0.28125
0.625	0.34375
0.65625	0.3125
0.546875	0.390625
0.546875	0.421875
0.53125	0.375
0.59375	0.390625
0.5625	0.421875
0.578125	0.40625
0.53125	0.453125
0.5	0.484375
0.515625	0.46875
0.515625	0.421875
0.53125	0.34375
0.78125	0.40625
0.78125	0.28125
0.78125	0.34375
0.625	0.46875
0.578125	0.453125
0.59375	0.5
0.5078125	0.4921875
0.53125	0.484375
0.5625	0.453125
0.546875	0.484375
0.59375	0.421875
0.609375	0.421875
0.71875	0.34375
0.65625	0.375
0.71875	0.40625
0.8125	0.1875
0.8125	0.25
0.875	0.3125
0.9375	0.75
0.9375	0.8125
0.65625	0.59375
0.75	0.53125
0.71875	0.5625
0.625	0.53125
0.59375	0.59375
0.546875	0.546875
0.5234375	0.5078125
0.6875	0.53125
0.65625	0.5625
0.84375	0.53125
0.875	0.5625
0.78125	0.53125
0.78125	0.59375
0.59375	0.78125
0.5625	0.65625
0.5	0.6875
0.515625	0.53125
0.53125	0.5625
0.53125	0.59375
0.65625	0.65625
0.65625	0.71875
0.53125	0.71875
0.625	0.65625
0.59375	0.6875
0.8125	0.8125
0.375	0.71875
0.40625	0.6875
0.34375	0.71875
0.40625	0.59375
0.5	0.515625
0.484375	0.546875
0.46875	0.59375
0.40625	0.625
0.46875	0.65625
0.5	0.8125
0.46875	0.78125
0.40625	0.78125
0.15625	0.59375
0.21875	0.59375
0.21875	0.53125
0.125	0.5625
0.375	0.53125
0.34375	0.59375
0.3125	0.53125
0.40625	0.5
0.4921875	0.5078125
0.4765625	0.5078125
0.34375	0.65625
0.28125	0.5625
0.1875	0.8125
0.0625	0.8125
0.1875	0.75
0.125	0.3125
0.28125	0.40625
0.28125	0.28125
0.34375	0.375
0.28125	0.34375
0.421875	0.453125
0.375	0.46875
0.390625	0.40625
0.421875	0.4375
0.390625	0.421875
0.453125	0.46875
0.4765625	0.4765625
0.4765625	0.4921875
0.421875	0.484375
0.15625	0.34375
0.21875	0.34375
0.21875	0.40625
0.46875	0.375
0.46875	0.34375
0.46875	0.421875
0.484375	0.421875
0.4921875	0.4921875
0.4921875	0.4765625
0.4609375	0.4609375
0.4609375	0.4453125
0.4296875	0.4296875
0.4296875	0.4140625
0.3984375	0.3984375
0.3984375	0.3828125
0.4375	0.421875
0.453125	0.40625
0.359375	0.359375
0.359375	0.328125
0.28125	0.25
0.71875	0.21875
0.75	0.1875
0.609375	0.359375
0.609375	0.328125
0.6875	0.28125
0.671875	0.328125
0.640625	0.328125
0.546875	0.40625
0.5859375	0.4140625
0.5703125	0.4140625
0.5546875	0.4453125
0.5390625	0.4453125
0.5234375	0.4765625
0.5078125	0.4765625
0.546875	0.4375
0.53125	0.421875
0.609375	0.375
0.71875	0.25
0.78125	0.375
0.78125	0.3125
0.8125	0.34375
0.578125	0.484375
0.5390625	0.4609375
0.546875	0.46875
0.5703125	0.4296875
0.6015625	0.3984375
0.609375	0.40625
0.609375	0.484375
0.578125	0.4375
0.71875	0.375
0.640625	0.359375
0.75	0.28125
0.71875	0.3125
0.84375	0.34375
0.8125	0.75
0.875	0.8125
0.703125	0.546875
0.734375	0.546875
0.5078125	0.5
0.671875	0.546875
0.640625	0.546875
0.84375	0.59375
0.53125	0.75
0.53125	0.78125
0.53125	0.625
0.609375	0.640625
0.578125	0.640625
0.53125	0.65625
0.5	0.59375
0.5	0.546875
0.5078125	0.5078125
0.515625	0.546875
0.59375	0.625
0.5625	0.59375
0.625	0.71875
0.65625	0.6875
0.609375	0.671875
0.390625	0.640625
0.46875	0.75
0.375	0.65625
0.34375	0.6875
0.46875	0.625
0.4375	0.59375
0.453125	0.546875
0.484375	0.53125
0.46875	0.5625
0.46875	0.71875
0.421875	0.640625
0.4375	0.65625
0.25	0.53125
0.21875	0.5625
0.15625	0.53125
0.328125	0.546875
0.359375	0.546875
0.34375	0.5625
0.296875	0.546875
0.484375	0.5078125
0.265625	0.546875
0.0625	0.75
0.125	0.8125
0.21875	0.28125
0.1875	0.25
0.28125	0.375
0.28125	0.3125
0.328125	0.328125
0.3125	0.34375
0.4140625	0.4140625
0.40625	0.421875
0.4453125	0.4453125
0.4921875	0.5
0.484375	0.4921875
0.390625	0.484375
0.4375	0.453125
0.21875	0.375
0.25	0.28125
0.21875	0.3125
0.390625	0.328125
0.6015625	0.3828125
0.6875	0.34375
0.84375	0.28125
0.515625	0.5078125
0.78125	0.5625
0.5625	0.78125
0.390625	0.671875
0.4375	0.78125
0.15625	0.28125
0.1875	0.34375
0.375	0.1875
0.3828125	0.3671875
0.484375	0.4375
0.4453125	0.4296875
0.4609375	0.4296875
0.4765625	0.4609375
0.5	0.453125
0.4765625	0.46875
0.484375	0.4765625
0.4609375	0.453125
0.4453125	0.4375
0.4765625	0.4453125
0.4140625	0.3984375
0.4375	0.390625
0.4140625	0.40625
0.390625	0.3828125
0.328125	0.296875
0.375	0.28125
0.375	0.328125
0.359375	0.34375
0.328125	0.3125
0.34375	0.328125
0.296875	0.296875
0.296875	0.265625
0.328125	0.265625
0.375	0.359375
0.390625	0.34375
0.21875	0.21875
0.625	0.28125
0.625	0.328125
0.609375	0.34375
0.671875	0.265625
0.671875	0.296875
0.65625	0.25
0.703125	0.265625
0.640625	0.3125
0.65625	0.328125
0.625	0.359375
0.640625	0.34375
0.640625	0.296875
0.5625	0.390625
0.5546875	0.4296875
0.5859375	0.3984375
0.6171875	0.3828125
0.5703125	0.3984375
0.5234375	0.4609375
0.515625	0.4375
0.53125	0.4609375
0.5390625	0.453125
0.5	0.4921875
0.5078125	0.484375
0.5078125	0.4609375
0.5390625	0.4296875
0.65625	0.21875
0.625	0.1875
0.84375	0.40625
0.765625	0.265625
0.90625	0.40625
0.9375	0.5
0.640625	0.390625
0.640625	0.484375
0.671875	0.484375
0.515625	0.4921875
0.5234375	0.4921875
0.546875	0.4609375
0.5546875	0.4609375
0.625	0.390625
0.703125	0.328125
0.65625	0.359375
0.6875	0.328125
0.671875	0.359375
0.703125	0.296875
0.78125	0.21875
0.875	0.1875
1	0.125
0.90625	0.34375
0.96875	0.34375
0.875	0.28125
0.84375	0.3125
0.78125	0.25
0.8125	0.28125
0.90625	0.71875
0.84375	0.71875
0.78125	0.71875
0.875	0.6875
1	0.5625
0.9375	0.625
0.84375	0.78125
0.71875	0.625
0.6875	0.59375
0.71875	0.71875
0.65625	0.625
0.71875	0.65625
0.609375	0.546875
0.59375	0.5625
0.546875	0.53125
0.5234375	0.5234375
0.609375	0.515625
0.671875	0.515625
0.625	0.59375
0.640625	0.515625
0.875	0.53125
0.84375	0.5625
0.78125	0.5
0.8125	0.53125
0.90625	0.53125
0.84375	0.65625
0.78125	0.65625
0.75	0.59375
0.84375	0.625
0.8125	0.59375
0.59375	0.84375
0.71875	0.78125
0.65625	0.78125
0.53125	0.8125
0.5625	0.875
0.5	0.71875
0.53125	0.6875
0.546875	0.578125
0.515625	0.578125
0.5234375	0.5390625
0.5078125	0.5390625
0.5078125	0.5234375
0.546875	0.5625
0.53125	0.546875
0.578125	0.578125
0.578125	0.609375
0.546875	0.609375
0.671875	0.703125
0.640625	0.703125
0.640625	0.640625
0.640625	0.671875
0.6875	0.71875
0.5625	0.71875
0.5625	0.9375
0.75	0.8125
0.6875	0.875
0.3125	0.875
0.25	0.8125
0.375	0.671875
0.453125	0.734375
0.4375	0.71875
0.34375	0.75
0.28125	0.71875
0.328125	0.671875
0.359375	0.671875
0.359375	0.703125
0.453125	0.578125
0.453125	0.609375
0.390625	0.609375
0.421875	0.609375
0.484375	0.5625
0.46875	0.546875
0.4765625	0.5234375
0.4921875	0.5234375
0.4921875	0.5390625
0.484375	0.578125
0.46875	0.6875
0.390625	0.625
0.46875	0.84375
0.4375	0.9375
0.34375	0.84375
0.34375	0.78125
0.40625	0.8125
0.1875	0.59375
0.203125	0.546875
0.21875	0.71875
0.21875	0.65625
0.09375	0.59375
0.0625	0.5
0.1875	0.53125
0.125	0.59375
0.15625	0.5625
0.359375	0.515625
0.328125	0.515625
0.421875	0.546875
0.4375	0.546875
0.453125	0.53125
0.375	0.59375
0.390625	0.515625
0.40625	0.5625
0.3125	0.65625
0.28125	0.65625
0.25	0.59375
0.34375	0.625
0.3125	0.59375
0.21875	0.78125
0.15625	0.78125
0	0.6875
0.0625	0.625
0.03125	0.71875
0.125	0.6875
0.09375	0.28125
0.09375	0.34375
0.0625	0.25
0.15625	0.25
0.1875	0.28125
0.125	0.34375
0.15625	0.3125
0.09375	0.40625
0	0.4375
0.03125	0.28125
0.03125	0.34375
0.15625	0.21875
0.0625	0.1875
0.359375	0.390625
0.296875	0.328125
0.328125	0.34375
0.359375	0.375
0.328125	0.359375
0.4609375	0.4765625
0.4453125	0.4609375
0.328125	0.484375
0.359375	0.484375
0.15625	0.40625
0.21875	0.5
0.09375	0.46875
0.34375	0.25
0.34375	0.21875
0.453125	0.4296875
0.484375	0.4609375
0.4921875	0.4609375
0.48046875	0.47265625
0.46484375	0.45703125
0.46875	0.4609375
0.4765625	0.453125
0.421875	0.3984375
0.4296875	0.3984375
0.3828125	0.375
0.359375	0.3125
0.34375	0.296875
0.359375	0.296875
0.3515625	0.3359375
0.3671875	0.3359375
0.3671875	0.3671875
0.3671875	0.3515625
0.3359375	0.3359375
0.3359375	0.3203125
0.3515625	0.3203125
0.3125	0.296875
0.328125	0.28125
0.6171875	0.3671875
0.6171875	0.3515625
0.671875	0.28125
0.6875	0.296875
0.703125	0.28125
0.6484375	0.3359375
0.6484375	0.3203125
0.6796875	0.3203125
0.6640625	0.3203125
0.6484375	0.3515625
0.6328125	0.3515625
0.6328125	0.3359375
0.671875	0.3125
0.65625	0.296875
0.609375	0.3828125
0.5859375	0.40625
0.578125	0.3984375
0.5234375	0.453125
0.5234375	0.4453125
0.54296875	0.45703125
0.53515625	0.45703125
0.51171875	0.48828125
0.50390625	0.48828125
0.5234375	0.46875
0.515625	0.4609375
0.5546875	0.4375
0.546875	0.4296875
0.6171875	0.375
0.90625	0.4375
0.90625	0.46875
0.875	0.40625
0.671875	0.5
0.65625	0.484375
0.6328125	0.3671875
0.6640625	0.3359375
0.671875	0.34375
0.640625	0.375
0.9375	0.25
0.84375	0.25
0.84375	0.21875
0.9375	0.1875
0.96875	0.375
0.9375	0.34375
1	0.28125
0.96875	0.3125
0.96875	0.46875
0.90625	0.375
0.859375	0.296875
0.859375	0.265625
0.96875	0.28125
0.875	0.34375
0.90625	0.3125
0.90625	0.65625
0.84375	0.75
0.8125	0.71875
0.90625	0.59375
0.96875	0.59375
0.96875	0.71875
0.96875	0.65625
0.78125	0.75
0.8125	0.78125
0.703125	0.609375
0.734375	0.609375
0.75	0.65625
0.71875	0.6875
0.671875	0.671875
0.6875	0.65625
0.578125	0.546875
0.625	0.515625
0.609375	0.53125
0.609375	0.609375
0.609375	0.578125
0.5546875	0.5546875
0.5625	0.546875
0.640625	0.5
0.859375	0.578125
0.796875	0.546875
0.796875	0.515625
0.96875	0.53125
0.875	0.59375
0.90625	0.5625
0.8125	0.65625
0.75	0.71875
0.78125	0.6875
0.828125	0.578125
0.59375	0.8125
0.65625	0.75
0.6875	0.78125
0.625	0.84375
0.65625	0.8125
0.5	0.9375
0.5	0.84375
0.53125	0.84375
0.546875	0.703125
0.515625	0.703125
0.515625	0.5625
0.5234375	0.53125
0.515625	0.5234375
0.5390625	0.5390625
0.5234375	0.5546875
0.5625	0.609375
0.578125	0.59375
0.609375	0.625
0.59375	0.609375
0.5625	0.578125
0.65625	0.703125
0.625	0.671875
0.640625	0.65625
0.671875	0.6875
0.71875	0.75
0.671875	0.734375
0.546875	0.734375
0.78125	0.78125
0.65625	0.84375
0.28125	0.78125
0.453125	0.703125
0.328125	0.703125
0.328125	0.734375
0.3125	0.71875
0.359375	0.65625
0.328125	0.6875
0.34375	0.703125
0.4375	0.609375
0.40625	0.609375
0.4375	0.578125
0.421875	0.59375
0.4765625	0.5390625
0.4453125	0.5546875
0.484375	0.5234375
0.4765625	0.53125
0.484375	0.5390625
0.453125	0.5625
0.46875	0.578125
0.484375	0.703125
0.40625	0.84375
0.46875	0.8125
0.4375	0.875
0.28125	0.75
0.3125	0.78125
0.375	0.84375
0.25	0.65625
0.21875	0.6875
0.15625	0.625
0.1875	0.65625
0.125	0.53125
0.09375	0.5625
0.09375	0.53125
0.203125	0.515625
0.171875	0.578125
0.375	0.515625
0.328125	0.5
0.4609375	0.5390625
0.421875	0.578125
0.390625	0.578125
0.390625	0.53125
0.390625	0.546875
0.28125	0.625
0.359375	0.640625
0.25	0.71875
0.28125	0.6875
0.265625	0.609375
0.296875	0.609375
0.15625	0.75
0.1875	0.78125
0.09375	0.65625
0.03125	0.53125
0.15625	0.65625
0.21875	0.75
0.1875	0.71875
0.09375	0.71875
0.125	0.28125
0.09375	0.3125
0.234375	0.265625
0.140625	0.265625
0.140625	0.296875
0.03125	0.375
0.03125	0.40625
0	0.34375
0.03125	0.3125
0.09375	0.375
0.0625	0.34375
0.21875	0.25
0.125	0.1875
0.3203125	0.3203125
0.3515625	0.3515625
0.34375	0.359375
0.3125	0.328125
0.3828125	0.3828125
0.45703125	0.45703125
0.453125	0.4609375
0.47265625	0.47265625
0.46875	0.4765625
0.359375	0.5
0.34375	0.484375
0.375	0.390625
0.03125	0.46875
0.125	0.40625
0.09375	0.4375
0.296875	0.28125
0.3828125	0.3515625
0.96875	0.40625
0.796875	0.265625
0.90625	0.28125
0.53125	0.578125
0.515625	0.5390625
0.5390625	0.5546875
0.71875	0.84375
0.28125	0.84375
0.4765625	0.5546875
0.4609375	0.5546875
0.34375	0.8125
0.140625	0.578125
0.03125	0.65625
0.03125	0.59375
0.15625	0.71875
0.203125	0.265625
0	0.125
1	0.4375
1	0.34375
0	0.28125
1	0.6875
0	0.5625
0.265625	0.234375
0.4375	0.34375
0.37890625	0.37109375
0.4609375	0.4375
0.44140625	0.43359375
0.44921875	0.43359375
0.47265625	0.46484375
0.48046875	0.46484375
0.5	0.4765625
0.49609375	0.49609375
0.4921875	0.484375
0.48046875	0.48046875
0.47265625	0.46875
0.45703125	0.44921875
0.46875	0.4453125
0.46484375	0.46484375
0.45703125	0.453125
0.44921875	0.44140625
0.453125	0.4453125
0.4296875	0.40625
0.41015625	0.40234375
0.41796875	0.40234375
0.4375	0.4140625
0.4296875	0.421875
0.41796875	0.41015625
0.421875	0.4140625
0.40625	0.3828125
0.3984375	0.390625
0.38671875	0.38671875
0.38671875	0.37890625
0.40625	0.3984375
0.4140625	0.3828125
0.4375	0.4296875
0.4453125	0.4140625
0.3203125	0.3046875
0.3671875	0.34375
0.375	0.3515625
0.3671875	0.359375
0.3515625	0.34375
0.359375	0.3515625
0.3359375	0.328125
0.3203125	0.3125
0.328125	0.3203125
0.34375	0.3359375
0.2890625	0.2734375
0.3046875	0.3046875
0.3046875	0.2890625
0.28125	0.265625
0.375	0.3671875
0.3828125	0.359375
0.25	0.21875
0.75	0.21875
0.625	0.3515625
0.6171875	0.359375
0.6796875	0.3046875
0.734375	0.265625
0.7109375	0.2890625
0.6953125	0.2890625
0.671875	0.3203125
0.65625	0.3359375
0.6640625	0.328125
0.6328125	0.34375
0.640625	0.3515625
0.625	0.3671875
0.6328125	0.359375
0.6484375	0.34375
0.5546875	0.421875
0.5546875	0.4140625
0.5859375	0.390625
0.578125	0.375
0.60546875	0.38671875
0.62109375	0.37890625
0.61328125	0.37890625
0.59375	0.3984375
0.6015625	0.390625
0.5703125	0.40625
0.58984375	0.41015625
0.578125	0.4140625
0.5625	0.4296875
0.5703125	0.421875
0.58203125	0.40234375
0.53125	0.4453125
0.52734375	0.46484375
0.5390625	0.4375
0.55078125	0.44140625
0.55859375	0.44140625
0.546875	0.4453125
0.53515625	0.4609375
0.53515625	0.44921875
0.5078125	0.46875
0.52734375	0.47265625
0.515625	0.4765625
0.50390625	0.48046875
0.51953125	0.46484375
0.55078125	0.43359375
0.578125	0.359375
0.5625	0.34375
0.75	0.46875
0.75	0.34375
0.765625	0.28125
0.765625	0.296875
0.84375	0.5
0.65625	0.4375
0.625	0.484375
0.6328125	0.3828125
0.703125	0.484375
0.5625	0.484375
0.5703125	0.4453125
0.578125	0.46875
0.609375	0.5
0.59375	0.484375
0.5390625	0.4765625
0.546875	0.5
0.50390625	0.49609375
0.51171875	0.49609375
0.53125	0.4765625
0.5234375	0.484375
0.5625	0.4453125
0.5546875	0.453125
0.6015625	0.4140625
0.578125	0.4296875
0.59375	0.4140625
0.5859375	0.4296875
0.609375	0.3984375
0.625	0.3828125
0.6171875	0.3984375
0.609375	0.46875
0.609375	0.453125
0.6953125	0.3203125
0.6640625	0.3515625
0.640625	0.3671875
0.65625	0.3515625
0.6484375	0.3671875
0.6796875	0.3359375
0.671875	0.3359375
0.6875	0.3203125
0.71875	0.296875
0.734375	0.296875
0.703125	0.3125
0.734375	0.328125
0.71875	0.4375
0.6875	0.40625
0.90625	0.21875
0.828125	0.234375
0.765625	0.234375
0.8125	0.21875
0.8125	0.265625
0.796875	0.296875
0.765625	0.25
0.78125	0.265625
0.84375	0.265625
0.828125	0.265625
0.90625	0.25
0.9375	0.28125
0.890625	0.265625
0.765625	0.734375
1	0.8125
0.9375	0.9375
0.96875	0.78125
0.90625	0.78125
0.6875	0.609375
0.640625	0.609375
0.671875	0.609375
0.734375	0.5625
0.71875	0.546875
0.734375	0.53125
0.734375	0.578125
0.734375	0.734375
0.625	0.578125
0.609375	0.59375
0.578125	0.5625
0.59375	0.578125
0.5390625	0.5234375
0.5625	0.515625
0.5546875	0.546875
0.5390625	0.53125
0.5546875	0.5390625
0.5234375	0.515625
0.51171875	0.51171875
0.51171875	0.50390625
0.59375	0.515625
0.578125	0.515625
0.6875	0.515625
0.671875	0.53125
0.6484375	0.5078125
0.65625	0.515625
0.734375	0.515625
0.6875	0.546875
0.703125	0.515625
0.671875	0.578125
0.640625	0.578125
0.640625	0.53125
0.671875	0.5625
0.65625	0.546875
0.828125	0.546875
0.8125	0.515625
0.828125	0.515625
0.78125	0.625
0.765625	0.703125
0.796875	0.578125
0.765625	0.578125
0.765625	0.515625
0.765625	0.546875
0.828125	0.609375
0.796875	0.609375
0.625	0.78125
0.578125	0.765625
0.578125	0.625
0.6015625	0.6328125
0.6171875	0.6328125
0.59375	0.640625
0.5546875	0.5703125
0.5390625	0.5703125
0.52734375	0.53515625
0.51953125	0.53515625
0.5	0.5234375
0.5078125	0.515625
0.51953125	0.51953125
0.51953125	0.52734375
0.53125	0.5546875
0.5390625	0.546875
0.5546875	0.5625
0.546875	0.5546875
0.53125	0.5390625
0.5234375	0.546875
0.5859375	0.6015625
0.5703125	0.6015625
0.5703125	0.5703125
0.5703125	0.5859375
0.6015625	0.6015625
0.6015625	0.6171875
0.5859375	0.6171875
0.5546875	0.5859375
0.546875	0.59375
0.640625	0.6875
0.6484375	0.6640625
0.65625	0.671875
0.703125	0.703125
0.703125	0.734375
0.640625	0.734375
0.578125	0.703125
0.59375	0.75
0.578125	0.671875
0.625	0.640625
0.609375	0.65625
0.609375	0.734375
0.609375	0.703125
0.78125	0.8125
0.8125	0.875
0.875	1
0.25	0.9375
0.25	0.84375
0.21875	0.84375
0.1875	0.9375
0.390625	0.703125
0.421875	0.703125
0.390625	0.65625
0.4375	0.734375
0.421875	0.734375
0.3125	0.734375
0.265625	0.734375
0.296875	0.734375
0.359375	0.6875
0.34375	0.671875
0.375	0.640625
0.359375	0.734375
0.4453125	0.5703125
0.453125	0.59375
0.4140625	0.6015625
0.421875	0.625
0.3828125	0.6171875
0.3984375	0.6171875
0.4140625	0.5859375
0.4296875	0.5859375
0.4296875	0.6015625
0.46875	0.5546875
0.4765625	0.546875
0.4609375	0.5625
0.453125	0.5546875
0.46875	0.5390625
0.4609375	0.546875
0.48828125	0.51953125
0.47265625	0.52734375
0.48046875	0.52734375
0.5	0.5078125
0.4921875	0.515625
0.48046875	0.53515625
0.4609375	0.5703125
0.421875	0.671875
0.3984375	0.6328125
0.40625	0.640625
0.375	0.78125
0.40625	0.75
0.203125	0.578125
0.21875	0.625
0.171875	0.609375
0.21875	0.546875
0.234375	0.546875
0.234375	0.578125
0.234375	0.734375
0.234375	0.703125
0.171875	0.546875
0.15625	0.5
0.234375	0.515625
0.34375	0.546875
0.3671875	0.5234375
0.359375	0.53125
0.359375	0.609375
0.359375	0.578125
0.296875	0.53125
0.296875	0.515625
0.34375	0.515625
0.3125	0.546875
0.328125	0.53125
0.4296875	0.5546875
0.421875	0.53125
0.390625	0.5
0.421875	0.515625
0.4609375	0.5234375
0.453125	0.5
0.49609375	0.50390625
0.48828125	0.50390625
0.46875	0.5234375
0.4765625	0.515625
0.453125	0.5390625
0.4375	0.5546875
0.4453125	0.5390625
0.40625	0.578125
0.375	0.609375
0.390625	0.59375
0.421875	0.5625
0.296875	0.703125
0.265625	0.578125
0.25	0.546875
0.265625	0.515625
0.28125	0.546875
0.328125	0.578125
0.328125	0.609375
0.09375	0.78125
0.0625	0.875
0.09375	0.75
0.0625	0.28125
0.171875	0.265625
0.203125	0.25
0.21875	0.265625
0.203125	0.28125
0.203125	0.234375
0.1875	0.21875
0.09375	0.21875
0.3671875	0.3828125
0.3125	0.40625
0.25	0.46875
0.28125	0.4375
0.25	0.34375
0.265625	0.265625
0.296875	0.3125
0.265625	0.296875
0.3359375	0.3515625
0.3203125	0.3359375
0.3203125	0.328125
0.3359375	0.34375
0.3515625	0.359375
0.3671875	0.375
0.3515625	0.3671875
0.265625	0.359375
0.4296875	0.4453125
0.375	0.484375
0.390625	0.453125
0.3984375	0.4140625
0.3828125	0.3984375
0.3828125	0.390625
0.3984375	0.40625
0.4140625	0.421875
0.4296875	0.4375
0.4140625	0.4296875
0.4375	0.484375
0.4453125	0.453125
0.4609375	0.46875
0.4765625	0.484375
0.48828125	0.48828125
0.48828125	0.49609375
0.4609375	0.4921875
0.421875	0.5
0.40625	0.484375
0.421875	0.46875
0.265625	0.484375
0.296875	0.484375
0.359375	0.421875
0.34375	0.4375
0.203125	0.296875
0.25	0.265625
0.234375	0.296875
0.234375	0.328125
0.421875	0.375
0.421875	0.359375
0.4453125	0.43359375
0.4765625	0.46484375
0.48828125	0.48046875
0.49609375	0.48046875
0.5	0.48828125
0.49609375	0.4921875
0.49609375	0.48828125
0.48046875	0.4765625
0.484375	0.48046875
0.4609375	0.44921875
0.46484375	0.44921875
0.46484375	0.4609375
0.44921875	0.44921875
0.44140625	0.4375
0.4453125	0.44140625
0.45703125	0.44140625
0.46875	0.46484375
0.4140625	0.40234375
0.42578125	0.41796875
0.43359375	0.43359375
0.41796875	0.41796875
0.41015625	0.40625
0.4140625	0.41015625
0.42578125	0.41015625
0.39453125	0.38671875
0.40234375	0.38671875
0.40234375	0.40234375
0.40234375	0.39453125
0.37890625	0.375
0.390625	0.38671875
0.41015625	0.39453125
0.4140625	0.390625
0.44140625	0.42578125
0.4453125	0.421875
0.36328125	0.35546875
0.37109375	0.35546875
0.37109375	0.37109375
0.37109375	0.36328125
0.35546875	0.35546875
0.35546875	0.34765625
0.36328125	0.34765625
0.33984375	0.33984375
0.33984375	0.33203125
0.32421875	0.32421875
0.32421875	0.31640625
0.3046875	0.296875
0.2890625	0.28125
0.296875	0.2890625
0.265625	0.25
0.3125	0.3046875
0.234375	0.234375
0.734375	0.234375
0.62109375	0.37109375
0.62109375	0.36328125
0.7109375	0.2734375
0.71875	0.265625
0.703125	0.2890625
0.6875	0.3046875
0.6953125	0.296875
0.7109375	0.28125
0.68359375	0.31640625
0.66796875	0.33203125
0.66015625	0.33203125
0.63671875	0.35546875
0.63671875	0.34765625
0.65234375	0.34765625
0.64453125	0.34765625
0.63671875	0.36328125
0.62890625	0.36328125
0.62890625	0.35546875
0.6796875	0.3125
0.5625	0.4140625
0.55859375	0.43359375
0.55859375	0.42578125
0.59375	0.3828125
0.58984375	0.40234375
0.58984375	0.39453125
0.5859375	0.3828125
0.6171875	0.37890625
0.609375	0.38671875
0.61328125	0.3828125
0.60546875	0.39453125
0.59765625	0.39453125
0.59765625	0.38671875
0.57421875	0.41796875
0.57421875	0.41015625
0.5859375	0.41015625
0.58203125	0.41015625
0.57421875	0.42578125
0.56640625	0.42578125
0.56640625	0.41796875
0.58984375	0.40625
0.5859375	0.40234375
0.54296875	0.44921875
0.5546875	0.44140625
0.53125	0.46484375
0.54296875	0.453125
0.5390625	0.44921875
0.51171875	0.48046875
0.51171875	0.47265625
0.5234375	0.47265625
0.51953125	0.47265625
0.51171875	0.484375
0.5078125	0.48046875
0.52734375	0.46875
0.5234375	0.46484375
0.55859375	0.4375
0.5546875	0.43359375
0.62109375	0.375
0.734375	0.25
0.765625	0.3125
0.765625	0.328125
0.78125	0.296875
0.640625	0.421875
0.734375	0.5
0.5703125	0.4765625
0.6015625	0.4765625
0.6015625	0.4921875
0.5703125	0.4921875
0.5859375	0.4921875
0.5390625	0.4921875
0.5078125	0.49609375
0.51953125	0.48046875
0.53515625	0.46484375
0.55078125	0.44921875
0.5546875	0.4921875
0.5390625	0.46875
0.56640625	0.43359375
0.58203125	0.41796875
0.5859375	0.421875
0.59765625	0.40234375
0.61328125	0.38671875
0.6171875	0.390625
0.6015625	0.40625
0.6171875	0.4921875
0.5703125	0.4375
0.62890625	0.37109375
0.64453125	0.35546875
0.6484375	0.359375
0.66015625	0.33984375
0.67578125	0.32421875
0.6796875	0.328125
0.6640625	0.34375
0.734375	0.3125
0.6953125	0.3046875
0.75	0.265625
0.734375	0.28125
0.734375	0.359375
0.734375	0.484375
0.734375	0.453125
0.671875	0.421875
0.6328125	0.375
0.796875	0.25
0.796875	0.234375
0.8046875	0.2734375
0.796875	0.28125
0.7734375	0.2734375
0.8046875	0.2578125
0.828125	0.25
0.921875	0.265625
0.96875	0.84375
0.9375	0.875
0.90625	0.75
0.671875	0.59375
0.7265625	0.5390625
0.7265625	0.5546875
0.75	0.515625
0.7421875	0.5546875
0.7421875	0.5390625
0.5703125	0.5546875
0.6171875	0.6171875
0.5859375	0.5859375
0.55859375	0.55859375
0.54296875	0.54296875
0.546875	0.5390625
0.52734375	0.52734375
0.50390625	0.5
0.53125	0.5234375
0.578125	0.5
0.6171875	0.5078125
0.6015625	0.5078125
0.5625	0.5546875
0.578125	0.53125
0.6640625	0.5234375
0.6796875	0.5234375
0.6796875	0.5546875
0.6484375	0.5234375
0.703125	0.5
0.71875	0.515625
0.7109375	0.5390625
0.6953125	0.5390625
0.703125	0.53125
0.625	0.609375
0.640625	0.59375
0.6328125	0.5234375
0.6640625	0.5546875
0.828125	0.53125
0.75	0.734375
0.765625	0.71875
0.765625	0.5625
0.78125	0.578125
0.75	0.546875
0.78125	0.546875
0.8125	0.609375
0.796875	0.59375
0.609375	0.765625
0.609375	0.6328125
0.5390625	0.5625
0.546875	0.5703125
0.5234375	0.53515625
0.51171875	0.51953125
0.50390625	0.51953125
0.50390625	0.50390625
0.50390625	0.51171875
0.51953125	0.5234375
0.52734375	0.53125
0.5234375	0.52734375
0.515625	0.51953125
0.54296875	0.55078125
0.53515625	0.55078125
0.53515625	0.53515625
0.53515625	0.54296875
0.55078125	0.55078125
0.55078125	0.55859375
0.54296875	0.55859375
0.578125	0.6015625
0.5625	0.5859375
0.5703125	0.578125
0.5859375	0.59375
0.578125	0.5859375
0.59375	0.6171875
0.6015625	0.609375
0.6171875	0.625
0.59375	0.6015625
0.5625	0.5703125
0.625	0.734375
0.6484375	0.6796875
0.6875	0.734375
0.703125	0.71875
0.5625	0.734375
0.578125	0.71875
0.578125	0.734375
0.6171875	0.6484375
0.609375	0.71875
0.578125	0.6875
0.59375	0.703125
0.75	0.9375
0.75	0.84375
0.78125	0.84375
0.8125	0.9375
0.0625	0.9375
0.21875	0.8125
0.1875	0.875
0.40625	0.703125
0.375	0.734375
0.390625	0.71875
0.3828125	0.6328125
0.421875	0.6875
0.390625	0.734375
0.421875	0.71875
0.296875	0.71875
0.3515625	0.6640625
0.3515625	0.6796875
0.4375	0.5859375
0.4453125	0.5859375
0.40625	0.6171875
0.4140625	0.6171875
0.40625	0.6015625
0.3984375	0.609375
0.4375	0.5703125
0.4140625	0.59375
0.421875	0.6015625
0.47265625	0.53515625
0.47265625	0.54296875
0.45703125	0.55078125
0.45703125	0.55859375
0.44140625	0.55859375
0.45703125	0.54296875
0.46484375	0.54296875
0.46484375	0.55078125
0.4765625	0.52734375
0.484375	0.51953125
0.48046875	0.5234375
0.48828125	0.51171875
0.49609375	0.51171875
0.49609375	0.51953125
0.47265625	0.53125
0.4765625	0.53515625
0.4453125	0.5625
0.453125	0.5703125
0.3828125	0.625
0.390625	0.6328125
0.421875	0.765625
0.390625	0.765625
0.1875	0.609375
0.203125	0.59375
0.203125	0.609375
0.234375	0.5625
0.25	0.515625
0.234375	0.53125
0.21875	0.578125
0.234375	0.71875
0.1875	0.515625
0.171875	0.53125
0.171875	0.515625
0.3203125	0.5546875
0.3515625	0.5234375
0.375	0.578125
0.359375	0.59375
0.328125	0.5625
0.3125	0.515625
0.3046875	0.5390625
0.265625	0.5
0.3359375	0.5234375
0.3515625	0.5078125
0.3203125	0.5234375
0.4375	0.515625
0.40625	0.515625
0.4921875	0.50390625
0.48046875	0.51953125
0.46484375	0.53515625
0.44921875	0.55078125
0.4453125	0.546875
0.4609375	0.53125
0.4296875	0.5703125
0.3984375	0.6015625
0.25	0.734375
0.265625	0.5625
0.2734375	0.5390625
0.2578125	0.5390625
0.265625	0.53125
0.2890625	0.5390625
0.2578125	0.5546875
0.2734375	0.5546875
0.3125	0.609375
0.328125	0.59375
0.0625	0.78125
0.03125	0.78125
0.03125	0.84375
0.109375	0.265625
0.1875	0.265625
0.15625	0.265625
0.1953125	0.2578125
0.1953125	0.2734375
0.234375	0.25
0.171875	0.25
0.171875	0.234375
0.09375	0.25
0.265625	0.453125
0.265625	0.3125
0.3046875	0.3203125
0.265625	0.328125
0.265625	0.28125
0.2890625	0.2890625
0.28125	0.296875
0.31640625	0.31640625
0.33203125	0.33203125
0.328125	0.3359375
0.34765625	0.34765625
0.36328125	0.36328125
0.359375	0.3671875
0.34375	0.3515625
0.3125	0.3203125
0.3984375	0.4765625
0.390625	0.46875
0.37890625	0.37890625
0.39453125	0.39453125
0.390625	0.3984375
0.41015625	0.41015625
0.42578125	0.42578125
0.421875	0.4296875
0.40625	0.4140625
0.44140625	0.44140625
0.49609375	0.5
0.4921875	0.49609375
0.4453125	0.4921875
0.4140625	0.4921875
0.3828125	0.4921875
0.3984375	0.4921875
0.4375	0.4453125
0.4296875	0.4921875
0.4296875	0.4765625
0.296875	0.5
0.28125	0.484375
0.328125	0.421875
0.375	0.3828125
0.234375	0.3125
0.21875	0.296875
0.2265625	0.2734375
0.234375	0.28125
0.43359375	0.41796875
0.43359375	0.42578125
0.38671875	0.3828125
0.3828125	0.37890625
0.37890625	0.36328125
0.67578125	0.31640625
0.54296875	0.44140625
0.71875	0.484375
0.7734375	0.2578125
0.9375	0.78125
0.5078125	0.50390625
0.765625	0.53125
0.52734375	0.54296875
0.3828125	0.6484375
0.421875	0.5859375
0.4296875	0.578125
0.44921875	0.55859375
0.3359375	0.5546875
0.28125	0.515625
0.078125	0.265625
0.2265625	0.2578125
0.125	1
0	0.8125


==> data/ExamplePyramide_ele_01884.dat <==
192	74	499
21	192	499
192	14	191
74	192	191
140	134	717
717	74	716
140	717	716
253	140	391
8	253	391
134	140	253
134	21	499
499	74	717
134	499	717
21	12	135
135	14	192
21	135	192
73	106	376
376	41	375
73	376	375
136	73	138
254	138	262
500	262	727
18	500	727
254	262	500
136	138	254
106	73	136
106	14	255
255	41	376
106	255	376
378	137	377
105	378	377
378	76	501
137	378	501
503	259	718
256	503	718
137	259	503
502	259	509
55	502	509
502	256	718
259	502	718
256	105	377
377	137	503
256	377	503
105	41	257
257	76	378
105	257	378
720	258	719
194	720	719
147	258	720
504	258	506
104	504	506
504	194	719
258	504	719
194	76	505
505	147	720
194	505	720
282	193	380
147	282	380
379	282	548
2	379	548
193	282	379
507	369	721
258	507	721
193	369	507
506	369	930
104	506	930
506	258	721
369	506	721
258	147	380
380	193	507
258	380	507
382	260	508
185	382	508
137	260	382
723	381	722
260	723	722
104	381	723
508	381	928
185	508	928
508	260	722
381	508	722
259	185	480
480	55	509
259	480	509
259	137	382
185	259	382
501	194	510
137	501	510
76	194	501
504	260	724
194	504	724
504	104	723
260	504	723
260	137	510
510	194	724
260	510	724
726	261	725
196	726	725
139	261	726
511	261	513
101	511	513
511	196	725
261	511	725
196	73	512
512	139	726
196	512	726
387	195	384
139	387	384
387	55	383
195	387	383
261	195	478
478	101	513
261	478	513
261	139	384
195	261	384
263	235	386
138	263	386
263	101	385
235	263	385
927	262	514
235	927	514
927	18	727
262	927	727
262	138	386
386	235	514
262	386	514
138	73	196
263	196	511
101	263	511
138	196	263
375	105	264
73	375	264
41	105	375
256	139	388
105	256	388
387	256	502
55	387	502
139	256	387
264	139	512
73	264	512
264	105	388
139	264	388
730	265	729
198	730	729
730	141	728
265	730	728
515	265	519
100	515	519
515	198	729
265	515	729
198	74	516
516	141	730
198	516	730
518	390	732
267	518	732
518	197	731
390	518	731
390	141	517
517	267	732
390	517	732
524	389	734
267	524	734
524	18	733
389	524	733
518	389	924
197	518	924
518	267	734
389	518	734
520	476	736
265	520	736
520	197	735
476	520	735
519	476	923
100	519	923
519	265	736
476	519	736
728	390	737
265	728	737
141	390	728
520	390	731
197	520	731
520	265	737
390	520	737
522	266	938
360	522	938
140	266	522
521	266	738
100	521	738
521	360	938
266	521	938
360	8	391
391	140	522
360	391	522
716	198	523
140	716	523
74	198	716
515	266	739
198	515	739
515	100	738
266	515	738
266	140	523
523	198	739
266	523	739
191	106	199
74	191	199
14	106	191
268	136	488
141	268	488
106	136	268
525	254	939
267	525	939
136	254	525
524	254	500
18	524	500
524	267	939
254	524	939
488	267	517
141	488	517
488	136	525
267	488	525
199	141	516
74	199	516
199	106	268
141	199	268
75	13	142
269	142	270
270	8	526
269	270	526
75	142	269
10	13	75
13	12	21
142	21	134
270	134	253
8	270	253
142	134	270
13	21	142
22	24	143
200	143	393
393	5	392
200	393	392
22	143	200
12	24	22
24	11	83
143	83	301
393	301	571
5	393	571
143	301	393
24	83	143
243	145	271
77	243	271
243	78	527
145	243	527
395	273	529
201	395	529
395	145	528
273	395	528
536	394	741
273	536	741
536	19	740
394	536	740
394	201	529
529	273	741
394	529	741
201	77	271
271	145	395
201	271	395
77	14	144
144	78	243
77	144	243
530	396	742
202	530	742
207	396	530
531	396	743
107	531	743
531	202	742
396	531	742
202	78	532
532	207	530
202	532	530
409	272	533
207	409	533
5	272	409
570	396	744
272	570	744
570	107	743
396	570	743
396	207	533
533	272	744
396	533	744
535	398	746
274	535	746
535	157	745
398	535	745
398	145	534
534	274	746
398	534	746
752	397	748
274	752	748
752	107	747
397	752	747
535	397	774
157	535	774
535	274	748
397	535	748
537	422	750
273	537	750
537	157	749
422	537	749
536	422	773
19	536	773
536	273	750
422	536	750
528	398	751
273	528	751
145	398	528
537	398	745
157	537	745
537	273	751
398	537	751
527	202	538
145	527	538
78	202	527
531	274	753
202	531	753
531	107	752
274	531	752
538	274	534
145	538	534
538	202	753
274	538	753
275	146	399
109	275	399
275	110	539
146	275	539
276	146	279
279	43	540
276	279	540
276	109	399
146	276	399
109	41	277
277	110	275
109	277	275
244	206	278
278	108	541
244	278	541
110	206	244
489	408	754
203	489	754
206	408	489
542	408	767
19	542	767
542	203	754
408	542	754
278	203	417
108	278	417
278	206	489
203	278	489
280	211	401
146	280	401
400	280	755
108	400	755
211	280	400
279	211	416
43	279	416
279	146	401
211	279	401
539	244	543
146	539	543
110	244	539
541	280	756
244	541	756
541	108	755
280	541	755
280	146	543
543	244	756
280	543	756
758	281	757
205	758	757
148	281	758
544	281	546
80	544	546
544	205	757
281	544	757
205	76	545
545	148	758
205	545	758
406	204	403
148	406	403
402	406	765
43	402	765
204	406	402
547	414	760
281	547	760
547	204	759
414	547	759
414	80	546
546	281	760
414	546	760
281	148	403
403	204	547
281	403	547
283	154	405
147	283	405
404	283	763
80	404	763
154	283	404
549	292	762
282	549	762
549	154	761
292	549	761
292	2	548
548	282	762
292	548	762
282	147	405
405	154	549
282	405	549
505	205	550
147	505	550
76	205	505
544	283	764
205	544	764
544	80	763
283	544	763
283	147	550
550	205	764
283	550	764
257	109	284
76	257	284
41	109	257
407	276	551
148	407	551
109	276	407
540	406	766
276	540	766
540	43	765
406	540	765
406	148	551
551	276	766
406	551	766
284	148	545
76	284	545
284	109	407
148	284	407
255	77	285
41	255	285
14	77	255
110	77	201
206	201	394
408	394	740
740	19	767
408	740	767
206	394	408
110	201	206
285	110	277
41	285	277
77	110	285
135	22	149
14	135	149
12	22	135
553	200	552
78	553	552
22	200	553
207	200	392
392	5	409
207	392	409
552	207	532
78	552	532
200	207	552
149	78	144
14	149	144
149	22	553
78	149	553
111	56	286
286	44	410
111	286	410
111	20	554
56	111	554
150	56	208
15	150	208
150	44	286
56	150	286
288	113	411
79	288	411
44	113	288
287	113	423
423	5	555
287	423	555
287	79	411
113	287	411
425	111	412
79	425	412
20	111	425
288	111	410
44	288	410
288	79	412
111	288	412
769	151	768
60	769	768
42	151	769
556	151	770
20	556	770
556	60	768
151	556	768
557	60	785
3	557	785
557	42	769
60	557	769
218	56	209
42	218	209
208	218	602
15	208	602
56	218	208
151	56	554
554	20	770
151	554	770
151	42	209
56	151	209
58	59	153
289	153	559
33	289	559
58	153	289
152	58	155
558	155	565
19	558	565
152	155	558
59	58	152
212	57	245
59	212	245
212	15	210
57	212	210
560	217	772
153	560	772
560	57	771
217	560	771
559	217	814
33	559	814
559	153	772
217	559	772
153	59	245
245	57	560
153	245	560
112	81	413
61	112	413
290	112	294
43	290	294
81	112	290
291	81	419
33	291	419
291	61	413
81	291	413
295	115	293
80	295	293
61	115	295
562	216	561
154	562	561
115	216	562
292	216	430
2	292	430
561	292	761
154	561	761
216	292	561
293	154	404
80	293	404
293	115	562
154	293	562
564	415	563
204	564	563
112	415	564
415	80	414
563	414	759
204	563	759
415	414	563
294	204	402
43	294	402
294	112	564
204	294	564
112	61	295
295	80	415
112	295	415
297	156	296
108	297	296
58	156	297
211	156	420
420	43	416
211	420	416
296	211	400
108	296	400
156	211	296
203	155	418
418	108	417
203	418	417
565	203	542
19	565	542
155	203	565
155	58	297
297	108	418
155	297	418
81	58	289
289	33	419
81	289	419
156	81	290
290	43	420
156	290	420
58	81	156
298	82	490
566	490	568
107	566	568
298	490	566
298	44	421
82	298	421
569	299	567
157	569	567
82	299	569
422	299	776
776	19	773
422	776	773
567	422	749
157	567	749
299	422	567
397	490	775
775	157	774
397	775	774
568	397	747
107	568	747
490	397	568
490	82	569
569	157	775
490	569	775
272	113	424
424	107	570
272	424	570
272	5	423
113	272	423
113	44	298
424	298	566
107	424	566
113	298	424
150	59	300
44	150	300
150	15	212
59	150	212
82	59	152
299	152	558
558	19	776
299	558	776
82	152	299
300	82	421
44	300	421
59	82	300
780	86	572
83	780	572
780	25	777
86	780	777
302	301	779
779	86	778
302	779	778
571	302	578
5	571	578
301	302	571
301	83	572
572	86	779
301	572	779
83	11	573
573	25	780
83	573	780
575	85	782
84	575	782
575	72	781
85	575	781
574	85	786
20	574	786
574	84	782
85	574	782
789	114	784
84	789	784
789	25	783
114	789	783
575	114	958
72	575	958
575	84	784
114	575	784
957	60	940
72	957	940
957	3	785
60	957	785
85	60	556
556	20	786
85	556	786
940	85	781
72	940	781
60	85	940
577	491	787
303	577	787
79	491	577
576	491	788
86	576	788
576	303	787
491	576	787
425	303	790
20	425	790
425	79	577
303	425	577
579	287	941
302	579	941
79	287	579
578	287	555
5	578	555
578	302	941
287	578	941
491	302	778
778	86	788
491	778	788
491	79	579
302	491	579
777	84	942
86	777	942
777	25	789
84	777	789
574	303	791
84	574	791
574	20	790
303	574	790
942	303	576
86	942	576
942	84	791
303	942	791
583	246	580
214	583	580
583	26	792
246	583	792
304	246	797
40	304	797
304	214	580
246	304	580
581	426	794
213	581	794
581	214	793
426	581	793
582	426	799
6	582	799
582	213	794
426	582	794
583	213	605
26	583	605
583	214	581
213	583	581
585	165	796
158	585	796
585	26	795
165	585	795
584	165	818
3	584	818
584	158	796
165	584	796
960	246	798
158	960	798
960	40	797
246	960	797
585	246	792
26	585	792
585	158	798
246	585	798
252	159	305
40	252	305
0	159	252
427	330	586
214	427	586
159	330	427
852	426	800
330	852	800
852	6	799
426	852	799
586	426	793
214	586	793
586	330	800
426	586	800
305	214	304
40	305	304
305	159	427
214	305	427
588	215	801
160	588	801
45	215	588
587	215	802
34	587	802
587	160	801
215	587	801
306	160	590
35	306	590
306	45	588
160	306	588
308	163	429
161	308	429
308	45	428
163	308	428
163	15	307
307	161	429
163	307	429
215	161	607
607	34	802
215	607	802
215	45	308
161	215	308
591	219	804
87	591	804
591	34	803
219	591	803
589	219	822
6	589	822
589	87	804
219	589	804
325	160	806
806	87	805
325	806	805
590	325	629
35	590	629
160	325	590
591	160	587
34	591	587
591	87	806
160	591	806
593	88	592
71	593	592
593	62	807
88	593	807
596	309	809
88	596	809
596	33	808
309	596	808
309	71	592
592	88	809
309	592	809
598	310	811
71	598	811
598	35	810
310	598	810
593	310	624
62	593	624
593	71	811
310	593	811
162	132	594
119	162	594
61	132	162
311	132	813
813	62	812
311	813	812
594	311	838
119	594	838
132	311	594
247	222	312
115	247	312
247	119	595
222	247	595
442	216	492
222	442	492
442	2	430
216	442	430
216	115	312
312	222	492
216	312	492
115	61	162
162	119	247
115	162	247
88	61	291
291	33	596
88	291	596
132	88	807
807	62	813
132	807	813
61	88	132
313	164	597
57	313	597
313	45	431
164	313	431
217	164	599
599	33	814
217	599	814
597	217	771
57	597	771
164	217	597
163	57	210
15	163	210
313	163	428
45	313	428
57	163	313
306	71	314
45	306	314
306	35	598
71	306	598
309	164	432
71	309	432
599	309	808
33	599	808
164	309	599
314	164	431
45	314	431
314	71	432
164	314	432
315	316	601
166	315	601
315	42	600
316	315	600
819	433	815
316	819	815
26	433	819
601	433	824
166	601	824
601	316	815
433	601	815
603	317	817
218	603	817
603	166	816
317	603	816
317	15	602
602	218	817
317	602	817
218	42	315
315	166	603
218	315	603
557	165	604
42	557	604
557	3	818
165	557	818
795	316	820
165	795	820
795	26	819
316	795	819
604	316	600
42	604	600
604	165	820
316	604	820
606	220	821
213	606	821
34	220	606
605	220	608
26	605	608
605	213	821
220	605	821
582	219	823
213	582	823
582	6	822
219	582	822
606	219	803
34	606	803
606	213	823
219	606	823
318	161	493
166	318	493
318	34	607
161	318	607
317	161	307
15	317	307
493	317	816
166	493	816
161	317	493
433	220	609
609	166	824
433	609	824
433	26	608
220	433	608
220	34	318
318	166	609
220	318	609
319	221	825
117	319	825
46	221	319
610	221	828
36	610	828
610	117	825
221	610	825
435	116	494
117	435	494
435	28	434
116	435	434
116	46	319
319	117	494
116	319	494
612	168	827
167	612	827
612	46	826
168	612	826
611	168	849
6	611	849
611	167	827
168	611	827
853	221	829
167	853	829
853	36	828
221	853	828
221	46	612
612	167	829
221	612	829
633	89	614
36	633	614
633	4	830
89	633	830
832	340	613
117	832	613
832	89	831
340	832	831
340	28	435
435	117	613
340	435	613
614	117	610
36	614	610
614	89	832
117	614	832
439	90	320
63	439	320
439	47	436
90	439	436
444	118	438
90	444	438
437	444	842
35	437	842
118	444	437
118	63	320
320	90	438
118	320	438
616	327	834
321	616	834
616	63	833
327	616	833
327	28	615
615	321	834
327	615	834
321	47	439
439	63	616
321	439	616
618	323	943
324	618	943
618	94	835
323	618	835
617	323	622
62	617	622
617	324	943
323	617	943
324	47	440
440	94	618
324	440	618
620	322	944
443	620	944
172	322	620
619	322	836
119	619	836
619	443	944
322	619	944
443	94	441
441	172	620
443	441	620
335	222	621
172	335	621
335	2	442
222	335	442
595	322	837
222	595	837
595	119	836
322	595	836
322	172	621
621	222	837
322	621	837
623	311	945
323	623	945
623	119	838
311	623	838
622	311	812
62	622	812
622	323	945
311	622	945
835	443	839
323	835	839
94	443	835
623	443	619
119	623	619
623	323	839
443	623	839
625	445	841
310	625	841
625	90	840
445	625	840
624	445	844
62	624	844
624	310	841
445	624	841
810	444	843
310	810	843
810	35	842
444	810	842
444	90	625
625	310	843
444	625	843
436	324	626
90	436	626
47	324	436
445	324	617
617	62	844
445	617	844
626	445	840
90	626	840
324	445	626
628	447	845
326	628	845
91	447	628
627	447	848
87	627	848
627	326	845
447	627	845
326	46	446
446	91	628
326	446	628
630	328	847
325	630	847
630	91	846
328	630	846
328	35	629
629	325	847
328	629	847
447	325	805
805	87	848
447	805	848
447	91	630
325	447	630
589	168	631
87	589	631
589	6	849
168	589	849
826	326	850
168	826	850
46	326	826
631	326	627
87	631	627
631	168	850
326	631	850
120	116	632
63	120	632
46	116	120
434	327	851
116	434	851
28	327	434
632	327	833
63	632	833
632	116	851
327	632	851
329	118	448
91	329	448
63	118	329
328	118	437
35	328	437
448	328	846
91	448	846
118	328	448
120	91	446
46	120	446
120	63	329
91	120	329
159	27	169
330	169	634
634	6	852
330	634	852
159	169	330
0	27	159
250	36	223
27	250	223
250	4	633
36	250	633
635	167	946
169	635	946
635	36	853
167	635	853
634	167	611
6	634	611
634	169	946
167	634	946
169	27	223
223	36	635
169	223	635
248	225	636
37	248	636
39	225	248
637	224	947
225	637	947
637	7	854
224	637	854
636	224	660
37	636	660
636	225	947
224	636	947
170	37	659
4	170	659
170	39	248
37	170	248
39	1	171
225	171	355
637	355	685
7	637	685
225	355	637
39	171	225
122	123	332
64	122	332
122	48	331
123	122	331
451	121	495
495	123	638
451	495	638
451	30	449
121	451	449
121	64	332
332	123	495
121	332	495
640	458	639
92	640	639
640	64	855
458	640	855
458	28	450
450	92	639
458	450	639
92	48	122
122	64	640
92	122	640
858	333	857
226	858	857
858	93	856
333	858	856
333	48	641
641	226	857
333	641	857
642	226	877
7	642	877
642	93	858
226	642	858
452	353	644
123	452	644
643	452	860
93	643	860
353	452	643
897	451	859
353	897	859
30	451	897
644	451	638
123	644	638
644	353	859
451	644	859
331	333	645
123	331	645
48	333	331
856	452	861
333	856	861
856	93	860
452	856	860
452	123	645
645	333	861
452	645	861
454	337	647
647	95	862
454	647	862
646	454	864
50	646	864
337	454	646
337	47	453
453	95	647
337	453	647
649	338	863
334	649	863
95	338	649
648	338	657
30	648	657
648	334	863
338	648	863
892	454	865
334	892	865
892	50	864
454	892	864
649	454	862
95	649	862
649	334	865
454	649	865
651	336	948
457	651	948
651	97	866
336	651	866
336	94	650
650	457	948
336	650	948
871	455	949
457	871	949
871	50	867
455	871	867
651	455	891
97	651	891
651	457	949
455	651	949
653	456	868
177	653	868
172	456	653
652	456	869
97	652	869
652	177	868
456	652	868
335	177	351
2	335	351
335	172	653
177	335	653
441	336	654
172	441	654
94	336	441
866	456	870
336	866	870
866	97	869
456	866	869
456	172	654
654	336	870
456	654	870
440	337	655
94	440	655
47	337	440
646	457	872
337	646	872
646	50	871
457	646	871
655	457	650
94	655	650
655	337	872
457	655	872
339	321	656
64	339	656
47	321	339
615	458	873
321	615	873
28	458	615
656	458	855
64	656	855
656	321	873
458	656	873
460	121	459
95	460	459
64	121	460
338	121	449
449	30	657
338	449	657
338	95	459
121	338	459
339	95	453
47	339	453
339	64	460
95	339	460
876	96	658
89	876	658
876	37	874
96	876	874
341	340	875
96	341	875
28	340	341
658	340	831
89	658	831
658	96	875
340	658	875
659	89	830
4	659	830
659	37	876
89	659	876
661	173	950
224	661	950
48	173	661
660	173	879
37	660	879
660	224	950
173	660	950
854	226	878
224	854	878
854	7	877
226	854	877
661	226	641
48	661	641
661	224	878
226	661	878
342	92	496
96	342	496
48	92	342
341	92	450
28	341	450
341	96	496
92	341	496
874	173	662
96	874	662
874	37	879
173	874	879
173	48	342
342	96	662
173	342	662
344	228	663
175	344	663
38	228	344
343	228	882
29	343	882
663	343	888
175	663	888
228	343	663
345	227	462
462	175	664
345	462	664
345	17	461
227	345	461
344	227	682
38	344	682
344	175	462
227	344	462
666	179	881
174	666	881
666	38	880
179	666	880
665	179	898
7	665	898
665	174	881
179	665	881
906	228	883
174	906	883
906	29	882
228	906	882
228	38	666
666	174	883
228	666	883
886	346	885
234	886	885
886	49	884
346	886	884
667	346	670
29	667	670
667	234	885
346	667	885
668	234	905
9	668	905
668	49	886
234	668	886
463	189	669
175	463	669
49	189	463
714	345	887
189	714	887
17	345	714
669	345	664
175	669	664
669	189	887
345	669	887
671	343	951
346	671	951
671	175	888
343	671	888
343	29	670
670	346	951
343	670	951
463	346	884
49	463	884
463	175	671
346	463	671
466	176	465
66	466	465
466	51	464
176	466	464
347	176	672
672	32	889
347	672	889
347	66	465
176	347	465
348	66	677
30	348	677
348	51	466
66	348	466
231	65	349
349	51	467
231	349	467
231	17	229
65	231	229
238	176	673
673	65	890
238	673	890
672	238	932
32	672	932
176	238	672
349	176	464
51	349	464
349	65	673
176	349	673
98	67	124
674	124	675
50	674	675
98	124	674
350	98	678
32	350	678
67	98	350
178	129	230
97	178	230
67	129	178
352	236	468
177	352	468
129	236	352
351	236	481
2	351	481
351	177	468
236	351	468
230	177	652
97	230	652
230	129	352
177	230	352
455	124	676
676	97	891
455	676	891
675	455	867
50	675	867
124	455	675
124	67	178
178	97	676
124	178	676
679	334	893
66	679	893
679	50	892
334	679	892
677	334	648
30	677	648
677	66	893
334	677	893
895	347	894
98	895	894
66	347	895
678	347	889
32	678	889
678	98	894
347	678	894
679	98	674
50	679	674
679	66	895
98	679	895
681	180	680
93	681	680
681	38	896
180	681	896
353	180	683
683	30	897
353	683	897
680	353	643
93	680	643
180	353	680
642	179	899
93	642	899
642	7	898
179	642	898
681	179	880
38	681	880
681	93	899
179	681	899
232	227	354
51	232	354
682	232	900
38	682	900
227	232	682
461	231	469
227	461	469
17	231	461
354	231	467
51	354	467
354	227	469
231	354	469
348	180	684
51	348	684
348	30	683
180	348	683
896	232	901
180	896	901
896	38	900
232	896	900
232	51	684
684	180	901
232	684	901
356	181	471
171	356	471
356	31	470
181	356	470
686	357	903
355	686	903
686	181	902
357	686	902
685	357	907
7	685	907
685	355	903
357	685	903
355	171	471
471	181	686
355	471	686
171	1	233
233	31	356
171	233	356
688	249	952
251	688	952
688	29	904
249	688	904
687	249	689
31	687	689
687	251	952
249	687	952
961	234	953
251	961	953
961	9	905
234	961	905
688	234	667
29	688	667
688	251	953
234	688	953
690	174	954
181	690	954
690	29	906
174	690	906
665	357	908
174	665	908
665	7	907
357	665	907
954	357	902
181	954	902
954	174	908
357	954	908
470	249	909
181	470	909
470	31	689
249	470	689
690	249	904
29	690	904
690	181	909
249	690	909
691	358	911
99	691	911
691	127	910
358	691	910
692	358	696
23	692	696
692	99	911
358	692	911
693	99	700
16	693	700
693	127	691
99	693	691
497	473	695
125	497	695
694	497	913
127	694	913
473	497	694
921	472	955
473	921	955
921	8	912
472	921	912
472	125	695
695	473	955
472	695	955
372	358	697
125	372	697
372	23	696
358	372	696
910	497	914
358	910	914
910	127	913
497	910	913
497	125	697
697	358	914
497	697	914
126	69	916
916	52	915
126	916	915
698	126	919
23	698	919
69	126	698
699	69	935
9	699	935
699	52	916
69	699	916
701	133	918
99	701	918
701	52	917
133	701	917
700	133	959
16	700	959
700	99	918
133	700	918
692	126	920
99	692	920
692	23	919
126	692	919
701	126	915
52	701	915
701	99	920
126	701	920
956	75	703
16	956	703
10	75	956
922	269	702
127	922	702
75	269	922
473	269	526
526	8	921
473	526	921
702	473	694
127	702	694
269	473	702
703	127	693
16	703	693
703	75	922
127	703	922
128	53	359
359	54	474
128	359	474
182	128	361
704	361	707
18	704	707
182	361	704
53	128	182
183	53	187
17	183	187
183	54	359
53	183	359
362	131	475
475	100	705
362	475	705
54	131	362
360	131	486
8	360	486
475	360	521
100	475	521
131	360	475
708	477	706
197	708	706
128	477	708
476	477	926
926	100	923
476	926	923
706	476	735
197	706	735
477	476	706
389	361	925
925	197	924
389	925	924
707	389	733
18	707	733
361	389	707
361	128	708
708	197	925
361	708	925
362	128	474
54	362	474
477	362	705
705	100	926
477	705	926
128	362	477
102	68	184
363	184	366
55	363	366
102	184	363
364	102	483
32	364	483
68	102	364
367	240	365
101	367	365
68	240	367
235	240	934
934	18	927
235	934	927
365	235	385
101	365	385
240	235	365
195	184	479
479	101	478
195	479	478
366	195	383
55	366	383
184	195	366
184	68	367
367	101	479
184	367	479
186	130	368
368	104	709
186	368	709
67	130	186
484	185	710
130	484	710
484	55	480
185	484	480
381	368	929
929	185	928
381	929	928
104	368	381
368	130	710
710	185	929
368	710	929
237	193	370
129	237	370
369	237	931
931	104	930
369	931	930
193	237	369
379	236	482
193	379	482
379	2	481
236	379	481
236	129	370
370	193	482
236	370	482
129	67	186
237	186	709
709	104	931
237	709	931
129	186	237
350	102	371
67	350	371
350	32	483
102	350	483
130	102	363
363	55	484
130	363	484
130	67	371
102	130	371
239	188	711
65	239	711
53	188	239
712	238	933
188	712	933
712	32	932
238	712	932
711	238	890
65	711	890
711	188	933
238	711	933
187	65	229
17	187	229
187	53	239
65	187	239
68	53	182
240	182	704
704	18	934
240	704	934
68	182	240
188	68	364
364	32	712
188	364	712
53	68	188
190	70	241
49	190	241
713	190	936
23	713	936
70	190	713
189	70	242
242	17	714
189	242	714
189	49	241
70	189	241
668	69	715
49	668	715
668	9	935
69	668	935
698	190	937
69	698	937
698	23	936
190	698	936
190	49	715
715	69	937
190	715	937
373	103	498
125	373	498
373	54	485
103	373	485
103	23	372
372	125	498
103	372	498
472	131	487
125	472	487
486	472	912
8	486	912
131	472	486
131	54	373
373	125	487
131	373	487
183	70	374
54	183	374
183	17	242
70	183	242
103	70	713
23	103	713
374	103	485
54	374	485
70	103	374


==> data/ExamplePyramide_ele_03496.dat <==
192	74	499
21	192	499
192	14	191
74	192	191
140	134	717
717	74	716
140	717	716
253	140	391
962	391	1405
8	962	1405
253	391	962
134	140	253
134	21	499
499	74	717
134	499	717
21	12	135
135	14	192
21	135	192
376	73	963
106	376	963
376	41	375
73	376	375
138	136	1356
1356	73	1355
138	1356	1355
254	138	262
500	262	727
964	727	1385
18	964	1385
500	727	964
254	262	500
136	138	254
136	106	963
963	73	1356
136	963	1356
106	14	255
255	41	376
106	255	376
378	137	377
105	378	377
378	76	501
137	378	501
503	259	718
256	503	718
503	137	965
259	503	965
967	509	1357
502	967	1357
259	509	967
966	509	1370
55	966	1370
966	502	1357
509	966	1357
502	256	718
718	259	967
502	718	967
256	105	377
377	137	503
256	377	503
105	41	257
257	76	378
105	257	378
720	258	719
194	720	719
147	258	720
969	506	1358
504	969	1358
258	506	969
968	506	974
104	968	974
968	504	1358
506	968	1358
504	194	719
719	258	969
504	719	969
194	76	505
505	147	720
194	505	720
972	380	1360
282	972	1360
972	193	1359
380	972	1359
380	147	970
970	282	1360
380	970	1360
1363	548	1362
379	1363	1362
1363	282	1361
548	1363	1361
548	2	971
971	379	1362
548	971	1362
972	379	1341
193	972	1341
972	282	1363
379	972	1363
721	507	1364
369	721	1364
258	507	721
973	507	1365
193	973	1365
973	369	1364
507	973	1364
506	369	930
930	104	974
506	930	974
506	258	721
369	506	721
258	147	380
507	380	1359
1359	193	1365
507	1359	1365
258	380	507
1367	508	1366
382	1367	1366
260	508	1367
975	508	978
185	975	978
975	382	1366
508	975	1366
382	137	976
976	260	1367
382	976	1367
722	723	1368
381	722	1368
260	723	722
977	723	1373
104	977	1373
977	381	1368
723	977	1368
508	381	928
928	185	978
508	928	978
508	260	722
381	508	722
980	480	979
259	980	979
980	185	1369
480	980	1369
1729	509	1371
480	1729	1371
1729	55	1370
509	1729	1370
509	259	979
979	480	1371
509	979	1371
965	382	1372
259	965	1372
137	382	965
980	382	975
185	980	975
980	259	1372
382	980	1372
501	194	510
137	501	510
76	194	501
504	260	724
194	504	724
723	504	968
968	104	1373
723	968	1373
260	504	723
510	260	976
137	510	976
510	194	724
260	510	724
726	261	725
196	726	725
726	139	981
261	726	981
983	513	1374
511	983	1374
261	513	983
982	513	1378
101	982	1378
982	511	1374
513	982	1374
511	196	725
725	261	983
511	725	983
196	73	512
512	139	726
196	512	726
985	384	1747
387	985	1747
985	195	1375
384	985	1375
384	139	984
984	387	1747
384	984	1747
994	383	1748
387	994	1748
994	55	1376
383	994	1376
985	383	1726
195	985	1726
985	387	1748
383	985	1748
987	478	986
261	987	986
987	195	1377
478	987	1377
1725	513	1379
478	1725	1379
1725	101	1378
513	1725	1378
513	261	986
986	478	1379
513	986	1379
981	384	1380
261	981	1380
139	384	981
987	384	1375
195	987	1375
987	261	1380
384	987	1380
989	386	1382
263	989	1382
989	235	1381
386	989	1381
386	138	988
988	263	1382
386	988	1382
992	385	1384
263	992	1384
992	101	1383
385	992	1383
989	385	1723
235	989	1723
989	263	1384
385	989	1384
991	514	1749
927	991	1749
262	514	991
990	514	1386
235	990	1386
990	927	1749
514	990	1749
1722	727	1750
927	1722	1750
1722	18	1385
727	1722	1385
727	262	991
991	927	1750
727	991	1750
262	138	386
514	386	1381
1381	235	1386
514	1381	1386
262	386	514
1355	196	993
138	1355	993
73	196	1355
1388	511	1387
263	1388	1387
196	511	1388
992	511	982
101	992	982
992	263	1387
511	992	1387
993	263	988
138	993	988
993	196	1388
263	993	1388
375	105	264
73	375	264
41	105	375
388	256	995
139	388	995
105	256	388
1390	502	1389
387	1390	1389
256	502	1390
994	502	966
55	994	966
994	387	1389
502	994	1389
995	387	984
139	995	984
995	256	1390
387	995	1390
264	139	512
73	264	512
264	105	388
139	264	388
730	265	729
198	730	729
730	141	728
265	730	728
515	265	519
996	519	1003
100	996	1003
515	519	996
515	198	729
265	515	729
198	74	516
516	141	730
198	516	730
518	390	732
732	267	997
518	732	997
731	518	1000
197	731	1000
390	518	731
390	141	517
517	267	732
390	517	732
999	734	1392
524	999	1392
999	389	1391
734	999	1391
734	267	998
998	524	1392
734	998	1392
1010	733	1394
524	1010	1394
1010	18	1393
733	1010	1393
999	733	1716
389	999	1716
999	524	1394
733	999	1394
1001	924	1396
518	1001	1396
1001	389	1395
924	1001	1395
1000	924	1715
197	1000	1715
1000	518	1396
924	1000	1396
997	734	1397
518	997	1397
267	734	997
1001	734	1391
389	1001	1391
1001	518	1397
734	1001	1397
736	520	1002
476	736	1002
265	520	736
1005	735	1399
520	1005	1399
1005	197	1398
735	1005	1398
1002	735	1713
476	1002	1713
1002	520	1399
735	1002	1399
1004	923	1401
519	1004	1401
1004	476	1400
923	1004	1400
1003	923	1712
100	1003	1712
1003	519	1401
923	1003	1401
519	265	736
736	476	1004
519	736	1004
728	390	737
265	728	737
141	390	728
520	390	731
731	197	1005
520	731	1005
520	265	737
390	520	737
522	266	938
1006	938	1403
360	1006	1403
522	938	1006
140	266	522
1008	738	1402
521	1008	1402
266	738	1008
1007	738	1406
100	1007	1406
1007	521	1402
738	1007	1402
1710	938	1404
521	1710	1404
1710	360	1403
938	1710	1403
938	266	1008
1008	521	1404
938	1008	1404
1316	391	1009
360	1316	1009
1316	8	1405
391	1316	1405
391	140	522
1009	522	1006
360	1009	1006
391	522	1009
716	198	523
140	716	523
74	198	716
515	266	739
198	515	739
738	515	996
996	100	1406
738	996	1406
266	515	738
266	140	523
523	198	739
266	523	739
191	106	199
74	191	199
14	106	191
268	136	488
141	268	488
106	136	268
525	254	939
267	525	939
136	254	525
1011	500	1751
524	1011	1751
254	500	1011
1010	500	964
18	1010	964
1010	524	1751
500	1010	1751
939	524	998
267	939	998
939	254	1011
524	939	1011
488	267	517
141	488	517
488	136	525
267	488	525
199	141	516
74	199	516
199	106	268
141	199	268
75	13	142
269	142	270
526	270	1012
1012	8	1407
526	1012	1407
269	270	526
75	142	269
10	13	75
13	12	21
142	21	134
270	134	253
1012	253	962
8	1012	962
270	253	1012
142	134	270
13	21	142
22	24	143
200	143	393
392	393	1013
1013	5	1408
392	1013	1408
200	393	392
22	143	200
12	24	22
24	11	83
143	83	301
393	301	571
1013	571	1106
5	1013	1106
393	571	1013
143	301	393
24	83	143
243	145	271
77	243	271
243	78	527
145	243	527
395	273	529
201	395	529
395	145	528
273	395	528
741	536	1015
394	741	1015
741	273	1014
536	741	1014
1025	740	1410
536	1025	1410
1025	19	1409
740	1025	1409
740	394	1015
1015	536	1410
740	1015	1410
394	201	529
529	273	741
394	529	741
201	77	271
271	145	395
201	271	395
77	14	144
144	78	243
77	144	243
530	396	742
202	530	742
207	396	530
531	396	743
1016	743	1414
107	1016	1414
531	743	1016
531	202	742
396	531	742
202	78	532
532	207	530
202	532	530
533	409	1412
1412	272	1411
533	1412	1411
207	409	533
1017	409	1466
5	1017	1466
1017	272	1412
409	1017	1412
1019	744	1413
570	1019	1413
396	744	1019
1018	744	1416
272	1018	1416
1018	570	1413
744	1018	1413
1501	743	1415
570	1501	1415
1501	107	1414
743	1501	1414
743	396	1019
1019	570	1415
743	1019	1415
396	207	533
744	533	1411
1411	272	1416
744	1411	1416
396	533	744
535	398	746
274	535	746
745	535	1021
157	745	1021
398	535	745
398	145	534
534	274	746
398	534	746
748	752	1020
397	748	1020
274	752	748
1427	747	1752
752	1427	1752
1427	107	1417
747	1427	1417
1020	747	1497
397	1020	1497
1020	752	1752
747	1020	1752
1022	774	1419
535	1022	1419
1022	397	1418
774	1022	1418
1021	774	1496
157	1021	1496
1021	535	1419
774	1021	1419
535	274	748
748	397	1022
535	748	1022
1024	750	1421
537	1024	1421
1024	422	1420
750	1024	1420
750	273	1023
1023	537	1421
750	1023	1421
1027	749	1423
537	1027	1423
1027	157	1422
749	1027	1422
1024	749	1494
422	1024	1494
1024	537	1423
749	1024	1423
1026	773	1425
536	1026	1425
1026	422	1424
773	1026	1424
1025	773	1493
19	1025	1493
1025	536	1425
773	1025	1425
1014	750	1426
536	1014	1426
273	750	1014
1026	750	1420
422	1026	1420
1026	536	1426
750	1026	1426
528	398	751
273	528	751
145	398	528
537	398	745
745	157	1027
537	745	1027
751	537	1023
273	751	1023
398	537	751
527	202	538
145	527	538
78	202	527
531	274	753
202	531	753
752	531	1016
1016	107	1427
752	1016	1427
274	531	752
538	274	534
145	538	534
538	202	753
274	538	753
275	146	399
109	275	399
275	110	539
146	275	539
1029	279	1028
276	1029	1028
1029	146	1428
279	1029	1428
1040	540	1430
279	1040	1430
1040	43	1429
540	1040	1429
540	276	1028
1028	279	1430
540	1028	1430
276	109	399
399	146	1029
276	399	1029
109	41	277
277	110	275
109	277	275
1434	278	1030
244	1434	1030
1434	206	1431
278	1434	1431
1035	541	1433
278	1035	1433
1035	108	1432
541	1035	1432
541	244	1030
1030	278	1433
541	1030	1433
244	110	1031
1031	206	1434
244	1031	1434
489	408	754
1032	754	1436
203	1032	1436
489	754	1032
206	408	489
1034	767	1435
542	1034	1435
408	767	1034
1033	767	1465
19	1033	1465
1033	542	1435
767	1033	1435
1488	754	1437
542	1488	1437
1488	203	1436
754	1488	1436
754	408	1034
1034	542	1437
754	1034	1437
1036	417	1439
278	1036	1439
1036	203	1438
417	1036	1438
1035	417	1487
108	1035	1487
1035	278	1439
417	1035	1439
1431	489	1440
278	1431	1440
206	489	1431
1036	489	1032
203	1036	1032
1036	278	1440
489	1036	1440
1039	401	1442
280	1039	1442
1039	211	1441
401	1039	1441
401	146	1037
1037	280	1442
401	1037	1442
1444	755	1443
400	1444	1443
280	755	1444
1038	755	1448
108	1038	1448
1038	400	1443
755	1038	1443
1039	400	1485
211	1039	1485
1039	280	1444
400	1039	1444
1041	416	1446
279	1041	1446
1041	211	1445
416	1041	1445
1040	416	1484
43	1040	1484
1040	279	1446
416	1040	1446
1428	401	1447
279	1428	1447
146	401	1428
1041	401	1441
211	1041	1441
1041	279	1447
401	1041	1447
539	244	543
146	539	543
110	244	539
756	541	1042
280	756	1042
244	541	756
1432	755	1449
541	1432	1449
1432	108	1448
755	1432	1448
755	280	1042
1042	541	1449
755	1042	1449
543	280	1037
146	543	1037
543	244	756
280	543	756
758	281	757
205	758	757
758	148	1043
281	758	1043
544	281	546
1044	546	1452
80	1044	1452
544	546	1044
544	205	757
281	544	757
205	76	545
545	148	758
205	545	758
1048	403	1753
406	1048	1753
1048	204	1450
403	1048	1450
403	148	1045
1045	406	1753
403	1045	1753
1046	765	1451
402	1046	1451
406	765	1046
1047	765	1463
43	1047	1463
1047	402	1451
765	1047	1451
1048	402	1481
204	1048	1481
1048	406	1046
402	1048	1046
547	414	760
281	547	760
759	547	1453
204	759	1453
414	547	759
1480	546	1049
414	1480	1049
1480	80	1452
546	1480	1452
546	281	760
760	414	1049
546	760	1049
1043	403	1050
281	1043	1050
148	403	1043
1450	547	1454
403	1450	1454
1450	204	1453
547	1450	1453
547	281	1050
1050	403	1454
547	1050	1454
1053	405	1456
283	1053	1456
1053	154	1455
405	1053	1455
405	147	1051
1051	283	1456
405	1051	1456
1458	763	1457
404	1458	1457
283	763	1458
1052	763	1461
80	1052	1461
1052	404	1457
763	1052	1457
1053	404	1479
154	1053	1479
1053	283	1458
404	1053	1458
549	292	762
282	549	762
761	549	1459
154	761	1459
292	549	761
548	292	1075
2	548	1075
762	548	1361
282	762	1361
292	548	762
970	405	1054
282	970	1054
147	405	970
1455	549	1460
405	1455	1460
1455	154	1459
549	1455	1459
549	282	1054
1054	405	1460
549	1054	1460
505	205	550
147	505	550
76	205	505
764	544	1055
283	764	1055
205	544	764
1044	763	1462
544	1044	1462
1044	80	1461
763	1044	1461
763	283	1055
1055	544	1462
763	1055	1462
550	283	1051
147	550	1051
550	205	764
283	550	764
257	109	284
76	257	284
41	109	257
407	276	551
148	407	551
109	276	407
766	540	1056
406	766	1056
276	540	766
1429	765	1464
540	1429	1464
1429	43	1463
765	1429	1463
765	406	1056
1056	540	1464
765	1056	1464
551	406	1045
148	551	1045
551	276	766
406	551	766
284	148	545
76	284	545
284	109	407
148	284	407
255	77	285
41	255	285
14	77	255
1058	201	1057
110	1058	1057
77	201	1058
206	201	394
408	394	740
767	740	1409
1409	19	1465
767	1409	1465
408	740	767
206	394	408
1057	206	1031
110	1057	1031
201	206	1057
285	110	277
41	285	277
285	77	1058
110	285	1058
135	22	149
14	135	149
12	22	135
553	200	552
78	553	552
22	200	553
207	200	392
409	392	1408
1408	5	1466
409	1408	1466
207	392	409
552	207	532
78	552	532
200	207	552
149	78	144
14	149	144
149	22	553
78	149	553
111	56	286
286	44	410
111	286	410
111	20	554
56	111	554
150	56	208
208	15	1059
150	208	1059
150	44	286
56	150	286
411	288	1468
1468	113	1467
411	1468	1467
79	288	411
288	44	1060
1060	113	1468
288	1060	1468
1062	423	1061
287	1062	1061
113	423	1062
555	423	1502
5	555	1502
1061	555	1513
287	1061	1513
423	555	1061
1109	411	1469
287	1109	1469
79	411	1109
1062	411	1467
113	1062	1467
1062	287	1469
411	1062	1469
425	111	412
79	425	412
20	111	425
288	111	410
44	288	410
288	79	412
111	288	412
769	151	768
60	769	768
42	151	769
556	151	770
20	556	770
556	60	768
151	556	768
557	60	785
3	557	785
557	42	769
60	557	769
218	56	209
209	42	1063
218	209	1063
208	218	602
15	208	602
56	218	208
151	56	554
554	20	770
151	554	770
151	42	209
56	151	209
153	58	1064
59	153	1064
289	153	559
559	33	1065
289	559	1065
58	153	289
155	152	1470
58	155	1470
558	155	565
1066	565	1086
19	1066	1086
558	565	1066
152	155	558
1064	152	1507
59	1064	1507
1064	58	1470
152	1064	1470
245	212	1067
57	245	1067
59	212	245
1505	210	1754
212	1505	1754
1505	15	1471
210	1505	1471
1067	210	1544
57	1067	1544
1067	212	1754
210	1067	1754
560	217	772
153	560	772
560	57	771
217	560	771
559	217	814
33	559	814
559	153	772
217	559	772
153	59	245
245	57	560
153	245	560
1070	413	1472
112	1070	1472
81	413	1070
1068	413	1475
61	1068	1475
1068	112	1472
413	1068	1472
290	112	294
1069	294	1079
43	1069	1079
290	294	1069
290	81	1070
112	290	1070
1072	419	1474
291	1072	1474
1072	81	1473
419	1072	1473
1071	419	1491
33	1071	1491
1071	291	1474
419	1071	1474
1535	413	1476
291	1535	1476
1535	61	1475
413	1535	1475
413	81	1072
1072	291	1476
413	1072	1476
293	295	1477
115	293	1477
1073	293	1077
80	1073	1077
295	293	1073
1074	295	1482
61	1074	1482
1074	115	1477
295	1074	1477
562	216	561
154	562	561
115	216	562
1076	430	1478
292	1076	1478
216	430	1076
1075	430	1533
2	1075	1533
1075	292	1478
430	1075	1478
561	292	761
154	561	761
561	216	1076
292	561	1076
404	293	1078
1078	154	1479
404	1078	1479
1077	404	1052
80	1077	1052
293	404	1077
293	115	562
562	154	1078
293	562	1078
564	415	563
204	564	563
112	415	564
414	415	1483
1483	80	1480
414	1483	1480
563	414	759
204	563	759
415	414	563
402	294	1080
1080	204	1481
402	1080	1481
1079	402	1047
43	1079	1047
294	402	1079
294	112	564
564	204	1080
294	564	1080
295	112	1068
1068	61	1482
295	1068	1482
415	295	1073
1073	80	1483
415	1073	1483
112	295	415
297	156	296
1081	296	1083
108	1081	1083
297	296	1081
58	156	297
1084	420	1082
211	1084	1082
156	420	1084
416	420	1492
1492	43	1484
416	1492	1484
1082	416	1445
211	1082	1445
420	416	1082
400	296	1486
1486	211	1485
400	1486	1485
1083	400	1038
108	1083	1038
296	400	1083
296	156	1084
1084	211	1486
296	1084	1486
1087	418	1085
203	1087	1085
155	418	1087
417	418	1490
1490	108	1487
417	1490	1487
1085	417	1438
203	1085	1438
418	417	1085
542	565	1489
1489	203	1488
542	1489	1488
1086	542	1033
19	1086	1033
565	542	1086
565	155	1087
1087	203	1489
565	1087	1489
155	58	297
418	297	1081
1081	108	1490
418	1081	1490
155	297	418
1089	289	1088
81	1089	1088
58	289	1089
419	289	1065
1065	33	1491
419	1065	1491
1088	419	1473
81	1088	1473
289	419	1088
156	81	290
420	290	1069
1069	43	1492
420	1069	1492
156	290	420
156	58	1089
81	156	1089
298	82	490
566	490	568
1090	568	1097
107	1090	1097
566	568	1090
298	490	566
421	298	1504
44	421	1504
82	298	421
569	299	567
1091	567	1093
157	1091	1093
569	567	1091
82	299	569
1094	776	1092
422	1094	1092
299	776	1094
773	776	1508
1508	19	1493
773	1508	1493
1092	773	1424
422	1092	1424
776	773	1092
749	567	1495
1495	422	1494
749	1495	1494
1093	749	1422
157	1093	1422
567	749	1093
567	299	1094
1094	422	1495
567	1094	1495
1095	775	1096
397	1095	1096
490	775	1095
774	775	1499
1499	157	1496
774	1499	1496
1096	774	1418
397	1096	1418
775	774	1096
747	568	1498
1498	397	1497
747	1498	1497
1097	747	1417
107	1097	1417
568	747	1097
568	490	1095
1095	397	1498
568	1095	1498
490	82	569
775	569	1091
1091	157	1499
775	1091	1499
490	569	775
1099	424	1098
272	1099	1098
1099	113	1500
424	1099	1500
570	424	1100
1100	107	1501
570	1100	1501
1098	570	1018
272	1098	1018
424	570	1098
1017	423	1503
272	1017	1503
1017	5	1502
423	1017	1502
423	113	1099
1099	272	1503
423	1099	1503
1060	298	1101
113	1060	1101
1060	44	1504
298	1060	1504
424	298	566
1100	566	1090
107	1100	1090
424	566	1100
1101	424	1500
113	1101	1500
298	424	1101
300	150	1102
59	300	1102
44	150	300
1059	212	1506
150	1059	1506
1059	15	1505
212	1059	1505
212	59	1102
1102	150	1506
212	1102	1506
152	82	1103
1103	59	1507
152	1103	1507
299	152	558
776	558	1066
1066	19	1508
776	1066	1508
299	558	776
82	152	299
300	82	421
44	300	421
300	59	1103
82	300	1103
572	780	1104
86	572	1104
83	780	572
780	25	777
1104	777	1114
86	1104	1114
780	777	1104
1107	779	1105
302	1107	1105
301	779	1107
779	86	778
1105	778	1515
302	1105	1515
779	778	1105
578	571	1510
1510	302	1509
578	1510	1509
1106	578	1110
5	1106	1110
571	578	1106
571	301	1107
1107	302	1510
571	1107	1510
301	83	572
572	86	779
301	572	779
83	11	573
573	25	780
83	573	780
575	85	782
84	575	782
575	72	781
85	575	781
574	85	786
20	574	786
574	84	782
85	574	782
789	114	784
84	789	784
789	25	783
114	789	783
575	114	958
72	575	958
575	84	784
114	575	784
957	60	940
72	957	940
957	3	785
60	957	785
85	60	556
556	20	786
85	556	786
940	85	781
72	940	781
60	85	940
577	491	787
303	577	787
79	491	577
576	491	788
86	576	788
576	303	787
491	576	787
425	303	790
20	425	790
425	79	577
303	425	577
1512	941	1511
579	1512	1511
287	941	1512
1108	941	1514
302	1108	1514
1108	579	1511
941	1108	1511
579	79	1109
1109	287	1512
579	1109	1512
1111	555	1755
578	1111	1755
1111	287	1513
555	1111	1513
555	5	1110
1110	578	1755
555	1110	1755
941	578	1509
1509	302	1514
941	1509	1514
941	287	1111
578	941	1111
1113	778	1112
491	1113	1112
1113	302	1515
778	1113	1515
778	86	788
788	491	1112
778	788	1112
491	79	579
1113	579	1108
302	1113	1108
491	579	1113
1115	942	1516
777	1115	1516
84	942	1115
1114	942	1116
86	1114	1116
1114	777	1516
942	1114	1516
777	25	789
789	84	1115
777	789	1115
574	303	791
84	574	791
574	20	790
303	574	790
942	303	576
576	86	1116
942	576	1116
942	84	791
303	942	791
583	246	580
214	583	580
583	26	792
246	583	792
304	246	797
40	304	797
580	304	1519
214	580	1519
246	304	580
581	426	794
213	581	794
581	214	793
426	581	793
582	426	799
799	6	1117
582	799	1117
582	213	794
426	582	794
583	213	605
26	583	605
583	214	581
213	583	581
585	165	796
158	585	796
585	26	795
165	585	795
584	165	818
3	584	818
584	158	796
165	584	796
960	246	798
158	960	798
960	40	797
246	960	797
585	246	792
26	585	792
585	158	798
246	585	798
1518	305	1517
252	1518	1517
159	305	1518
1118	305	1120
40	1118	1120
1118	252	1517
305	1118	1517
252	0	1119
1119	159	1518
252	1119	1518
427	330	586
214	427	586
159	330	427
852	426	800
330	852	800
852	6	799
426	852	799
586	426	793
214	586	793
586	330	800
426	586	800
1121	304	1756
305	1121	1756
1121	214	1519
304	1121	1519
304	40	1120
1120	305	1756
304	1120	1756
305	159	427
427	214	1121
305	427	1121
588	215	801
801	160	1122
588	801	1122
45	215	588
587	215	802
34	587	802
587	160	801
215	587	801
590	306	1124
160	590	1124
590	35	1123
306	590	1123
1151	588	1520
306	1151	1520
45	588	1151
1124	588	1122
160	1124	1122
1124	306	1520
588	1124	1520
1126	429	1522
308	1126	1522
1126	163	1521
429	1126	1521
1125	429	1524
161	1125	1524
1125	308	1522
429	1125	1522
308	45	428
1126	428	1546
163	1126	1546
308	428	1126
1148	307	1127
163	1148	1127
1148	15	1523
307	1148	1523
1558	429	1525
307	1558	1525
1558	161	1524
429	1558	1524
1127	429	1521
163	1127	1521
1127	307	1525
429	1127	1525
607	215	1128
161	607	1128
607	34	802
215	607	802
215	45	308
1128	308	1125
161	1128	1125
215	308	1128
591	219	804
87	591	804
591	34	803
219	591	803
589	219	822
1129	822	1554
6	1129	1554
589	822	1129
804	589	1199
87	804	1199
219	589	804
325	160	806
806	87	805
325	806	805
590	325	629
35	590	629
160	325	590
591	160	587
34	591	587
591	87	806
160	591	806
593	88	592
71	593	592
807	593	1132
1132	62	1526
807	1132	1526
88	593	807
596	309	809
88	596	809
808	596	1536
33	808	1536
309	596	808
309	71	592
592	88	809
309	592	809
811	598	1131
310	811	1131
811	71	1130
598	811	1130
810	598	1549
1549	35	1527
810	1549	1527
1131	810	1191
310	1131	1191
598	810	1131
624	593	1133
1133	310	1528
624	1133	1528
1132	624	1189
62	1132	1189
593	624	1132
593	71	811
811	310	1133
593	811	1133
162	132	594
1134	594	1137
119	1134	1137
162	594	1134
162	61	1135
132	162	1135
1138	813	1136
311	1138	1136
132	813	1138
812	813	1538
1538	62	1529
812	1538	1529
1136	812	1579
311	1136	1579
813	812	1136
838	594	1531
1531	311	1530
838	1531	1530
1137	838	1577
119	1137	1577
594	838	1137
594	132	1138
1138	311	1531
594	1138	1531
312	247	1139
222	312	1139
115	247	312
595	247	1534
1534	119	1532
595	1534	1532
1139	595	1179
222	1139	1179
247	595	1139
492	442	1141
216	492	1141
492	222	1140
442	492	1140
1569	430	1757
442	1569	1757
1569	2	1533
430	1569	1533
430	216	1141
1141	442	1757
430	1141	1757
216	115	312
312	222	492
216	312	492
162	115	1074
61	162	1074
247	162	1134
1134	119	1534
247	1134	1534
115	162	247
1143	291	1142
88	1143	1142
1143	61	1535
291	1143	1535
1071	596	1537
291	1071	1537
1071	33	1536
596	1071	1536
596	88	1142
1142	291	1537
596	1142	1537
807	132	1539
88	807	1539
813	807	1526
1526	62	1538
813	1526	1538
132	807	813
1143	132	1135
61	1143	1135
1143	88	1539
132	1143	1539
1145	597	1541
313	1145	1541
1145	164	1540
597	1145	1540
597	57	1144
1144	313	1541
597	1144	1541
431	313	1149
1149	45	1542
431	1149	1542
431	164	1145
313	431	1145
1147	599	1146
217	1147	1146
1147	164	1543
599	1147	1543
599	33	814
814	217	1146
599	814	1146
597	217	771
57	597	771
1147	597	1540
164	1147	1540
217	597	1147
1150	210	1545
163	1150	1545
1150	57	1544
210	1150	1544
1148	210	1471
15	1148	1471
1148	163	1545
210	1148	1545
1548	428	1547
313	1548	1547
1548	163	1546
428	1548	1546
428	45	1149
1149	313	1547
428	1149	1547
1150	313	1144
57	1150	1144
1150	163	1548
313	1150	1548
314	306	1152
71	314	1152
1151	314	1154
45	1151	1154
306	314	1151
1123	598	1550
306	1123	1550
1123	35	1549
598	1123	1549
1152	598	1130
71	1152	1130
1152	306	1550
598	1152	1550
432	309	1153
164	432	1153
71	309	432
808	599	1551
309	808	1551
33	599	808
1153	599	1543
164	1153	1543
1153	309	1551
599	1153	1551
1155	431	1552
314	1155	1552
164	431	1155
1154	431	1542
45	1154	1542
1154	314	1552
431	1154	1552
314	71	432
432	164	1155
314	432	1155
315	316	601
601	166	1156
315	601	1156
315	42	600
316	315	600
819	433	815
316	819	815
26	433	819
601	433	824
166	601	824
601	316	815
433	601	815
603	317	817
817	218	1157
603	817	1157
603	166	816
317	603	816
602	317	1163
15	602	1163
602	218	817
317	602	817
1063	315	1158
218	1063	1158
42	315	1063
1156	603	1553
315	1156	1553
166	603	1156
1158	603	1157
218	1158	1157
1158	315	1553
603	1158	1553
557	165	604
42	557	604
557	3	818
165	557	818
795	316	820
165	795	820
795	26	819
316	795	819
604	316	600
42	604	600
604	165	820
316	604	820
606	220	821
213	606	821
606	34	1159
220	606	1159
605	220	608
26	605	608
605	213	821
220	605	821
823	582	1160
219	823	1160
213	582	823
1117	822	1555
582	1117	1555
1117	6	1554
822	1117	1554
822	219	1160
1160	582	1555
822	1160	1555
606	219	803
34	606	803
606	213	823
219	606	823
1162	493	1557
318	1162	1557
1162	161	1556
493	1162	1556
493	166	1161
1161	318	1557
493	1161	1557
318	34	607
607	161	1162
318	607	1162
1164	307	1758
317	1164	1758
1164	161	1558
307	1164	1558
1163	307	1523
15	1163	1523
1163	317	1758
307	1163	1758
816	493	1559
317	816	1559
166	493	816
1164	493	1556
161	1164	1556
1164	317	1559
493	1164	1559
609	433	1165
1165	220	1560
609	1165	1560
609	166	824
433	609	824
433	26	608
608	220	1165
433	608	1165
1159	318	1166
220	1159	1166
34	318	1159
1161	609	1561
318	1161	1561
166	609	1161
1166	609	1560
220	1166	1560
1166	318	1561
609	1166	1561
319	221	825
117	319	825
1167	319	1562
46	1167	1562
221	319	1167
610	221	828
36	610	828
610	117	825
221	610	825
435	116	494
117	435	494
435	28	434
116	435	434
1203	319	1168
116	1203	1168
1203	46	1562
319	1203	1562
319	117	494
494	116	1168
319	494	1168
612	168	827
167	612	827
612	46	826
168	612	826
611	168	849
6	611	849
611	167	827
168	611	827
853	221	829
167	853	829
853	36	828
221	853	828
612	221	1167
46	612	1167
612	167	829
221	612	829
633	89	614
36	633	614
633	4	830
89	633	830
832	340	613
117	832	613
832	89	831
340	832	831
340	28	435
435	117	613
340	435	613
614	117	610
36	614	610
614	89	832
117	614	832
439	90	320
63	439	320
439	47	436
90	439	436
438	444	1172
118	438	1172
438	90	1169
444	438	1169
1170	842	1563
437	1170	1563
444	842	1170
1171	842	1589
35	1171	1589
1171	437	1563
842	1171	1563
437	118	1172
1172	444	1170
437	1172	1170
320	118	1204
63	320	1204
320	90	438
118	320	438
616	327	834
321	616	834
616	63	833
327	616	833
327	28	615
615	321	834
327	615	834
321	47	439
439	63	616
321	439	616
618	323	943
324	618	943
618	94	835
323	618	835
1174	622	1565
617	1174	1565
1174	323	1564
622	1174	1564
1173	622	1183
62	1173	1183
1173	617	1565
622	1173	1565
617	324	943
943	323	1174
617	943	1174
324	47	440
440	94	618
324	440	618
620	322	944
443	620	944
172	322	620
1176	836	1566
619	1176	1566
322	836	1176
1175	836	1572
119	1175	1572
1175	619	1566
836	1175	1566
619	443	944
944	322	1176
619	944	1176
443	94	441
441	172	620
443	441	620
1178	621	1568
335	1178	1568
1178	222	1567
621	1178	1567
621	172	1177
1177	335	1568
621	1177	1568
1246	442	1570
335	1246	1570
1246	2	1569
442	1246	1569
1178	442	1140
222	1178	1140
1178	335	1570
442	1178	1570
1180	837	1571
595	1180	1571
322	837	1180
1179	837	1574
222	1179	1574
1179	595	1571
837	1179	1571
1532	836	1573
595	1532	1573
1532	119	1572
836	1532	1572
836	322	1180
1180	595	1573
836	1180	1573
322	172	621
837	621	1567
1567	222	1574
837	1567	1574
322	621	837
1182	945	1576
623	1182	1576
1182	311	1575
945	1182	1575
945	323	1181
1181	623	1576
945	1181	1576
1185	838	1578
623	1185	1578
1185	119	1577
838	1185	1577
1182	838	1530
311	1182	1530
1182	623	1578
838	1182	1578
1184	812	1580
622	1184	1580
1184	311	1579
812	1184	1579
1183	812	1529
62	1183	1529
1183	622	1580
812	1183	1580
1564	945	1581
622	1564	1581
323	945	1564
1184	945	1575
311	1184	1575
1184	622	1581
945	1184	1581
835	443	839
323	835	839
94	443	835
1186	619	1759
623	1186	1759
443	619	1186
1185	619	1175
119	1185	1175
1185	623	1759
619	1185	1759
839	623	1181
323	839	1181
839	443	1186
623	839	1186
1188	841	1582
625	1188	1582
445	841	1188
1187	841	1585
310	1187	1585
1187	625	1582
841	1187	1582
625	90	840
840	445	1188
625	840	1188
1190	844	1584
624	1190	1584
1190	445	1583
844	1190	1583
1189	844	1591
62	1189	1591
1189	624	1584
844	1189	1584
1528	841	1586
624	1528	1586
1528	310	1585
841	1528	1585
841	445	1190
1190	624	1586
841	1190	1586
1192	843	1588
810	1192	1588
1192	444	1587
843	1192	1587
1191	843	1590
310	1191	1590
1191	810	1588
843	1191	1588
842	810	1527
1527	35	1589
842	1527	1589
842	444	1192
810	842	1192
1169	625	1193
444	1169	1193
90	625	1169
843	625	1187
1187	310	1590
843	1187	1590
1193	843	1587
444	1193	1587
625	843	1193
436	324	626
90	436	626
47	324	436
1195	617	1194
445	1195	1194
324	617	1195
844	617	1173
1173	62	1591
844	1173	1591
1194	844	1583
445	1194	1583
617	844	1194
626	445	840
90	626	840
626	324	1195
445	626	1195
628	447	845
326	628	845
628	91	1196
447	628	1196
627	447	848
87	627	848
627	326	845
447	627	845
446	326	1201
1201	46	1592
446	1201	1592
446	91	628
326	446	628
630	328	847
847	325	1197
630	847	1197
630	91	846
328	630	846
629	328	1205
35	629	1205
629	325	847
328	629	847
805	447	1198
325	805	1198
805	87	848
447	805	848
1196	630	1593
447	1196	1593
91	630	1196
1198	630	1197
325	1198	1197
1198	447	1593
630	1198	1593
1200	631	1595
589	1200	1595
1200	168	1594
631	1200	1594
631	87	1199
1199	589	1595
631	1199	1595
849	589	1129
6	849	1129
849	168	1200
589	849	1200
826	326	850
168	826	850
826	46	1201
326	826	1201
631	326	627
87	631	627
850	631	1594
168	850	1594
326	631	850
1598	632	1597
120	1598	1597
1598	116	1596
632	1598	1596
632	63	1202
1202	120	1597
632	1202	1597
1203	120	1207
46	1203	1207
1203	116	1598
120	1203	1598
434	327	851
116	434	851
28	327	434
632	327	833
63	632	833
851	632	1596
116	851	1596
327	632	851
329	118	448
91	329	448
1204	329	1601
63	1204	1601
118	329	1204
1206	437	1599
328	1206	1599
118	437	1206
1205	437	1171
35	1205	1171
1205	328	1599
437	1205	1599
448	328	846
91	448	846
448	118	1206
328	448	1206
1208	446	1600
120	1208	1600
91	446	1208
1207	446	1592
46	1207	1592
1207	120	1600
446	1207	1600
1202	329	1602
120	1202	1602
1202	63	1601
329	1202	1601
329	91	1208
1208	120	1602
329	1208	1602
1606	169	1210
159	1606	1210
1606	27	1603
169	1606	1603
1605	634	1209
330	1605	1209
1605	169	1604
634	1605	1604
634	6	852
852	330	1209
634	852	1209
330	159	1210
1210	169	1605
330	1210	1605
1211	159	1119
0	1211	1119
1211	27	1606
159	1211	1606
250	36	223
27	250	223
250	4	633
36	250	633
635	167	946
169	635	946
635	36	853
167	635	853
634	167	611
6	634	611
946	634	1604
169	946	1604
167	634	946
223	169	1603
27	223	1603
223	36	635
169	223	635
248	225	636
37	248	636
248	39	1212
225	248	1212
637	224	947
947	225	1213
637	947	1213
637	7	854
224	637	854
636	224	660
37	636	660
636	225	947
224	636	947
170	37	659
4	170	659
170	39	248
37	170	248
1768	171	1215
39	1768	1215
1768	1	1607
171	1768	1607
1609	355	1214
225	1609	1214
171	355	1609
685	637	1608
355	685	1608
7	637	685
1214	637	1213
225	1214	1213
1214	355	1608
637	1214	1608
1215	225	1212
39	1215	1212
1215	171	1609
225	1215	1609
1216	332	1610
122	1216	1610
123	332	1216
1217	332	1614
64	1217	1614
1217	122	1610
332	1217	1610
1615	331	1612
122	1615	1612
1615	48	1611
331	1615	1611
331	123	1216
1216	122	1612
331	1216	1612
495	451	1218
121	495	1218
495	123	638
451	495	638
1226	449	1760
451	1226	1760
1226	30	1613
449	1226	1613
449	121	1218
1218	451	1760
449	1218	1760
332	121	1250
1250	64	1614
332	1250	1614
332	123	495
121	332	495
640	458	639
639	92	1219
640	639	1219
640	64	855
458	640	855
458	28	450
450	92	639
458	450	639
1254	122	1220
92	1254	1220
1254	48	1615
122	1254	1615
1217	640	1616
122	1217	1616
64	640	1217
1220	640	1219
92	1220	1219
1220	122	1616
640	1220	1616
858	333	857
857	226	1221
858	857	1221
858	93	856
333	858	856
641	333	1227
48	641	1227
641	226	857
333	641	857
877	642	1223
226	877	1223
877	7	1222
642	877	1222
1293	858	1617
642	1293	1617
93	858	1293
1223	858	1221
226	1223	1221
1223	642	1617
858	1223	1617
1225	644	1619
452	1225	1619
1225	353	1618
644	1225	1618
644	123	1224
1224	452	1619
644	1224	1619
643	452	860
93	643	860
643	353	1225
452	643	1225
897	451	859
353	897	859
897	30	1226
451	897	1226
644	451	638
123	644	638
859	644	1618
353	859	1618
451	644	859
331	333	645
123	331	645
1227	331	1611
48	1227	1611
333	331	1227
856	452	861
333	856	861
856	93	860
452	856	860
645	452	1224
123	645	1224
645	333	861
452	645	861
647	454	1229
337	647	1229
647	95	862
454	647	862
864	646	1621
1621	454	1620
864	1621	1620
1228	864	1626
50	1228	1626
646	864	1228
646	337	1229
1229	454	1621
646	1229	1621
337	47	453
453	95	647
337	453	647
863	649	1623
1623	338	1622
863	1623	1622
1230	863	1624
334	1230	1624
649	863	1230
649	95	1231
1231	338	1623
649	1231	1623
657	648	1233
338	657	1233
1232	657	1647
30	1232	1647
648	657	1232
1682	863	1625
648	1682	1625
1682	334	1624
863	1682	1624
1233	863	1622
338	1233	1622
1233	648	1625
863	1233	1625
1235	865	1761
892	1235	1761
454	865	1235
1234	865	1627
334	1234	1627
1234	892	1761
865	1234	1761
1681	864	1762
892	1681	1762
1681	50	1626
864	1681	1626
1235	864	1620
454	1235	1620
1235	892	1762
864	1235	1762
862	649	1236
454	862	1236
95	649	862
1230	865	1628
649	1230	1628
1230	334	1627
865	1230	1627
865	454	1236
1236	649	1628
865	1236	1628
948	651	1238
336	948	1238
948	457	1237
651	948	1237
1241	866	1630
651	1241	1630
1241	97	1629
866	1241	1629
866	336	1238
1238	651	1630
866	1238	1630
336	94	650
650	457	948
336	650	948
1240	949	1632
871	1240	1632
1240	455	1631
949	1240	1631
949	457	1239
1239	871	1632
949	1239	1632
1645	867	1763
871	1645	1763
1645	50	1633
867	1645	1633
1240	867	1678
455	1240	1678
1240	871	1763
867	1240	1763
1242	891	1635
651	1242	1635
1242	455	1634
891	1242	1634
1241	891	1677
97	1241	1677
1241	651	1635
891	1241	1635
1237	949	1636
651	1237	1636
457	949	1237
1242	949	1631
455	1242	1631
1242	651	1636
949	1242	1636
653	456	868
1243	868	1638
177	1243	1638
653	868	1243
172	456	653
1245	869	1637
652	1245	1637
456	869	1245
1244	869	1643
97	1244	1643
1244	652	1637
869	1244	1637
1676	868	1639
652	1676	1639
1676	177	1638
868	1676	1638
868	456	1245
1245	652	1639
868	1245	1639
1247	351	1641
335	1247	1641
1247	177	1640
351	1247	1640
1246	351	1282
2	1246	1282
1246	335	1641
351	1246	1641
1177	653	1642
335	1177	1642
172	653	1177
1247	653	1243
177	1247	1243
1247	335	1642
653	1247	1642
441	336	654
172	441	654
94	336	441
870	866	1248
456	870	1248
336	866	870
1629	869	1644
866	1629	1644
1629	97	1643
869	1629	1643
869	456	1248
1248	866	1644
869	1248	1644
456	172	654
654	336	870
456	654	870
440	337	655
94	440	655
47	337	440
872	646	1249
457	872	1249
337	646	872
1228	871	1646
646	1228	1646
1228	50	1645
871	1228	1645
1249	871	1239
457	1249	1239
1249	646	1646
871	1249	1646
655	457	650
94	655	650
655	337	872
457	655	872
339	321	656
64	339	656
47	321	339
615	458	873
321	615	873
28	458	615
656	458	855
64	656	855
656	321	873
458	656	873
460	121	459
95	460	459
460	64	1250
121	460	1250
1252	449	1251
338	1252	1251
121	449	1252
1613	657	1648
449	1613	1648
1613	30	1647
657	1613	1647
657	338	1251
1251	449	1648
657	1251	1648
459	338	1231
95	459	1231
459	121	1252
338	459	1252
339	95	453
47	339	453
339	64	460
95	339	460
876	96	658
89	876	658
876	37	874
96	876	874
341	340	875
96	341	875
28	340	341
658	340	831
89	658	831
658	96	875
340	658	875
659	89	830
4	659	830
659	37	876
89	659	876
661	173	950
224	661	950
661	48	1253
173	661	1253
660	173	879
37	660	879
660	224	950
173	660	950
854	226	878
224	854	878
854	7	877
226	854	877
661	226	641
48	661	641
661	224	878
226	661	878
496	342	1649
92	496	1649
96	342	496
1254	342	1650
48	1254	1650
1254	92	1649
342	1254	1649
341	92	450
28	341	450
341	96	496
92	341	496
874	173	662
96	874	662
874	37	879
173	874	879
342	173	1253
1253	48	1650
342	1253	1650
342	96	662
173	342	662
1653	663	1652
344	1653	1652
1653	228	1651
663	1653	1651
663	175	1255
1255	344	1652
663	1255	1652
344	38	1256
1256	228	1653
344	1256	1653
882	343	1257
228	882	1257
29	343	882
663	343	888
175	663	888
1257	663	1651
228	1257	1651
343	663	1257
1259	462	1258
345	1259	1258
1259	227	1654
462	1259	1654
462	175	664
664	345	1258
462	664	1258
1265	461	1656
345	1265	1656
1265	17	1655
461	1265	1655
1259	461	1295
227	1259	1295
1259	345	1656
461	1259	1656
682	344	1260
227	682	1260
38	344	682
1255	462	1657
344	1255	1657
175	462	1255
1260	462	1654
227	1260	1654
1260	344	1657
462	1260	1657
666	179	881
174	666	881
666	38	880
179	666	880
1262	898	1658
665	1262	1658
179	898	1262
1261	898	1683
7	1261	1683
1261	665	1658
898	1261	1658
665	174	881
881	179	1262
665	881	1262
906	228	883
174	906	883
906	29	882
228	906	882
666	228	1256
38	666	1256
666	174	883
228	666	883
886	346	885
234	886	885
886	49	884
346	886	884
667	346	670
29	667	670
667	234	885
346	667	885
668	234	905
9	668	905
668	49	886
234	668	886
1661	669	1660
463	1661	1660
1661	189	1659
669	1661	1659
669	175	1263
1263	463	1660
669	1263	1660
463	49	1264
1264	189	1661
463	1264	1661
714	345	887
189	714	887
714	17	1265
345	714	1265
669	345	664
175	669	664
887	669	1659
189	887	1659
345	669	887
671	343	951
346	671	951
671	175	888
343	671	888
343	29	670
670	346	951
343	670	951
463	346	884
49	463	884
671	463	1263
175	671	1263
346	463	671
465	466	1266
176	465	1266
66	466	465
1666	464	1764
466	1666	1764
1666	51	1662
464	1666	1662
464	176	1266
1266	466	1764
464	1266	1764
1268	672	1267
347	1268	1267
1268	176	1663
672	1268	1663
672	32	889
889	347	1267
672	889	1267
347	66	465
465	176	1268
347	465	1268
1270	677	1665
348	1270	1665
1270	66	1664
677	1270	1664
1269	677	1290
30	1269	1290
1269	348	1665
677	1269	1665
466	348	1298
1298	51	1666
466	1298	1666
466	66	1270
348	466	1270
1272	349	1271
231	1272	1271
1272	65	1667
349	1272	1667
1274	467	1668
349	1274	1668
51	467	1274
1271	467	1688
231	1271	1688
1271	349	1668
467	1271	1668
1296	229	1765
231	1296	1765
1296	17	1669
229	1296	1669
1272	229	1739
65	1272	1739
1272	231	1765
229	1272	1765
673	238	1273
1273	176	1670
673	1273	1670
673	65	890
238	673	890
932	672	1671
238	932	1671
32	672	932
1273	672	1663
176	1273	1663
1273	238	1671
672	1273	1671
464	349	1275
176	464	1275
1274	464	1662
51	1274	1662
349	464	1274
1667	673	1672
349	1667	1672
65	673	1667
1275	673	1670
176	1275	1670
1275	349	1672
673	1275	1672
1279	124	1277
98	1279	1277
1279	67	1673
124	1279	1673
674	124	675
1276	675	1287
50	1276	1287
674	675	1276
674	98	1277
124	674	1277
678	350	1674
98	678	1674
678	32	1278
350	678	1278
1279	350	1344
67	1279	1344
1279	98	1674
350	1279	1674
178	129	230
1280	230	1284
97	1280	1284
178	230	1280
178	67	1281
129	178	1281
352	236	468
177	352	468
129	236	352
1283	481	1675
351	1283	1675
236	481	1283
1282	481	1730
2	1282	1730
1282	351	1675
481	1282	1675
468	351	1640
177	468	1640
468	236	1283
351	468	1283
652	230	1285
1285	177	1676
652	1285	1676
1284	652	1244
97	1284	1244
230	652	1284
230	129	352
352	177	1285
230	352	1285
1288	676	1286
455	1288	1286
124	676	1288
891	676	1680
1680	97	1677
891	1680	1677
1286	891	1634
455	1286	1634
676	891	1286
867	675	1679
1679	455	1678
867	1679	1678
1287	867	1633
50	1287	1633
675	867	1287
675	124	1288
1288	455	1679
675	1288	1679
178	124	1673
67	178	1673
676	178	1280
1280	97	1680
676	1280	1680
124	178	676
893	679	1289
334	893	1289
66	679	893
892	679	1292
1292	50	1681
892	1292	1681
1289	892	1234
334	1289	1234
679	892	1289
648	677	1291
1291	334	1682
648	1291	1682
1290	648	1232
30	1290	1232
677	648	1290
893	677	1664
66	893	1664
893	334	1291
677	893	1291
895	347	894
98	895	894
66	347	895
678	347	889
32	678	889
678	98	894
347	678	894
679	98	674
1292	674	1276
50	1292	1276
679	674	1292
679	66	895
98	679	895
681	180	680
93	681	680
681	38	896
180	681	896
353	180	683
683	30	897
353	683	897
680	353	643
93	680	643
180	353	680
642	179	899
899	93	1293
642	899	1293
898	642	1222
1222	7	1683
898	1222	1683
179	642	898
681	179	880
38	681	880
681	93	899
179	681	899
354	232	1294
1294	227	1684
354	1294	1684
51	232	354
682	232	900
38	682	900
682	227	1294
232	682	1294
1687	469	1686
461	1687	1686
1687	231	1685
469	1687	1685
1295	469	1689
227	1295	1689
1295	461	1686
469	1295	1686
1296	461	1655
17	1296	1655
1296	231	1687
461	1296	1687
467	354	1297
1297	231	1688
467	1297	1688
51	354	467
1684	469	1690
354	1684	1690
1684	227	1689
469	1684	1689
1297	469	1685
231	1297	1685
1297	354	1690
469	1297	1690
1299	684	1692
348	1299	1692
1299	180	1691
684	1299	1691
684	51	1298
1298	348	1692
684	1298	1692
683	348	1269
30	683	1269
683	180	1299
348	683	1299
896	232	901
180	896	901
896	38	900
232	896	900
232	51	684
901	684	1691
180	901	1691
232	684	901
471	356	1300
181	471	1300
171	356	471
1694	470	1693
356	1694	1693
31	470	1694
1300	470	1302
181	1300	1302
1300	356	1693
470	1300	1693
686	357	903
355	686	903
686	181	902
357	686	902
685	357	907
7	685	907
685	355	903
357	685	903
355	171	471
471	181	686
355	471	686
1607	233	1301
171	1607	1301
1	233	1607
1769	356	1695
233	1769	1695
1769	31	1694
356	1769	1694
356	171	1301
1301	233	1695
356	1301	1695
688	249	952
251	688	952
688	29	904
249	688	904
687	249	689
31	687	689
687	251	952
249	687	952
961	234	953
251	961	953
961	9	905
234	961	905
688	234	667
29	688	667
688	251	953
234	688	953
690	174	954
181	690	954
690	29	906
174	690	906
665	357	908
174	665	908
907	665	1261
7	907	1261
357	665	907
954	357	902
181	954	902
954	174	908
357	954	908
470	249	909
909	181	1302
470	909	1302
470	31	689
249	470	689
690	249	904
29	690	904
690	181	909
249	690	909
691	358	911
99	691	911
910	691	1696
127	910	1696
358	691	910
692	358	696
23	692	696
692	99	911
358	692	911
700	693	1303
99	700	1303
16	693	700
1704	691	1766
693	1704	1766
1704	127	1696
691	1704	1696
691	99	1303
1303	693	1766
691	1303	1766
695	497	1304
1304	473	1697
695	1304	1697
125	497	695
913	694	1698
497	913	1698
127	694	913
1304	694	1702
473	1304	1702
1304	497	1698
694	1304	1698
955	921	1306
472	955	1306
1305	955	1699
473	1305	1699
921	955	1305
1701	912	1767
921	1701	1767
8	912	1701
1306	912	1745
472	1306	1745
1306	921	1767
912	1306	1767
1351	695	1307
472	1351	1307
125	695	1351
1697	955	1700
695	1697	1700
1697	473	1699
955	1697	1699
955	472	1307
1307	695	1700
955	1307	1700
372	358	697
125	372	697
372	23	696
358	372	696
910	497	914
358	910	914
910	127	913
497	910	913
497	125	697
697	358	914
497	697	914
126	69	916
916	52	915
126	916	915
698	126	919
23	698	919
69	126	698
699	69	935
9	699	935
699	52	916
69	699	916
701	133	918
99	701	918
701	52	917
133	701	917
700	133	959
16	700	959
700	99	918
133	700	918
692	126	920
99	692	920
692	23	919
126	692	919
701	126	915
52	701	915
701	99	920
126	701	920
956	75	703
16	956	703
10	75	956
922	269	702
127	922	702
75	269	922
1309	526	1308
473	1309	1308
269	526	1309
921	526	1407
1407	8	1701
921	1407	1701
1308	921	1305
473	1308	1305
526	921	1308
694	702	1703
1703	473	1702
694	1703	1702
127	702	694
702	269	1309
1309	473	1703
702	1309	1703
693	703	1310
1310	127	1704
693	1310	1704
16	703	693
703	75	922
922	127	1310
703	922	1310
359	128	1312
53	359	1312
359	54	474
128	359	474
182	128	361
704	361	707
1311	707	1324
18	1311	1324
704	707	1311
182	361	704
1312	182	1741
53	1312	1741
128	182	1312
1314	187	1705
183	1314	1705
53	187	1314
1313	187	1347
17	1313	1347
1313	183	1705
187	1313	1705
183	54	359
359	53	1314
183	359	1314
475	362	1708
1708	131	1706
475	1708	1706
705	475	1317
1317	100	1707
705	1317	1707
362	475	705
1315	362	1326
54	1315	1326
1315	131	1708
362	1315	1708
1318	486	1709
360	1318	1709
131	486	1318
1316	486	1352
8	1316	1352
1316	360	1709
486	1316	1709
521	475	1711
1711	360	1710
521	1711	1710
1317	521	1007
100	1317	1007
475	521	1317
1318	475	1706
131	1318	1706
1318	360	1711
475	1318	1711
708	477	706
1319	706	1322
197	1319	1322
708	706	1319
128	477	708
1320	926	1321
476	1320	1321
477	926	1320
923	926	1719
1719	100	1712
923	1719	1712
1321	923	1400
476	1321	1400
926	923	1321
735	706	1714
1714	476	1713
735	1714	1713
1322	735	1398
197	1322	1398
706	735	1322
706	477	1320
1320	476	1714
706	1320	1714
1325	925	1323
389	1325	1323
361	925	1325
924	925	1718
1718	197	1715
924	1718	1715
1323	924	1395
389	1323	1395
925	924	1323
733	707	1717
1717	389	1716
733	1717	1716
1324	733	1393
18	1324	1393
707	733	1324
707	361	1325
1325	389	1717
707	1325	1717
361	128	708
925	708	1319
1319	197	1718
925	1319	1718
361	708	925
362	128	474
474	54	1326
362	474	1326
477	362	705
926	705	1707
1707	100	1719
926	1707	1719
477	705	926
128	362	477
184	102	1329
68	184	1329
363	184	366
1327	366	1335
55	1327	1335
363	366	1327
102	184	363
483	364	1721
1721	102	1720
483	1721	1720
1328	483	1734
32	1328	1734
364	483	1328
364	68	1329
1329	102	1721
364	1329	1721
367	240	365
1330	365	1333
101	1330	1333
367	365	1330
68	240	367
1331	934	1332
235	1331	1332
240	934	1331
927	934	1742
1742	18	1722
927	1742	1722
1332	927	990
235	1332	990
934	927	1332
385	365	1724
1724	235	1723
385	1724	1723
1333	385	1383
101	1333	1383
365	385	1333
365	240	1331
1331	235	1724
365	1331	1724
1336	479	1334
195	1336	1334
184	479	1336
478	479	1728
1728	101	1725
478	1728	1725
1334	478	1377
195	1334	1377
479	478	1334
383	366	1727
1727	195	1726
383	1727	1726
1335	383	1376
55	1335	1376
366	383	1335
366	184	1336
1336	195	1727
366	1336	1727
184	68	367
479	367	1330
1330	101	1728
479	1330	1728
184	367	479
186	130	368
709	368	1339
104	709	1339
186	368	709
1337	186	1732
67	1337	1732
130	186	1337
710	484	1338
185	710	1338
130	484	710
480	484	1736
1736	55	1729
480	1736	1729
1338	480	1369
185	1338	1369
484	480	1338
381	368	929
929	185	928
381	929	928
1339	381	977
104	1339	977
368	381	1339
368	130	710
710	185	929
368	710	929
370	237	1340
193	370	1340
129	237	370
369	237	931
931	104	930
369	931	930
1340	369	973
193	1340	973
237	369	1340
482	379	1342
236	482	1342
482	193	1341
379	482	1341
971	481	1731
379	971	1731
971	2	1730
481	971	1730
481	236	1342
1342	379	1731
481	1342	1731
236	129	370
370	193	482
236	370	482
1281	186	1343
129	1281	1343
1281	67	1732
186	1281	1732
237	186	709
709	104	931
237	709	931
237	129	1343
186	237	1343
1345	371	1733
350	1345	1733
102	371	1345
1344	371	1737
67	1344	1737
1344	350	1733
371	1344	1733
1278	483	1735
350	1278	1735
1278	32	1734
483	1278	1734
1345	483	1720
102	1345	1720
1345	350	1735
483	1345	1735
363	130	1346
102	363	1346
484	363	1327
1327	55	1736
484	1327	1736
130	363	484
1337	371	1738
130	1337	1738
1337	67	1737
371	1337	1737
371	102	1346
1346	130	1738
371	1346	1738
239	188	711
65	239	711
53	188	239
712	238	933
188	712	933
712	32	932
238	712	932
711	238	890
65	711	890
711	188	933
238	711	933
1348	229	1740
187	1348	1740
1348	65	1739
229	1348	1739
1347	229	1669
17	1347	1669
1347	187	1740
229	1347	1740
187	53	239
239	65	1348
187	239	1348
1350	182	1349
68	1350	1349
1350	53	1741
182	1350	1741
240	182	704
934	704	1311
1311	18	1742
934	1311	1742
240	704	934
240	68	1349
182	240	1349
188	68	364
712	364	1328
32	712	1328
188	364	712
188	53	1350
68	188	1350
190	70	241
49	190	241
713	190	936
23	713	936
70	190	713
189	70	242
242	17	714
189	242	714
241	189	1264
49	241	1264
70	189	241
668	69	715
49	668	715
668	9	935
69	668	935
698	190	937
69	698	937
698	23	936
190	698	936
190	49	715
715	69	937
190	715	937
373	103	498
125	373	498
373	54	485
103	373	485
103	23	372
372	125	498
103	372	498
1353	487	1744
472	1353	1744
1353	131	1743
487	1353	1743
487	125	1351
1351	472	1744
487	1351	1744
912	486	1746
1746	472	1745
912	1746	1745
912	8	1352
486	912	1352
486	131	1353
1353	472	1746
486	1353	1746
1315	373	1354
131	1315	1354
54	373	1315
373	125	487
1354	487	1743
131	1354	1743
373	487	1354
183	70	374
54	183	374
242	183	1313
17	242	1313
70	183	242
103	70	713
23	103	713
374	103	485
54	374	485
70	103	374


==> data/ExamplePyramide_sol_01884.dat <==
0.4375	0.1875	0
0.375	0.25	0
0.375	0.1875	0
0.375	0.125	0
0.4375	0.1875	0
0.375	0.1875	0
0.4375	0.1875	0
0.5	0.25	0
0.4375	0.25	0
0.375	0.25	0
0.4375	0.1875	0
0.4375	0.25	0
0.3125	0.25	0
0.3125	0.1875	4.94378615117186e-06
0.34375	0.21875	0
0.34375	0.21875	0
0.375	0.25	0
0.34375	0.25	0
0.3125	0.25	0
0.34375	0.21875	0
0.34375	0.25	0
0.28125	0.21875	8.92294499381034e-06
0.3125	0.25	0
0.28125	0.25	0.000144324948761608
0.25	0.25	0
0.28125	0.21875	8.92294499381034e-06
0.28125	0.25	0.000144324948761608
0.3125	0.1875	4.94378615117186e-06
0.3125	0.25	0
0.28125	0.21875	8.92294499381034e-06
0.3125	0.1875	4.94378615117186e-06
0.375	0.125	0
0.375	0.1875	0
0.375	0.1875	0
0.375	0.25	0
0.34375	0.21875	0
0.3125	0.1875	4.94378615117186e-06
0.375	0.1875	0
0.34375	0.21875	0
0.375	0.125	0
0.5	0	0
0.5	0.125	0
0.5	0.125	0
0.5	0.25	0
0.4375	0.1875	0
0.375	0.125	0
0.5	0.125	0
0.4375	0.1875	0
0.4375	0.375	0.125
0.4375	0.3125	0.0625
0.46875	0.34375	0.09375
0.46875	0.34375	0.09375
0.5	0.375	0.125
0.46875	0.375	0.125
0.4375	0.375	0.125
0.46875	0.34375	0.09375
0.46875	0.375	0.125
0.40625	0.34375	0.09375
0.4375	0.375	0.125
0.40625	0.375	0.125165877361333
0.390625	0.359375	0.109746696218677
0.40625	0.375	0.125165877361333
0.390625	0.375	0.12558535046426
0.3828125	0.3671875	0.117939248054388
0.390625	0.375	0.12558535046426
0.3828125	0.375	0.125569416730834
0.375	0.375	0.125
0.3828125	0.3671875	0.117939248054388
0.3828125	0.375	0.125569416730834
0.390625	0.359375	0.109746696218677
0.390625	0.375	0.12558535046426
0.3828125	0.3671875	0.117939248054388
0.40625	0.34375	0.09375
0.40625	0.375	0.125165877361333
0.390625	0.359375	0.109746696218677
0.4375	0.3125	0.0625
0.4375	0.375	0.125
0.40625	0.34375	0.09375
0.4375	0.3125	0.0625
0.5	0.25	0
0.5	0.3125	0.0625
0.5	0.3125	0.0625
0.5	0.375	0.125
0.46875	0.34375	0.09375
0.4375	0.3125	0.0625
0.5	0.3125	0.0625
0.46875	0.34375	0.09375
0.484375	0.421875	0.171875
0.46875	0.4375	0.187959600184321
0.46875	0.421875	0.172098868075455
0.46875	0.40625	0.15625
0.484375	0.421875	0.171875
0.46875	0.421875	0.172098868075455
0.484375	0.421875	0.171875
0.5	0.4375	0.1875
0.484375	0.4375	0.187633239564954
0.46875	0.4375	0.187959600184321
0.484375	0.421875	0.171875
0.484375	0.4375	0.187633239564954
0.4609375	0.4296875	0.180201943324448
0.453125	0.4375	0.188512684745167
0.453125	0.4296875	0.180422398093414
0.453125	0.421875	0.17245358710649
0.4609375	0.4296875	0.180201943324448
0.453125	0.4296875	0.180422398093414
0.46875	0.4375	0.187959600184321
0.453125	0.4375	0.188512684745167
0.4609375	0.4296875	0.180201943324448
0.4453125	0.4296875	0.180682411225804
0.453125	0.4375	0.188512684745167
0.4453125	0.4375	0.188350994501443
0.4375	0.4375	0.1875
0.4453125	0.4296875	0.180682411225804
0.4453125	0.4375	0.188350994501443
0.4453125	0.4296875	0.180682411225804
0.453125	0.421875	0.17245358710649
0.453125	0.4296875	0.180422398093414
0.453125	0.4375	0.188512684745167
0.4453125	0.4296875	0.180682411225804
0.453125	0.4296875	0.180422398093414
0.453125	0.421875	0.17245358710649
0.46875	0.40625	0.15625
0.46875	0.421875	0.172098868075455
0.46875	0.421875	0.172098868075455
0.46875	0.4375	0.187959600184321
0.4609375	0.4296875	0.180201943324448
0.453125	0.421875	0.17245358710649
0.46875	0.421875	0.172098868075455
0.4609375	0.4296875	0.180201943324448
0.46875	0.40625	0.15625
0.5	0.375	0.125
0.5	0.40625	0.15625
0.5	0.40625	0.15625
0.5	0.4375	0.1875
0.484375	0.421875	0.171875
0.46875	0.40625	0.15625
0.5	0.40625	0.15625
0.484375	0.421875	0.171875
0.4921875	0.4609375	0.211568489303825
0.484375	0.46875	0.219624206921929
0.484375	0.4609375	0.211693903937088
0.484375	0.453125	0.203375425990961
0.4921875	0.4609375	0.211568489303825
0.484375	0.4609375	0.211693903937088
0.5	0.46875	0.219739786110823
0.484375	0.46875	0.219624206921929
0.4921875	0.4609375	0.211568489303825
0.4765625	0.4609375	0.211869737560833
0.484375	0.46875	0.219624206921929
0.4765625	0.46875	0.219692107648856
0.46875	0.46875	0.21875
0.4765625	0.4609375	0.211869737560833
0.4765625	0.46875	0.219692107648856
0.4765625	0.4609375	0.211869737560833
0.484375	0.453125	0.203375425990961
0.484375	0.4609375	0.211693903937088
0.484375	0.46875	0.219624206921929
0.4765625	0.4609375	0.211869737560833
0.484375	0.4609375	0.211693903937088
0.484375	0.453125	0.203375425990961
0.5	0.4375	0.1875
0.5	0.453125	0.203304920055972
0.5	0.453125	0.203304920055972
0.5	0.46875	0.219739786110823
0.4921875	0.4609375	0.211568489303825
0.484375	0.453125	0.203375425990961
0.5	0.453125	0.203304920055972
0.4921875	0.4609375	0.211568489303825
0.5	0.484375	0.235826291812067
0.484375	0.484375	0.234375
0.4921875	0.4765625	0.227822770226782
0.5	0.46875	0.219739786110823
0.5	0.484375	0.235826291812067
0.4921875	0.4765625	0.227822770226782
0.4921875	0.4921875	0.2421875
0.5	0.484375	0.235826291812067
0.5	0.4921875	0.24284083021455
0.5	0.5	0.25
0.4921875	0.4921875	0.2421875
0.5	0.4921875	0.24284083021455
0.484375	0.484375	0.234375
0.5	0.484375	0.235826291812067
0.4921875	0.4921875	0.2421875
0.484375	0.4765625	0.22756773454596
0.4765625	0.4765625	0.2265625
0.48046875	0.47265625	0.223543478132975
0.484375	0.46875	0.219624206921929
0.484375	0.4765625	0.22756773454596
0.48046875	0.47265625	0.223543478132975
0.484375	0.484375	0.234375
0.4765625	0.4765625	0.2265625
0.484375	0.4765625	0.22756773454596
0.4765625	0.46875	0.219692107648856
0.4765625	0.4765625	0.2265625
0.47265625	0.47265625	0.22265625
0.46875	0.46875	0.21875
0.4765625	0.46875	0.219692107648856
0.47265625	0.47265625	0.22265625
0.4765625	0.46875	0.219692107648856
0.484375	0.46875	0.219624206921929
0.48046875	0.47265625	0.223543478132975
0.4765625	0.4765625	0.2265625
0.4765625	0.46875	0.219692107648856
0.48046875	0.47265625	0.223543478132975
0.484375	0.46875	0.219624206921929
0.5	0.46875	0.219739786110823
0.4921875	0.4765625	0.227822770226782
0.4921875	0.4765625	0.227822770226782
0.484375	0.484375	0.234375
0.484375	0.4765625	0.22756773454596
0.484375	0.46875	0.219624206921929
0.4921875	0.4765625	0.227822770226782
0.484375	0.4765625	0.22756773454596
0.4609375	0.4453125	0.196134974714455
0.46875	0.453125	0.2036665389886
0.4609375	0.453125	0.203903875667461
0.453125	0.453125	0.203125
0.4609375	0.4453125	0.196134974714455
0.4609375	0.453125	0.203903875667461
0.46875	0.4375	0.187959600184321
0.46875	0.453125	0.2036665389886
0.4609375	0.4453125	0.196134974714455
0.46875	0.4609375	0.211767971572992
0.4609375	0.4609375	0.2109375
0.46484375	0.45703125	0.207742560203307
0.46875	0.453125	0.2036665389886
0.46875	0.4609375	0.211767971572992
0.46484375	0.45703125	0.207742560203307
0.46875	0.46875	0.21875
0.4609375	0.4609375	0.2109375
0.46875	0.4609375	0.211767971572992
0.4609375	0.453125	0.203903875667461
0.4609375	0.4609375	0.2109375
0.45703125	0.45703125	0.20703125
0.453125	0.453125	0.203125
0.4609375	0.453125	0.203903875667461
0.45703125	0.45703125	0.20703125
0.4609375	0.453125	0.203903875667461
0.46875	0.453125	0.2036665389886
0.46484375	0.45703125	0.207742560203307
0.4609375	0.4609375	0.2109375
0.4609375	0.453125	0.203903875667461
0.46484375	0.45703125	0.207742560203307
0.453125	0.4375	0.188512684745167
0.453125	0.453125	0.203125
0.4453125	0.4453125	0.1953125
0.4453125	0.4453125	0.1953125
0.4375	0.4375	0.1875
0.4453125	0.4375	0.188350994501443
0.453125	0.4375	0.188512684745167
0.4453125	0.4453125	0.1953125
0.4453125	0.4375	0.188350994501443
0.453125	0.4375	0.188512684745167
0.46875	0.4375	0.187959600184321
0.4609375	0.4453125	0.196134974714455
0.453125	0.453125	0.203125
0.453125	0.4375	0.188512684745167
0.4609375	0.4453125	0.196134974714455
0.484375	0.4375	0.187633239564954
0.484375	0.453125	0.203375425990961
0.4765625	0.4453125	0.195620584929599
0.46875	0.4375	0.187959600184321
0.484375	0.4375	0.187633239564954
0.4765625	0.4453125	0.195620584929599
0.5	0.4375	0.1875
0.484375	0.453125	0.203375425990961
0.484375	0.4375	0.187633239564954
0.4765625	0.4609375	0.211869737560833
0.46875	0.453125	0.2036665389886
0.4765625	0.453125	0.203501608795441
0.484375	0.453125	0.203375425990961
0.4765625	0.4609375	0.211869737560833
0.4765625	0.453125	0.203501608795441
0.4765625	0.4609375	0.211869737560833
0.46875	0.46875	0.21875
0.46875	0.4609375	0.211767971572992
0.46875	0.453125	0.2036665389886
0.4765625	0.4609375	0.211869737560833
0.46875	0.4609375	0.211767971572992
0.46875	0.453125	0.2036665389886
0.46875	0.4375	0.187959600184321
0.4765625	0.4453125	0.195620584929599
0.4765625	0.4453125	0.195620584929599
0.484375	0.453125	0.203375425990961
0.4765625	0.453125	0.203501608795441
0.46875	0.453125	0.2036665389886
0.4765625	0.4453125	0.195620584929599
0.4765625	0.453125	0.203501608795441
0.4296875	0.3984375	0.14890020239718
0.421875	0.40625	0.157308188556781
0.421875	0.3984375	0.149104049527787
0.421875	0.390625	0.141161846426498
0.4296875	0.3984375	0.14890020239718
0.421875	0.3984375	0.149104049527787
0.4375	0.40625	0.156653810586484
0.421875	0.40625	0.157308188556781
0.4296875	0.3984375	0.14890020239718
0.4140625	0.3984375	0.149347756271569
0.421875	0.40625	0.157308188556781
0.4140625	0.40625	0.157094925536342
0.40625	0.40625	0.15625
0.4140625	0.3984375	0.149347756271569
0.4140625	0.40625	0.157094925536342
0.4140625	0.3984375	0.149347756271569
0.421875	0.390625	0.141161846426498
0.421875	0.3984375	0.149104049527787
0.421875	0.40625	0.157308188556781
0.4140625	0.3984375	0.149347756271569
0.421875	0.3984375	0.149104049527787
0.421875	0.390625	0.141161846426498
0.4375	0.375	0.125
0.4375	0.390625	0.140826271562609
0.4375	0.390625	0.140826271562609
0.4375	0.40625	0.156653810586484
0.4296875	0.3984375	0.14890020239718
0.421875	0.390625	0.141161846426498
0.4375	0.390625	0.140826271562609
0.4296875	0.3984375	0.14890020239718
0.4375	0.421875	0.173120954679813
0.421875	0.421875	0.171875
0.4296875	0.4140625	0.165059634729465
0.4375	0.40625	0.156653810586484
0.4375	0.421875	0.173120954679813
0.4296875	0.4140625	0.165059634729465
0.4375	0.421875	0.173120954679813
0.4375	0.4375	0.1875
0.4296875	0.4296875	0.1796875
0.421875	0.421875	0.171875
0.4375	0.421875	0.173120954679813
0.4296875	0.4296875	0.1796875
0.421875	0.40625	0.157308188556781
0.421875	0.421875	0.171875
0.4140625	0.4140625	0.1640625
0.4140625	0.4140625	0.1640625
0.40625	0.40625	0.15625
0.4140625	0.40625	0.157094925536342
0.421875	0.40625	0.157308188556781
0.4140625	0.4140625	0.1640625
0.4140625	0.40625	0.157094925536342
0.421875	0.40625	0.157308188556781
0.4375	0.40625	0.156653810586484
0.4296875	0.4140625	0.165059634729465
0.421875	0.421875	0.171875
0.421875	0.40625	0.157308188556781
0.4296875	0.4140625	0.165059634729465
0.40625	0.390625	0.141792300375825
0.390625	0.390625	0.140625
0.3984375	0.3828125	0.13361681170421
0.40625	0.375	0.125165877361333
0.40625	0.390625	0.141792300375825
0.3984375	0.3828125	0.13361681170421
0.40625	0.390625	0.141792300375825
0.40625	0.40625	0.15625
0.3984375	0.3984375	0.1484375
0.390625	0.390625	0.140625
0.40625	0.390625	0.141792300375825
0.3984375	0.3984375	0.1484375
0.3828125	0.3828125	0.1328125
0.390625	0.375	0.12558535046426
0.390625	0.3828125	0.133507219276148
0.390625	0.390625	0.140625
0.3828125	0.3828125	0.1328125
0.390625	0.3828125	0.133507219276148
0.3828125	0.3828125	0.1328125
0.375	0.375	0.125
0.3828125	0.375	0.125569416730834
0.390625	0.375	0.12558535046426
0.3828125	0.3828125	0.1328125
0.3828125	0.375	0.125569416730834
0.390625	0.375	0.12558535046426
0.40625	0.375	0.125165877361333
0.3984375	0.3828125	0.13361681170421
0.3984375	0.3828125	0.13361681170421
0.390625	0.390625	0.140625
0.390625	0.3828125	0.133507219276148
0.390625	0.375	0.12558535046426
0.3984375	0.3828125	0.13361681170421
0.390625	0.3828125	0.133507219276148
0.40625	0.375	0.125165877361333
0.4375	0.375	0.125
0.421875	0.390625	0.141161846426498
0.40625	0.390625	0.141792300375825
0.421875	0.390625	0.141161846426498
0.4140625	0.3984375	0.149347756271569
0.40625	0.40625	0.15625
0.40625	0.390625	0.141792300375825
0.4140625	0.3984375	0.149347756271569
0.40625	0.375	0.125165877361333
0.421875	0.390625	0.141161846426498
0.40625	0.390625	0.141792300375825
0.46875	0.375	0.125
0.46875	0.40625	0.15625
0.453125	0.390625	0.140625
0.4375	0.375	0.125
0.46875	0.375	0.125
0.453125	0.390625	0.140625
0.5	0.375	0.125
0.46875	0.40625	0.15625
0.46875	0.375	0.125
0.453125	0.421875	0.17245358710649
0.4375	0.40625	0.156653810586484
0.453125	0.40625	0.156371471922207
0.46875	0.40625	0.15625
0.453125	0.421875	0.17245358710649
0.453125	0.40625	0.156371471922207
0.4375	0.421875	0.173120954679813
0.453125	0.421875	0.17245358710649
0.4453125	0.4296875	0.180682411225804
0.4375	0.4375	0.1875
0.4375	0.421875	0.173120954679813
0.4453125	0.4296875	0.180682411225804
0.4375	0.40625	0.156653810586484
0.453125	0.421875	0.17245358710649
0.4375	0.421875	0.173120954679813
0.453125	0.390625	0.140625
0.4375	0.40625	0.156653810586484
0.4375	0.390625	0.140826271562609
0.4375	0.375	0.125
0.453125	0.390625	0.140625
0.4375	0.390625	0.140826271562609
0.453125	0.390625	0.140625
0.46875	0.40625	0.15625
0.453125	0.40625	0.156371471922207
0.4375	0.40625	0.156653810586484
0.453125	0.390625	0.140625
0.453125	0.40625	0.156371471922207
0.359375	0.296875	0.046875
0.34375	0.3125	0.0626480570653691
0.34375	0.296875	0.0469492702900501
0.34375	0.28125	0.03125
0.359375	0.296875	0.046875
0.34375	0.296875	0.0469492702900501
0.359375	0.296875	0.046875
0.375	0.3125	0.0625
0.359375	0.3125	0.0625231719595938
0.34375	0.3125	0.0626480570653691
0.359375	0.296875	0.046875
0.359375	0.3125	0.0625231719595938
0.328125	0.296875	0.0471875628585689
0.34375	0.3125	0.0626480570653691
0.328125	0.3125	0.0631654340885517
0.3125	0.3125	0.0625
0.328125	0.296875	0.0471875628585689
0.328125	0.3125	0.0631654340885517
0.328125	0.296875	0.0471875628585689
0.34375	0.28125	0.03125
0.34375	0.296875	0.0469492702900501
0.34375	0.3125	0.0626480570653691
0.328125	0.296875	0.0471875628585689
0.34375	0.296875	0.0469492702900501
0.34375	0.28125	0.03125
0.375	0.25	0
0.375	0.28125	0.03125
0.375	0.28125	0.03125
0.375	0.3125	0.0625
0.359375	0.296875	0.046875
0.34375	0.28125	0.03125
0.375	0.28125	0.03125
0.359375	0.296875	0.046875
0.359375	0.34375	0.0946791981726203
0.359375	0.328125	0.078334628074747
0.3671875	0.3359375	0.0862657711651836
0.375	0.34375	0.0940392240397337
0.359375	0.34375	0.0946791981726203
0.3671875	0.3359375	0.0862657711651836
0.359375	0.34375	0.0946791981726203
0.34375	0.34375	0.09375
0.3515625	0.3359375	0.0866484153664971
0.359375	0.328125	0.078334628074747
0.359375	0.34375	0.0946791981726203
0.3515625	0.3359375	0.0866484153664971
0.359375	0.328125	0.078334628074747
0.375	0.3125	0.0625
0.375	0.328125	0.0781739411928568
0.375	0.328125	0.0781739411928568
0.375	0.34375	0.0940392240397337
0.3671875	0.3359375	0.0862657711651836
0.359375	0.328125	0.078334628074747
0.375	0.328125	0.0781739411928568
0.3671875	0.3359375	0.0862657711651836
0.375	0.359375	0.110371988922661
0.359375	0.359375	0.109375
0.3671875	0.3515625	0.102362732046442
0.375	0.34375	0.0940392240397337
0.375	0.359375	0.110371988922661
0.3671875	0.3515625	0.102362732046442
0.375	0.359375	0.110371988922661
0.375	0.375	0.125
0.3671875	0.3671875	0.1171875
0.359375	0.359375	0.109375
0.375	0.359375	0.110371988922661
0.3671875	0.3671875	0.1171875
0.359375	0.34375	0.0946791981726203
0.359375	0.359375	0.109375
0.3515625	0.3515625	0.1015625
0.34375	0.34375	0.09375
0.359375	0.34375	0.0946791981726203
0.3515625	0.3515625	0.1015625
0.359375	0.34375	0.0946791981726203
0.375	0.34375	0.0940392240397337
0.3671875	0.3515625	0.102362732046442
0.359375	0.359375	0.109375
0.359375	0.34375	0.0946791981726203
0.3671875	0.3515625	0.102362732046442
0.34375	0.328125	0.078933157779839
0.328125	0.328125	0.078125
0.3359375	0.3203125	0.0709128085034834
0.34375	0.3125	0.0626480570653691
0.34375	0.328125	0.078933157779839
0.3359375	0.3203125	0.0709128085034834
0.34375	0.328125	0.078933157779839
0.34375	0.34375	0.09375
0.3359375	0.3359375	0.0859375
0.328125	0.328125	0.078125
0.34375	0.328125	0.078933157779839
0.3359375	0.3359375	0.0859375
0.328125	0.3125	0.0631654340885517
0.328125	0.328125	0.078125
0.3203125	0.3203125	0.0703125
0.3125	0.3125	0.0625
0.328125	0.3125	0.0631654340885517
0.3203125	0.3203125	0.0703125
0.328125	0.3125	0.0631654340885517
0.34375	0.3125	0.0626480570653691
0.3359375	0.3203125	0.0709128085034834
0.328125	0.328125	0.078125
0.328125	0.3125	0.0631654340885517
0.3359375	0.3203125	0.0709128085034834
0.359375	0.3125	0.0625231719595938
0.359375	0.328125	0.078334628074747
0.3515625	0.3203125	0.0705687793816832
0.34375	0.3125	0.0626480570653691
0.359375	0.3125	0.0625231719595938
0.3515625	0.3203125	0.0705687793816832
0.375	0.3125	0.0625
0.359375	0.328125	0.078334628074747
0.359375	0.3125	0.0625231719595938
0.34375	0.328125	0.078933157779839
0.359375	0.328125	0.078334628074747
0.3515625	0.3359375	0.0866484153664971
0.34375	0.34375	0.09375
0.34375	0.328125	0.078933157779839
0.3515625	0.3359375	0.0866484153664971
0.34375	0.328125	0.078933157779839
0.34375	0.3125	0.0626480570653691
0.3515625	0.3203125	0.0705687793816832
0.359375	0.328125	0.078334628074747
0.34375	0.328125	0.078933157779839
0.3515625	0.3203125	0.0705687793816832
0.296875	0.265625	0.0158945275026467
0.3125	0.28125	0.0314326930722227
0.296875	0.28125	0.0315681482898903
0.28125	0.28125	0.03125
0.296875	0.265625	0.0158945275026467
0.296875	0.28125	0.0315681482898903
0.3125	0.25	0
0.3125	0.28125	0.0314326930722227
0.296875	0.265625	0.0158945275026467
0.296875	0.296875	0.046875
0.3125	0.28125	0.0314326930722227
0.3125	0.296875	0.0473280206829041
0.3125	0.3125	0.0625
0.296875	0.296875	0.046875
0.3125	0.296875	0.0473280206829041
0.296875	0.296875	0.046875
0.28125	0.28125	0.03125
0.296875	0.28125	0.0315681482898903
0.3125	0.28125	0.0314326930722227
0.296875	0.296875	0.046875
0.296875	0.28125	0.0315681482898903
0.28125	0.28125	0.03125
0.25	0.25	0
0.28125	0.25	0.000144324948761608
0.28125	0.25	0.000144324948761608
0.3125	0.25	0
0.296875	0.265625	0.0158945275026467
0.28125	0.28125	0.03125
0.28125	0.25	0.000144324948761608
0.296875	0.265625	0.0158945275026467
0.34375	0.25	0
0.34375	0.28125	0.03125
0.328125	0.265625	0.015625
0.3125	0.25	0
0.34375	0.25	0
0.328125	0.265625	0.015625
0.375	0.25	0
0.34375	0.28125	0.03125
0.34375	0.25	0
0.328125	0.296875	0.0471875628585689
0.3125	0.28125	0.0314326930722227
0.328125	0.28125	0.0312671179425219
0.34375	0.28125	0.03125
0.328125	0.296875	0.0471875628585689
0.328125	0.28125	0.0312671179425219
0.328125	0.296875	0.0471875628585689
0.3125	0.3125	0.0625
0.3125	0.296875	0.0473280206829041
0.3125	0.28125	0.0314326930722227
0.328125	0.296875	0.0471875628585689
0.3125	0.296875	0.0473280206829041
0.3125	0.28125	0.0314326930722227
0.3125	0.25	0
0.328125	0.265625	0.015625
0.328125	0.265625	0.015625
0.34375	0.28125	0.03125
0.328125	0.28125	0.0312671179425219
0.3125	0.28125	0.0314326930722227
0.328125	0.265625	0.015625
0.328125	0.28125	0.0312671179425219
0.4375	0.25	0
0.4375	0.3125	0.0625
0.40625	0.28125	0.03125
0.375	0.25	0
0.4375	0.25	0
0.40625	0.28125	0.03125
0.5	0.25	0
0.4375	0.3125	0.0625
0.4375	0.25	0
0.40625	0.3125	0.0625
0.40625	0.34375	0.09375
0.390625	0.328125	0.078125
0.375	0.3125	0.0625
0.40625	0.3125	0.0625
0.390625	0.328125	0.078125
0.4375	0.3125	0.0625
0.40625	0.34375	0.09375
0.40625	0.3125	0.0625
0.390625	0.34375	0.0938395307293238
0.390625	0.359375	0.109746696218677
0.3828125	0.3515625	0.101958514973884
0.375	0.34375	0.0940392240397337
0.390625	0.34375	0.0938395307293238
0.3828125	0.3515625	0.101958514973884
0.40625	0.34375	0.09375
0.390625	0.359375	0.109746696218677
0.390625	0.34375	0.0938395307293238
0.375	0.359375	0.110371988922661
0.390625	0.359375	0.109746696218677
0.3828125	0.3671875	0.117939248054388
0.375	0.375	0.125
0.375	0.359375	0.110371988922661
0.3828125	0.3671875	0.117939248054388
0.375	0.359375	0.110371988922661
0.375	0.34375	0.0940392240397337
0.3828125	0.3515625	0.101958514973884
0.390625	0.359375	0.109746696218677
0.375	0.359375	0.110371988922661
0.3828125	0.3515625	0.101958514973884
0.390625	0.328125	0.078125
0.375	0.34375	0.0940392240397337
0.375	0.328125	0.0781739411928568
0.375	0.3125	0.0625
0.390625	0.328125	0.078125
0.375	0.328125	0.0781739411928568
0.390625	0.328125	0.078125
0.40625	0.34375	0.09375
0.390625	0.34375	0.0938395307293238
0.375	0.34375	0.0940392240397337
0.390625	0.328125	0.078125
0.390625	0.34375	0.0938395307293238
0.40625	0.28125	0.03125
0.375	0.3125	0.0625
0.375	0.28125	0.03125
0.375	0.25	0
0.40625	0.28125	0.03125
0.375	0.28125	0.03125
0.40625	0.28125	0.03125
0.4375	0.3125	0.0625
0.40625	0.3125	0.0625
0.375	0.3125	0.0625
0.40625	0.28125	0.03125
0.40625	0.3125	0.0625
0.125	0.125	4.42569342550749e-06
0.25	0	0
0.25	0.125	2.8061582939983e-06
0.1875	0.1875	0
0.25	0.125	2.8061582939983e-06
0.25	0.1875	1.98515174473056e-05
0.25	0.1875	1.98515174473056e-05
0.25	0.25	0
0.21875	0.21875	7.15156910061488e-05
0.1875	0.1875	0
0.25	0.1875	1.98515174473056e-05
0.21875	0.21875	7.15156910061488e-05
0.125	0.125	4.42569342550749e-06
0.25	0.125	2.8061582939983e-06
0.1875	0.1875	0
0	0	0
0.25	0	0
0.125	0.125	4.42569342550749e-06
0.25	0	0
0.5	0	0
0.375	0.125	0
0.25	0.125	2.8061582939983e-06
0.375	0.125	0
0.3125	0.1875	4.94378615117186e-06
0.25	0.1875	1.98515174473056e-05
0.3125	0.1875	4.94378615117186e-06
0.28125	0.21875	8.92294499381034e-06
0.25	0.25	0
0.25	0.1875	1.98515174473056e-05
0.28125	0.21875	8.92294499381034e-06
0.25	0.125	2.8061582939983e-06
0.3125	0.1875	4.94378615117186e-06
0.25	0.1875	1.98515174473056e-05
0.25	0	0
0.375	0.125	0
0.25	0.125	2.8061582939983e-06
0.625	0.125	0
0.75	0	0
0.75	0.125	2.8037562880656e-06
0.6875	0.1875	4.94628061463341e-06
0.75	0.125	2.8037562880656e-06
0.75	0.1875	1.98557721540199e-05
0.75	0.1875	1.98557721540199e-05
0.75	0.25	0
0.71875	0.21875	8.92563911639268e-06
0.6875	0.1875	4.94628061463341e-06
0.75	0.1875	1.98557721540199e-05
0.71875	0.21875	8.92563911639268e-06
0.625	0.125	0
0.75	0.125	2.8037562880656e-06
0.6875	0.1875	4.94628061463341e-06
0.5	0	0
0.75	0	0
0.625	0.125	0
0.75	0	0
1	0	0
0.875	0.125	4.42074140865692e-06
0.75	0.125	2.8037562880656e-06
0.875	0.125	4.42074140865692e-06
0.8125	0.1875	0
0.75	0.1875	1.98557721540199e-05
0.8125	0.1875	0
0.78125	0.21875	7.15194796889028e-05
0.75	0.25	0
0.75	0.1875	1.98557721540199e-05
0.78125	0.21875	7.15194796889028e-05
0.75	0.125	2.8037562880656e-06
0.8125	0.1875	0
0.75	0.1875	1.98557721540199e-05
0.75	0	0
0.875	0.125	4.42074140865692e-06
0.75	0.125	2.8037562880656e-06
0.59375	0.28125	0.03125
0.625	0.3125	0.0625
0.59375	0.3125	0.0625
0.5625	0.3125	0.0625
0.59375	0.28125	0.03125
0.59375	0.3125	0.0625
0.59375	0.28125	0.03125
0.625	0.25	0
0.625	0.28125	0.03125
0.625	0.3125	0.0625
0.59375	0.28125	0.03125
0.625	0.28125	0.03125
0.609375	0.328125	0.078125
0.625	0.34375	0.0940392267467837
0.609375	0.34375	0.0938395310763433
0.59375	0.34375	0.09375
0.609375	0.328125	0.078125
0.609375	0.34375	0.0938395310763433
0.609375	0.328125	0.078125
0.625	0.3125	0.0625
0.625	0.328125	0.0781739406859078
0.625	0.34375	0.0940392267467837
0.609375	0.328125	0.078125
0.625	0.328125	0.0781739406859078
0.625	0.359375	0.110372008284846
0.609375	0.359375	0.109746707243289
0.6171875	0.3515625	0.101958523331268
0.625	0.34375	0.0940392267467837
0.625	0.359375	0.110372008284846
0.6171875	0.3515625	0.101958523331268
0.625	0.359375	0.110372008284846
0.625	0.375	0.125
0.6171875	0.3671875	0.1179392651456
0.609375	0.359375	0.109746707243289
0.625	0.359375	0.110372008284846
0.6171875	0.3671875	0.1179392651456
0.609375	0.359375	0.109746707243289
0.59375	0.34375	0.09375
0.609375	0.34375	0.0938395310763433
0.609375	0.34375	0.0938395310763433
0.625	0.34375	0.0940392267467837
0.6171875	0.3515625	0.101958523331268
0.609375	0.359375	0.109746707243289
0.609375	0.34375	0.0938395310763433
0.6171875	0.3515625	0.101958523331268
0.59375	0.34375	0.09375
0.5625	0.3125	0.0625
0.59375	0.3125	0.0625
0.59375	0.3125	0.0625
0.625	0.3125	0.0625
0.609375	0.328125	0.078125
0.59375	0.34375	0.09375
0.59375	0.3125	0.0625
0.609375	0.328125	0.078125
0.5625	0.3125	0.0625
0.5	0.25	0
0.5625	0.25	0
0.5625	0.25	0
0.625	0.25	0
0.59375	0.28125	0.03125
0.5625	0.3125	0.0625
0.5625	0.25	0
0.59375	0.28125	0.03125
0.671875	0.265625	0.015625
0.6875	0.28125	0.0314326889318
0.671875	0.28125	0.0312671162132852
0.65625	0.28125	0.03125
0.671875	0.265625	0.015625
0.671875	0.28125	0.0312671162132852
0.6875	0.25	0
0.6875	0.28125	0.0314326889318
0.671875	0.265625	0.015625
0.671875	0.296875	0.0471875509603639
0.6875	0.28125	0.0314326889318
0.6875	0.296875	0.0473280101711071
0.6875	0.3125	0.0625
0.671875	0.296875	0.0471875509603639
0.6875	0.296875	0.0473280101711071
0.671875	0.296875	0.0471875509603639
0.65625	0.28125	0.03125
0.671875	0.28125	0.0312671162132852
0.6875	0.28125	0.0314326889318
0.671875	0.296875	0.0471875509603639
0.671875	0.28125	0.0312671162132852
0.65625	0.28125	0.03125
0.625	0.25	0
0.65625	0.25	0
0.65625	0.25	0
0.6875	0.25	0
0.671875	0.265625	0.015625
0.65625	0.28125	0.03125
0.65625	0.25	0
0.671875	0.265625	0.015625
0.71875	0.25	0.000144325984096872
0.71875	0.28125	0.03125
0.703125	0.265625	0.0158945257969357
0.6875	0.25	0
0.71875	0.25	0.000144325984096872
0.703125	0.265625	0.0158945257969357
0.75	0.25	0
0.71875	0.28125	0.03125
0.71875	0.25	0.000144325984096872
0.703125	0.296875	0.046875
0.6875	0.28125	0.0314326889318
0.703125	0.28125	0.031568145308027
0.71875	0.28125	0.03125
0.703125	0.296875	0.046875
0.703125	0.28125	0.031568145308027
0.703125	0.296875	0.046875
0.6875	0.3125	0.0625
0.6875	0.296875	0.0473280101711071
0.6875	0.28125	0.0314326889318
0.703125	0.296875	0.046875
0.6875	0.296875	0.0473280101711071
0.6875	0.28125	0.0314326889318
0.6875	0.25	0
0.703125	0.265625	0.0158945257969357
0.703125	0.265625	0.0158945257969357
0.71875	0.28125	0.03125
0.703125	0.28125	0.031568145308027
0.6875	0.28125	0.0314326889318
0.703125	0.265625	0.0158945257969357
0.703125	0.28125	0.031568145308027
0.65625	0.328125	0.0789331553157977
0.640625	0.328125	0.0783346257518534
0.6484375	0.3203125	0.0705687746350026
0.65625	0.3125	0.0626480470718637
0.65625	0.328125	0.0789331553157977
0.6484375	0.3203125	0.0705687746350026
0.65625	0.328125	0.0789331553157977
0.65625	0.34375	0.09375
0.6484375	0.3359375	0.0866484170971084
0.640625	0.328125	0.0783346257518534
0.65625	0.328125	0.0789331553157977
0.6484375	0.3359375	0.0866484170971084
0.640625	0.328125	0.0783346257518534
0.625	0.3125	0.0625
0.640625	0.3125	0.0625231677640281
0.640625	0.3125	0.0625231677640281
0.65625	0.3125	0.0626480470718637
0.6484375	0.3203125	0.0705687746350026
0.640625	0.328125	0.0783346257518534
0.640625	0.3125	0.0625231677640281
0.6484375	0.3203125	0.0705687746350026
0.671875	0.3125	0.0631654193371735
0.671875	0.328125	0.078125
0.6640625	0.3203125	0.0709128003064725
0.65625	0.3125	0.0626480470718637
0.671875	0.3125	0.0631654193371735
0.6640625	0.3203125	0.0709128003064725
0.671875	0.3125	0.0631654193371735
0.6875	0.3125	0.0625
0.6796875	0.3203125	0.0703125
0.671875	0.328125	0.078125
0.671875	0.3125	0.0631654193371735
0.6796875	0.3203125	0.0703125
0.65625	0.328125	0.0789331553157977
0.671875	0.328125	0.078125
0.6640625	0.3359375	0.0859375
0.65625	0.34375	0.09375
0.65625	0.328125	0.0789331553157977
0.6640625	0.3359375	0.0859375
0.65625	0.328125	0.0789331553157977
0.65625	0.3125	0.0626480470718637
0.6640625	0.3203125	0.0709128003064725
0.671875	0.328125	0.078125
0.65625	0.328125	0.0789331553157977
0.6640625	0.3203125	0.0709128003064725
0.640625	0.34375	0.094679206145352
0.640625	0.359375	0.109375
0.6328125	0.3515625	0.102362742927339
0.625	0.34375	0.0940392267467837
0.640625	0.34375	0.094679206145352
0.6328125	0.3515625	0.102362742927339
0.640625	0.34375	0.094679206145352
0.65625	0.34375	0.09375
0.6484375	0.3515625	0.1015625
0.640625	0.359375	0.109375
0.640625	0.34375	0.094679206145352
0.6484375	0.3515625	0.1015625
0.625	0.359375	0.110372008284846
0.640625	0.359375	0.109375
0.6328125	0.3671875	0.1171875
0.625	0.375	0.125
0.625	0.359375	0.110372008284846
0.6328125	0.3671875	0.1171875
0.625	0.359375	0.110372008284846
0.625	0.34375	0.0940392267467837
0.6328125	0.3515625	0.102362742927339
0.640625	0.359375	0.109375
0.625	0.359375	0.110372008284846
0.6328125	0.3515625	0.102362742927339
0.625	0.328125	0.0781739406859078
0.640625	0.328125	0.0783346257518534
0.6328125	0.3359375	0.0862657731207249
0.625	0.34375	0.0940392267467837
0.625	0.328125	0.0781739406859078
0.6328125	0.3359375	0.0862657731207249
0.625	0.3125	0.0625
0.640625	0.328125	0.0783346257518534
0.625	0.328125	0.0781739406859078
0.640625	0.34375	0.094679206145352
0.640625	0.328125	0.0783346257518534
0.6484375	0.3359375	0.0866484170971084
0.65625	0.34375	0.09375
0.640625	0.34375	0.094679206145352
0.6484375	0.3359375	0.0866484170971084
0.640625	0.34375	0.094679206145352
0.625	0.34375	0.0940392267467837
0.6328125	0.3359375	0.0862657731207249
0.640625	0.328125	0.0783346257518534
0.640625	0.34375	0.094679206145352
0.6328125	0.3359375	0.0862657731207249
0.625	0.28125	0.03125
0.65625	0.28125	0.03125
0.640625	0.296875	0.046875
0.625	0.3125	0.0625
0.625	0.28125	0.03125
0.640625	0.296875	0.046875
0.625	0.25	0
0.65625	0.28125	0.03125
0.625	0.28125	0.03125
0.671875	0.296875	0.0471875509603639
0.65625	0.3125	0.0626480470718637
0.65625	0.296875	0.046949264830253
0.65625	0.28125	0.03125
0.671875	0.296875	0.0471875509603639
0.65625	0.296875	0.046949264830253
0.671875	0.296875	0.0471875509603639
0.6875	0.3125	0.0625
0.671875	0.3125	0.0631654193371735
0.65625	0.3125	0.0626480470718637
0.671875	0.296875	0.0471875509603639
0.671875	0.3125	0.0631654193371735
0.640625	0.296875	0.046875
0.65625	0.3125	0.0626480470718637
0.640625	0.3125	0.0625231677640281
0.625	0.3125	0.0625
0.640625	0.296875	0.046875
0.640625	0.3125	0.0625231677640281
0.640625	0.296875	0.046875
0.65625	0.28125	0.03125
0.65625	0.296875	0.046949264830253
0.65625	0.3125	0.0626480470718637
0.640625	0.296875	0.046875
0.65625	0.296875	0.046949264830253
0.546875	0.390625	0.140625
0.5625	0.40625	0.156653769871031
0.546875	0.40625	0.156371446800353
0.53125	0.40625	0.15625
0.546875	0.390625	0.140625
0.546875	0.40625	0.156371446800353
0.546875	0.390625	0.140625
0.5625	0.375	0.125
0.5625	0.390625	0.140826296577543
0.5625	0.40625	0.156653769871031
0.546875	0.390625	0.140625
0.5625	0.390625	0.140826296577543
0.546875	0.421875	0.172454114527441
0.5625	0.40625	0.156653769871031
0.5625	0.421875	0.173120911757232
0.5625	0.421875	0.173120911757232
0.5625	0.4375	0.1875
0.5546875	0.4296875	0.180683287845395
0.546875	0.421875	0.172454114527441
0.5625	0.421875	0.173120911757232
0.5546875	0.4296875	0.180683287845395
0.546875	0.421875	0.172454114527441
0.53125	0.40625	0.15625
0.546875	0.40625	0.156371446800353
0.5625	0.40625	0.156653769871031
0.546875	0.421875	0.172454114527441
0.546875	0.40625	0.156371446800353
0.53125	0.40625	0.15625
0.5	0.375	0.125
0.53125	0.375	0.125
0.53125	0.375	0.125
0.5625	0.375	0.125
0.546875	0.390625	0.140625
0.53125	0.40625	0.15625
0.53125	0.375	0.125
0.546875	0.390625	0.140625
0.578125	0.390625	0.141161855773772
0.59375	0.375	0.125165885470114
0.59375	0.390625	0.141792297397854
0.59375	0.390625	0.141792297397854
0.59375	0.40625	0.15625
0.5859375	0.3984375	0.149347771569879
0.578125	0.390625	0.141161855773772
0.59375	0.390625	0.141792297397854
0.5859375	0.3984375	0.149347771569879
0.5625	0.375	0.125
0.59375	0.375	0.125165885470114
0.578125	0.390625	0.141161855773772
0.6015625	0.3828125	0.133616807404181
0.609375	0.375	0.125585362085766
0.609375	0.3828125	0.133507216238842
0.609375	0.390625	0.140625
0.6015625	0.3828125	0.133616807404181
0.609375	0.3828125	0.133507216238842
0.59375	0.375	0.125165885470114
0.609375	0.375	0.125585362085766
0.6015625	0.3828125	0.133616807404181
0.6171875	0.3828125	0.1328125
0.609375	0.375	0.125585362085766
0.6171875	0.375	0.125569429027524
0.625	0.375	0.125
0.6171875	0.3828125	0.1328125
0.6171875	0.375	0.125569429027524
0.6171875	0.3828125	0.1328125
0.609375	0.390625	0.140625
0.609375	0.3828125	0.133507216238842
0.609375	0.375	0.125585362085766
0.6171875	0.3828125	0.1328125
0.609375	0.3828125	0.133507216238842
0.59375	0.390625	0.141792297397854
0.609375	0.390625	0.140625
0.6015625	0.3984375	0.1484375
0.59375	0.40625	0.15625
0.59375	0.390625	0.141792297397854
0.6015625	0.3984375	0.1484375
0.59375	0.390625	0.141792297397854
0.59375	0.375	0.125165885470114
0.6015625	0.3828125	0.133616807404181
0.609375	0.390625	0.140625
0.59375	0.390625	0.141792297397854
0.6015625	0.3828125	0.133616807404181
0.578125	0.40625	0.157308095168541
0.578125	0.421875	0.171875
0.5703125	0.4140625	0.165059427274781
0.5625	0.40625	0.156653769871031
0.578125	0.40625	0.157308095168541
0.5703125	0.4140625	0.165059427274781
0.5859375	0.4140625	0.1640625
0.578125	0.40625	0.157308095168541
0.5859375	0.40625	0.157094905685403
0.59375	0.40625	0.15625
0.5859375	0.4140625	0.1640625
0.5859375	0.40625	0.157094905685403
0.578125	0.421875	0.171875
0.578125	0.40625	0.157308095168541
0.5859375	0.4140625	0.1640625
0.5625	0.421875	0.173120911757232
0.578125	0.421875	0.171875
0.5703125	0.4296875	0.1796875
0.5625	0.4375	0.1875
0.5625	0.421875	0.173120911757232
0.5703125	0.4296875	0.1796875
0.5625	0.421875	0.173120911757232
0.5625	0.40625	0.156653769871031
0.5703125	0.4140625	0.165059427274781
0.578125	0.421875	0.171875
0.5625	0.421875	0.173120911757232
0.5703125	0.4140625	0.165059427274781
0.5625	0.390625	0.140826296577543
0.578125	0.390625	0.141161855773772
0.5703125	0.3984375	0.148900252730821
0.5625	0.40625	0.156653769871031
0.5625	0.390625	0.140826296577543
0.5703125	0.3984375	0.148900252730821
0.5625	0.375	0.125
0.578125	0.390625	0.141161855773772
0.5625	0.390625	0.140826296577543
0.5859375	0.3984375	0.149347771569879
0.578125	0.40625	0.157308095168541
0.578125	0.3984375	0.149104082465904
0.578125	0.390625	0.141161855773772
0.5859375	0.3984375	0.149347771569879
0.578125	0.3984375	0.149104082465904
0.5859375	0.3984375	0.149347771569879
0.59375	0.40625	0.15625
0.5859375	0.40625	0.157094905685403
0.578125	0.40625	0.157308095168541
0.5859375	0.3984375	0.149347771569879
0.5859375	0.40625	0.157094905685403
0.578125	0.40625	0.157308095168541
0.5625	0.40625	0.156653769871031
0.5703125	0.3984375	0.148900252730821
0.5703125	0.3984375	0.148900252730821
0.578125	0.390625	0.141161855773772
0.578125	0.3984375	0.149104082465904
0.578125	0.40625	0.157308095168541
0.5703125	0.3984375	0.148900252730821
0.578125	0.3984375	0.149104082465904
0.5234375	0.4453125	0.195607618329389
0.53125	0.453125	0.203648378039698
0.5234375	0.453125	0.203478083439274
0.515625	0.453125	0.203345404447998
0.5234375	0.4453125	0.195607618329389
0.5234375	0.453125	0.203478083439274
0.53125	0.4375	0.187958073296396
0.53125	0.453125	0.203648378039698
0.5234375	0.4453125	0.195607618329389
0.5234375	0.4609375	0.211920591482672
0.53125	0.453125	0.203648378039698
0.53125	0.4609375	0.211804573797107
0.53125	0.46875	0.21875
0.5234375	0.4609375	0.211920591482672
0.53125	0.4609375	0.211804573797107
0.5234375	0.4609375	0.211920591482672
0.515625	0.453125	0.203345404447998
0.5234375	0.453125	0.203478083439274
0.53125	0.453125	0.203648378039698
0.5234375	0.4609375	0.211920591482672
0.5234375	0.453125	0.203478083439274
0.515625	0.453125	0.203345404447998
0.5	0.4375	0.1875
0.515625	0.4375	0.187633318263088
0.515625	0.4375	0.187633318263088
0.53125	0.4375	0.187958073296396
0.5234375	0.4453125	0.195607618329389
0.515625	0.453125	0.203345404447998
0.515625	0.4375	0.187633318263088
0.5234375	0.4453125	0.195607618329389
0.546875	0.4375	0.188508021882182
0.546875	0.453125	0.203125
0.5390625	0.4453125	0.196124422898338
0.53125	0.4375	0.187958073296396
0.546875	0.4375	0.188508021882182
0.5390625	0.4453125	0.196124422898338
0.5546875	0.4453125	0.1953125
0.546875	0.4375	0.188508021882182
0.5546875	0.4375	0.188349662158725
0.5625	0.4375	0.1875
0.5546875	0.4453125	0.1953125
0.5546875	0.4375	0.188349662158725
0.546875	0.453125	0.203125
0.546875	0.4375	0.188508021882182
0.5546875	0.4453125	0.1953125
0.5390625	0.453125	0.203896600425358
0.5390625	0.4609375	0.2109375
0.53515625	0.45703125	0.207749916696123
0.53125	0.453125	0.203648378039698
0.5390625	0.453125	0.203896600425358
0.53515625	0.45703125	0.207749916696123
0.5390625	0.453125	0.203896600425358
0.546875	0.453125	0.203125
0.54296875	0.45703125	0.20703125
0.5390625	0.4609375	0.2109375
0.5390625	0.453125	0.203896600425358
0.54296875	0.45703125	0.20703125
0.5390625	0.4609375	0.2109375
0.53125	0.46875	0.21875
0.53125	0.4609375	0.211804573797107
0.53125	0.4609375	0.211804573797107
0.53125	0.453125	0.203648378039698
0.53515625	0.45703125	0.207749916696123
0.5390625	0.4609375	0.2109375
0.53125	0.4609375	0.211804573797107
0.53515625	0.45703125	0.207749916696123
0.53125	0.453125	0.203648378039698
0.53125	0.4375	0.187958073296396
0.5390625	0.4453125	0.196124422898338
0.5390625	0.4453125	0.196124422898338
0.546875	0.453125	0.203125
0.5390625	0.453125	0.203896600425358
0.53125	0.453125	0.203648378039698
0.5390625	0.4453125	0.196124422898338
0.5390625	0.453125	0.203896600425358
0.515625	0.46875	0.220054637526168
0.515625	0.484375	0.234375
0.5078125	0.4765625	0.227773266681414
0.5	0.46875	0.219739786110823
0.515625	0.46875	0.220054637526168
0.5078125	0.4765625	0.227773266681414
0.5234375	0.4765625	0.2265625
0.515625	0.46875	0.220054637526168
0.5234375	0.46875	0.219769766273984
0.53125	0.46875	0.21875
0.5234375	0.4765625	0.2265625
0.5234375	0.46875	0.219769766273984
0.515625	0.484375	0.234375
0.515625	0.46875	0.220054637526168
0.5234375	0.4765625	0.2265625
0.5078125	0.484375	0.235515983668806
0.5078125	0.4921875	0.2421875
0.50390625	0.48828125	0.239266320617396
0.5	0.484375	0.235826291812067
0.5078125	0.484375	0.235515983668806
0.50390625	0.48828125	0.239266320617396
0.5078125	0.484375	0.235515983668806
0.515625	0.484375	0.234375
0.51171875	0.48828125	0.23828125
0.5078125	0.4921875	0.2421875
0.5078125	0.484375	0.235515983668806
0.51171875	0.48828125	0.23828125
0.5078125	0.4921875	0.2421875
0.5	0.5	0.25
0.5	0.4921875	0.24284083021455
0.5	0.4921875	0.24284083021455
0.5	0.484375	0.235826291812067
0.50390625	0.48828125	0.239266320617396
0.5078125	0.4921875	0.2421875
0.5	0.4921875	0.24284083021455
0.50390625	0.48828125	0.239266320617396
0.5	0.484375	0.235826291812067
0.5	0.46875	0.219739786110823
0.5078125	0.4765625	0.227773266681414
0.5078125	0.4765625	0.227773266681414
0.515625	0.484375	0.234375
0.5078125	0.484375	0.235515983668806
0.5	0.484375	0.235826291812067
0.5078125	0.4765625	0.227773266681414
0.5078125	0.484375	0.235515983668806
0.5	0.453125	0.203304920055972
0.515625	0.453125	0.203345404447998
0.5078125	0.4609375	0.211584166904411
0.5	0.46875	0.219739786110823
0.5	0.453125	0.203304920055972
0.5078125	0.4609375	0.211584166904411
0.5	0.4375	0.1875
0.515625	0.453125	0.203345404447998
0.5	0.453125	0.203304920055972
0.5234375	0.4609375	0.211920591482672
0.515625	0.46875	0.220054637526168
0.515625	0.4609375	0.211728760216503
0.515625	0.453125	0.203345404447998
0.5234375	0.4609375	0.211920591482672
0.515625	0.4609375	0.211728760216503
0.5234375	0.4609375	0.211920591482672
0.53125	0.46875	0.21875
0.5234375	0.46875	0.219769766273984
0.515625	0.46875	0.220054637526168
0.5234375	0.4609375	0.211920591482672
0.5234375	0.46875	0.219769766273984
0.515625	0.46875	0.220054637526168
0.5	0.46875	0.219739786110823
0.5078125	0.4609375	0.211584166904411
0.5078125	0.4609375	0.211584166904411
0.515625	0.453125	0.203345404447998
0.515625	0.4609375	0.211728760216503
0.515625	0.46875	0.220054637526168
0.5078125	0.4609375	0.211584166904411
0.515625	0.4609375	0.211728760216503
0.5	0.40625	0.15625
0.53125	0.40625	0.15625
0.515625	0.421875	0.171875
0.5	0.4375	0.1875
0.5	0.40625	0.15625
0.515625	0.421875	0.171875
0.5	0.375	0.125
0.53125	0.40625	0.15625
0.5	0.40625	0.15625
0.53125	0.421875	0.172100182986278
0.546875	0.421875	0.172454114527441
0.5390625	0.4296875	0.180203223107544
0.53125	0.4375	0.187958073296396
0.53125	0.421875	0.172100182986278
0.5390625	0.4296875	0.180203223107544
0.53125	0.40625	0.15625
0.546875	0.421875	0.172454114527441
0.53125	0.421875	0.172100182986278
0.5546875	0.4296875	0.180683287845395
0.546875	0.4375	0.188508021882182
0.546875	0.4296875	0.180423482468532
0.546875	0.421875	0.172454114527441
0.5546875	0.4296875	0.180683287845395
0.546875	0.4296875	0.180423482468532
0.5546875	0.4296875	0.180683287845395
0.5625	0.4375	0.1875
0.5546875	0.4375	0.188349662158725
0.546875	0.4375	0.188508021882182
0.5546875	0.4296875	0.180683287845395
0.5546875	0.4375	0.188349662158725
0.546875	0.4375	0.188508021882182
0.53125	0.4375	0.187958073296396
0.5390625	0.4296875	0.180203223107544
0.5390625	0.4296875	0.180203223107544
0.546875	0.421875	0.172454114527441
0.546875	0.4296875	0.180423482468532
0.546875	0.4375	0.188508021882182
0.5390625	0.4296875	0.180203223107544
0.546875	0.4296875	0.180423482468532
0.515625	0.421875	0.171875
0.53125	0.4375	0.187958073296396
0.515625	0.4375	0.187633318263088
0.5	0.4375	0.1875
0.515625	0.421875	0.171875
0.515625	0.4375	0.187633318263088
0.515625	0.421875	0.171875
0.53125	0.40625	0.15625
0.53125	0.421875	0.172100182986278
0.53125	0.4375	0.187958073296396
0.515625	0.421875	0.171875
0.53125	0.421875	0.172100182986278
0.5	0.3125	0.0625
0.5625	0.3125	0.0625
0.53125	0.34375	0.09375
0.5	0.375	0.125
0.5	0.3125	0.0625
0.53125	0.34375	0.09375
0.5	0.25	0
0.5625	0.3125	0.0625
0.5	0.3125	0.0625
0.5625	0.375	0.125
0.5625	0.3125	0.0625
0.59375	0.34375	0.09375
0.59375	0.375	0.125165885470114
0.59375	0.34375	0.09375
0.609375	0.359375	0.109746707243289
0.609375	0.375	0.125585362085766
0.609375	0.359375	0.109746707243289
0.6171875	0.3671875	0.1179392651456
0.6171875	0.3671875	0.1179392651456
0.625	0.375	0.125
0.6171875	0.375	0.125569429027524
0.609375	0.375	0.125585362085766
0.6171875	0.3671875	0.1179392651456
0.6171875	0.375	0.125569429027524
0.59375	0.375	0.125165885470114
0.609375	0.359375	0.109746707243289
0.609375	0.375	0.125585362085766
0.5625	0.375	0.125
0.59375	0.34375	0.09375
0.59375	0.375	0.125165885470114
0.53125	0.34375	0.09375
0.5625	0.375	0.125
0.53125	0.375	0.125
0.5	0.375	0.125
0.53125	0.34375	0.09375
0.53125	0.375	0.125
0.5625	0.3125	0.0625
0.5625	0.375	0.125
0.53125	0.34375	0.09375
0.5	0.125	0
0.625	0.125	0
0.5625	0.1875	0
0.5	0.25	0
0.5	0.125	0
0.5625	0.1875	0
0.5	0	0
0.625	0.125	0
0.5	0.125	0
0.625	0.1875	0
0.6875	0.1875	4.94628061463341e-06
0.65625	0.21875	0
0.625	0.25	0
0.625	0.1875	0
0.65625	0.21875	0
0.625	0.125	0
0.6875	0.1875	4.94628061463341e-06
0.625	0.1875	0
0.6875	0.25	0
0.6875	0.1875	4.94628061463341e-06
0.71875	0.21875	8.92563911639268e-06
0.71875	0.21875	8.92563911639268e-06
0.75	0.25	0
0.71875	0.25	0.000144325984096872
0.6875	0.25	0
0.71875	0.21875	8.92563911639268e-06
0.71875	0.25	0.000144325984096872
0.65625	0.21875	0
0.6875	0.25	0
0.65625	0.25	0
0.625	0.25	0
0.65625	0.21875	0
0.65625	0.25	0
0.6875	0.1875	4.94628061463341e-06
0.6875	0.25	0
0.65625	0.21875	0
0.5625	0.1875	0
0.625	0.25	0
0.5625	0.25	0
0.5	0.25	0
0.5625	0.1875	0
0.5625	0.25	0
0.5625	0.1875	0
0.625	0.125	0
0.625	0.1875	0
0.625	0.25	0
0.5625	0.1875	0
0.625	0.1875	0
0.8125	0.375	0.0569327285903908
0.8125	0.4375	0.0749967070866831
0.78125	0.40625	0.0783653282987237
0.78125	0.40625	0.0783653282987237
0.75	0.375	0.0780980494102346
0.78125	0.375	0.0668432714335565
0.8125	0.375	0.0569327285903908
0.78125	0.40625	0.0783653282987237
0.78125	0.375	0.0668432714335565
0.8125	0.375	0.0569327285903908
0.875	0.375	0.0371078550494321
0.84375	0.40625	0.0552867485295281
0.8125	0.4375	0.0749967070866831
0.8125	0.375	0.0569327285903908
0.84375	0.40625	0.0552867485295281
0.75	0.4375	0.101262519035952
0.8125	0.4375	0.0749967070866831
0.78125	0.46875	0.0957713907177483
0.75	0.5	0.117118327863774
0.75	0.4375	0.101262519035952
0.78125	0.46875	0.0957713907177483
0.75	0.4375	0.101262519035952
0.75	0.375	0.0780980494102346
0.78125	0.40625	0.0783653282987237
0.8125	0.4375	0.0749967070866831
0.75	0.4375	0.101262519035952
0.78125	0.40625	0.0783653282987237
0.78125	0.34375	0.0542270450652602
0.75	0.3125	0.0470504591896735
0.78125	0.3125	0.0393008516204484
0.8125	0.3125	0.0329110308145437
0.78125	0.34375	0.0542270450652602
0.78125	0.3125	0.0393008516204484
0.75	0.375	0.0780980494102346
0.75	0.3125	0.0470504591896735
0.78125	0.34375	0.0542270450652602
0.78125	0.28125	0.0213765278233251
0.75	0.3125	0.0470504591896735
0.75	0.28125	0.0262353081900767
0.75	0.28125	0.0262353081900767
0.75	0.25	0
0.765625	0.265625	0.0119490653026112
0.78125	0.28125	0.0213765278233251
0.75	0.28125	0.0262353081900767
0.765625	0.265625	0.0119490653026112
0.78125	0.28125	0.0213765278233251
0.8125	0.3125	0.0329110308145437
0.78125	0.3125	0.0393008516204484
0.75	0.3125	0.0470504591896735
0.78125	0.28125	0.0213765278233251
0.78125	0.3125	0.0393008516204484
0.84375	0.34375	0.0375187054235197
0.8125	0.375	0.0569327285903908
0.8125	0.34375	0.0453349463039571
0.8125	0.3125	0.0329110308145437
0.84375	0.34375	0.0375187054235197
0.8125	0.34375	0.0453349463039571
0.875	0.375	0.0371078550494321
0.8125	0.375	0.0569327285903908
0.84375	0.34375	0.0375187054235197
0.78125	0.34375	0.0542270450652602
0.8125	0.375	0.0569327285903908
0.78125	0.375	0.0668432714335565
0.75	0.375	0.0780980494102346
0.78125	0.34375	0.0542270450652602
0.78125	0.375	0.0668432714335565
0.78125	0.34375	0.0542270450652602
0.8125	0.3125	0.0329110308145437
0.8125	0.34375	0.0453349463039571
0.8125	0.375	0.0569327285903908
0.78125	0.34375	0.0542270450652602
0.8125	0.34375	0.0453349463039571
0.90625	0.46875	0.0403964574919303
0.875	0.4375	0.0495402544748644
0.90625	0.4375	0.0368139696331613
0.9375	0.4375	0.0246750060553757
0.90625	0.46875	0.0403964574919303
0.90625	0.4375	0.0368139696331613
0.875	0.5	0.0573163988708431
0.875	0.4375	0.0495402544748644
0.90625	0.46875	0.0403964574919303
0.90625	0.40625	0.0327240783227043
0.875	0.4375	0.0495402544748644
0.875	0.40625	0.0436325577874787
0.875	0.375	0.0371078550494321
0.90625	0.40625	0.0327240783227043
0.875	0.40625	0.0436325577874787
0.90625	0.40625	0.0327240783227043
0.9375	0.4375	0.0246750060553757
0.90625	0.4375	0.0368139696331613
0.875	0.4375	0.0495402544748644
0.90625	0.40625	0.0327240783227043
0.90625	0.4375	0.0368139696331613
0.9375	0.5	0.0286061880977796
0.9375	0.4375	0.0246750060553757
0.96875	0.46875	0.0134678168969871
1	0.5	0
0.9375	0.5	0.0286061880977796
0.96875	0.46875	0.0134678168969871
0.9375	0.5	0.0286061880977796
0.875	0.5	0.0573163988708431
0.90625	0.46875	0.0403964574919303
0.9375	0.4375	0.0246750060553757
0.9375	0.5	0.0286061880977796
0.90625	0.46875	0.0403964574919303
0.8125	0.5	0.0867129103072483
0.8125	0.4375	0.0749967070866831
0.84375	0.46875	0.0678456274716244
0.875	0.5	0.0573163988708431
0.8125	0.5	0.0867129103072483
0.84375	0.46875	0.0678456274716244
0.78125	0.46875	0.0957713907177483
0.8125	0.5	0.0867129103072483
0.78125	0.5	0.101060359657409
0.75	0.5	0.117118327863774
0.78125	0.46875	0.0957713907177483
0.78125	0.5	0.101060359657409
0.8125	0.4375	0.0749967070866831
0.8125	0.5	0.0867129103072483
0.78125	0.46875	0.0957713907177483
0.875	0.4375	0.0495402544748644
0.8125	0.4375	0.0749967070866831
0.84375	0.40625	0.0552867485295281
0.84375	0.40625	0.0552867485295281
0.875	0.375	0.0371078550494321
0.875	0.40625	0.0436325577874787
0.875	0.4375	0.0495402544748644
0.84375	0.40625	0.0552867485295281
0.875	0.40625	0.0436325577874787
0.875	0.4375	0.0495402544748644
0.875	0.5	0.0573163988708431
0.84375	0.46875	0.0678456274716244
0.8125	0.4375	0.0749967070866831
0.875	0.4375	0.0495402544748644
0.84375	0.46875	0.0678456274716244
0.625	0.4375	0.156931839559205
0.6875	0.4375	0.128414981805353
0.65625	0.46875	0.154948037553042
0.625	0.46875	0.170268197731812
0.65625	0.46875	0.154948037553042
0.640625	0.484375	0.168144778957916
0.625	0.5	0.180233378436831
0.625	0.46875	0.170268197731812
0.640625	0.484375	0.168144778957916
0.625	0.4375	0.156931839559205
0.65625	0.46875	0.154948037553042
0.625	0.46875	0.170268197731812
0.65625	0.40625	0.128328188249008
0.625	0.4375	0.156931839559205
0.625	0.40625	0.142114837031166
0.640625	0.390625	0.127168673009284
0.625	0.40625	0.142114837031166
0.625	0.390625	0.133830042008721
0.625	0.375	0.125
0.640625	0.390625	0.127168673009284
0.625	0.390625	0.133830042008721
0.65625	0.40625	0.128328188249008
0.625	0.40625	0.142114837031166
0.640625	0.390625	0.127168673009284
0.6875	0.4375	0.128414981805353
0.625	0.4375	0.156931839559205
0.65625	0.40625	0.128328188249008
0.71875	0.46875	0.125216282955337
0.6875	0.5	0.147802388244383
0.6875	0.46875	0.139443501713905
0.6875	0.4375	0.128414981805353
0.71875	0.46875	0.125216282955337
0.6875	0.46875	0.139443501713905
0.71875	0.46875	0.125216282955337
0.75	0.5	0.117118327863774
0.71875	0.5	0.130934645049593
0.6875	0.5	0.147802388244383
0.71875	0.46875	0.125216282955337
0.71875	0.5	0.130934645049593
0.671875	0.484375	0.152136392002863
0.65625	0.5	0.163658427961727
0.65625	0.484375	0.159841832169571
0.65625	0.46875	0.154948037553042
0.671875	0.484375	0.152136392002863
0.65625	0.484375	0.159841832169571
0.671875	0.484375	0.152136392002863
0.6875	0.5	0.147802388244383
0.671875	0.5	0.155014536795064
0.65625	0.5	0.163658427961727
0.671875	0.484375	0.152136392002863
0.671875	0.5	0.155014536795064
0.640625	0.484375	0.168144778957916
0.65625	0.5	0.163658427961727
0.640625	0.5	0.171196732499916
0.625	0.5	0.180233378436831
0.640625	0.484375	0.168144778957916
0.640625	0.5	0.171196732499916
0.640625	0.484375	0.168144778957916
0.65625	0.46875	0.154948037553042
0.65625	0.484375	0.159841832169571
0.65625	0.5	0.163658427961727
0.640625	0.484375	0.168144778957916
0.65625	0.484375	0.159841832169571
0.65625	0.46875	0.154948037553042
0.6875	0.4375	0.128414981805353
0.6875	0.46875	0.139443501713905
0.6875	0.46875	0.139443501713905
0.6875	0.5	0.147802388244383
0.671875	0.484375	0.152136392002863
0.65625	0.46875	0.154948037553042
0.6875	0.46875	0.139443501713905
0.671875	0.484375	0.152136392002863
0.5625	0.46875	0.202287816414381
0.59375	0.46875	0.186107014386736
0.578125	0.484375	0.200519031147386
0.5625	0.5	0.215042563023548
0.5625	0.46875	0.202287816414381
0.578125	0.484375	0.200519031147386
0.578125	0.453125	0.187110909241621
0.5625	0.46875	0.202287816414381
0.5625	0.453125	0.19513551135329
0.5625	0.4375	0.1875
0.578125	0.453125	0.187110909241621
0.5625	0.453125	0.19513551135329
0.59375	0.46875	0.186107014386736
0.5625	0.46875	0.202287816414381
0.578125	0.453125	0.187110909241621
0.59375	0.5	0.197709293417415
0.59375	0.46875	0.186107014386736
0.609375	0.484375	0.18403139783336
0.625	0.5	0.180233378436831
0.59375	0.5	0.197709293417415
0.609375	0.484375	0.18403139783336
0.59375	0.5	0.197709293417415
0.5625	0.5	0.215042563023548
0.578125	0.484375	0.200519031147386
0.59375	0.46875	0.186107014386736
0.59375	0.5	0.197709293417415
0.578125	0.484375	0.200519031147386
0.546875	0.484375	0.217280059534015
0.53125	0.5	0.232479022555759
0.53125	0.484375	0.225865403104045
0.53125	0.46875	0.21875
0.546875	0.484375	0.217280059534015
0.53125	0.484375	0.225865403104045
0.5625	0.5	0.215042563023548
0.53125	0.5	0.232479022555759
0.546875	0.484375	0.217280059534015
0.5234375	0.4921875	0.233535697446862
0.515625	0.5	0.241525765566445
0.515625	0.4921875	0.237892592642724
0.515625	0.484375	0.234375
0.5234375	0.4921875	0.233535697446862
0.515625	0.4921875	0.237892592642724
0.53125	0.5	0.232479022555759
0.515625	0.5	0.241525765566445
0.5234375	0.4921875	0.233535697446862
0.5078125	0.4921875	0.2421875
0.515625	0.5	0.241525765566445
0.5078125	0.5	0.246078536445488
0.5	0.5	0.25
0.5078125	0.4921875	0.2421875
0.5078125	0.5	0.246078536445488
0.515625	0.4921875	0.237892592642724
0.5078125	0.4921875	0.2421875
0.51171875	0.48828125	0.23828125
0.515625	0.484375	0.234375
0.515625	0.4921875	0.237892592642724
0.51171875	0.48828125	0.23828125
0.515625	0.5	0.241525765566445
0.5078125	0.4921875	0.2421875
0.515625	0.4921875	0.237892592642724
0.53125	0.484375	0.225865403104045
0.515625	0.484375	0.234375
0.5234375	0.4765625	0.2265625
0.53125	0.46875	0.21875
0.53125	0.484375	0.225865403104045
0.5234375	0.4765625	0.2265625
0.53125	0.484375	0.225865403104045
0.53125	0.5	0.232479022555759
0.5234375	0.4921875	0.233535697446862
0.515625	0.484375	0.234375
0.53125	0.484375	0.225865403104045
0.5234375	0.4921875	0.233535697446862
0.5546875	0.4609375	0.202796226026938
0.546875	0.46875	0.210460761175322
0.546875	0.4609375	0.206885899734687
0.546875	0.453125	0.203125
0.5546875	0.4609375	0.202796226026938
0.546875	0.4609375	0.206885899734687
0.5625	0.46875	0.202287816414381
0.546875	0.46875	0.210460761175322
0.5546875	0.4609375	0.202796226026938
0.546875	0.46875	0.210460761175322
0.53125	0.46875	0.21875
0.5390625	0.4609375	0.2109375
0.546875	0.4609375	0.206885899734687
0.5390625	0.4609375	0.2109375
0.54296875	0.45703125	0.20703125
0.546875	0.453125	0.203125
0.546875	0.4609375	0.206885899734687
0.54296875	0.45703125	0.20703125
0.546875	0.46875	0.210460761175322
0.5390625	0.4609375	0.2109375
0.546875	0.4609375	0.206885899734687
0.5625	0.453125	0.19513551135329
0.546875	0.453125	0.203125
0.5546875	0.4453125	0.1953125
0.5625	0.4375	0.1875
0.5625	0.453125	0.19513551135329
0.5546875	0.4453125	0.1953125
0.5625	0.453125	0.19513551135329
0.5625	0.46875	0.202287816414381
0.5546875	0.4609375	0.202796226026938
0.546875	0.453125	0.203125
0.5625	0.453125	0.19513551135329
0.5546875	0.4609375	0.202796226026938
0.5625	0.46875	0.202287816414381
0.5625	0.5	0.215042563023548
0.546875	0.484375	0.217280059534015
0.546875	0.484375	0.217280059534015
0.53125	0.46875	0.21875
0.546875	0.46875	0.210460761175322
0.5625	0.46875	0.202287816414381
0.546875	0.484375	0.217280059534015
0.546875	0.46875	0.210460761175322
0.609375	0.421875	0.156942157666215
0.59375	0.4375	0.172063671377737
0.59375	0.421875	0.164354260676449
0.59375	0.40625	0.15625
0.609375	0.421875	0.156942157666215
0.59375	0.421875	0.164354260676449
0.625	0.4375	0.156931839559205
0.59375	0.4375	0.172063671377737
0.609375	0.421875	0.156942157666215
0.578125	0.421875	0.171875
0.59375	0.4375	0.172063671377737
0.578125	0.4375	0.179762511907613
0.578125	0.4375	0.179762511907613
0.5625	0.4375	0.1875
0.5703125	0.4296875	0.1796875
0.578125	0.421875	0.171875
0.578125	0.4375	0.179762511907613
0.5703125	0.4296875	0.1796875
0.59375	0.421875	0.164354260676449
0.578125	0.421875	0.171875
0.5859375	0.4140625	0.1640625
0.59375	0.40625	0.15625
0.59375	0.421875	0.164354260676449
0.5859375	0.4140625	0.1640625
0.59375	0.4375	0.172063671377737
0.578125	0.421875	0.171875
0.59375	0.421875	0.164354260676449
0.609375	0.390625	0.140625
0.625	0.40625	0.142114837031166
0.609375	0.40625	0.149120104362397
0.609375	0.40625	0.149120104362397
0.59375	0.40625	0.15625
0.6015625	0.3984375	0.1484375
0.609375	0.390625	0.140625
0.609375	0.40625	0.149120104362397
0.6015625	0.3984375	0.1484375
0.625	0.390625	0.133830042008721
0.609375	0.390625	0.140625
0.6171875	0.3828125	0.1328125
0.625	0.375	0.125
0.625	0.390625	0.133830042008721
0.6171875	0.3828125	0.1328125
0.625	0.40625	0.142114837031166
0.609375	0.390625	0.140625
0.625	0.390625	0.133830042008721
0.625	0.40625	0.142114837031166
0.625	0.4375	0.156931839559205
0.609375	0.421875	0.156942157666215
0.609375	0.421875	0.156942157666215
0.59375	0.40625	0.15625
0.609375	0.40625	0.149120104362397
0.625	0.40625	0.142114837031166
0.609375	0.421875	0.156942157666215
0.609375	0.40625	0.149120104362397
0.59375	0.46875	0.186107014386736
0.625	0.4375	0.156931839559205
0.625	0.46875	0.170268197731812
0.625	0.46875	0.170268197731812
0.625	0.5	0.180233378436831
0.609375	0.484375	0.18403139783336
0.59375	0.46875	0.186107014386736
0.625	0.46875	0.170268197731812
0.609375	0.484375	0.18403139783336
0.59375	0.4375	0.172063671377737
0.59375	0.46875	0.186107014386736
0.578125	0.453125	0.187110909241621
0.578125	0.453125	0.187110909241621
0.5625	0.4375	0.1875
0.578125	0.4375	0.179762511907613
0.59375	0.4375	0.172063671377737
0.578125	0.453125	0.187110909241621
0.578125	0.4375	0.179762511907613
0.625	0.4375	0.156931839559205
0.59375	0.46875	0.186107014386736
0.59375	0.4375	0.172063671377737
0.71875	0.34375	0.0728822440974163
0.6875	0.375	0.100620379513252
0.6875	0.34375	0.0831260008099592
0.703125	0.328125	0.0684931785726517
0.6875	0.34375	0.0831260008099592
0.6875	0.328125	0.0732207597739635
0.6875	0.3125	0.0625
0.703125	0.328125	0.0684931785726517
0.6875	0.328125	0.0732207597739635
0.71875	0.34375	0.0728822440974163
0.6875	0.34375	0.0831260008099592
0.703125	0.328125	0.0684931785726517
0.71875	0.34375	0.0728822440974163
0.75	0.375	0.0780980494102346
0.71875	0.375	0.0885290360356561
0.6875	0.375	0.100620379513252
0.71875	0.34375	0.0728822440974163
0.71875	0.375	0.0885290360356561
0.671875	0.359375	0.0976741446176883
0.65625	0.375	0.112654886585564
0.65625	0.359375	0.10345107202048
0.65625	0.34375	0.09375
0.671875	0.359375	0.0976741446176883
0.65625	0.359375	0.10345107202048
0.6875	0.375	0.100620379513252
0.65625	0.375	0.112654886585564
0.671875	0.359375	0.0976741446176883
0.640625	0.359375	0.109375
0.65625	0.375	0.112654886585564
0.640625	0.375	0.118756505889011
0.640625	0.375	0.118756505889011
0.625	0.375	0.125
0.6328125	0.3671875	0.1171875
0.640625	0.359375	0.109375
0.640625	0.375	0.118756505889011
0.6328125	0.3671875	0.1171875
0.65625	0.359375	0.10345107202048
0.640625	0.359375	0.109375
0.6484375	0.3515625	0.1015625
0.65625	0.34375	0.09375
0.65625	0.359375	0.10345107202048
0.6484375	0.3515625	0.1015625
0.65625	0.375	0.112654886585564
0.640625	0.359375	0.109375
0.65625	0.359375	0.10345107202048
0.671875	0.328125	0.078125
0.6875	0.34375	0.0831260008099592
0.671875	0.34375	0.0883573434778417
0.671875	0.34375	0.0883573434778417
0.65625	0.34375	0.09375
0.6640625	0.3359375	0.0859375
0.671875	0.328125	0.078125
0.671875	0.34375	0.0883573434778417
0.6640625	0.3359375	0.0859375
0.6875	0.328125	0.0732207597739635
0.671875	0.328125	0.078125
0.6796875	0.3203125	0.0703125
0.6875	0.3125	0.0625
0.6875	0.328125	0.0732207597739635
0.6796875	0.3203125	0.0703125
0.6875	0.34375	0.0831260008099592
0.671875	0.328125	0.078125
0.6875	0.328125	0.0732207597739635
0.6875	0.34375	0.0831260008099592
0.6875	0.375	0.100620379513252
0.671875	0.359375	0.0976741446176883
0.671875	0.359375	0.0976741446176883
0.65625	0.34375	0.09375
0.671875	0.34375	0.0883573434778417
0.6875	0.34375	0.0831260008099592
0.671875	0.359375	0.0976741446176883
0.671875	0.34375	0.0883573434778417
0.71875	0.28125	0.03125
0.75	0.3125	0.0470504591896735
0.71875	0.3125	0.0545782795231039
0.71875	0.3125	0.0545782795231039
0.6875	0.3125	0.0625
0.703125	0.296875	0.046875
0.71875	0.28125	0.03125
0.71875	0.3125	0.0545782795231039
0.703125	0.296875	0.046875
0.71875	0.28125	0.03125
0.75	0.25	0
0.75	0.28125	0.0262353081900767
0.75	0.3125	0.0470504591896735
0.71875	0.28125	0.03125
0.75	0.28125	0.0262353081900767
0.75	0.3125	0.0470504591896735
0.75	0.375	0.0780980494102346
0.71875	0.34375	0.0728822440974163
0.71875	0.3125	0.0545782795231039
0.71875	0.34375	0.0728822440974163
0.703125	0.328125	0.0684931785726517
0.6875	0.3125	0.0625
0.71875	0.3125	0.0545782795231039
0.703125	0.328125	0.0684931785726517
0.75	0.3125	0.0470504591896735
0.71875	0.34375	0.0728822440974163
0.71875	0.3125	0.0545782795231039
0.75	0.4375	0.101262519035952
0.6875	0.4375	0.128414981805353
0.71875	0.40625	0.102632469506511
0.75	0.375	0.0780980494102346
0.75	0.4375	0.101262519035952
0.71875	0.40625	0.102632469506511
0.75	0.4375	0.101262519035952
0.75	0.5	0.117118327863774
0.71875	0.46875	0.125216282955337
0.6875	0.4375	0.128414981805353
0.75	0.4375	0.101262519035952
0.71875	0.46875	0.125216282955337
0.6875	0.375	0.100620379513252
0.6875	0.4375	0.128414981805353
0.65625	0.40625	0.128328188249008
0.65625	0.375	0.112654886585564
0.65625	0.40625	0.128328188249008
0.640625	0.390625	0.127168673009284
0.640625	0.390625	0.127168673009284
0.625	0.375	0.125
0.640625	0.375	0.118756505889011
0.65625	0.375	0.112654886585564
0.640625	0.390625	0.127168673009284
0.640625	0.375	0.118756505889011
0.6875	0.375	0.100620379513252
0.65625	0.40625	0.128328188249008
0.65625	0.375	0.112654886585564
0.71875	0.40625	0.102632469506511
0.6875	0.375	0.100620379513252
0.71875	0.375	0.0885290360356561
0.75	0.375	0.0780980494102346
0.71875	0.40625	0.102632469506511
0.71875	0.375	0.0885290360356561
0.6875	0.4375	0.128414981805353
0.6875	0.375	0.100620379513252
0.71875	0.40625	0.102632469506511
0.9375	0.1875	0
0.875	0.25	0.0003836063173996
0.875	0.1875	0
0.875	0.125	4.42074140865692e-06
0.9375	0.1875	0
0.875	0.1875	0
0.9375	0.1875	0
1	0.25	0
0.9375	0.25	0.0001634320374712
0.875	0.25	0.0003836063173996
0.9375	0.1875	0
0.9375	0.25	0.0001634320374712
0.8125	0.25	0.000482240685119463
0.8125	0.1875	0
0.84375	0.21875	0.000180127683310421
0.84375	0.21875	0.000180127683310421
0.875	0.25	0.0003836063173996
0.84375	0.25	0.000245331353409508
0.8125	0.25	0.000482240685119463
0.84375	0.21875	0.000180127683310421
0.84375	0.25	0.000245331353409508
0.78125	0.21875	7.15194796889028e-05
0.8125	0.25	0.000482240685119463
0.78125	0.25	0.000293654214264613
0.75	0.25	0
0.78125	0.21875	7.15194796889028e-05
0.78125	0.25	0.000293654214264613
0.8125	0.1875	0
0.8125	0.25	0.000482240685119463
0.78125	0.21875	7.15194796889028e-05
0.8125	0.1875	0
0.875	0.125	4.42074140865692e-06
0.875	0.1875	0
0.875	0.1875	0
0.875	0.25	0.0003836063173996
0.84375	0.21875	0.000180127683310421
0.8125	0.1875	0
0.875	0.1875	0
0.84375	0.21875	0.000180127683310421
0.875	0.125	4.42074140865692e-06
1	0	0
1	0.125	0
1	0.125	0
1	0.25	0
0.9375	0.1875	0
0.875	0.125	4.42074140865692e-06
1	0.125	0
0.9375	0.1875	0
0.96875	0.34375	0.00717780084287874
0.9375	0.375	0.0184147571782483
0.9375	0.34375	0.0143106442895304
0.9375	0.3125	0.00989928880824002
0.96875	0.34375	0.00717780084287874
0.9375	0.34375	0.0143106442895304
0.96875	0.34375	0.00717780084287874
1	0.375	0
0.96875	0.375	0.00910623701455516
0.9375	0.375	0.0184147571782483
0.96875	0.34375	0.00717780084287874
0.96875	0.375	0.00910623701455516
0.90625	0.34375	0.0218393362851498
0.9375	0.375	0.0184147571782483
0.90625	0.375	0.0274931673840428
0.875	0.375	0.0371078550494321
0.90625	0.34375	0.0218393362851498
0.90625	0.375	0.0274931673840428
0.90625	0.34375	0.0218393362851498
0.9375	0.3125	0.00989928880824002
0.9375	0.34375	0.0143106442895304
0.9375	0.375	0.0184147571782483
0.90625	0.34375	0.0218393362851498
0.9375	0.34375	0.0143106442895304
0.96875	0.28125	0.00248639627628351
1	0.3125	0
0.96875	0.3125	0.0048811747043037
0.9375	0.3125	0.00989928880824002
0.96875	0.28125	0.00248639627628351
0.96875	0.3125	0.0048811747043037
0.96875	0.28125	0.00248639627628351
1	0.25	0
1	0.28125	0
1	0.3125	0
0.96875	0.28125	0.00248639627628351
1	0.28125	0
0.96875	0.34375	0.00717780084287874
1	0.3125	0
1	0.34375	0
1	0.375	0
0.96875	0.34375	0.00717780084287874
1	0.34375	0
0.96875	0.34375	0.00717780084287874
0.9375	0.3125	0.00989928880824002
0.96875	0.3125	0.0048811747043037
1	0.3125	0
0.96875	0.34375	0.00717780084287874
0.96875	0.3125	0.0048811747043037
1	0.4375	0
0.9375	0.4375	0.0246750060553757
0.96875	0.40625	0.0108669509317555
1	0.375	0
1	0.4375	0
0.96875	0.40625	0.0108669509317555
1	0.4375	0
1	0.5	0
0.96875	0.46875	0.0134678168969871
0.9375	0.4375	0.0246750060553757
1	0.4375	0
0.96875	0.46875	0.0134678168969871
0.9375	0.375	0.0184147571782483
0.9375	0.4375	0.0246750060553757
0.90625	0.40625	0.0327240783227043
0.90625	0.40625	0.0327240783227043
0.875	0.375	0.0371078550494321
0.90625	0.375	0.0274931673840428
0.9375	0.375	0.0184147571782483
0.90625	0.40625	0.0327240783227043
0.90625	0.375	0.0274931673840428
0.96875	0.40625	0.0108669509317555
0.9375	0.375	0.0184147571782483
0.96875	0.375	0.00910623701455516
1	0.375	0
0.96875	0.40625	0.0108669509317555
0.96875	0.375	0.00910623701455516
0.9375	0.4375	0.0246750060553757
0.9375	0.375	0.0184147571782483
0.96875	0.40625	0.0108669509317555
0.84375	0.3125	0.0265223411647679
0.84375	0.28125	0.0135247464074012
0.859375	0.296875	0.0178063714280307
0.875	0.3125	0.0205499745086948
0.84375	0.3125	0.0265223411647679
0.859375	0.296875	0.0178063714280307
0.8125	0.3125	0.0329110308145437
0.84375	0.28125	0.0135247464074012
0.84375	0.3125	0.0265223411647679
0.875	0.28125	0.0104639461878496
0.84375	0.28125	0.0135247464074012
0.859375	0.265625	0.00610714469818491
0.875	0.25	0.0003836063173996
0.875	0.28125	0.0104639461878496
0.859375	0.265625	0.00610714469818491
0.875	0.28125	0.0104639461878496
0.875	0.3125	0.0205499745086948
0.859375	0.296875	0.0178063714280307
0.84375	0.28125	0.0135247464074012
0.875	0.28125	0.0104639461878496
0.859375	0.296875	0.0178063714280307
0.84375	0.34375	0.0375187054235197
0.875	0.3125	0.0205499745086948
0.875	0.34375	0.0292167929906873
0.875	0.375	0.0371078550494321
0.84375	0.34375	0.0375187054235197
0.875	0.34375	0.0292167929906873
0.84375	0.34375	0.0375187054235197
0.8125	0.3125	0.0329110308145437
0.84375	0.3125	0.0265223411647679
0.875	0.3125	0.0205499745086948
0.84375	0.34375	0.0375187054235197
0.84375	0.3125	0.0265223411647679
0.8125	0.28125	0.0168339301439962
0.78125	0.28125	0.0213765278233251
0.796875	0.265625	0.00972541936959788
0.8125	0.25	0.000482240685119463
0.8125	0.28125	0.0168339301439962
0.796875	0.265625	0.00972541936959788
0.8125	0.3125	0.0329110308145437
0.78125	0.28125	0.0213765278233251
0.8125	0.28125	0.0168339301439962
0.78125	0.25	0.000293654214264613
0.78125	0.28125	0.0213765278233251
0.765625	0.265625	0.0119490653026112
0.75	0.25	0
0.78125	0.25	0.000293654214264613
0.765625	0.265625	0.0119490653026112
0.78125	0.25	0.000293654214264613
0.8125	0.25	0.000482240685119463
0.796875	0.265625	0.00972541936959788
0.78125	0.28125	0.0213765278233251
0.78125	0.25	0.000293654214264613
0.796875	0.265625	0.00972541936959788
0.84375	0.28125	0.0135247464074012
0.8125	0.25	0.000482240685119463
0.84375	0.25	0.000245331353409508
0.84375	0.25	0.000245331353409508
0.875	0.25	0.0003836063173996
0.859375	0.265625	0.00610714469818491
0.84375	0.28125	0.0135247464074012
0.84375	0.25	0.000245331353409508
0.859375	0.265625	0.00610714469818491
0.84375	0.28125	0.0135247464074012
0.8125	0.3125	0.0329110308145437
0.8125	0.28125	0.0168339301439962
0.8125	0.25	0.000482240685119463
0.84375	0.28125	0.0135247464074012
0.8125	0.28125	0.0168339301439962
0.9375	0.25	0.0001634320374712
0.9375	0.3125	0.00989928880824002
0.90625	0.28125	0.00768242468113587
0.875	0.25	0.0003836063173996
0.9375	0.25	0.0001634320374712
0.90625	0.28125	0.00768242468113587
0.9375	0.25	0.0001634320374712
1	0.25	0
0.96875	0.28125	0.00248639627628351
0.9375	0.3125	0.00989928880824002
0.9375	0.25	0.0001634320374712
0.96875	0.28125	0.00248639627628351
0.90625	0.34375	0.0218393362851498
0.875	0.3125	0.0205499745086948
0.90625	0.3125	0.0149609892759681
0.9375	0.3125	0.00989928880824002
0.90625	0.34375	0.0218393362851498
0.90625	0.3125	0.0149609892759681
0.90625	0.34375	0.0218393362851498
0.875	0.375	0.0371078550494321
0.875	0.34375	0.0292167929906873
0.875	0.3125	0.0205499745086948
0.90625	0.34375	0.0218393362851498
0.875	0.34375	0.0292167929906873
0.90625	0.28125	0.00768242468113587
0.875	0.3125	0.0205499745086948
0.875	0.28125	0.0104639461878496
0.875	0.25	0.0003836063173996
0.90625	0.28125	0.00768242468113587
0.875	0.28125	0.0104639461878496
0.90625	0.28125	0.00768242468113587
0.9375	0.3125	0.00989928880824002
0.90625	0.3125	0.0149609892759681
0.875	0.3125	0.0205499745086948
0.90625	0.28125	0.00768242468113587
0.90625	0.3125	0.0149609892759681
0.875	0.6875	0.030868241564824
0.9375	0.6875	0.0157666816699118
0.90625	0.71875	0.0177614086688351
0.875	0.75	0.0166442329190837
0.875	0.6875	0.030868241564824
0.90625	0.71875	0.0177614086688351
0.875	0.6875	0.030868241564824
0.875	0.625	0.0462156494323065
0.90625	0.65625	0.0292166378127207
0.9375	0.6875	0.0157666816699118
0.875	0.6875	0.030868241564824
0.90625	0.65625	0.0292166378127207
0.9375	0.75	0.00852451280366872
0.9375	0.6875	0.0157666816699118
0.96875	0.71875	0.00605444692762206
1	0.75	0
0.9375	0.75	0.00852451280366872
0.96875	0.71875	0.00605444692762206
0.9375	0.75	0.00852451280366872
0.875	0.75	0.0166442329190837
0.90625	0.71875	0.0177614086688351
0.9375	0.6875	0.0157666816699118
0.9375	0.75	0.00852451280366872
0.90625	0.71875	0.0177614086688351
0.84375	0.71875	0.0286265795269698
0.8125	0.75	0.0252813954154889
0.8125	0.71875	0.0339691323507538
0.8125	0.6875	0.0448958046020281
0.84375	0.71875	0.0286265795269698
0.8125	0.71875	0.0339691323507538
0.84375	0.71875	0.0286265795269698
0.875	0.75	0.0166442329190837
0.84375	0.75	0.0214306628314633
0.8125	0.75	0.0252813954154889
0.84375	0.71875	0.0286265795269698
0.84375	0.75	0.0214306628314633
0.78125	0.71875	0.0382296883490975
0.8125	0.75	0.0252813954154889
0.78125	0.75	0.0293170006429901
0.75	0.75	0.0322113850967724
0.78125	0.71875	0.0382296883490975
0.78125	0.75	0.0293170006429901
0.78125	0.71875	0.0382296883490975
0.8125	0.6875	0.0448958046020281
0.8125	0.71875	0.0339691323507538
0.8125	0.75	0.0252813954154889
0.78125	0.71875	0.0382296883490975
0.8125	0.71875	0.0339691323507538
0.875	0.6875	0.030868241564824
0.8125	0.6875	0.0448958046020281
0.84375	0.65625	0.0477545159039918
0.875	0.625	0.0462156494323065
0.875	0.6875	0.030868241564824
0.84375	0.65625	0.0477545159039918
0.875	0.6875	0.030868241564824
0.875	0.75	0.0166442329190837
0.84375	0.71875	0.0286265795269698
0.8125	0.6875	0.0448958046020281
0.875	0.6875	0.030868241564824
0.84375	0.71875	0.0286265795269698
0.9375	0.625	0.0233995768713608
0.9375	0.5625	0.0290727221256403
0.96875	0.59375	0.0133506258292868
1	0.625	0
0.9375	0.625	0.0233995768713608
0.96875	0.59375	0.0133506258292868
0.9375	0.625	0.0233995768713608
0.875	0.625	0.0462156494323065
0.90625	0.59375	0.0399692116340455
0.9375	0.5625	0.0290727221256403
0.9375	0.625	0.0233995768713608
0.90625	0.59375	0.0399692116340455
1	0.5625	0
0.9375	0.5625	0.0290727221256403
0.96875	0.53125	0.0146776257734316
1	0.5	0
1	0.5625	0
0.96875	0.53125	0.0146776257734316
1	0.5625	0
1	0.625	0
0.96875	0.59375	0.0133506258292868
0.9375	0.5625	0.0290727221256403
1	0.5625	0
0.96875	0.59375	0.0133506258292868
1	0.6875	0
0.9375	0.6875	0.0157666816699118
0.96875	0.65625	0.00983765970865794
1	0.625	0
1	0.6875	0
0.96875	0.65625	0.00983765970865794
1	0.6875	0
1	0.75	0
0.96875	0.71875	0.00605444692762206
0.9375	0.6875	0.0157666816699118
1	0.6875	0
0.96875	0.71875	0.00605444692762206
0.9375	0.625	0.0233995768713608
0.9375	0.6875	0.0157666816699118
0.90625	0.65625	0.0292166378127207
0.875	0.625	0.0462156494323065
0.9375	0.625	0.0233995768713608
0.90625	0.65625	0.0292166378127207
0.9375	0.625	0.0233995768713608
1	0.625	0
0.96875	0.65625	0.00983765970865794
0.9375	0.6875	0.0157666816699118
0.9375	0.625	0.0233995768713608
0.96875	0.65625	0.00983765970865794
1	0.875	0
0.875	0.875	0.00541524427101919
0.9375	0.8125	0.00491054692835549
1	0.75	0
1	0.875	0
0.9375	0.8125	0.00491054692835549
1	1	0
0.875	0.875	0.00541524427101919
1	0.875	0
0.875	0.8125	0.00977342593041656
0.8125	0.8125	0.0136008592297042
0.84375	0.78125	0.0157522916966743
0.875	0.75	0.0166442329190837
0.875	0.8125	0.00977342593041656
0.84375	0.78125	0.0157522916966743
0.875	0.875	0.00541524427101919
0.8125	0.8125	0.0136008592297042
0.875	0.8125	0.00977342593041656
0.78125	0.78125	0.0213876937301188
0.8125	0.75	0.0252813954154889
0.8125	0.78125	0.0187809896975216
0.8125	0.8125	0.0136008592297042
0.78125	0.78125	0.0213876937301188
0.8125	0.78125	0.0187809896975216
0.78125	0.78125	0.0213876937301188
0.75	0.75	0.0322113850967724
0.78125	0.75	0.0293170006429901
0.8125	0.75	0.0252813954154889
0.78125	0.78125	0.0213876937301188
0.78125	0.75	0.0293170006429901
0.84375	0.78125	0.0157522916966743
0.8125	0.75	0.0252813954154889
0.84375	0.75	0.0214306628314633
0.875	0.75	0.0166442329190837
0.84375	0.78125	0.0157522916966743
0.84375	0.75	0.0214306628314633
0.84375	0.78125	0.0157522916966743
0.8125	0.8125	0.0136008592297042
0.8125	0.78125	0.0187809896975216
0.8125	0.75	0.0252813954154889
0.84375	0.78125	0.0157522916966743
0.8125	0.78125	0.0187809896975216
0.9375	0.8125	0.00491054692835549
0.875	0.75	0.0166442329190837
0.9375	0.75	0.00852451280366872
1	0.75	0
0.9375	0.8125	0.00491054692835549
0.9375	0.75	0.00852451280366872
0.9375	0.8125	0.00491054692835549
0.875	0.875	0.00541524427101919
0.875	0.8125	0.00977342593041656
0.875	0.75	0.0166442329190837
0.9375	0.8125	0.00491054692835549
0.875	0.8125	0.00977342593041656
0.6875	0.59375	0.125526164420084
0.71875	0.59375	0.114679213100968
0.703125	0.609375	0.112023024392156
0.6875	0.625	0.107982030162652
0.6875	0.59375	0.125526164420084
0.703125	0.609375	0.112023024392156
0.6875	0.5625	0.140530475764889
0.71875	0.59375	0.114679213100968
0.6875	0.59375	0.125526164420084
0.71875	0.625	0.0985175463227273
0.71875	0.59375	0.114679213100968
0.734375	0.609375	0.101838101237506
0.75	0.625	0.0890856553294142
0.71875	0.625	0.0985175463227273
0.734375	0.609375	0.101838101237506
0.71875	0.625	0.0985175463227273
0.6875	0.625	0.107982030162652
0.703125	0.609375	0.112023024392156
0.71875	0.59375	0.114679213100968
0.71875	0.625	0.0985175463227273
0.703125	0.609375	0.112023024392156
0.65625	0.59375	0.13707165232729
0.6875	0.625	0.107982030162652
0.65625	0.625	0.116253873492496
0.625	0.625	0.125
0.65625	0.59375	0.13707165232729
0.65625	0.625	0.116253873492496
0.65625	0.59375	0.13707165232729
0.6875	0.5625	0.140530475764889
0.6875	0.59375	0.125526164420084
0.6875	0.625	0.107982030162652
0.65625	0.59375	0.13707165232729
0.6875	0.59375	0.125526164420084
0.71875	0.5625	0.126949897177902
0.71875	0.53125	0.133692125747921
0.734375	0.546875	0.124147190348382
0.75	0.5625	0.114113150404045
0.71875	0.5625	0.126949897177902
0.734375	0.546875	0.124147190348382
0.71875	0.5625	0.126949897177902
0.6875	0.5625	0.140530475764889
0.703125	0.546875	0.138375255392056
0.71875	0.53125	0.133692125747921
0.71875	0.5625	0.126949897177902
0.703125	0.546875	0.138375255392056
0.71875	0.53125	0.133692125747921
0.75	0.5	0.117118327863774
0.75	0.53125	0.117542226396801
0.75	0.53125	0.117542226396801
0.75	0.5625	0.114113150404045
0.734375	0.546875	0.124147190348382
0.71875	0.53125	0.133692125747921
0.75	0.53125	0.117542226396801
0.734375	0.546875	0.124147190348382
0.71875	0.59375	0.114679213100968
0.75	0.5625	0.114113150404045
0.75	0.59375	0.102390877723315
0.75	0.59375	0.102390877723315
0.75	0.625	0.0890856553294142
0.734375	0.609375	0.101838101237506
0.71875	0.59375	0.114679213100968
0.75	0.59375	0.102390877723315
0.734375	0.609375	0.101838101237506
0.71875	0.59375	0.114679213100968
0.6875	0.5625	0.140530475764889
0.71875	0.5625	0.126949897177902
0.75	0.5625	0.114113150404045
0.71875	0.59375	0.114679213100968
0.71875	0.5625	0.126949897177902
0.71875	0.65625	0.0805663573391503
0.75	0.6875	0.0571205230795955
0.71875	0.6875	0.0626663705135696
0.6875	0.6875	0.0670965419055142
0.71875	0.65625	0.0805663573391503
0.71875	0.6875	0.0626663705135696
0.71875	0.65625	0.0805663573391503
0.75	0.625	0.0890856553294142
0.75	0.65625	0.07308178092316
0.75	0.6875	0.0571205230795955
0.71875	0.65625	0.0805663573391503
0.75	0.65625	0.07308178092316
0.71875	0.71875	0.0463248692986757
0.75	0.6875	0.0571205230795955
0.75	0.71875	0.0428969230919924
0.75	0.75	0.0322113850967724
0.71875	0.71875	0.0463248692986757
0.75	0.71875	0.0428969230919924
0.71875	0.71875	0.0463248692986757
0.6875	0.6875	0.0670965419055142
0.71875	0.6875	0.0626663705135696
0.75	0.6875	0.0571205230795955
0.71875	0.71875	0.0463248692986757
0.71875	0.6875	0.0626663705135696
0.65625	0.65625	0.0939717583257772
0.6875	0.625	0.107982030162652
0.6875	0.65625	0.087314739944577
0.6875	0.65625	0.087314739944577
0.6875	0.6875	0.0670965419055142
0.671875	0.671875	0.0800018505294987
0.65625	0.65625	0.0939717583257772
0.6875	0.65625	0.087314739944577
0.671875	0.671875	0.0800018505294987
0.65625	0.625	0.116253873492496
0.65625	0.65625	0.0939717583257772
0.640625	0.640625	0.109375
0.625	0.625	0.125
0.65625	0.625	0.116253873492496
0.640625	0.640625	0.109375
0.6875	0.625	0.107982030162652
0.65625	0.65625	0.0939717583257772
0.65625	0.625	0.116253873492496
0.71875	0.65625	0.0805663573391503
0.6875	0.625	0.107982030162652
0.71875	0.625	0.0985175463227273
0.75	0.625	0.0890856553294142
0.71875	0.65625	0.0805663573391503
0.71875	0.625	0.0985175463227273
0.71875	0.65625	0.0805663573391503
0.6875	0.6875	0.0670965419055142
0.6875	0.65625	0.087314739944577
0.6875	0.625	0.107982030162652
0.71875	0.65625	0.0805663573391503
0.6875	0.65625	0.087314739944577
0.59375	0.5625	0.176695805435654
0.59375	0.53125	0.192066366932478
0.609375	0.546875	0.178324845862828
0.625	0.5625	0.164902331683748
0.59375	0.5625	0.176695805435654
0.609375	0.546875	0.178324845862828
0.59375	0.5625	0.176695805435654
0.5625	0.5625	0.1875
0.578125	0.546875	0.191068906791693
0.59375	0.53125	0.192066366932478
0.59375	0.5625	0.176695805435654
0.578125	0.546875	0.191068906791693
0.609375	0.515625	0.188108189331182
0.625	0.53125	0.177611350526542
0.609375	0.53125	0.184384057067282
0.59375	0.53125	0.192066366932478
0.609375	0.515625	0.188108189331182
0.609375	0.53125	0.184384057067282
0.609375	0.515625	0.188108189331182
0.625	0.5	0.180233378436831
0.625	0.515625	0.180003262911989
0.625	0.53125	0.177611350526542
0.609375	0.515625	0.188108189331182
0.625	0.515625	0.180003262911989
0.625	0.53125	0.177611350526542
0.625	0.5625	0.164902331683748
0.609375	0.546875	0.178324845862828
0.609375	0.546875	0.178324845862828
0.59375	0.53125	0.192066366932478
0.609375	0.53125	0.184384057067282
0.625	0.53125	0.177611350526542
0.609375	0.546875	0.178324845862828
0.609375	0.53125	0.184384057067282
0.625	0.59375	0.146765035223928
0.59375	0.59375	0.15625
0.609375	0.578125	0.16151350085217
0.625	0.5625	0.164902331683748
0.625	0.59375	0.146765035223928
0.609375	0.578125	0.16151350085217
0.625	0.59375	0.146765035223928
0.625	0.625	0.125
0.609375	0.609375	0.140625
0.59375	0.59375	0.15625
0.625	0.59375	0.146765035223928
0.609375	0.609375	0.140625
0.59375	0.5625	0.176695805435654
0.59375	0.59375	0.15625
0.578125	0.578125	0.171875
0.5625	0.5625	0.1875
0.59375	0.5625	0.176695805435654
0.578125	0.578125	0.171875
0.59375	0.5625	0.176695805435654
0.625	0.5625	0.164902331683748
0.609375	0.578125	0.16151350085217
0.59375	0.59375	0.15625
0.59375	0.5625	0.176695805435654
0.609375	0.578125	0.16151350085217
0.546875	0.515625	0.218794270515759
0.5625	0.53125	0.205959638493058
0.546875	0.53125	0.212327720208558
0.53125	0.53125	0.21875
0.546875	0.515625	0.218794270515759
0.546875	0.53125	0.212327720208558
0.5625	0.5	0.215042563023548
0.5625	0.53125	0.205959638493058
0.546875	0.515625	0.218794270515759
0.546875	0.546875	0.203125
0.5625	0.53125	0.205959638493058
0.5625	0.546875	0.19707098977622
0.5625	0.546875	0.19707098977622
0.5625	0.5625	0.1875
0.5546875	0.5546875	0.1953125
0.546875	0.546875	0.203125
0.5625	0.546875	0.19707098977622
0.5546875	0.5546875	0.1953125
0.546875	0.53125	0.212327720208558
0.546875	0.546875	0.203125
0.5390625	0.5390625	0.2109375
0.53125	0.53125	0.21875
0.546875	0.53125	0.212327720208558
0.5390625	0.5390625	0.2109375
0.5625	0.53125	0.205959638493058
0.546875	0.546875	0.203125
0.546875	0.53125	0.212327720208558
0.53125	0.515625	0.226679821795001
0.515625	0.515625	0.234375
0.5234375	0.5078125	0.233847726320713
0.53125	0.5	0.232479022555759
0.53125	0.515625	0.226679821795001
0.5234375	0.5078125	0.233847726320713
0.53125	0.515625	0.226679821795001
0.53125	0.53125	0.21875
0.5234375	0.5234375	0.2265625
0.515625	0.515625	0.234375
0.53125	0.515625	0.226679821795001
0.5234375	0.5234375	0.2265625
0.5078125	0.5078125	0.2421875
0.515625	0.5	0.241525765566445
0.515625	0.5078125	0.238012974334867
0.515625	0.515625	0.234375
0.5078125	0.5078125	0.2421875
0.515625	0.5078125	0.238012974334867
0.5078125	0.5078125	0.2421875
0.5	0.5	0.25
0.5078125	0.5	0.246078536445488
0.515625	0.5	0.241525765566445
0.5078125	0.5078125	0.2421875
0.5078125	0.5	0.246078536445488
0.515625	0.5	0.241525765566445
0.53125	0.5	0.232479022555759
0.5234375	0.5078125	0.233847726320713
0.5234375	0.5078125	0.233847726320713
0.515625	0.515625	0.234375
0.515625	0.5078125	0.238012974334867
0.515625	0.5	0.241525765566445
0.5234375	0.5078125	0.233847726320713
0.515625	0.5078125	0.238012974334867
0.53125	0.5	0.232479022555759
0.5625	0.5	0.215042563023548
0.546875	0.515625	0.218794270515759
0.546875	0.515625	0.218794270515759
0.53125	0.53125	0.21875
0.53125	0.515625	0.226679821795001
0.53125	0.5	0.232479022555759
0.546875	0.515625	0.218794270515759
0.53125	0.515625	0.226679821795001
0.59375	0.53125	0.192066366932478
0.5625	0.5	0.215042563023548
0.59375	0.5	0.197709293417415
0.59375	0.5	0.197709293417415
0.625	0.5	0.180233378436831
0.609375	0.515625	0.188108189331182
0.59375	0.53125	0.192066366932478
0.59375	0.5	0.197709293417415
0.609375	0.515625	0.188108189331182
0.5625	0.53125	0.205959638493058
0.59375	0.53125	0.192066366932478
0.578125	0.546875	0.191068906791693
0.578125	0.546875	0.191068906791693
0.5625	0.5625	0.1875
0.5625	0.546875	0.19707098977622
0.5625	0.53125	0.205959638493058
0.578125	0.546875	0.191068906791693
0.5625	0.546875	0.19707098977622
0.5625	0.5	0.215042563023548
0.59375	0.53125	0.192066366932478
0.5625	0.53125	0.205959638493058
0.6875	0.53125	0.148031584667392
0.65625	0.53125	0.163328124626294
0.671875	0.515625	0.156486218362414
0.6875	0.5	0.147802388244383
0.6875	0.53125	0.148031584667392
0.671875	0.515625	0.156486218362414
0.6875	0.53125	0.148031584667392
0.6875	0.5625	0.140530475764889
0.671875	0.546875	0.151954658648847
0.65625	0.53125	0.163328124626294
0.6875	0.53125	0.148031584667392
0.671875	0.546875	0.151954658648847
0.65625	0.5	0.163658427961727
0.65625	0.53125	0.163328124626294
0.640625	0.515625	0.172496553095925
0.640625	0.515625	0.172496553095925
0.625	0.5	0.180233378436831
0.640625	0.5	0.171196732499916
0.65625	0.5	0.163658427961727
0.640625	0.515625	0.172496553095925
0.640625	0.5	0.171196732499916
0.671875	0.515625	0.156486218362414
0.65625	0.5	0.163658427961727
0.671875	0.5	0.155014536795064
0.6875	0.5	0.147802388244383
0.671875	0.515625	0.156486218362414
0.671875	0.5	0.155014536795064
0.65625	0.53125	0.163328124626294
0.65625	0.5	0.163658427961727
0.671875	0.515625	0.156486218362414
0.71875	0.53125	0.133692125747921
0.6875	0.5	0.147802388244383
0.71875	0.5	0.130934645049593
0.75	0.5	0.117118327863774
0.71875	0.53125	0.133692125747921
0.71875	0.5	0.130934645049593
0.6875	0.53125	0.148031584667392
0.71875	0.53125	0.133692125747921
0.703125	0.546875	0.138375255392056
0.6875	0.5625	0.140530475764889
0.6875	0.53125	0.148031584667392
0.703125	0.546875	0.138375255392056
0.6875	0.5	0.147802388244383
0.71875	0.53125	0.133692125747921
0.6875	0.53125	0.148031584667392
0.65625	0.59375	0.13707165232729
0.625	0.5625	0.164902331683748
0.65625	0.5625	0.15246324953697
0.6875	0.5625	0.140530475764889
0.65625	0.59375	0.13707165232729
0.65625	0.5625	0.15246324953697
0.65625	0.59375	0.13707165232729
0.625	0.625	0.125
0.625	0.59375	0.146765035223928
0.625	0.5625	0.164902331683748
0.65625	0.59375	0.13707165232729
0.625	0.59375	0.146765035223928
0.625	0.53125	0.177611350526542
0.65625	0.53125	0.163328124626294
0.640625	0.546875	0.165200659572136
0.625	0.5625	0.164902331683748
0.625	0.53125	0.177611350526542
0.640625	0.546875	0.165200659572136
0.640625	0.515625	0.172496553095925
0.625	0.53125	0.177611350526542
0.625	0.515625	0.180003262911989
0.625	0.5	0.180233378436831
0.640625	0.515625	0.172496553095925
0.625	0.515625	0.180003262911989
0.65625	0.53125	0.163328124626294
0.625	0.53125	0.177611350526542
0.640625	0.515625	0.172496553095925
0.65625	0.5625	0.15246324953697
0.65625	0.53125	0.163328124626294
0.671875	0.546875	0.151954658648847
0.6875	0.5625	0.140530475764889
0.65625	0.5625	0.15246324953697
0.671875	0.546875	0.151954658648847
0.65625	0.5625	0.15246324953697
0.625	0.5625	0.164902331683748
0.640625	0.546875	0.165200659572136
0.65625	0.53125	0.163328124626294
0.65625	0.5625	0.15246324953697
0.640625	0.546875	0.165200659572136
0.84375	0.53125	0.0741993967180392
0.875	0.5625	0.0576105365327207
0.84375	0.5625	0.0712561817403506
0.8125	0.5625	0.0860477956095246
0.84375	0.53125	0.0741993967180392
0.84375	0.5625	0.0712561817403506
0.84375	0.53125	0.0741993967180392
0.875	0.5	0.0573163988708431
0.875	0.53125	0.0583445736329688
0.875	0.5625	0.0576105365327207
0.84375	0.53125	0.0741993967180392
0.875	0.53125	0.0583445736329688
0.875	0.59375	0.0526582463240121
0.84375	0.59375	0.0658384244621071
0.859375	0.578125	0.062199175367908
0.875	0.5625	0.0576105365327207
0.875	0.59375	0.0526582463240121
0.859375	0.578125	0.062199175367908
0.875	0.625	0.0462156494323065
0.84375	0.59375	0.0658384244621071
0.875	0.59375	0.0526582463240121
0.84375	0.5625	0.0712561817403506
0.84375	0.59375	0.0658384244621071
0.828125	0.578125	0.0759686556330426
0.8125	0.5625	0.0860477956095246
0.84375	0.5625	0.0712561817403506
0.828125	0.578125	0.0759686556330426
0.84375	0.5625	0.0712561817403506
0.875	0.5625	0.0576105365327207
0.859375	0.578125	0.062199175367908
0.84375	0.59375	0.0658384244621071
0.84375	0.5625	0.0712561817403506
0.859375	0.578125	0.062199175367908
0.8125	0.53125	0.0881817493853877
0.78125	0.53125	0.103915557767873
0.796875	0.515625	0.0956316180998004
0.8125	0.5	0.0867129103072483
0.8125	0.53125	0.0881817493853877
0.796875	0.515625	0.0956316180998004
0.8125	0.53125	0.0881817493853877
0.8125	0.5625	0.0860477956095246
0.796875	0.546875	0.0950619008543056
0.78125	0.53125	0.103915557767873
0.8125	0.53125	0.0881817493853877
0.796875	0.546875	0.0950619008543056
0.78125	0.53125	0.103915557767873
0.75	0.5	0.117118327863774
0.78125	0.5	0.101060359657409
0.78125	0.5	0.101060359657409
0.8125	0.5	0.0867129103072483
0.796875	0.515625	0.0956316180998004
0.78125	0.53125	0.103915557767873
0.78125	0.5	0.101060359657409
0.796875	0.515625	0.0956316180998004
0.8125	0.5	0.0867129103072483
0.875	0.5	0.0573163988708431
0.84375	0.53125	0.0741993967180392
0.84375	0.53125	0.0741993967180392
0.8125	0.5625	0.0860477956095246
0.8125	0.53125	0.0881817493853877
0.8125	0.5	0.0867129103072483
0.84375	0.53125	0.0741993967180392
0.8125	0.53125	0.0881817493853877
0.9375	0.5	0.0286061880977796
0.9375	0.5625	0.0290727221256403
0.90625	0.53125	0.0442506250421503
0.875	0.5	0.0573163988708431
0.9375	0.5	0.0286061880977796
0.90625	0.53125	0.0442506250421503
0.9375	0.5	0.0286061880977796
1	0.5	0
0.96875	0.53125	0.0146776257734316
0.9375	0.5625	0.0290727221256403
0.9375	0.5	0.0286061880977796
0.96875	0.53125	0.0146776257734316
0.90625	0.59375	0.0399692116340455
0.875	0.5625	0.0576105365327207
0.90625	0.5625	0.0427525865861025
0.9375	0.5625	0.0290727221256403
0.90625	0.59375	0.0399692116340455
0.90625	0.5625	0.0427525865861025
0.90625	0.59375	0.0399692116340455
0.875	0.625	0.0462156494323065
0.875	0.59375	0.0526582463240121
0.875	0.5625	0.0576105365327207
0.90625	0.59375	0.0399692116340455
0.875	0.59375	0.0526582463240121
0.90625	0.53125	0.0442506250421503
0.875	0.5625	0.0576105365327207
0.875	0.53125	0.0583445736329688
0.875	0.5	0.0573163988708431
0.90625	0.53125	0.0442506250421503
0.875	0.53125	0.0583445736329688
0.90625	0.53125	0.0442506250421503
0.9375	0.5625	0.0290727221256403
0.90625	0.5625	0.0427525865861025
0.875	0.5625	0.0576105365327207
0.90625	0.53125	0.0442506250421503
0.90625	0.5625	0.0427525865861025
0.78125	0.65625	0.0652208445859981
0.8125	0.625	0.0682735217558047
0.8125	0.65625	0.0565972292165795
0.8125	0.6875	0.0448958046020281
0.78125	0.65625	0.0652208445859981
0.8125	0.65625	0.0565972292165795
0.75	0.625	0.0890856553294142
0.8125	0.625	0.0682735217558047
0.78125	0.65625	0.0652208445859981
0.84375	0.65625	0.0477545159039918
0.8125	0.625	0.0682735217558047
0.84375	0.625	0.057067654313722
0.875	0.625	0.0462156494323065
0.84375	0.65625	0.0477545159039918
0.84375	0.625	0.057067654313722
0.84375	0.65625	0.0477545159039918
0.8125	0.6875	0.0448958046020281
0.8125	0.65625	0.0565972292165795
0.8125	0.625	0.0682735217558047
0.84375	0.65625	0.0477545159039918
0.8125	0.65625	0.0565972292165795
0.78125	0.71875	0.0382296883490975
0.75	0.6875	0.0571205230795955
0.78125	0.6875	0.0514371476811929
0.8125	0.6875	0.0448958046020281
0.78125	0.71875	0.0382296883490975
0.78125	0.6875	0.0514371476811929
0.78125	0.71875	0.0382296883490975
0.75	0.75	0.0322113850967724
0.75	0.71875	0.0428969230919924
0.75	0.6875	0.0571205230795955
0.78125	0.71875	0.0382296883490975
0.75	0.71875	0.0428969230919924
0.78125	0.65625	0.0652208445859981
0.75	0.6875	0.0571205230795955
0.75	0.65625	0.07308178092316
0.75	0.625	0.0890856553294142
0.78125	0.65625	0.0652208445859981
0.75	0.65625	0.07308178092316
0.78125	0.65625	0.0652208445859981
0.8125	0.6875	0.0448958046020281
0.78125	0.6875	0.0514371476811929
0.75	0.6875	0.0571205230795955
0.78125	0.65625	0.0652208445859981
0.78125	0.6875	0.0514371476811929
0.78125	0.59375	0.0911953068515997
0.75	0.5625	0.114113150404045
0.78125	0.5625	0.0990255982188385
0.8125	0.5625	0.0860477956095246
0.78125	0.59375	0.0911953068515997
0.78125	0.5625	0.0990255982188385
0.78125	0.59375	0.0911953068515997
0.75	0.625	0.0890856553294142
0.75	0.59375	0.102390877723315
0.75	0.5625	0.114113150404045
0.78125	0.59375	0.0911953068515997
0.75	0.59375	0.102390877723315
0.78125	0.53125	0.103915557767873
0.75	0.5625	0.114113150404045
0.75	0.53125	0.117542226396801
0.75	0.5	0.117118327863774
0.78125	0.53125	0.103915557767873
0.75	0.53125	0.117542226396801
0.78125	0.5625	0.0990255982188385
0.78125	0.53125	0.103915557767873
0.796875	0.546875	0.0950619008543056
0.8125	0.5625	0.0860477956095246
0.78125	0.5625	0.0990255982188385
0.796875	0.546875	0.0950619008543056
0.75	0.5625	0.114113150404045
0.78125	0.53125	0.103915557767873
0.78125	0.5625	0.0990255982188385
0.84375	0.59375	0.0658384244621071
0.8125	0.625	0.0682735217558047
0.8125	0.59375	0.0779763860888103
0.8125	0.59375	0.0779763860888103
0.8125	0.5625	0.0860477956095246
0.828125	0.578125	0.0759686556330426
0.84375	0.59375	0.0658384244621071
0.8125	0.59375	0.0779763860888103
0.828125	0.578125	0.0759686556330426
0.84375	0.59375	0.0658384244621071
0.875	0.625	0.0462156494323065
0.84375	0.625	0.057067654313722
0.8125	0.625	0.0682735217558047
0.84375	0.59375	0.0658384244621071
0.84375	0.625	0.057067654313722
0.8125	0.625	0.0682735217558047
0.75	0.625	0.0890856553294142
0.78125	0.59375	0.0911953068515997
0.78125	0.59375	0.0911953068515997
0.8125	0.5625	0.0860477956095246
0.8125	0.59375	0.0779763860888103
0.8125	0.625	0.0682735217558047
0.78125	0.59375	0.0911953068515997
0.8125	0.59375	0.0779763860888103
0.59375	0.78125	0.0328714296705597
0.625	0.8125	0.0229034025275789
0.59375	0.8125	0.0241197599753103
0.5625	0.8125	0.0241496857479799
0.59375	0.78125	0.0328714296705597
0.59375	0.8125	0.0241197599753103
0.625	0.75	0.0422557041524763
0.625	0.8125	0.0229034025275789
0.59375	0.78125	0.0328714296705597
0.59375	0.84375	0.0176325518423903
0.625	0.8125	0.0229034025275789
0.625	0.84375	0.0169974324657119
0.625	0.875	0.0132672576886148
0.59375	0.84375	0.0176325518423903
0.625	0.84375	0.0169974324657119
0.59375	0.84375	0.0176325518423903
0.5625	0.8125	0.0241496857479799
0.59375	0.8125	0.0241197599753103
0.625	0.8125	0.0229034025275789
0.59375	0.84375	0.0176325518423903
0.59375	0.8125	0.0241197599753103
0.53125	0.78125	0.0342579382940486
0.5625	0.75	0.0451729094122505
0.5625	0.78125	0.0340503670362555
0.5625	0.8125	0.0241496857479799
0.53125	0.78125	0.0342579382940486
0.5625	0.78125	0.0340503670362555
0.53125	0.78125	0.0342579382940486
0.5	0.75	0.0455298153765103
0.53125	0.75	0.0458943873433089
0.5625	0.75	0.0451729094122505
0.53125	0.78125	0.0342579382940486
0.53125	0.75	0.0458943873433089
0.5625	0.75	0.0451729094122505
0.625	0.75	0.0422557041524763
0.59375	0.78125	0.0328714296705597
0.59375	0.78125	0.0328714296705597
0.5625	0.8125	0.0241496857479799
0.5625	0.78125	0.0340503670362555
0.5625	0.75	0.0451729094122505
0.59375	0.78125	0.0328714296705597
0.5625	0.78125	0.0340503670362555
0.65625	0.78125	0.0303819579888006
0.6875	0.75	0.0382990774004178
0.6875	0.78125	0.0288215586290169
0.6875	0.8125	0.0203844758163613
0.65625	0.78125	0.0303819579888006
0.6875	0.78125	0.0288215586290169
0.65625	0.78125	0.0303819579888006
0.625	0.75	0.0422557041524763
0.65625	0.75	0.0407181388151231
0.6875	0.75	0.0382990774004178
0.65625	0.78125	0.0303819579888006
0.65625	0.75	0.0407181388151231
0.71875	0.78125	0.0263971576461854
0.6875	0.75	0.0382990774004178
0.71875	0.75	0.0358598466234172
0.75	0.75	0.0322113850967724
0.71875	0.78125	0.0263971576461854
0.71875	0.75	0.0358598466234172
0.71875	0.78125	0.0263971576461854
0.6875	0.8125	0.0203844758163613
0.6875	0.78125	0.0288215586290169
0.6875	0.75	0.0382990774004178
0.71875	0.78125	0.0263971576461854
0.6875	0.78125	0.0288215586290169
0.65625	0.84375	0.0161264913543171
0.625	0.8125	0.0229034025275789
0.65625	0.8125	0.0221833009421137
0.6875	0.8125	0.0203844758163613
0.65625	0.84375	0.0161264913543171
0.65625	0.8125	0.0221833009421137
0.65625	0.84375	0.0161264913543171
0.625	0.875	0.0132672576886148
0.625	0.84375	0.0169974324657119
0.625	0.8125	0.0229034025275789
0.65625	0.84375	0.0161264913543171
0.625	0.84375	0.0169974324657119
0.625	0.8125	0.0229034025275789
0.625	0.75	0.0422557041524763
0.65625	0.78125	0.0303819579888006
0.65625	0.78125	0.0303819579888006
0.6875	0.8125	0.0203844758163613
0.65625	0.8125	0.0221833009421137
0.625	0.8125	0.0229034025275789
0.65625	0.78125	0.0303819579888006
0.65625	0.8125	0.0221833009421137
0.5625	0.9375	0.00852826964803972
0.5	0.875	0.0145869986605251
0.5625	0.875	0.0140065395540811
0.625	0.875	0.0132672576886148
0.5625	0.9375	0.00852826964803972
0.5625	0.875	0.0140065395540811
0.5625	0.9375	0.00852826964803972
0.5	1	0.00449175903359774
0.5	0.9375	0.00872995465703162
0.5	0.875	0.0145869986605251
0.5625	0.9375	0.00852826964803972
0.5	0.9375	0.00872995465703162
0.53125	0.84375	0.0183845276394885
0.5	0.8125	0.0248999572324958
0.53125	0.8125	0.0251414779723631
0.5625	0.8125	0.0241496857479799
0.53125	0.84375	0.0183845276394885
0.53125	0.8125	0.0251414779723631
0.53125	0.84375	0.0183845276394885
0.5	0.875	0.0145869986605251
0.5	0.84375	0.0185158844734112
0.5	0.8125	0.0248999572324958
0.53125	0.84375	0.0183845276394885
0.5	0.84375	0.0185158844734112
0.5	0.8125	0.0248999572324958
0.5	0.75	0.0455298153765103
0.53125	0.78125	0.0342579382940486
0.53125	0.78125	0.0342579382940486
0.5625	0.8125	0.0241496857479799
0.53125	0.8125	0.0251414779723631
0.5	0.8125	0.0248999572324958
0.53125	0.78125	0.0342579382940486
0.53125	0.8125	0.0251414779723631
0.5625	0.875	0.0140065395540811
0.5625	0.8125	0.0241496857479799
0.59375	0.84375	0.0176325518423903
0.625	0.875	0.0132672576886148
0.5625	0.875	0.0140065395540811
0.59375	0.84375	0.0176325518423903
0.5625	0.875	0.0140065395540811
0.5	0.875	0.0145869986605251
0.53125	0.84375	0.0183845276394885
0.5625	0.8125	0.0241496857479799
0.5625	0.875	0.0140065395540811
0.53125	0.84375	0.0183845276394885
0.53125	0.65625	0.104896478090321
0.5625	0.625	0.130770597008529
0.5625	0.65625	0.103512052746706
0.5625	0.6875	0.0778264846798557
0.53125	0.65625	0.104896478090321
0.5625	0.65625	0.103512052746706
0.53125	0.65625	0.104896478090321
0.5	0.625	0.132273285559157
0.53125	0.625	0.131928307505251
0.5625	0.625	0.130770597008529
0.53125	0.65625	0.104896478090321
0.53125	0.625	0.131928307505251
0.59375	0.625	0.128716286487863
0.59375	0.65625	0.101223526792846
0.578125	0.640625	0.116102181735884
0.5625	0.625	0.130770597008529
0.59375	0.625	0.128716286487863
0.578125	0.640625	0.116102181735884
0.609375	0.640625	0.113578585504967
0.59375	0.625	0.128716286487863
0.609375	0.625	0.127097311708254
0.625	0.625	0.125
0.609375	0.640625	0.113578585504967
0.609375	0.625	0.127097311708254
0.59375	0.65625	0.101223526792846
0.59375	0.625	0.128716286487863
0.609375	0.640625	0.113578585504967
0.59375	0.65625	0.101223526792846
0.5625	0.6875	0.0778264846798557
0.5625	0.65625	0.103512052746706
0.5625	0.65625	0.103512052746706
0.5625	0.625	0.130770597008529
0.578125	0.640625	0.116102181735884
0.59375	0.65625	0.101223526792846
0.5625	0.65625	0.103512052746706
0.578125	0.640625	0.116102181735884
0.53125	0.6875	0.078888313934992
0.53125	0.71875	0.0599053424728234
0.515625	0.703125	0.0692943697086307
0.5	0.6875	0.0789851351672097
0.53125	0.6875	0.078888313934992
0.515625	0.703125	0.0692943697086307
0.53125	0.6875	0.078888313934992
0.5625	0.6875	0.0778264846798557
0.546875	0.703125	0.0686616767711405
0.53125	0.71875	0.0599053424728234
0.53125	0.6875	0.078888313934992
0.546875	0.703125	0.0686616767711405
0.53125	0.71875	0.0599053424728234
0.5	0.75	0.0455298153765103
0.5	0.71875	0.0604953757937601
0.5	0.71875	0.0604953757937601
0.5	0.6875	0.0789851351672097
0.515625	0.703125	0.0692943697086307
0.53125	0.71875	0.0599053424728234
0.5	0.71875	0.0604953757937601
0.515625	0.703125	0.0692943697086307
0.5	0.6875	0.0789851351672097
0.5	0.625	0.132273285559157
0.53125	0.65625	0.104896478090321
0.53125	0.65625	0.104896478090321
0.5625	0.6875	0.0778264846798557
0.53125	0.6875	0.078888313934992
0.5	0.6875	0.0789851351672097
0.53125	0.65625	0.104896478090321
0.53125	0.6875	0.078888313934992
0.515625	0.578125	0.175837288693712
0.53125	0.5625	0.190021869269159
0.53125	0.578125	0.175492223797411
0.53125	0.59375	0.160990133649656
0.515625	0.578125	0.175837288693712
0.53125	0.578125	0.175492223797411
0.515625	0.578125	0.175837288693712
0.5	0.5625	0.190517152542372
0.515625	0.5625	0.190378548753897
0.53125	0.5625	0.190021869269159
0.515625	0.578125	0.175837288693712
0.515625	0.5625	0.190378548753897
0.546875	0.578125	0.174968355221042
0.53125	0.5625	0.190021869269159
0.546875	0.5625	0.189474289871686
0.5625	0.5625	0.1875
0.546875	0.578125	0.174968355221042
0.546875	0.5625	0.189474289871686
0.546875	0.578125	0.174968355221042
0.53125	0.59375	0.160990133649656
0.53125	0.578125	0.175492223797411
0.53125	0.5625	0.190021869269159
0.546875	0.578125	0.174968355221042
0.53125	0.578125	0.175492223797411
0.53125	0.59375	0.160990133649656
0.5	0.625	0.132273285559157
0.5	0.59375	0.161393309680555
0.5	0.59375	0.161393309680555
0.5	0.5625	0.190517152542372
0.515625	0.578125	0.175837288693712
0.53125	0.59375	0.160990133649656
0.5	0.59375	0.161393309680555
0.515625	0.578125	0.175837288693712
0.5078125	0.5390625	0.212816217795015
0.515625	0.53125	0.220099521908954
0.515625	0.5390625	0.212732030252419
0.515625	0.546875	0.205367562021566
0.5078125	0.5390625	0.212816217795015
0.515625	0.5390625	0.212732030252419
0.5	0.53125	0.220185989468559
0.515625	0.53125	0.220099521908954
0.5078125	0.5390625	0.212816217795015
0.5234375	0.5390625	0.212606432550945
0.515625	0.53125	0.220099521908954
0.5234375	0.53125	0.219688299919735
0.53125	0.53125	0.21875
0.5234375	0.5390625	0.212606432550945
0.5234375	0.53125	0.219688299919735
0.5234375	0.5390625	0.212606432550945
0.515625	0.546875	0.205367562021566
0.515625	0.5390625	0.212732030252419
0.515625	0.53125	0.220099521908954
0.5234375	0.5390625	0.212606432550945
0.515625	0.5390625	0.212732030252419
0.515625	0.546875	0.205367562021566
0.5	0.5625	0.190517152542372
0.5	0.546875	0.205455106272066
0.5	0.546875	0.205455106272066
0.5	0.53125	0.220185989468559
0.5078125	0.5390625	0.212816217795015
0.515625	0.546875	0.205367562021566
0.5	0.546875	0.205455106272066
0.5078125	0.5390625	0.212816217795015
0.5	0.515625	0.235978685610391
0.515625	0.515625	0.234375
0.5078125	0.5234375	0.227999468306518
0.5	0.53125	0.220185989468559
0.5	0.515625	0.235978685610391
0.5078125	0.5234375	0.227999468306518
0.5	0.515625	0.235978685610391
0.5	0.5	0.25
0.5078125	0.5078125	0.2421875
0.515625	0.515625	0.234375
0.5	0.515625	0.235978685610391
0.5078125	0.5078125	0.2421875
0.5234375	0.5234375	0.2265625
0.515625	0.53125	0.220099521908954
0.515625	0.5234375	0.227563220509812
0.515625	0.515625	0.234375
0.5234375	0.5234375	0.2265625
0.515625	0.5234375	0.227563220509812
0.5234375	0.5234375	0.2265625
0.53125	0.53125	0.21875
0.5234375	0.53125	0.219688299919735
0.515625	0.53125	0.220099521908954
0.5234375	0.5234375	0.2265625
0.5234375	0.53125	0.219688299919735
0.515625	0.53125	0.220099521908954
0.5	0.53125	0.220185989468559
0.5078125	0.5234375	0.227999468306518
0.5078125	0.5234375	0.227999468306518
0.515625	0.515625	0.234375
0.515625	0.5234375	0.227563220509812
0.515625	0.53125	0.220099521908954
0.5078125	0.5234375	0.227999468306518
0.515625	0.5234375	0.227563220509812
0.53125	0.546875	0.20506377238451
0.546875	0.546875	0.203125
0.5390625	0.5546875	0.197166183773952
0.53125	0.5625	0.190021869269159
0.53125	0.546875	0.20506377238451
0.5390625	0.5546875	0.197166183773952
0.53125	0.546875	0.20506377238451
0.53125	0.53125	0.21875
0.5390625	0.5390625	0.2109375
0.546875	0.546875	0.203125
0.53125	0.546875	0.20506377238451
0.5390625	0.5390625	0.2109375
0.546875	0.5625	0.189474289871686
0.546875	0.546875	0.203125
0.5546875	0.5546875	0.1953125
0.5625	0.5625	0.1875
0.546875	0.5625	0.189474289871686
0.5546875	0.5546875	0.1953125
0.546875	0.5625	0.189474289871686
0.53125	0.5625	0.190021869269159
0.5390625	0.5546875	0.197166183773952
0.546875	0.546875	0.203125
0.546875	0.5625	0.189474289871686
0.5390625	0.5546875	0.197166183773952
0.515625	0.5625	0.190378548753897
0.515625	0.546875	0.205367562021566
0.5234375	0.5546875	0.197743211001144
0.53125	0.5625	0.190021869269159
0.515625	0.5625	0.190378548753897
0.5234375	0.5546875	0.197743211001144
0.5	0.5625	0.190517152542372
0.515625	0.546875	0.205367562021566
0.515625	0.5625	0.190378548753897
0.53125	0.546875	0.20506377238451
0.515625	0.546875	0.205367562021566
0.5234375	0.5390625	0.212606432550945
0.53125	0.53125	0.21875
0.53125	0.546875	0.20506377238451
0.5234375	0.5390625	0.212606432550945
0.53125	0.546875	0.20506377238451
0.53125	0.5625	0.190021869269159
0.5234375	0.5546875	0.197743211001144
0.515625	0.546875	0.205367562021566
0.53125	0.546875	0.20506377238451
0.5234375	0.5546875	0.197743211001144
0.578125	0.609375	0.144125701772408
0.5625	0.59375	0.15963776803675
0.578125	0.59375	0.158273290402321
0.59375	0.59375	0.15625
0.578125	0.609375	0.144125701772408
0.578125	0.59375	0.158273290402321
0.578125	0.609375	0.144125701772408
0.5625	0.625	0.130770597008529
0.5625	0.609375	0.145103795687109
0.5625	0.59375	0.15963776803675
0.578125	0.609375	0.144125701772408
0.5625	0.609375	0.145103795687109
0.578125	0.578125	0.171875
0.5625	0.59375	0.15963776803675
0.5625	0.578125	0.173809925769092
0.5625	0.5625	0.1875
0.578125	0.578125	0.171875
0.5625	0.578125	0.173809925769092
0.578125	0.578125	0.171875
0.59375	0.59375	0.15625
0.578125	0.59375	0.158273290402321
0.5625	0.59375	0.15963776803675
0.578125	0.578125	0.171875
0.578125	0.59375	0.158273290402321
0.609375	0.609375	0.140625
0.59375	0.625	0.128716286487863
0.59375	0.609375	0.142656282899468
0.59375	0.59375	0.15625
0.609375	0.609375	0.140625
0.59375	0.609375	0.142656282899468
0.609375	0.609375	0.140625
0.625	0.625	0.125
0.609375	0.625	0.127097311708254
0.59375	0.625	0.128716286487863
0.609375	0.609375	0.140625
0.609375	0.625	0.127097311708254
0.59375	0.625	0.128716286487863
0.5625	0.625	0.130770597008529
0.578125	0.609375	0.144125701772408
0.578125	0.609375	0.144125701772408
0.59375	0.59375	0.15625
0.59375	0.609375	0.142656282899468
0.59375	0.625	0.128716286487863
0.578125	0.609375	0.144125701772408
0.59375	0.609375	0.142656282899468
0.53125	0.625	0.131928307505251
0.53125	0.59375	0.160990133649656
0.546875	0.609375	0.145867088604434
0.5625	0.625	0.130770597008529
0.53125	0.625	0.131928307505251
0.546875	0.609375	0.145867088604434
0.5	0.625	0.132273285559157
0.53125	0.59375	0.160990133649656
0.53125	0.625	0.131928307505251
0.5625	0.59375	0.15963776803675
0.53125	0.59375	0.160990133649656
0.546875	0.578125	0.174968355221042
0.546875	0.578125	0.174968355221042
0.5625	0.5625	0.1875
0.5625	0.578125	0.173809925769092
0.5625	0.59375	0.15963776803675
0.546875	0.578125	0.174968355221042
0.5625	0.578125	0.173809925769092
0.546875	0.609375	0.145867088604434
0.5625	0.59375	0.15963776803675
0.5625	0.609375	0.145103795687109
0.5625	0.625	0.130770597008529
0.546875	0.609375	0.145867088604434
0.5625	0.609375	0.145103795687109
0.53125	0.59375	0.160990133649656
0.5625	0.59375	0.15963776803675
0.546875	0.609375	0.145867088604434
0.640625	0.703125	0.0629924728584967
0.65625	0.6875	0.070904576349861
0.65625	0.703125	0.0615544804517789
0.65625	0.71875	0.0532149966166267
0.640625	0.703125	0.0629924728584967
0.65625	0.703125	0.0615544804517789
0.625	0.6875	0.0738834165313024
0.65625	0.6875	0.070904576349861
0.640625	0.703125	0.0629924728584967
0.671875	0.703125	0.0599362869942836
0.65625	0.6875	0.070904576349861
0.671875	0.6875	0.0690920561883408
0.6875	0.6875	0.0670965419055142
0.671875	0.703125	0.0599362869942836
0.671875	0.6875	0.0690920561883408
0.671875	0.703125	0.0599362869942836
0.65625	0.71875	0.0532149966166267
0.65625	0.703125	0.0615544804517789
0.65625	0.6875	0.070904576349861
0.671875	0.703125	0.0599362869942836
0.65625	0.703125	0.0615544804517789
0.65625	0.71875	0.0532149966166267
0.625	0.75	0.0422557041524763
0.625	0.71875	0.0556909183846763
0.625	0.71875	0.0556909183846763
0.625	0.6875	0.0738834165313024
0.640625	0.703125	0.0629924728584967
0.65625	0.71875	0.0532149966166267
0.625	0.71875	0.0556909183846763
0.640625	0.703125	0.0629924728584967
0.640625	0.671875	0.0842159774761632
0.625	0.65625	0.0982699078209809
0.640625	0.65625	0.096272651147412
0.65625	0.65625	0.0939717583257772
0.640625	0.671875	0.0842159774761632
0.640625	0.65625	0.096272651147412
0.640625	0.671875	0.0842159774761632
0.625	0.6875	0.0738834165313024
0.625	0.671875	0.0858305837445932
0.625	0.65625	0.0982699078209809
0.640625	0.671875	0.0842159774761632
0.625	0.671875	0.0858305837445932
0.625	0.65625	0.0982699078209809
0.625	0.625	0.125
0.640625	0.640625	0.109375
0.640625	0.640625	0.109375
0.65625	0.65625	0.0939717583257772
0.640625	0.65625	0.096272651147412
0.625	0.65625	0.0982699078209809
0.640625	0.640625	0.109375
0.640625	0.65625	0.096272651147412
0.65625	0.6875	0.070904576349861
0.65625	0.65625	0.0939717583257772
0.671875	0.671875	0.0800018505294987
0.671875	0.671875	0.0800018505294987
0.6875	0.6875	0.0670965419055142
0.671875	0.6875	0.0690920561883408
0.65625	0.6875	0.070904576349861
0.671875	0.671875	0.0800018505294987
0.671875	0.6875	0.0690920561883408
0.65625	0.6875	0.070904576349861
0.625	0.6875	0.0738834165313024
0.640625	0.671875	0.0842159774761632
0.65625	0.65625	0.0939717583257772
0.65625	0.6875	0.070904576349861
0.640625	0.671875	0.0842159774761632
0.71875	0.71875	0.0463248692986757
0.6875	0.75	0.0382990774004178
0.6875	0.71875	0.0501080948816445
0.6875	0.6875	0.0670965419055142
0.71875	0.71875	0.0463248692986757
0.6875	0.71875	0.0501080948816445
0.71875	0.71875	0.0463248692986757
0.75	0.75	0.0322113850967724
0.71875	0.75	0.0358598466234172
0.6875	0.75	0.0382990774004178
0.71875	0.71875	0.0463248692986757
0.71875	0.75	0.0358598466234172
0.65625	0.75	0.0407181388151231
0.65625	0.71875	0.0532149966166267
0.671875	0.734375	0.0453041570933778
0.6875	0.75	0.0382990774004178
0.65625	0.75	0.0407181388151231
0.671875	0.734375	0.0453041570933778
0.625	0.75	0.0422557041524763
0.65625	0.71875	0.0532149966166267
0.65625	0.75	0.0407181388151231
0.6875	0.71875	0.0501080948816445
0.65625	0.71875	0.0532149966166267
0.671875	0.703125	0.0599362869942836
0.6875	0.6875	0.0670965419055142
0.6875	0.71875	0.0501080948816445
0.671875	0.703125	0.0599362869942836
0.6875	0.71875	0.0501080948816445
0.6875	0.75	0.0382990774004178
0.671875	0.734375	0.0453041570933778
0.65625	0.71875	0.0532149966166267
0.6875	0.71875	0.0501080948816445
0.671875	0.734375	0.0453041570933778
0.59375	0.71875	0.057252348820434
0.5625	0.75	0.0451729094122505
0.5625	0.71875	0.0590826695888196
0.5625	0.6875	0.0778264846798557
0.59375	0.71875	0.057252348820434
0.5625	0.71875	0.0590826695888196
0.625	0.75	0.0422557041524763
0.5625	0.75	0.0451729094122505
0.59375	0.71875	0.057252348820434
0.53125	0.75	0.0458943873433089
0.53125	0.71875	0.0599053424728234
0.546875	0.734375	0.0521448208755497
0.5625	0.75	0.0451729094122505
0.53125	0.75	0.0458943873433089
0.546875	0.734375	0.0521448208755497
0.5	0.75	0.0455298153765103
0.53125	0.71875	0.0599053424728234
0.53125	0.75	0.0458943873433089
0.5625	0.71875	0.0590826695888196
0.53125	0.71875	0.0599053424728234
0.546875	0.703125	0.0686616767711405
0.5625	0.6875	0.0778264846798557
0.5625	0.71875	0.0590826695888196
0.546875	0.703125	0.0686616767711405
0.5625	0.71875	0.0590826695888196
0.5625	0.75	0.0451729094122505
0.546875	0.734375	0.0521448208755497
0.53125	0.71875	0.0599053424728234
0.5625	0.71875	0.0590826695888196
0.546875	0.734375	0.0521448208755497
0.59375	0.6875	0.0762991997175064
0.59375	0.65625	0.101223526792846
0.609375	0.671875	0.0872475559948778
0.625	0.6875	0.0738834165313024
0.59375	0.6875	0.0762991997175064
0.609375	0.671875	0.0872475559948778
0.5625	0.6875	0.0778264846798557
0.59375	0.65625	0.101223526792846
0.59375	0.6875	0.0762991997175064
0.625	0.65625	0.0982699078209809
0.59375	0.65625	0.101223526792846
0.609375	0.640625	0.113578585504967
0.625	0.625	0.125
0.625	0.65625	0.0982699078209809
0.609375	0.640625	0.113578585504967
0.609375	0.671875	0.0872475559948778
0.625	0.65625	0.0982699078209809
0.625	0.671875	0.0858305837445932
0.625	0.6875	0.0738834165313024
0.609375	0.671875	0.0872475559948778
0.625	0.671875	0.0858305837445932
0.59375	0.65625	0.101223526792846
0.625	0.65625	0.0982699078209809
0.609375	0.671875	0.0872475559948778
0.59375	0.71875	0.057252348820434
0.625	0.6875	0.0738834165313024
0.625	0.71875	0.0556909183846763
0.625	0.75	0.0422557041524763
0.59375	0.71875	0.057252348820434
0.625	0.71875	0.0556909183846763
0.59375	0.71875	0.057252348820434
0.5625	0.6875	0.0778264846798557
0.59375	0.6875	0.0762991997175064
0.625	0.6875	0.0738834165313024
0.59375	0.71875	0.057252348820434
0.59375	0.6875	0.0762991997175064
0.875	0.875	0.00541524427101919
0.75	1	0.00343658826919802
0.75	0.875	0.00995074047959446
0.8125	0.8125	0.0136008592297042
0.75	0.875	0.00995074047959446
0.75	0.8125	0.0171696679313637
0.75	0.8125	0.0171696679313637
0.75	0.75	0.0322113850967724
0.78125	0.78125	0.0213876937301188
0.8125	0.8125	0.0136008592297042
0.75	0.8125	0.0171696679313637
0.78125	0.78125	0.0213876937301188
0.875	0.875	0.00541524427101919
0.75	0.875	0.00995074047959446
0.8125	0.8125	0.0136008592297042
1	1	0
0.75	1	0.00343658826919802
0.875	0.875	0.00541524427101919
0.625	1	0.00383402180507559
0.625	0.875	0.0132672576886148
0.6875	0.9375	0.00748695627508981
0.75	1	0.00343658826919802
0.625	1	0.00383402180507559
0.6875	0.9375	0.00748695627508981
0.625	1	0.00383402180507559
0.5	1	0.00449175903359774
0.5625	0.9375	0.00852826964803972
0.625	0.875	0.0132672576886148
0.625	1	0.00383402180507559
0.5625	0.9375	0.00852826964803972
0.6875	0.875	0.0118027297551271
0.6875	0.8125	0.0203844758163613
0.71875	0.84375	0.014409482294681
0.75	0.875	0.00995074047959446
0.6875	0.875	0.0118027297551271
0.71875	0.84375	0.014409482294681
0.6875	0.875	0.0118027297551271
0.625	0.875	0.0132672576886148
0.65625	0.84375	0.0161264913543171
0.6875	0.8125	0.0203844758163613
0.6875	0.875	0.0118027297551271
0.65625	0.84375	0.0161264913543171
0.75	0.8125	0.0171696679313637
0.6875	0.8125	0.0203844758163613
0.71875	0.78125	0.0263971576461854
0.75	0.75	0.0322113850967724
0.75	0.8125	0.0171696679313637
0.71875	0.78125	0.0263971576461854
0.75	0.8125	0.0171696679313637
0.75	0.875	0.00995074047959446
0.71875	0.84375	0.014409482294681
0.6875	0.8125	0.0203844758163613
0.75	0.8125	0.0171696679313637
0.71875	0.84375	0.014409482294681
0.75	0.875	0.00995074047959446
0.75	1	0.00343658826919802
0.6875	0.9375	0.00748695627508981
0.6875	0.9375	0.00748695627508981
0.625	0.875	0.0132672576886148
0.6875	0.875	0.0118027297551271
0.75	0.875	0.00995074047959446
0.6875	0.9375	0.00748695627508981
0.6875	0.875	0.0118027297551271
0.3125	0.9375	0.00748695888348977
0.25	0.875	0.0099507458574524
0.3125	0.875	0.0118027338754488
0.375	0.875	0.0132672612272198
0.3125	0.9375	0.00748695888348977
0.3125	0.875	0.0118027338754488
0.25	1	0.00343658917759704
0.25	0.875	0.0099507458574524
0.3125	0.9375	0.00748695888348977
0.25	0.8125	0.0171696903382812
0.3125	0.8125	0.0203844974931539
0.28125	0.84375	0.0144094954787851
0.25	0.875	0.0099507458574524
0.25	0.8125	0.0171696903382812
0.28125	0.84375	0.0144094954787851
0.25	0.8125	0.0171696903382812
0.25	0.75	0.0322114964112942
0.28125	0.78125	0.0263972201132286
0.3125	0.8125	0.0203844974931539
0.25	0.8125	0.0171696903382812
0.28125	0.78125	0.0263972201132286
0.3125	0.875	0.0118027338754488
0.3125	0.8125	0.0203844974931539
0.34375	0.84375	0.0161265006437311
0.375	0.875	0.0132672612272198
0.3125	0.875	0.0118027338754488
0.34375	0.84375	0.0161265006437311
0.3125	0.875	0.0118027338754488
0.25	0.875	0.0099507458574524
0.28125	0.84375	0.0144094954787851
0.3125	0.8125	0.0203844974931539
0.3125	0.875	0.0118027338754488
0.28125	0.84375	0.0144094954787851
0.375	1	0.00383402222135739
0.375	0.875	0.0132672612272198
0.4375	0.9375	0.00852827067317109
0.5	1	0.00449175903359774
0.375	1	0.00383402222135739
0.4375	0.9375	0.00852827067317109
0.375	1	0.00383402222135739
0.25	1	0.00343658917759704
0.3125	0.9375	0.00748695888348977
0.375	0.875	0.0132672612272198
0.375	1	0.00383402222135739
0.3125	0.9375	0.00748695888348977
0.25	1	0.00343658917759704
0	1	0
0.125	0.875	0.00541524865760698
0.25	0.875	0.0099507458574524
0.125	0.875	0.00541524865760698
0.1875	0.8125	0.0136008795993417
0.25	0.8125	0.0171696903382812
0.1875	0.8125	0.0136008795993417
0.21875	0.78125	0.0213877624317022
0.25	0.75	0.0322114964112942
0.25	0.8125	0.0171696903382812
0.21875	0.78125	0.0213877624317022
0.25	0.875	0.0099507458574524
0.1875	0.8125	0.0136008795993417
0.25	0.8125	0.0171696903382812
0.25	1	0.00343658917759704
0.125	0.875	0.00541524865760698
0.25	0.875	0.0099507458574524
0.40625	0.71875	0.057252393865556
0.375	0.6875	0.0738834923022643
0.40625	0.6875	0.0762992512527867
0.4375	0.6875	0.0778265183582594
0.40625	0.71875	0.057252393865556
0.40625	0.6875	0.0762992512527867
0.40625	0.71875	0.057252393865556
0.375	0.75	0.0422557581224179
0.375	0.71875	0.0556909806566748
0.375	0.6875	0.0738834923022643
0.40625	0.71875	0.057252393865556
0.375	0.71875	0.0556909806566748
0.375	0.65625	0.0982699244556405
0.40625	0.65625	0.10122355829763
0.390625	0.671875	0.0872476249303365
0.390625	0.671875	0.0872476249303365
0.375	0.6875	0.0738834923022643
0.375	0.671875	0.0858306632726152
0.375	0.65625	0.0982699244556405
0.390625	0.671875	0.0872476249303365
0.375	0.671875	0.0858306632726152
0.375	0.65625	0.0982699244556405
0.375	0.625	0.125
0.390625	0.640625	0.113578588675888
0.40625	0.65625	0.10122355829763
0.375	0.65625	0.0982699244556405
0.390625	0.640625	0.113578588675888
0.40625	0.65625	0.10122355829763
0.4375	0.6875	0.0778265183582594
0.40625	0.6875	0.0762992512527867
0.40625	0.6875	0.0762992512527867
0.375	0.6875	0.0738834923022643
0.390625	0.671875	0.0872476249303365
0.40625	0.65625	0.10122355829763
0.40625	0.6875	0.0762992512527867
0.390625	0.671875	0.0872476249303365
0.4375	0.71875	0.059082698189377
0.46875	0.71875	0.0599053570316327
0.453125	0.734375	0.0521448414435472
0.4375	0.75	0.0451729354170855
0.4375	0.71875	0.059082698189377
0.453125	0.734375	0.0521448414435472
0.4375	0.71875	0.059082698189377
0.4375	0.6875	0.0778265183582594
0.453125	0.703125	0.0686617003001648
0.46875	0.71875	0.0599053570316327
0.4375	0.71875	0.059082698189377
0.453125	0.703125	0.0686617003001648
0.46875	0.71875	0.0599053570316327
0.5	0.75	0.0455298153765103
0.46875	0.75	0.0458944003118341
0.46875	0.75	0.0458944003118341
0.4375	0.75	0.0451729354170855
0.453125	0.734375	0.0521448414435472
0.46875	0.71875	0.0599053570316327
0.46875	0.75	0.0458944003118341
0.453125	0.734375	0.0521448414435472
0.4375	0.75	0.0451729354170855
0.375	0.75	0.0422557581224179
0.40625	0.71875	0.057252393865556
0.40625	0.71875	0.057252393865556
0.4375	0.6875	0.0778265183582594
0.4375	0.71875	0.059082698189377
0.4375	0.75	0.0451729354170855
0.40625	0.71875	0.057252393865556
0.4375	0.71875	0.059082698189377
0.3125	0.71875	0.0501081928133496
0.34375	0.71875	0.0532150708056845
0.328125	0.734375	0.0453042375790228
0.3125	0.75	0.0382991571250618
0.3125	0.71875	0.0501081928133496
0.328125	0.734375	0.0453042375790228
0.3125	0.71875	0.0501081928133496
0.3125	0.6875	0.0670967229593719
0.328125	0.703125	0.0599364174163256
0.34375	0.71875	0.0532150708056845
0.3125	0.71875	0.0501081928133496
0.328125	0.703125	0.0599364174163256
0.34375	0.71875	0.0532150708056845
0.375	0.75	0.0422557581224179
0.34375	0.75	0.0407182059682642
0.34375	0.75	0.0407182059682642
0.3125	0.75	0.0382991571250618
0.328125	0.734375	0.0453042375790228
0.34375	0.71875	0.0532150708056845
0.34375	0.75	0.0407182059682642
0.328125	0.734375	0.0453042375790228
0.28125	0.71875	0.0463249948342094
0.3125	0.75	0.0382991571250618
0.28125	0.75	0.0358599415477743
0.25	0.75	0.0322114964112942
0.28125	0.71875	0.0463249948342094
0.28125	0.75	0.0358599415477743
0.28125	0.71875	0.0463249948342094
0.3125	0.6875	0.0670967229593719
0.3125	0.71875	0.0501081928133496
0.3125	0.75	0.0382991571250618
0.28125	0.71875	0.0463249948342094
0.3125	0.71875	0.0501081928133496
0.34375	0.6875	0.0709046978594751
0.34375	0.65625	0.0939718041439632
0.359375	0.671875	0.0842160667133112
0.375	0.6875	0.0738834923022643
0.34375	0.6875	0.0709046978594751
0.359375	0.671875	0.0842160667133112
0.328125	0.671875	0.0800019694979642
0.34375	0.6875	0.0709046978594751
0.328125	0.6875	0.0690921978704474
0.3125	0.6875	0.0670967229593719
0.328125	0.671875	0.0800019694979642
0.328125	0.6875	0.0690921978704474
0.34375	0.65625	0.0939718041439632
0.34375	0.6875	0.0709046978594751
0.328125	0.671875	0.0800019694979642
0.359375	0.640625	0.109375
0.375	0.65625	0.0982699244556405
0.359375	0.65625	0.0962726790190641
0.34375	0.65625	0.0939718041439632
0.359375	0.640625	0.109375
0.359375	0.65625	0.0962726790190641
0.375	0.625	0.125
0.375	0.65625	0.0982699244556405
0.359375	0.640625	0.109375
0.359375	0.671875	0.0842160667133112
0.375	0.65625	0.0982699244556405
0.375	0.671875	0.0858306632726152
0.375	0.6875	0.0738834923022643
0.359375	0.671875	0.0842160667133112
0.375	0.671875	0.0858306632726152
0.359375	0.671875	0.0842160667133112
0.34375	0.65625	0.0939718041439632
0.359375	0.65625	0.0962726790190641
0.375	0.65625	0.0982699244556405
0.359375	0.671875	0.0842160667133112
0.359375	0.65625	0.0962726790190641
0.375	0.71875	0.0556909806566748
0.34375	0.71875	0.0532150708056845
0.359375	0.703125	0.0629925675801584
0.375	0.6875	0.0738834923022643
0.375	0.71875	0.0556909806566748
0.359375	0.703125	0.0629925675801584
0.375	0.75	0.0422557581224179
0.34375	0.71875	0.0532150708056845
0.375	0.71875	0.0556909806566748
0.328125	0.703125	0.0599364174163256
0.34375	0.6875	0.0709046978594751
0.34375	0.703125	0.061554593790017
0.34375	0.71875	0.0532150708056845
0.328125	0.703125	0.0599364174163256
0.34375	0.703125	0.061554593790017
0.328125	0.703125	0.0599364174163256
0.3125	0.6875	0.0670967229593719
0.328125	0.6875	0.0690921978704474
0.34375	0.6875	0.0709046978594751
0.328125	0.703125	0.0599364174163256
0.328125	0.6875	0.0690921978704474
0.34375	0.6875	0.0709046978594751
0.375	0.6875	0.0738834923022643
0.359375	0.703125	0.0629925675801584
0.359375	0.703125	0.0629925675801584
0.34375	0.71875	0.0532150708056845
0.34375	0.703125	0.061554593790017
0.34375	0.6875	0.0709046978594751
0.359375	0.703125	0.0629925675801584
0.34375	0.703125	0.061554593790017
0.4375	0.59375	0.159637878168515
0.46875	0.59375	0.160990192369578
0.453125	0.609375	0.145867130156181
0.453125	0.609375	0.145867130156181
0.4375	0.625	0.13077059628707
0.4375	0.609375	0.145103846444702
0.4375	0.59375	0.159637878168515
0.453125	0.609375	0.145867130156181
0.4375	0.609375	0.145103846444702
0.453125	0.578125	0.174968497524129
0.4375	0.59375	0.159637878168515
0.4375	0.578125	0.173810048607404
0.4375	0.5625	0.1875
0.453125	0.578125	0.174968497524129
0.4375	0.578125	0.173810048607404
0.46875	0.59375	0.160990192369578
0.4375	0.59375	0.159637878168515
0.453125	0.578125	0.174968497524129
0.46875	0.59375	0.160990192369578
0.5	0.625	0.132273285559157
0.46875	0.625	0.13192830959998
0.46875	0.625	0.13192830959998
0.4375	0.625	0.13077059628707
0.453125	0.609375	0.145867130156181
0.46875	0.59375	0.160990192369578
0.46875	0.625	0.13192830959998
0.453125	0.609375	0.145867130156181
0.421875	0.609375	0.144125761196984
0.40625	0.625	0.128716285166558
0.40625	0.609375	0.142656322390328
0.40625	0.59375	0.15625
0.421875	0.609375	0.144125761196984
0.40625	0.609375	0.142656322390328
0.4375	0.625	0.13077059628707
0.40625	0.625	0.128716285166558
0.421875	0.609375	0.144125761196984
0.390625	0.609375	0.140625
0.40625	0.625	0.128716285166558
0.390625	0.625	0.127097307130836
0.375	0.625	0.125
0.390625	0.609375	0.140625
0.390625	0.625	0.127097307130836
0.390625	0.609375	0.140625
0.40625	0.59375	0.15625
0.40625	0.609375	0.142656322390328
0.40625	0.625	0.128716285166558
0.390625	0.609375	0.140625
0.40625	0.609375	0.142656322390328
0.421875	0.578125	0.171875
0.4375	0.59375	0.159637878168515
0.421875	0.59375	0.158273371831157
0.40625	0.59375	0.15625
0.421875	0.578125	0.171875
0.421875	0.59375	0.158273371831157
0.421875	0.578125	0.171875
0.4375	0.5625	0.1875
0.4375	0.578125	0.173810048607404
0.4375	0.59375	0.159637878168515
0.421875	0.578125	0.171875
0.4375	0.578125	0.173810048607404
0.421875	0.609375	0.144125761196984
0.4375	0.59375	0.159637878168515
0.4375	0.609375	0.145103846444702
0.4375	0.625	0.13077059628707
0.421875	0.609375	0.144125761196984
0.4375	0.609375	0.145103846444702
0.421875	0.609375	0.144125761196984
0.40625	0.59375	0.15625
0.421875	0.59375	0.158273371831157
0.4375	0.59375	0.159637878168515
0.421875	0.609375	0.144125761196984
0.421875	0.59375	0.158273371831157
0.46875	0.546875	0.205063894496753
0.484375	0.546875	0.205367633621522
0.4765625	0.5546875	0.197743298286305
0.46875	0.5625	0.190021970294481
0.46875	0.546875	0.205063894496753
0.4765625	0.5546875	0.197743298286305
0.46875	0.546875	0.205063894496753
0.46875	0.53125	0.21875
0.4765625	0.5390625	0.212606525720834
0.484375	0.546875	0.205367633621522
0.46875	0.546875	0.205063894496753
0.4765625	0.5390625	0.212606525720834
0.484375	0.546875	0.205367633621522
0.5	0.5625	0.190517152542372
0.484375	0.5625	0.190378599832298
0.484375	0.5625	0.190378599832298
0.46875	0.5625	0.190021970294481
0.4765625	0.5546875	0.197743298286305
0.484375	0.546875	0.205367633621522
0.484375	0.5625	0.190378599832298
0.4765625	0.5546875	0.197743298286305
0.453125	0.5625	0.189474446140157
0.453125	0.546875	0.203125
0.4609375	0.5546875	0.19716630027306
0.46875	0.5625	0.190021970294481
0.453125	0.5625	0.189474446140157
0.4609375	0.5546875	0.19716630027306
0.453125	0.5625	0.189474446140157
0.4375	0.5625	0.1875
0.4453125	0.5546875	0.1953125
0.453125	0.546875	0.203125
0.453125	0.5625	0.189474446140157
0.4453125	0.5546875	0.1953125
0.46875	0.546875	0.205063894496753
0.453125	0.546875	0.203125
0.4609375	0.5390625	0.2109375
0.46875	0.53125	0.21875
0.46875	0.546875	0.205063894496753
0.4609375	0.5390625	0.2109375
0.46875	0.546875	0.205063894496753
0.46875	0.5625	0.190021970294481
0.4609375	0.5546875	0.19716630027306
0.453125	0.546875	0.203125
0.46875	0.546875	0.205063894496753
0.4609375	0.5546875	0.19716630027306
0.4921875	0.5234375	0.227999248804742
0.484375	0.53125	0.220099489273919
0.484375	0.5234375	0.227563013088464
0.484375	0.515625	0.234375
0.4921875	0.5234375	0.227999248804742
0.484375	0.5234375	0.227563013088464
0.5	0.53125	0.220185989468559
0.484375	0.53125	0.220099489273919
0.4921875	0.5234375	0.227999248804742
0.4765625	0.5234375	0.2265625
0.484375	0.53125	0.220099489273919
0.4765625	0.53125	0.219688328750883
0.46875	0.53125	0.21875
0.4765625	0.5234375	0.2265625
0.4765625	0.53125	0.219688328750883
0.4765625	0.5234375	0.2265625
0.484375	0.515625	0.234375
0.484375	0.5234375	0.227563013088464
0.484375	0.53125	0.220099489273919
0.4765625	0.5234375	0.2265625
0.484375	0.5234375	0.227563013088464
0.5	0.515625	0.235978685610391
0.484375	0.515625	0.234375
0.4921875	0.5078125	0.2421875
0.5	0.5	0.25
0.5	0.515625	0.235978685610391
0.4921875	0.5078125	0.2421875
0.5	0.515625	0.235978685610391
0.5	0.53125	0.220185989468559
0.4921875	0.5234375	0.227999248804742
0.484375	0.515625	0.234375
0.5	0.515625	0.235978685610391
0.4921875	0.5234375	0.227999248804742
0.5	0.546875	0.205455106272066
0.484375	0.546875	0.205367633621522
0.4921875	0.5390625	0.212816236454499
0.5	0.53125	0.220185989468559
0.5	0.546875	0.205455106272066
0.4921875	0.5390625	0.212816236454499
0.5	0.5625	0.190517152542372
0.484375	0.546875	0.205367633621522
0.5	0.546875	0.205455106272066
0.4765625	0.5390625	0.212606525720834
0.484375	0.53125	0.220099489273919
0.484375	0.5390625	0.212732067885106
0.484375	0.546875	0.205367633621522
0.4765625	0.5390625	0.212606525720834
0.484375	0.5390625	0.212732067885106
0.4765625	0.5390625	0.212606525720834
0.46875	0.53125	0.21875
0.4765625	0.53125	0.219688328750883
0.484375	0.53125	0.220099489273919
0.4765625	0.5390625	0.212606525720834
0.4765625	0.53125	0.219688328750883
0.484375	0.53125	0.220099489273919
0.5	0.53125	0.220185989468559
0.4921875	0.5390625	0.212816236454499
0.4921875	0.5390625	0.212816236454499
0.484375	0.546875	0.205367633621522
0.484375	0.5390625	0.212732067885106
0.484375	0.53125	0.220099489273919
0.4921875	0.5390625	0.212816236454499
0.484375	0.5390625	0.212732067885106
0.5	0.59375	0.161393309680555
0.46875	0.59375	0.160990192369578
0.484375	0.578125	0.175837328051101
0.5	0.5625	0.190517152542372
0.5	0.59375	0.161393309680555
0.484375	0.578125	0.175837328051101
0.5	0.625	0.132273285559157
0.46875	0.59375	0.160990192369578
0.5	0.59375	0.161393309680555
0.453125	0.578125	0.174968497524129
0.46875	0.5625	0.190021970294481
0.46875	0.578125	0.175492309202653
0.46875	0.59375	0.160990192369578
0.453125	0.578125	0.174968497524129
0.46875	0.578125	0.175492309202653
0.453125	0.578125	0.174968497524129
0.4375	0.5625	0.1875
0.453125	0.5625	0.189474446140157
0.46875	0.5625	0.190021970294481
0.453125	0.578125	0.174968497524129
0.453125	0.5625	0.189474446140157
0.484375	0.578125	0.175837328051101
0.46875	0.5625	0.190021970294481
0.484375	0.5625	0.190378599832298
0.5	0.5625	0.190517152542372
0.484375	0.578125	0.175837328051101
0.484375	0.5625	0.190378599832298
0.484375	0.578125	0.175837328051101
0.46875	0.59375	0.160990192369578
0.46875	0.578125	0.175492309202653
0.46875	0.5625	0.190021970294481
0.484375	0.578125	0.175837328051101
0.46875	0.578125	0.175492309202653
0.46875	0.65625	0.104896493786855
0.5	0.6875	0.0789851351672097
0.46875	0.6875	0.0788883270933979
0.4375	0.6875	0.0778265183582594
0.46875	0.65625	0.104896493786855
0.46875	0.6875	0.0788883270933979
0.5	0.625	0.132273285559157
0.5	0.6875	0.0789851351672097
0.46875	0.65625	0.104896493786855
0.5	0.71875	0.0604953757937601
0.46875	0.71875	0.0599053570316327
0.484375	0.703125	0.069294377061275
0.5	0.6875	0.0789851351672097
0.5	0.71875	0.0604953757937601
0.484375	0.703125	0.069294377061275
0.5	0.75	0.0455298153765103
0.46875	0.71875	0.0599053570316327
0.5	0.71875	0.0604953757937601
0.46875	0.6875	0.0788883270933979
0.46875	0.71875	0.0599053570316327
0.453125	0.703125	0.0686617003001648
0.4375	0.6875	0.0778265183582594
0.46875	0.6875	0.0788883270933979
0.453125	0.703125	0.0686617003001648
0.46875	0.6875	0.0788883270933979
0.5	0.6875	0.0789851351672097
0.484375	0.703125	0.069294377061275
0.46875	0.71875	0.0599053570316327
0.46875	0.6875	0.0788883270933979
0.484375	0.703125	0.069294377061275
0.4375	0.65625	0.10351207686915
0.40625	0.65625	0.10122355829763
0.421875	0.640625	0.116102194026659
0.4375	0.625	0.13077059628707
0.4375	0.65625	0.10351207686915
0.421875	0.640625	0.116102194026659
0.4375	0.6875	0.0778265183582594
0.40625	0.65625	0.10122355829763
0.4375	0.65625	0.10351207686915
0.40625	0.625	0.128716285166558
0.40625	0.65625	0.10122355829763
0.390625	0.640625	0.113578588675888
0.390625	0.640625	0.113578588675888
0.375	0.625	0.125
0.390625	0.625	0.127097307130836
0.40625	0.625	0.128716285166558
0.390625	0.640625	0.113578588675888
0.390625	0.625	0.127097307130836
0.40625	0.625	0.128716285166558
0.4375	0.625	0.13077059628707
0.421875	0.640625	0.116102194026659
0.40625	0.65625	0.10122355829763
0.40625	0.625	0.128716285166558
0.421875	0.640625	0.116102194026659
0.46875	0.65625	0.104896493786855
0.4375	0.625	0.13077059628707
0.46875	0.625	0.13192830959998
0.5	0.625	0.132273285559157
0.46875	0.65625	0.104896493786855
0.46875	0.625	0.13192830959998
0.46875	0.65625	0.104896493786855
0.4375	0.6875	0.0778265183582594
0.4375	0.65625	0.10351207686915
0.4375	0.625	0.13077059628707
0.46875	0.65625	0.104896493786855
0.4375	0.65625	0.10351207686915
0.4375	0.875	0.0140065407730983
0.4375	0.8125	0.0241496952899877
0.46875	0.84375	0.0183845302935114
0.5	0.875	0.0145869986605251
0.4375	0.875	0.0140065407730983
0.46875	0.84375	0.0183845302935114
0.4375	0.875	0.0140065407730983
0.375	0.875	0.0132672612272198
0.40625	0.84375	0.0176325575420812
0.4375	0.8125	0.0241496952899877
0.4375	0.875	0.0140065407730983
0.40625	0.84375	0.0176325575420812
0.46875	0.78125	0.0342579485940471
0.5	0.8125	0.0248999572324958
0.46875	0.8125	0.0251414826353319
0.4375	0.8125	0.0241496952899877
0.46875	0.78125	0.0342579485940471
0.46875	0.8125	0.0251414826353319
0.5	0.75	0.0455298153765103
0.5	0.8125	0.0248999572324958
0.46875	0.78125	0.0342579485940471
0.46875	0.84375	0.0183845302935114
0.5	0.8125	0.0248999572324958
0.5	0.84375	0.0185158844734112
0.5	0.875	0.0145869986605251
0.46875	0.84375	0.0183845302935114
0.5	0.84375	0.0185158844734112
0.46875	0.84375	0.0183845302935114
0.4375	0.8125	0.0241496952899877
0.46875	0.8125	0.0251414826353319
0.5	0.8125	0.0248999572324958
0.46875	0.84375	0.0183845302935114
0.46875	0.8125	0.0251414826353319
0.4375	0.9375	0.00852827067317109
0.5	0.875	0.0145869986605251
0.5	0.9375	0.00872995465703162
0.5	1	0.00449175903359774
0.4375	0.9375	0.00852827067317109
0.5	0.9375	0.00872995465703162
0.4375	0.9375	0.00852827067317109
0.375	0.875	0.0132672612272198
0.4375	0.875	0.0140065407730983
0.5	0.875	0.0145869986605251
0.4375	0.9375	0.00852827067317109
0.4375	0.875	0.0140065407730983
0.34375	0.78125	0.0303820048106909
0.375	0.8125	0.0229034224836037
0.34375	0.8125	0.0221833225100911
0.3125	0.8125	0.0203844974931539
0.34375	0.78125	0.0303820048106909
0.34375	0.8125	0.0221833225100911
0.375	0.75	0.0422557581224179
0.375	0.8125	0.0229034224836037
0.34375	0.78125	0.0303820048106909
0.34375	0.84375	0.0161265006437311
0.375	0.8125	0.0229034224836037
0.375	0.84375	0.0169974393667368
0.375	0.875	0.0132672612272198
0.34375	0.84375	0.0161265006437311
0.375	0.84375	0.0169974393667368
0.34375	0.84375	0.0161265006437311
0.3125	0.8125	0.0203844974931539
0.34375	0.8125	0.0221833225100911
0.375	0.8125	0.0229034224836037
0.34375	0.84375	0.0161265006437311
0.34375	0.8125	0.0221833225100911
0.28125	0.78125	0.0263972201132286
0.3125	0.75	0.0382991571250618
0.3125	0.78125	0.0288216142822856
0.3125	0.8125	0.0203844974931539
0.28125	0.78125	0.0263972201132286
0.3125	0.78125	0.0288216142822856
0.28125	0.78125	0.0263972201132286
0.25	0.75	0.0322114964112942
0.28125	0.75	0.0358599415477743
0.3125	0.75	0.0382991571250618
0.28125	0.78125	0.0263972201132286
0.28125	0.75	0.0358599415477743
0.34375	0.78125	0.0303820048106909
0.3125	0.75	0.0382991571250618
0.34375	0.75	0.0407182059682642
0.375	0.75	0.0422557581224179
0.34375	0.78125	0.0303820048106909
0.34375	0.75	0.0407182059682642
0.34375	0.78125	0.0303820048106909
0.3125	0.8125	0.0203844974931539
0.3125	0.78125	0.0288216142822856
0.3125	0.75	0.0382991571250618
0.34375	0.78125	0.0303820048106909
0.3125	0.78125	0.0288216142822856
0.40625	0.78125	0.0328714579902412
0.4375	0.75	0.0451729354170855
0.4375	0.78125	0.0340503871043682
0.4375	0.8125	0.0241496952899877
0.40625	0.78125	0.0328714579902412
0.4375	0.78125	0.0340503871043682
0.375	0.75	0.0422557581224179
0.4375	0.75	0.0451729354170855
0.40625	0.78125	0.0328714579902412
0.46875	0.78125	0.0342579485940471
0.4375	0.75	0.0451729354170855
0.46875	0.75	0.0458944003118341
0.5	0.75	0.0455298153765103
0.46875	0.78125	0.0342579485940471
0.46875	0.75	0.0458944003118341
0.46875	0.78125	0.0342579485940471
0.4375	0.8125	0.0241496952899877
0.4375	0.78125	0.0340503871043682
0.4375	0.75	0.0451729354170855
0.46875	0.78125	0.0342579485940471
0.4375	0.78125	0.0340503871043682
0.40625	0.84375	0.0176325575420812
0.375	0.8125	0.0229034224836037
0.40625	0.8125	0.0241197750863162
0.4375	0.8125	0.0241496952899877
0.40625	0.84375	0.0176325575420812
0.40625	0.8125	0.0241197750863162
0.40625	0.84375	0.0176325575420812
0.375	0.875	0.0132672612272198
0.375	0.84375	0.0169974393667368
0.375	0.8125	0.0229034224836037
0.40625	0.84375	0.0176325575420812
0.375	0.84375	0.0169974393667368
0.375	0.8125	0.0229034224836037
0.375	0.75	0.0422557581224179
0.40625	0.78125	0.0328714579902412
0.40625	0.78125	0.0328714579902412
0.4375	0.8125	0.0241496952899877
0.40625	0.8125	0.0241197750863162
0.375	0.8125	0.0229034224836037
0.40625	0.78125	0.0328714579902412
0.40625	0.8125	0.0241197750863162
0.21875	0.59375	0.0911932049851635
0.1875	0.625	0.068272636312842
0.1875	0.59375	0.0779742820076992
0.1875	0.5625	0.0860440895692322
0.21875	0.59375	0.0911932049851635
0.1875	0.59375	0.0779742820076992
0.25	0.625	0.0890851871691656
0.1875	0.625	0.068272636312842
0.21875	0.59375	0.0911932049851635
0.15625	0.59375	0.0658365451759061
0.1875	0.625	0.068272636312842
0.15625	0.625	0.0570667197761715
0.125	0.625	0.046214823076743
0.15625	0.59375	0.0658365451759061
0.15625	0.625	0.0570667197761715
0.1875	0.59375	0.0779742820076992
0.15625	0.59375	0.0658365451759061
0.171875	0.578125	0.0759659679337495
0.1875	0.5625	0.0860440895692322
0.1875	0.59375	0.0779742820076992
0.171875	0.578125	0.0759659679337495
0.1875	0.625	0.068272636312842
0.15625	0.59375	0.0658365451759061
0.1875	0.59375	0.0779742820076992
0.21875	0.53125	0.103908699060804
0.25	0.5625	0.114108002072889
0.21875	0.5625	0.0990210729524204
0.21875	0.5625	0.0990210729524204
0.1875	0.5625	0.0860440895692322
0.203125	0.546875	0.0950564568260894
0.21875	0.53125	0.103908699060804
0.21875	0.5625	0.0990210729524204
0.203125	0.546875	0.0950564568260894
0.21875	0.53125	0.103908699060804
0.25	0.5	0.117114357134478
0.25	0.53125	0.117534678527121
0.25	0.5625	0.114108002072889
0.21875	0.53125	0.103908699060804
0.25	0.53125	0.117534678527121
0.21875	0.59375	0.0911932049851635
0.25	0.5625	0.114108002072889
0.25	0.59375	0.10238859437978
0.25	0.625	0.0890851871691656
0.21875	0.59375	0.0911932049851635
0.25	0.59375	0.10238859437978
0.21875	0.59375	0.0911932049851635
0.1875	0.5625	0.0860440895692322
0.21875	0.5625	0.0990210729524204
0.25	0.5625	0.114108002072889
0.21875	0.59375	0.0911932049851635
0.21875	0.5625	0.0990210729524204
0.21875	0.65625	0.0652209550260609
0.25	0.6875	0.0571207853281
0.21875	0.6875	0.051437343428679
0.1875	0.6875	0.0448960241392714
0.21875	0.65625	0.0652209550260609
0.21875	0.6875	0.051437343428679
0.21875	0.65625	0.0652209550260609
0.25	0.625	0.0890851871691656
0.25	0.65625	0.0730817796745458
0.25	0.6875	0.0571207853281
0.21875	0.65625	0.0652209550260609
0.25	0.65625	0.0730817796745458
0.21875	0.71875	0.0382298795354272
0.25	0.6875	0.0571207853281
0.25	0.71875	0.0428970760212126
0.25	0.75	0.0322114964112942
0.21875	0.71875	0.0382298795354272
0.25	0.71875	0.0428970760212126
0.21875	0.71875	0.0382298795354272
0.1875	0.6875	0.0448960241392714
0.21875	0.6875	0.051437343428679
0.25	0.6875	0.0571207853281
0.21875	0.71875	0.0382298795354272
0.21875	0.6875	0.051437343428679
0.15625	0.65625	0.047754388103878
0.1875	0.625	0.068272636312842
0.1875	0.65625	0.0565970554193408
0.1875	0.6875	0.0448960241392714
0.15625	0.65625	0.047754388103878
0.1875	0.65625	0.0565970554193408
0.15625	0.65625	0.047754388103878
0.125	0.625	0.046214823076743
0.15625	0.625	0.0570667197761715
0.1875	0.625	0.068272636312842
0.15625	0.65625	0.047754388103878
0.15625	0.625	0.0570667197761715
0.1875	0.625	0.068272636312842
0.25	0.625	0.0890851871691656
0.21875	0.65625	0.0652209550260609
0.21875	0.65625	0.0652209550260609
0.1875	0.6875	0.0448960241392714
0.1875	0.65625	0.0565970554193408
0.1875	0.625	0.068272636312842
0.21875	0.65625	0.0652209550260609
0.1875	0.65625	0.0565970554193408
0.09375	0.53125	0.0442478914815504
0.125	0.5625	0.0576081180493137
0.09375	0.5625	0.042750706570157
0.0625	0.5625	0.0290713432941064
0.09375	0.53125	0.0442478914815504
0.09375	0.5625	0.042750706570157
0.09375	0.53125	0.0442478914815504
0.125	0.5	0.0573143999313626
0.125	0.53125	0.0583410740389676
0.125	0.5625	0.0576081180493137
0.09375	0.53125	0.0442478914815504
0.125	0.53125	0.0583410740389676
0.09375	0.59375	0.0399678285619896
0.125	0.5625	0.0576081180493137
0.125	0.59375	0.0526566021011496
0.125	0.625	0.046214823076743
0.09375	0.59375	0.0399678285619896
0.125	0.59375	0.0526566021011496
0.09375	0.59375	0.0399678285619896
0.0625	0.5625	0.0290713432941064
0.09375	0.5625	0.042750706570157
0.125	0.5625	0.0576081180493137
0.09375	0.59375	0.0399678285619896
0.09375	0.5625	0.042750706570157
0.0625	0.5	0.0286050813185712
0.0625	0.5625	0.0290713432941064
0.03125	0.53125	0.0146768589071558
0	0.5	0
0.0625	0.5	0.0286050813185712
0.03125	0.53125	0.0146768589071558
0.0625	0.5	0.0286050813185712
0.125	0.5	0.0573143999313626
0.09375	0.53125	0.0442478914815504
0.0625	0.5625	0.0290713432941064
0.0625	0.5	0.0286050813185712
0.09375	0.53125	0.0442478914815504
0.15625	0.53125	0.0741943989951789
0.1875	0.5	0.0867101360341679
0.1875	0.53125	0.0881758700402856
0.1875	0.5625	0.0860440895692322
0.15625	0.53125	0.0741943989951789
0.1875	0.53125	0.0881758700402856
0.125	0.5	0.0573143999313626
0.1875	0.5	0.0867101360341679
0.15625	0.53125	0.0741943989951789
0.21875	0.5	0.101056667180451
0.21875	0.53125	0.103908699060804
0.203125	0.515625	0.09562592949476
0.1875	0.5	0.0867101360341679
0.21875	0.5	0.101056667180451
0.203125	0.515625	0.09562592949476
0.25	0.5	0.117114357134478
0.21875	0.53125	0.103908699060804
0.21875	0.5	0.101056667180451
0.1875	0.53125	0.0881758700402856
0.21875	0.53125	0.103908699060804
0.203125	0.546875	0.0950564568260894
0.1875	0.5625	0.0860440895692322
0.1875	0.53125	0.0881758700402856
0.203125	0.546875	0.0950564568260894
0.1875	0.53125	0.0881758700402856
0.1875	0.5	0.0867101360341679
0.203125	0.515625	0.09562592949476
0.21875	0.53125	0.103908699060804
0.1875	0.53125	0.0881758700402856
0.203125	0.515625	0.09562592949476
0.15625	0.5625	0.0712529561981032
0.15625	0.59375	0.0658365451759061
0.140625	0.578125	0.0621969634495505
0.125	0.5625	0.0576081180493137
0.15625	0.5625	0.0712529561981032
0.140625	0.578125	0.0621969634495505
0.15625	0.5625	0.0712529561981032
0.1875	0.5625	0.0860440895692322
0.171875	0.578125	0.0759659679337495
0.15625	0.59375	0.0658365451759061
0.15625	0.5625	0.0712529561981032
0.171875	0.578125	0.0759659679337495
0.15625	0.59375	0.0658365451759061
0.125	0.625	0.046214823076743
0.125	0.59375	0.0526566021011496
0.125	0.59375	0.0526566021011496
0.125	0.5625	0.0576081180493137
0.140625	0.578125	0.0621969634495505
0.15625	0.59375	0.0658365451759061
0.125	0.59375	0.0526566021011496
0.140625	0.578125	0.0621969634495505
0.15625	0.53125	0.0741943989951789
0.125	0.5625	0.0576081180493137
0.125	0.53125	0.0583410740389676
0.125	0.5	0.0573143999313626
0.15625	0.53125	0.0741943989951789
0.125	0.53125	0.0583410740389676
0.15625	0.53125	0.0741943989951789
0.1875	0.5625	0.0860440895692322
0.15625	0.5625	0.0712529561981032
0.125	0.5625	0.0576081180493137
0.15625	0.53125	0.0741943989951789
0.15625	0.5625	0.0712529561981032
0.34375	0.5625	0.152459379385579
0.34375	0.53125	0.16331372818219
0.359375	0.546875	0.165192822719365
0.375	0.5625	0.164900274378765
0.34375	0.5625	0.152459379385579
0.359375	0.546875	0.165192822719365
0.34375	0.5625	0.152459379385579
0.3125	0.5625	0.140525762937102
0.328125	0.546875	0.151945896769744
0.34375	0.53125	0.16331372818219
0.34375	0.5625	0.152459379385579
0.328125	0.546875	0.151945896769744
0.375	0.53125	0.17759699523376
0.34375	0.53125	0.16331372818219
0.359375	0.515625	0.172481820110025
0.359375	0.515625	0.172481820110025
0.375	0.5	0.180225199370977
0.375	0.515625	0.179987994442874
0.375	0.53125	0.17759699523376
0.359375	0.515625	0.172481820110025
0.375	0.515625	0.179987994442874
0.375	0.53125	0.17759699523376
0.375	0.5625	0.164900274378765
0.359375	0.546875	0.165192822719365
0.34375	0.53125	0.16331372818219
0.375	0.53125	0.17759699523376
0.359375	0.546875	0.165192822719365
0.34375	0.59375	0.137071429222321
0.375	0.5625	0.164900274378765
0.375	0.59375	0.146765105625986
0.375	0.625	0.125
0.34375	0.59375	0.137071429222321
0.375	0.59375	0.146765105625986
0.34375	0.59375	0.137071429222321
0.3125	0.5625	0.140525762937102
0.34375	0.5625	0.152459379385579
0.375	0.5625	0.164900274378765
0.34375	0.59375	0.137071429222321
0.34375	0.5625	0.152459379385579
0.28125	0.53125	0.133681635568654
0.3125	0.5	0.147796771914357
0.3125	0.53125	0.148019333393507
0.3125	0.53125	0.148019333393507
0.3125	0.5625	0.140525762937102
0.296875	0.546875	0.13836738931437
0.28125	0.53125	0.133681635568654
0.3125	0.53125	0.148019333393507
0.296875	0.546875	0.13836738931437
0.28125	0.53125	0.133681635568654
0.25	0.5	0.117114357134478
0.28125	0.5	0.130930015482037
0.3125	0.5	0.147796771914357
0.28125	0.53125	0.133681635568654
0.28125	0.5	0.130930015482037
0.34375	0.5	0.163651046887026
0.34375	0.53125	0.16331372818219
0.328125	0.515625	0.156474789408919
0.328125	0.515625	0.156474789408919
0.3125	0.5	0.147796771914357
0.328125	0.5	0.155008474512856
0.34375	0.5	0.163651046887026
0.328125	0.515625	0.156474789408919
0.328125	0.5	0.155008474512856
0.359375	0.515625	0.172481820110025
0.34375	0.5	0.163651046887026
0.359375	0.5	0.171190657495176
0.375	0.5	0.180225199370977
0.359375	0.515625	0.172481820110025
0.359375	0.5	0.171190657495176
0.34375	0.53125	0.16331372818219
0.34375	0.5	0.163651046887026
0.359375	0.515625	0.172481820110025
0.3125	0.53125	0.148019333393507
0.34375	0.53125	0.16331372818219
0.328125	0.546875	0.151945896769744
0.3125	0.5625	0.140525762937102
0.3125	0.53125	0.148019333393507
0.328125	0.546875	0.151945896769744
0.3125	0.53125	0.148019333393507
0.3125	0.5	0.147796771914357
0.328125	0.515625	0.156474789408919
0.34375	0.53125	0.16331372818219
0.3125	0.53125	0.148019333393507
0.328125	0.515625	0.156474789408919
0.40625	0.53125	0.192054782645855
0.4375	0.5	0.215010150419318
0.4375	0.53125	0.205954302439429
0.421875	0.546875	0.191065110693716
0.4375	0.53125	0.205954302439429
0.4375	0.546875	0.197069081147047
0.4375	0.5625	0.1875
0.421875	0.546875	0.191065110693716
0.4375	0.546875	0.197069081147047
0.40625	0.53125	0.192054782645855
0.4375	0.53125	0.205954302439429
0.421875	0.546875	0.191065110693716
0.40625	0.5	0.197690464321845
0.40625	0.53125	0.192054782645855
0.390625	0.515625	0.18809116504668
0.375	0.5	0.180225199370977
0.40625	0.5	0.197690464321845
0.390625	0.515625	0.18809116504668
0.4375	0.5	0.215010150419318
0.40625	0.53125	0.192054782645855
0.40625	0.5	0.197690464321845
0.453125	0.515625	0.218779888654767
0.46875	0.5	0.232451608993735
0.46875	0.515625	0.226673167312688
0.46875	0.53125	0.21875
0.453125	0.515625	0.218779888654767
0.46875	0.515625	0.226673167312688
0.4375	0.5	0.215010150419318
0.46875	0.5	0.232451608993735
0.453125	0.515625	0.218779888654767
0.4765625	0.5078125	0.233836466381021
0.484375	0.5	0.241513768541374
0.484375	0.5078125	0.238007283897848
0.484375	0.515625	0.234375
0.4765625	0.5078125	0.233836466381021
0.484375	0.5078125	0.238007283897848
0.46875	0.5	0.232451608993735
0.484375	0.5	0.241513768541374
0.4765625	0.5078125	0.233836466381021
0.4921875	0.5078125	0.2421875
0.484375	0.5	0.241513768541374
0.4921875	0.5	0.246074324327055
0.5	0.5	0.25
0.4921875	0.5078125	0.2421875
0.4921875	0.5	0.246074324327055
0.4921875	0.5078125	0.2421875
0.484375	0.515625	0.234375
0.484375	0.5078125	0.238007283897848
0.484375	0.5	0.241513768541374
0.4921875	0.5078125	0.2421875
0.484375	0.5078125	0.238007283897848
0.46875	0.515625	0.226673167312688
0.484375	0.515625	0.234375
0.4765625	0.5234375	0.2265625
0.46875	0.53125	0.21875
0.46875	0.515625	0.226673167312688
0.4765625	0.5234375	0.2265625
0.46875	0.515625	0.226673167312688
0.46875	0.5	0.232451608993735
0.4765625	0.5078125	0.233836466381021
0.484375	0.515625	0.234375
0.46875	0.515625	0.226673167312688
0.4765625	0.5078125	0.233836466381021
0.453125	0.546875	0.203125
0.4375	0.53125	0.205954302439429
0.453125	0.53125	0.212325011645924
0.453125	0.53125	0.212325011645924
0.46875	0.53125	0.21875
0.4609375	0.5390625	0.2109375
0.453125	0.546875	0.203125
0.453125	0.53125	0.212325011645924
0.4609375	0.5390625	0.2109375
0.4375	0.546875	0.197069081147047
0.453125	0.546875	0.203125
0.4453125	0.5546875	0.1953125
0.4375	0.5625	0.1875
0.4375	0.546875	0.197069081147047
0.4453125	0.5546875	0.1953125
0.4375	0.53125	0.205954302439429
0.453125	0.546875	0.203125
0.4375	0.546875	0.197069081147047
0.4375	0.53125	0.205954302439429
0.4375	0.5	0.215010150419318
0.453125	0.515625	0.218779888654767
0.453125	0.515625	0.218779888654767
0.46875	0.53125	0.21875
0.453125	0.53125	0.212325011645924
0.4375	0.53125	0.205954302439429
0.453125	0.515625	0.218779888654767
0.453125	0.53125	0.212325011645924
0.40625	0.5625	0.176695294787769
0.40625	0.59375	0.15625
0.390625	0.578125	0.161513123459056
0.375	0.5625	0.164900274378765
0.40625	0.5625	0.176695294787769
0.390625	0.578125	0.161513123459056
0.40625	0.5625	0.176695294787769
0.4375	0.5625	0.1875
0.421875	0.578125	0.171875
0.40625	0.59375	0.15625
0.40625	0.5625	0.176695294787769
0.421875	0.578125	0.171875
0.375	0.59375	0.146765105625986
0.40625	0.59375	0.15625
0.390625	0.609375	0.140625
0.375	0.625	0.125
0.375	0.59375	0.146765105625986
0.390625	0.609375	0.140625
0.375	0.59375	0.146765105625986
0.375	0.5625	0.164900274378765
0.390625	0.578125	0.161513123459056
0.40625	0.59375	0.15625
0.375	0.59375	0.146765105625986
0.390625	0.578125	0.161513123459056
0.390625	0.546875	0.178318530075085
0.375	0.53125	0.17759699523376
0.390625	0.53125	0.184370220624062
0.40625	0.53125	0.192054782645855
0.390625	0.546875	0.178318530075085
0.390625	0.53125	0.184370220624062
0.375	0.5625	0.164900274378765
0.375	0.53125	0.17759699523376
0.390625	0.546875	0.178318530075085
0.390625	0.515625	0.18809116504668
0.375	0.53125	0.17759699523376
0.375	0.515625	0.179987994442874
0.375	0.5	0.180225199370977
0.390625	0.515625	0.18809116504668
0.375	0.515625	0.179987994442874
0.390625	0.515625	0.18809116504668
0.40625	0.53125	0.192054782645855
0.390625	0.53125	0.184370220624062
0.375	0.53125	0.17759699523376
0.390625	0.515625	0.18809116504668
0.390625	0.53125	0.184370220624062
0.40625	0.5625	0.176695294787769
0.40625	0.53125	0.192054782645855
0.421875	0.546875	0.191065110693716
0.4375	0.5625	0.1875
0.40625	0.5625	0.176695294787769
0.421875	0.546875	0.191065110693716
0.40625	0.5625	0.176695294787769
0.375	0.5625	0.164900274378765
0.390625	0.546875	0.178318530075085
0.40625	0.53125	0.192054782645855
0.40625	0.5625	0.176695294787769
0.390625	0.546875	0.178318530075085
0.28125	0.65625	0.0805664555974968
0.3125	0.625	0.107981899520919
0.3125	0.65625	0.0873147928255561
0.3125	0.6875	0.0670967229593719
0.28125	0.65625	0.0805664555974968
0.3125	0.65625	0.0873147928255561
0.28125	0.65625	0.0805664555974968
0.25	0.625	0.0890851871691656
0.28125	0.625	0.0985172584293186
0.3125	0.625	0.107981899520919
0.28125	0.65625	0.0805664555974968
0.28125	0.625	0.0985172584293186
0.34375	0.65625	0.0939718041439632
0.3125	0.625	0.107981899520919
0.34375	0.625	0.116253800563741
0.34375	0.625	0.116253800563741
0.375	0.625	0.125
0.359375	0.640625	0.109375
0.34375	0.65625	0.0939718041439632
0.34375	0.625	0.116253800563741
0.359375	0.640625	0.109375
0.3125	0.65625	0.0873147928255561
0.34375	0.65625	0.0939718041439632
0.328125	0.671875	0.0800019694979642
0.3125	0.6875	0.0670967229593719
0.3125	0.65625	0.0873147928255561
0.328125	0.671875	0.0800019694979642
0.3125	0.625	0.107981899520919
0.34375	0.65625	0.0939718041439632
0.3125	0.65625	0.0873147928255561
0.28125	0.71875	0.0463249948342094
0.25	0.6875	0.0571207853281
0.28125	0.6875	0.0626665771986497
0.3125	0.6875	0.0670967229593719
0.28125	0.71875	0.0463249948342094
0.28125	0.6875	0.0626665771986497
0.28125	0.71875	0.0463249948342094
0.25	0.75	0.0322114964112942
0.25	0.71875	0.0428970760212126
0.25	0.6875	0.0571207853281
0.28125	0.71875	0.0463249948342094
0.25	0.71875	0.0428970760212126
0.28125	0.65625	0.0805664555974968
0.25	0.6875	0.0571207853281
0.25	0.65625	0.0730817796745458
0.25	0.625	0.0890851871691656
0.28125	0.65625	0.0805664555974968
0.25	0.65625	0.0730817796745458
0.28125	0.65625	0.0805664555974968
0.3125	0.6875	0.0670967229593719
0.28125	0.6875	0.0626665771986497
0.25	0.6875	0.0571207853281
0.28125	0.65625	0.0805664555974968
0.28125	0.6875	0.0626665771986497
0.28125	0.59375	0.114677534901273
0.25	0.5625	0.114108002072889
0.28125	0.5625	0.126944454308584
0.3125	0.5625	0.140525762937102
0.28125	0.59375	0.114677534901273
0.28125	0.5625	0.126944454308584
0.25	0.59375	0.10238859437978
0.28125	0.59375	0.114677534901273
0.265625	0.609375	0.101837155800019
0.25	0.625	0.0890851871691656
0.25	0.59375	0.10238859437978
0.265625	0.609375	0.101837155800019
0.25	0.5625	0.114108002072889
0.28125	0.59375	0.114677534901273
0.25	0.59375	0.10238859437978
0.25	0.53125	0.117534678527121
0.28125	0.53125	0.133681635568654
0.265625	0.546875	0.124139320175982
0.25	0.5625	0.114108002072889
0.25	0.53125	0.117534678527121
0.265625	0.546875	0.124139320175982
0.25	0.5	0.117114357134478
0.28125	0.53125	0.133681635568654
0.25	0.53125	0.117534678527121
0.28125	0.5625	0.126944454308584
0.28125	0.53125	0.133681635568654
0.296875	0.546875	0.13836738931437
0.3125	0.5625	0.140525762937102
0.28125	0.5625	0.126944454308584
0.296875	0.546875	0.13836738931437
0.28125	0.5625	0.126944454308584
0.25	0.5625	0.114108002072889
0.265625	0.546875	0.124139320175982
0.28125	0.53125	0.133681635568654
0.28125	0.5625	0.126944454308584
0.265625	0.546875	0.124139320175982
0.34375	0.59375	0.137071429222321
0.3125	0.625	0.107981899520919
0.3125	0.59375	0.125524970531851
0.3125	0.5625	0.140525762937102
0.34375	0.59375	0.137071429222321
0.3125	0.59375	0.125524970531851
0.34375	0.59375	0.137071429222321
0.375	0.625	0.125
0.34375	0.625	0.116253800563741
0.3125	0.625	0.107981899520919
0.34375	0.59375	0.137071429222321
0.34375	0.625	0.116253800563741
0.28125	0.625	0.0985172584293186
0.28125	0.59375	0.114677534901273
0.296875	0.609375	0.112022503782341
0.3125	0.625	0.107981899520919
0.28125	0.625	0.0985172584293186
0.296875	0.609375	0.112022503782341
0.28125	0.625	0.0985172584293186
0.25	0.625	0.0890851871691656
0.265625	0.609375	0.101837155800019
0.28125	0.59375	0.114677534901273
0.28125	0.625	0.0985172584293186
0.265625	0.609375	0.101837155800019
0.28125	0.59375	0.114677534901273
0.3125	0.5625	0.140525762937102
0.3125	0.59375	0.125524970531851
0.3125	0.59375	0.125524970531851
0.3125	0.625	0.107981899520919
0.296875	0.609375	0.112022503782341
0.28125	0.59375	0.114677534901273
0.3125	0.59375	0.125524970531851
0.296875	0.609375	0.112022503782341
0.0625	0.8125	0.00491055454794646
0.125	0.75	0.0166443793474217
0.125	0.8125	0.00977343976903346
0.125	0.875	0.00541524865760698
0.0625	0.8125	0.00491055454794646
0.125	0.8125	0.00977343976903346
0.0625	0.8125	0.00491055454794646
0	0.75	0
0.0625	0.75	0.00852460508279474
0.125	0.75	0.0166443793474217
0.0625	0.8125	0.00491055454794646
0.0625	0.75	0.00852460508279474
0.15625	0.78125	0.0157523675500494
0.1875	0.75	0.0252815330996925
0.1875	0.78125	0.0187810616582614
0.1875	0.8125	0.0136008795993417
0.15625	0.78125	0.0157523675500494
0.1875	0.78125	0.0187810616582614
0.15625	0.78125	0.0157523675500494
0.125	0.75	0.0166443793474217
0.15625	0.75	0.0214308079849449
0.1875	0.75	0.0252815330996925
0.15625	0.78125	0.0157523675500494
0.15625	0.75	0.0214308079849449
0.21875	0.78125	0.0213877624317022
0.1875	0.75	0.0252815330996925
0.21875	0.75	0.0293171281596404
0.25	0.75	0.0322114964112942
0.21875	0.78125	0.0213877624317022
0.21875	0.75	0.0293171281596404
0.21875	0.78125	0.0213877624317022
0.1875	0.8125	0.0136008795993417
0.1875	0.78125	0.0187810616582614
0.1875	0.75	0.0252815330996925
0.21875	0.78125	0.0213877624317022
0.1875	0.78125	0.0187810616582614
0.1875	0.8125	0.0136008795993417
0.125	0.875	0.00541524865760698
0.125	0.8125	0.00977343976903346
0.125	0.8125	0.00977343976903346
0.125	0.75	0.0166443793474217
0.15625	0.78125	0.0157523675500494
0.1875	0.8125	0.0136008795993417
0.125	0.8125	0.00977343976903346
0.15625	0.78125	0.0157523675500494
0.125	0.875	0.00541524865760698
0	1	0
0	0.875	0
0	0.875	0
0	0.75	0
0.0625	0.8125	0.00491055454794646
0.125	0.875	0.00541524865760698
0	0.875	0
0.0625	0.8125	0.00491055454794646
0.0625	0.625	0.0233990879998906
0.0625	0.6875	0.0157667478766448
0.03125	0.65625	0.00983758297402167
0	0.625	0
0.0625	0.625	0.0233990879998906
0.03125	0.65625	0.00983758297402167
0.0625	0.625	0.0233990879998906
0.125	0.625	0.046214823076743
0.09375	0.65625	0.0292165024735509
0.0625	0.6875	0.0157667478766448
0.0625	0.625	0.0233990879998906
0.09375	0.65625	0.0292165024735509
0	0.6875	0
0.0625	0.6875	0.0157667478766448
0.03125	0.71875	0.00605451357771955
0	0.75	0
0	0.6875	0
0.03125	0.71875	0.00605451357771955
0	0.6875	0
0	0.625	0
0.03125	0.65625	0.00983758297402167
0.0625	0.6875	0.0157667478766448
0	0.6875	0
0.03125	0.65625	0.00983758297402167
0	0.5625	0
0.0625	0.5625	0.0290713432941064
0.03125	0.59375	0.0133501791918937
0	0.625	0
0	0.5625	0
0.03125	0.59375	0.0133501791918937
0	0.5625	0
0	0.5	0
0.03125	0.53125	0.0146768589071558
0.0625	0.5625	0.0290713432941064
0	0.5625	0
0.03125	0.53125	0.0146768589071558
0.0625	0.625	0.0233990879998906
0.0625	0.5625	0.0290713432941064
0.09375	0.59375	0.0399678285619896
0.125	0.625	0.046214823076743
0.0625	0.625	0.0233990879998906
0.09375	0.59375	0.0399678285619896
0.0625	0.625	0.0233990879998906
0	0.625	0
0.03125	0.59375	0.0133501791918937
0.0625	0.5625	0.0290713432941064
0.0625	0.625	0.0233990879998906
0.03125	0.59375	0.0133501791918937
0.125	0.6875	0.03086840169557
0.1875	0.6875	0.0448960241392714
0.15625	0.71875	0.0286268154327442
0.125	0.75	0.0166443793474217
0.125	0.6875	0.03086840169557
0.15625	0.71875	0.0286268154327442
0.125	0.6875	0.03086840169557
0.125	0.625	0.046214823076743
0.15625	0.65625	0.047754388103878
0.1875	0.6875	0.0448960241392714
0.125	0.6875	0.03086840169557
0.15625	0.65625	0.047754388103878
0.21875	0.71875	0.0382298795354272
0.1875	0.75	0.0252815330996925
0.1875	0.71875	0.0339693380494467
0.1875	0.6875	0.0448960241392714
0.21875	0.71875	0.0382298795354272
0.1875	0.71875	0.0339693380494467
0.21875	0.71875	0.0382298795354272
0.25	0.75	0.0322114964112942
0.21875	0.75	0.0293171281596404
0.1875	0.75	0.0252815330996925
0.21875	0.71875	0.0382298795354272
0.21875	0.75	0.0293171281596404
0.15625	0.71875	0.0286268154327442
0.1875	0.75	0.0252815330996925
0.15625	0.75	0.0214308079849449
0.125	0.75	0.0166443793474217
0.15625	0.71875	0.0286268154327442
0.15625	0.75	0.0214308079849449
0.15625	0.71875	0.0286268154327442
0.1875	0.6875	0.0448960241392714
0.1875	0.71875	0.0339693380494467
0.1875	0.75	0.0252815330996925
0.15625	0.71875	0.0286268154327442
0.1875	0.71875	0.0339693380494467
0.0625	0.75	0.00852460508279474
0.0625	0.6875	0.0157667478766448
0.09375	0.71875	0.0177615739740759
0.125	0.75	0.0166443793474217
0.0625	0.75	0.00852460508279474
0.09375	0.71875	0.0177615739740759
0.0625	0.75	0.00852460508279474
0	0.75	0
0.03125	0.71875	0.00605451357771955
0.0625	0.6875	0.0157667478766448
0.0625	0.75	0.00852460508279474
0.03125	0.71875	0.00605451357771955
0.125	0.6875	0.03086840169557
0.0625	0.6875	0.0157667478766448
0.09375	0.65625	0.0292165024735509
0.125	0.625	0.046214823076743
0.125	0.6875	0.03086840169557
0.09375	0.65625	0.0292165024735509
0.125	0.6875	0.03086840169557
0.125	0.75	0.0166443793474217
0.09375	0.71875	0.0177615739740759
0.0625	0.6875	0.0157667478766448
0.125	0.6875	0.03086840169557
0.09375	0.71875	0.0177615739740759
0.09375	0.28125	0.00768238060302704
0.125	0.3125	0.020550024660962
0.09375	0.3125	0.0149610648590938
0.0625	0.3125	0.0098993210459413
0.09375	0.28125	0.00768238060302704
0.09375	0.3125	0.0149610648590938
0.09375	0.28125	0.00768238060302704
0.125	0.25	0.000383570817477284
0.125	0.28125	0.0104639010471412
0.125	0.3125	0.020550024660962
0.09375	0.28125	0.00768238060302704
0.125	0.28125	0.0104639010471412
0.09375	0.34375	0.0218396874307292
0.125	0.3125	0.020550024660962
0.125	0.34375	0.0292172591165896
0.125	0.375	0.0371087979749328
0.09375	0.34375	0.0218396874307292
0.125	0.34375	0.0292172591165896
0.09375	0.34375	0.0218396874307292
0.0625	0.3125	0.0098993210459413
0.09375	0.3125	0.0149610648590938
0.125	0.3125	0.020550024660962
0.09375	0.34375	0.0218396874307292
0.09375	0.3125	0.0149610648590938
0.0625	0.25	0.000163400461291364
0.0625	0.3125	0.0098993210459413
0.03125	0.28125	0.00248638901145294
0	0.25	0
0.0625	0.25	0.000163400461291364
0.03125	0.28125	0.00248638901145294
0.0625	0.25	0.000163400461291364
0.125	0.25	0.000383570817477284
0.09375	0.28125	0.00768238060302704
0.0625	0.3125	0.0098993210459413
0.0625	0.25	0.000163400461291364
0.09375	0.28125	0.00768238060302704
0.15625	0.28125	0.0135246800165129
0.1875	0.25	0.000482229269477904
0.1875	0.28125	0.0168338846467303
0.1875	0.3125	0.0329109574068822
0.15625	0.28125	0.0135246800165129
0.1875	0.28125	0.0168338846467303
0.15625	0.25	0.000245314429885354
0.15625	0.28125	0.0135246800165129
0.140625	0.265625	0.00610711192282535
0.125	0.25	0.000383570817477284
0.15625	0.25	0.000245314429885354
0.140625	0.265625	0.00610711192282535
0.1875	0.25	0.000482229269477904
0.15625	0.28125	0.0135246800165129
0.15625	0.25	0.000245314429885354
0.21875	0.25	0.000293648799112064
0.21875	0.28125	0.0213764974768812
0.203125	0.265625	0.0097253962457696
0.1875	0.25	0.000482229269477904
0.21875	0.25	0.000293648799112064
0.203125	0.265625	0.0097253962457696
0.21875	0.25	0.000293648799112064
0.25	0.25	0
0.234375	0.265625	0.0119490535431542
0.21875	0.28125	0.0213764974768812
0.21875	0.25	0.000293648799112064
0.234375	0.265625	0.0119490535431542
0.21875	0.28125	0.0213764974768812
0.1875	0.3125	0.0329109574068822
0.1875	0.28125	0.0168338846467303
0.1875	0.28125	0.0168338846467303
0.1875	0.25	0.000482229269477904
0.203125	0.265625	0.0097253962457696
0.21875	0.28125	0.0213764974768812
0.1875	0.28125	0.0168338846467303
0.203125	0.265625	0.0097253962457696
0.15625	0.34375	0.0375192337157303
0.125	0.3125	0.020550024660962
0.15625	0.3125	0.0265223651998654
0.1875	0.3125	0.0329109574068822
0.15625	0.34375	0.0375192337157303
0.15625	0.3125	0.0265223651998654
0.15625	0.34375	0.0375192337157303
0.125	0.375	0.0371087979749328
0.125	0.34375	0.0292172591165896
0.125	0.3125	0.020550024660962
0.15625	0.34375	0.0375192337157303
0.125	0.34375	0.0292172591165896
0.125	0.28125	0.0104639010471412
0.15625	0.28125	0.0135246800165129
0.140625	0.296875	0.0178063028297864
0.125	0.3125	0.020550024660962
0.125	0.28125	0.0104639010471412
0.140625	0.296875	0.0178063028297864
0.125	0.28125	0.0104639010471412
0.125	0.25	0.000383570817477284
0.140625	0.265625	0.00610711192282535
0.15625	0.28125	0.0135246800165129
0.125	0.28125	0.0104639010471412
0.140625	0.265625	0.00610711192282535
0.15625	0.28125	0.0135246800165129
0.1875	0.3125	0.0329109574068822
0.15625	0.3125	0.0265223651998654
0.15625	0.3125	0.0265223651998654
0.125	0.3125	0.020550024660962
0.140625	0.296875	0.0178063028297864
0.15625	0.28125	0.0135246800165129
0.15625	0.3125	0.0265223651998654
0.140625	0.296875	0.0178063028297864
0.0625	0.375	0.018415299288883
0.0625	0.4375	0.0246755574444864
0.03125	0.40625	0.0108673064265314
0.03125	0.40625	0.0108673064265314
0	0.375	0
0.03125	0.375	0.00910649077937582
0.0625	0.375	0.018415299288883
0.03125	0.40625	0.0108673064265314
0.03125	0.375	0.00910649077937582
0.09375	0.40625	0.032725020307075
0.0625	0.375	0.018415299288883
0.09375	0.375	0.0274938602485872
0.125	0.375	0.0371087979749328
0.09375	0.40625	0.032725020307075
0.09375	0.375	0.0274938602485872
0.0625	0.4375	0.0246755574444864
0.0625	0.375	0.018415299288883
0.09375	0.40625	0.032725020307075
0	0.4375	0
0.0625	0.4375	0.0246755574444864
0.03125	0.46875	0.0134677523104687
0	0.5	0
0	0.4375	0
0.03125	0.46875	0.0134677523104687
0	0.4375	0
0	0.375	0
0.03125	0.40625	0.0108673064265314
0.0625	0.4375	0.0246755574444864
0	0.4375	0
0.03125	0.40625	0.0108673064265314
0.03125	0.34375	0.00717792474506109
0	0.3125	0
0.03125	0.3125	0.00488120455452873
0.0625	0.3125	0.0098993210459413
0.03125	0.34375	0.00717792474506109
0.03125	0.3125	0.00488120455452873
0.03125	0.34375	0.00717792474506109
0	0.375	0
0	0.34375	0
0	0.3125	0
0.03125	0.34375	0.00717792474506109
0	0.34375	0
0.03125	0.28125	0.00248638901145294
0	0.3125	0
0	0.28125	0
0	0.25	0
0.03125	0.28125	0.00248638901145294
0	0.28125	0
0.03125	0.28125	0.00248638901145294
0.0625	0.3125	0.0098993210459413
0.03125	0.3125	0.00488120455452873
0	0.3125	0
0.03125	0.28125	0.00248638901145294
0.03125	0.3125	0.00488120455452873
0.09375	0.34375	0.0218396874307292
0.0625	0.375	0.018415299288883
0.0625	0.34375	0.0143109054168264
0.0625	0.3125	0.0098993210459413
0.09375	0.34375	0.0218396874307292
0.0625	0.34375	0.0143109054168264
0.09375	0.34375	0.0218396874307292
0.125	0.375	0.0371087979749328
0.09375	0.375	0.0274938602485872
0.0625	0.375	0.018415299288883
0.09375	0.34375	0.0218396874307292
0.09375	0.375	0.0274938602485872
0.03125	0.34375	0.00717792474506109
0.0625	0.375	0.018415299288883
0.03125	0.375	0.00910649077937582
0	0.375	0
0.03125	0.34375	0.00717792474506109
0.03125	0.375	0.00910649077937582
0.03125	0.34375	0.00717792474506109
0.0625	0.3125	0.0098993210459413
0.0625	0.34375	0.0143109054168264
0.0625	0.375	0.018415299288883
0.03125	0.34375	0.00717792474506109
0.0625	0.34375	0.0143109054168264
0	0.125	0
0.125	0.125	4.42569342550749e-06
0.0625	0.1875	0
0	0.25	0
0	0.125	0
0.0625	0.1875	0
0	0	0
0.125	0.125	4.42569342550749e-06
0	0.125	0
0.125	0.1875	0
0.1875	0.1875	0
0.15625	0.21875	0.000180113948284898
0.125	0.25	0.000383570817477284
0.125	0.1875	0
0.15625	0.21875	0.000180113948284898
0.125	0.125	4.42569342550749e-06
0.1875	0.1875	0
0.125	0.1875	0
0.1875	0.25	0.000482229269477904
0.1875	0.1875	0
0.21875	0.21875	7.15156910061488e-05
0.21875	0.21875	7.15156910061488e-05
0.25	0.25	0
0.21875	0.25	0.000293648799112064
0.1875	0.25	0.000482229269477904
0.21875	0.21875	7.15156910061488e-05
0.21875	0.25	0.000293648799112064
0.15625	0.21875	0.000180113948284898
0.1875	0.25	0.000482229269477904
0.15625	0.25	0.000245314429885354
0.125	0.25	0.000383570817477284
0.15625	0.21875	0.000180113948284898
0.15625	0.25	0.000245314429885354
0.1875	0.1875	0
0.1875	0.25	0.000482229269477904
0.15625	0.21875	0.000180113948284898
0.0625	0.1875	0
0.125	0.25	0.000383570817477284
0.0625	0.25	0.000163400461291364
0	0.25	0
0.0625	0.1875	0
0.0625	0.25	0.000163400461291364
0.0625	0.1875	0
0.125	0.125	4.42569342550749e-06
0.125	0.1875	0
0.125	0.25	0.000383570817477284
0.0625	0.1875	0
0.125	0.1875	0
0.3125	0.375	0.100621159492017
0.3125	0.4375	0.128417219286258
0.28125	0.40625	0.102634472367386
0.28125	0.40625	0.102634472367386
0.25	0.375	0.0780993351438154
0.28125	0.375	0.0885300724170199
0.3125	0.375	0.100621159492017
0.28125	0.40625	0.102634472367386
0.28125	0.375	0.0885300724170199
0.34375	0.40625	0.128329139000824
0.3125	0.375	0.100621159492017
0.34375	0.375	0.112655268486613
0.359375	0.390625	0.127169115046084
0.34375	0.375	0.112655268486613
0.359375	0.375	0.118756696316167
0.375	0.375	0.125
0.359375	0.390625	0.127169115046084
0.359375	0.375	0.118756696316167
0.34375	0.40625	0.128329139000824
0.34375	0.375	0.112655268486613
0.359375	0.390625	0.127169115046084
0.3125	0.4375	0.128417219286258
0.3125	0.375	0.100621159492017
0.34375	0.40625	0.128329139000824
0.25	0.4375	0.101264839967124
0.3125	0.4375	0.128417219286258
0.28125	0.46875	0.125217684243113
0.25	0.5	0.117114357134478
0.25	0.4375	0.101264839967124
0.28125	0.46875	0.125217684243113
0.25	0.4375	0.101264839967124
0.25	0.375	0.0780993351438154
0.28125	0.40625	0.102634472367386
0.3125	0.4375	0.128417219286258
0.25	0.4375	0.101264839967124
0.28125	0.40625	0.102634472367386
0.28125	0.34375	0.0728825270862861
0.25	0.3125	0.0470502623992986
0.28125	0.3125	0.0545781604595743
0.28125	0.3125	0.0545781604595743
0.3125	0.3125	0.0625
0.296875	0.328125	0.0684932304723979
0.28125	0.34375	0.0728825270862861
0.28125	0.3125	0.0545781604595743
0.296875	0.328125	0.0684932304723979
0.25	0.375	0.0780993351438154
0.25	0.3125	0.0470502623992986
0.28125	0.34375	0.0728825270862861
0.28125	0.28125	0.03125
0.25	0.3125	0.0470502623992986
0.25	0.28125	0.0262352959338848
0.25	0.25	0
0.28125	0.28125	0.03125
0.25	0.28125	0.0262352959338848
0.28125	0.3125	0.0545781604595743
0.28125	0.28125	0.03125
0.296875	0.296875	0.046875
0.3125	0.3125	0.0625
0.28125	0.3125	0.0545781604595743
0.296875	0.296875	0.046875
0.25	0.3125	0.0470502623992986
0.28125	0.28125	0.03125
0.28125	0.3125	0.0545781604595743
0.328125	0.359375	0.0976744368144978
0.3125	0.34375	0.0831261052651437
0.328125	0.34375	0.0883573951998682
0.34375	0.34375	0.09375
0.328125	0.359375	0.0976744368144978
0.328125	0.34375	0.0883573951998682
0.3125	0.375	0.100621159492017
0.3125	0.34375	0.0831261052651437
0.328125	0.359375	0.0976744368144978
0.328125	0.328125	0.078125
0.3125	0.34375	0.0831261052651437
0.3125	0.328125	0.0732207861754533
0.3125	0.328125	0.0732207861754533
0.3125	0.3125	0.0625
0.3203125	0.3203125	0.0703125
0.328125	0.328125	0.078125
0.3125	0.328125	0.0732207861754533
0.3203125	0.3203125	0.0703125
0.328125	0.34375	0.0883573951998682
0.328125	0.328125	0.078125
0.3359375	0.3359375	0.0859375
0.34375	0.34375	0.09375
0.328125	0.34375	0.0883573951998682
0.3359375	0.3359375	0.0859375
0.3125	0.34375	0.0831261052651437
0.328125	0.328125	0.078125
0.328125	0.34375	0.0883573951998682
0.359375	0.359375	0.109375
0.34375	0.375	0.112655268486613
0.34375	0.359375	0.103451217144369
0.34375	0.359375	0.103451217144369
0.34375	0.34375	0.09375
0.3515625	0.3515625	0.1015625
0.359375	0.359375	0.109375
0.34375	0.359375	0.103451217144369
0.3515625	0.3515625	0.1015625
0.359375	0.375	0.118756696316167
0.359375	0.359375	0.109375
0.3671875	0.3671875	0.1171875
0.375	0.375	0.125
0.359375	0.375	0.118756696316167
0.3671875	0.3671875	0.1171875
0.34375	0.375	0.112655268486613
0.359375	0.359375	0.109375
0.359375	0.375	0.118756696316167
0.34375	0.375	0.112655268486613
0.3125	0.375	0.100621159492017
0.328125	0.359375	0.0976744368144978
0.328125	0.359375	0.0976744368144978
0.34375	0.34375	0.09375
0.34375	0.359375	0.103451217144369
0.34375	0.375	0.112655268486613
0.328125	0.359375	0.0976744368144978
0.34375	0.359375	0.103451217144369
0.28125	0.34375	0.0728825270862861
0.3125	0.375	0.100621159492017
0.28125	0.375	0.0885300724170199
0.25	0.375	0.0780993351438154
0.28125	0.34375	0.0728825270862861
0.28125	0.375	0.0885300724170199
0.3125	0.34375	0.0831261052651437
0.28125	0.34375	0.0728825270862861
0.296875	0.328125	0.0684932304723979
0.296875	0.328125	0.0684932304723979
0.3125	0.3125	0.0625
0.3125	0.328125	0.0732207861754533
0.3125	0.34375	0.0831261052651437
0.296875	0.328125	0.0684932304723979
0.3125	0.328125	0.0732207861754533
0.3125	0.375	0.100621159492017
0.28125	0.34375	0.0728825270862861
0.3125	0.34375	0.0831261052651437
0.40625	0.46875	0.186113910328712
0.375	0.4375	0.156935164346226
0.40625	0.4375	0.172064926487394
0.421875	0.453125	0.187112958715999
0.40625	0.4375	0.172064926487394
0.421875	0.4375	0.179763166826612
0.4375	0.4375	0.1875
0.421875	0.453125	0.187112958715999
0.421875	0.4375	0.179763166826612
0.40625	0.46875	0.186113910328712
0.40625	0.4375	0.172064926487394
0.421875	0.453125	0.187112958715999
0.375	0.46875	0.170269718623235
0.40625	0.46875	0.186113910328712
0.390625	0.484375	0.184028768221554
0.375	0.5	0.180225199370977
0.375	0.46875	0.170269718623235
0.390625	0.484375	0.184028768221554
0.375	0.4375	0.156935164346226
0.40625	0.46875	0.186113910328712
0.375	0.46875	0.170269718623235
0.390625	0.421875	0.15694341256826
0.375	0.40625	0.142115209831807
0.390625	0.40625	0.149120313309999
0.40625	0.40625	0.15625
0.390625	0.421875	0.15694341256826
0.390625	0.40625	0.149120313309999
0.375	0.4375	0.156935164346226
0.375	0.40625	0.142115209831807
0.390625	0.421875	0.15694341256826
0.390625	0.390625	0.140625
0.375	0.40625	0.142115209831807
0.375	0.390625	0.133830265230264
0.375	0.390625	0.133830265230264
0.375	0.375	0.125
0.3828125	0.3828125	0.1328125
0.390625	0.390625	0.140625
0.375	0.390625	0.133830265230264
0.3828125	0.3828125	0.1328125
0.390625	0.40625	0.149120313309999
0.390625	0.390625	0.140625
0.3984375	0.3984375	0.1484375
0.40625	0.40625	0.15625
0.390625	0.40625	0.149120313309999
0.3984375	0.3984375	0.1484375
0.375	0.40625	0.142115209831807
0.390625	0.390625	0.140625
0.390625	0.40625	0.149120313309999
0.421875	0.421875	0.171875
0.40625	0.4375	0.172064926487394
0.40625	0.421875	0.164354949028123
0.40625	0.421875	0.164354949028123
0.40625	0.40625	0.15625
0.4140625	0.4140625	0.1640625
0.421875	0.421875	0.171875
0.40625	0.421875	0.164354949028123
0.4140625	0.4140625	0.1640625
0.421875	0.4375	0.179763166826612
0.421875	0.421875	0.171875
0.4296875	0.4296875	0.1796875
0.4375	0.4375	0.1875
0.421875	0.4375	0.179763166826612
0.4296875	0.4296875	0.1796875
0.40625	0.4375	0.172064926487394
0.421875	0.421875	0.171875
0.421875	0.4375	0.179763166826612
0.40625	0.4375	0.172064926487394
0.375	0.4375	0.156935164346226
0.390625	0.421875	0.15694341256826
0.390625	0.421875	0.15694341256826
0.40625	0.40625	0.15625
0.40625	0.421875	0.164354949028123
0.40625	0.4375	0.172064926487394
0.390625	0.421875	0.15694341256826
0.40625	0.421875	0.164354949028123
0.453125	0.484375	0.21724104186013
0.4375	0.46875	0.202305964416769
0.453125	0.46875	0.210508420486404
0.453125	0.46875	0.210508420486404
0.46875	0.46875	0.21875
0.4609375	0.4765625	0.218114566838135
0.453125	0.484375	0.21724104186013
0.453125	0.46875	0.210508420486404
0.4609375	0.4765625	0.218114566838135
0.4375	0.5	0.215010150419318
0.4375	0.46875	0.202305964416769
0.453125	0.484375	0.21724104186013
0.4375	0.453125	0.195135563562636
0.453125	0.453125	0.203125
0.4453125	0.4609375	0.202801752157494
0.4375	0.46875	0.202305964416769
0.4375	0.453125	0.195135563562636
0.4453125	0.4609375	0.202801752157494
0.4375	0.453125	0.195135563562636
0.4375	0.4375	0.1875
0.4453125	0.4453125	0.1953125
0.453125	0.453125	0.203125
0.4375	0.453125	0.195135563562636
0.4453125	0.4453125	0.1953125
0.4609375	0.4609375	0.2109375
0.453125	0.46875	0.210508420486404
0.453125	0.4609375	0.206888358726818
0.453125	0.4609375	0.206888358726818
0.453125	0.453125	0.203125
0.45703125	0.45703125	0.20703125
0.4609375	0.4609375	0.2109375
0.453125	0.4609375	0.206888358726818
0.45703125	0.45703125	0.20703125
0.46875	0.46875	0.21875
0.453125	0.46875	0.210508420486404
0.4609375	0.4609375	0.2109375
0.453125	0.46875	0.210508420486404
0.4375	0.46875	0.202305964416769
0.4453125	0.4609375	0.202801752157494
0.4453125	0.4609375	0.202801752157494
0.453125	0.453125	0.203125
0.453125	0.4609375	0.206888358726818
0.453125	0.46875	0.210508420486404
0.4453125	0.4609375	0.202801752157494
0.453125	0.4609375	0.206888358726818
0.46875	0.484375	0.225809514341866
0.484375	0.484375	0.234375
0.4765625	0.4921875	0.233493546628581
0.46875	0.5	0.232451608993735
0.46875	0.484375	0.225809514341866
0.4765625	0.4921875	0.233493546628581
0.4765625	0.4765625	0.2265625
0.46875	0.484375	0.225809514341866
0.46875	0.4765625	0.222365913547463
0.46875	0.4765625	0.222365913547463
0.46875	0.46875	0.21875
0.47265625	0.47265625	0.22265625
0.4765625	0.4765625	0.2265625
0.46875	0.4765625	0.222365913547463
0.47265625	0.47265625	0.22265625
0.484375	0.484375	0.234375
0.46875	0.484375	0.225809514341866
0.4765625	0.4765625	0.2265625
0.4921875	0.4921875	0.2421875
0.484375	0.5	0.241513768541374
0.484375	0.4921875	0.237841936168743
0.484375	0.484375	0.234375
0.4921875	0.4921875	0.2421875
0.484375	0.4921875	0.237841936168743
0.4921875	0.4921875	0.2421875
0.5	0.5	0.25
0.4921875	0.5	0.246074324327055
0.484375	0.5	0.241513768541374
0.4921875	0.4921875	0.2421875
0.4921875	0.5	0.246074324327055
0.484375	0.5	0.241513768541374
0.46875	0.5	0.232451608993735
0.4765625	0.4921875	0.233493546628581
0.4765625	0.4921875	0.233493546628581
0.484375	0.484375	0.234375
0.484375	0.4921875	0.237841936168743
0.484375	0.5	0.241513768541374
0.4765625	0.4921875	0.233493546628581
0.484375	0.4921875	0.237841936168743
0.46875	0.5	0.232451608993735
0.4375	0.5	0.215010150419318
0.453125	0.484375	0.21724104186013
0.46875	0.484375	0.225809514341866
0.453125	0.484375	0.21724104186013
0.4609375	0.4765625	0.218114566838135
0.4609375	0.4765625	0.218114566838135
0.46875	0.46875	0.21875
0.46875	0.4765625	0.222365913547463
0.46875	0.484375	0.225809514341866
0.4609375	0.4765625	0.218114566838135
0.46875	0.4765625	0.222365913547463
0.46875	0.5	0.232451608993735
0.453125	0.484375	0.21724104186013
0.46875	0.484375	0.225809514341866
0.40625	0.5	0.197690464321845
0.40625	0.46875	0.186113910328712
0.421875	0.484375	0.20051252242252
0.4375	0.5	0.215010150419318
0.40625	0.5	0.197690464321845
0.421875	0.484375	0.20051252242252
0.40625	0.5	0.197690464321845
0.375	0.5	0.180225199370977
0.390625	0.484375	0.184028768221554
0.40625	0.46875	0.186113910328712
0.40625	0.5	0.197690464321845
0.390625	0.484375	0.184028768221554
0.4375	0.46875	0.202305964416769
0.40625	0.46875	0.186113910328712
0.421875	0.453125	0.187112958715999
0.421875	0.453125	0.187112958715999
0.4375	0.4375	0.1875
0.4375	0.453125	0.195135563562636
0.4375	0.46875	0.202305964416769
0.421875	0.453125	0.187112958715999
0.4375	0.453125	0.195135563562636
0.4375	0.46875	0.202305964416769
0.4375	0.5	0.215010150419318
0.421875	0.484375	0.20051252242252
0.40625	0.46875	0.186113910328712
0.4375	0.46875	0.202305964416769
0.421875	0.484375	0.20051252242252
0.3125	0.46875	0.139444926333349
0.34375	0.46875	0.154948825775397
0.328125	0.484375	0.152136482177472
0.3125	0.5	0.147796771914357
0.3125	0.46875	0.139444926333349
0.328125	0.484375	0.152136482177472
0.3125	0.4375	0.128417219286258
0.34375	0.46875	0.154948825775397
0.3125	0.46875	0.139444926333349
0.359375	0.484375	0.168143446643502
0.34375	0.5	0.163651046887026
0.34375	0.484375	0.159841254326582
0.34375	0.46875	0.154948825775397
0.359375	0.484375	0.168143446643502
0.34375	0.484375	0.159841254326582
0.359375	0.484375	0.168143446643502
0.375	0.5	0.180225199370977
0.359375	0.5	0.171190657495176
0.34375	0.5	0.163651046887026
0.359375	0.484375	0.168143446643502
0.359375	0.5	0.171190657495176
0.328125	0.484375	0.152136482177472
0.34375	0.5	0.163651046887026
0.328125	0.5	0.155008474512856
0.3125	0.5	0.147796771914357
0.328125	0.484375	0.152136482177472
0.328125	0.5	0.155008474512856
0.328125	0.484375	0.152136482177472
0.34375	0.46875	0.154948825775397
0.34375	0.484375	0.159841254326582
0.34375	0.5	0.163651046887026
0.328125	0.484375	0.152136482177472
0.34375	0.484375	0.159841254326582
0.28125	0.46875	0.125217684243113
0.3125	0.5	0.147796771914357
0.28125	0.5	0.130930015482037
0.25	0.5	0.117114357134478
0.28125	0.46875	0.125217684243113
0.28125	0.5	0.130930015482037
0.28125	0.46875	0.125217684243113
0.3125	0.4375	0.128417219286258
0.3125	0.46875	0.139444926333349
0.3125	0.5	0.147796771914357
0.28125	0.46875	0.125217684243113
0.3125	0.46875	0.139444926333349
0.375	0.4375	0.156935164346226
0.3125	0.4375	0.128417219286258
0.34375	0.40625	0.128329139000824
0.375	0.40625	0.142115209831807
0.34375	0.40625	0.128329139000824
0.359375	0.390625	0.127169115046084
0.359375	0.390625	0.127169115046084
0.375	0.375	0.125
0.375	0.390625	0.133830265230264
0.375	0.40625	0.142115209831807
0.359375	0.390625	0.127169115046084
0.375	0.390625	0.133830265230264
0.375	0.4375	0.156935164346226
0.34375	0.40625	0.128329139000824
0.375	0.40625	0.142115209831807
0.34375	0.46875	0.154948825775397
0.375	0.4375	0.156935164346226
0.375	0.46875	0.170269718623235
0.375	0.46875	0.170269718623235
0.375	0.5	0.180225199370977
0.359375	0.484375	0.168143446643502
0.34375	0.46875	0.154948825775397
0.375	0.46875	0.170269718623235
0.359375	0.484375	0.168143446643502
0.3125	0.4375	0.128417219286258
0.375	0.4375	0.156935164346226
0.34375	0.46875	0.154948825775397
0.125	0.4375	0.0495413990040671
0.1875	0.4375	0.0749984158282818
0.15625	0.46875	0.0678459094278144
0.125	0.5	0.0573143999313626
0.125	0.4375	0.0495413990040671
0.15625	0.46875	0.0678459094278144
0.15625	0.40625	0.0552883211676311
0.125	0.4375	0.0495413990040671
0.125	0.40625	0.0436337084201418
0.125	0.375	0.0371087979749328
0.15625	0.40625	0.0552883211676311
0.125	0.40625	0.0436337084201418
0.1875	0.4375	0.0749984158282818
0.125	0.4375	0.0495413990040671
0.15625	0.40625	0.0552883211676311
0.1875	0.5	0.0867101360341679
0.1875	0.4375	0.0749984158282818
0.21875	0.46875	0.0957718740659656
0.21875	0.46875	0.0957718740659656
0.25	0.5	0.117114357134478
0.21875	0.5	0.101056667180451
0.1875	0.5	0.0867101360341679
0.21875	0.46875	0.0957718740659656
0.21875	0.5	0.101056667180451
0.1875	0.5	0.0867101360341679
0.125	0.5	0.0573143999313626
0.15625	0.46875	0.0678459094278144
0.1875	0.4375	0.0749984158282818
0.1875	0.5	0.0867101360341679
0.15625	0.46875	0.0678459094278144
0.0625	0.5	0.0286050813185712
0.0625	0.4375	0.0246755574444864
0.09375	0.46875	0.0403964934955173
0.125	0.5	0.0573143999313626
0.0625	0.5	0.0286050813185712
0.09375	0.46875	0.0403964934955173
0.0625	0.5	0.0286050813185712
0	0.5	0
0.03125	0.46875	0.0134677523104687
0.0625	0.4375	0.0246755574444864
0.0625	0.5	0.0286050813185712
0.03125	0.46875	0.0134677523104687
0.09375	0.40625	0.032725020307075
0.125	0.4375	0.0495413990040671
0.09375	0.4375	0.0368146401046873
0.0625	0.4375	0.0246755574444864
0.09375	0.40625	0.032725020307075
0.09375	0.4375	0.0368146401046873
0.09375	0.40625	0.032725020307075
0.125	0.375	0.0371087979749328
0.125	0.40625	0.0436337084201418
0.125	0.4375	0.0495413990040671
0.09375	0.40625	0.032725020307075
0.125	0.40625	0.0436337084201418
0.125	0.4375	0.0495413990040671
0.125	0.5	0.0573143999313626
0.09375	0.46875	0.0403964934955173
0.09375	0.46875	0.0403964934955173
0.0625	0.4375	0.0246755574444864
0.09375	0.4375	0.0368146401046873
0.125	0.4375	0.0495413990040671
0.09375	0.46875	0.0403964934955173
0.09375	0.4375	0.0368146401046873
0.21875	0.34375	0.0542275881040631
0.1875	0.375	0.0569340488745824
0.1875	0.34375	0.045335522493876
0.1875	0.3125	0.0329109574068822
0.21875	0.34375	0.0542275881040631
0.1875	0.34375	0.045335522493876
0.21875	0.34375	0.0542275881040631
0.25	0.375	0.0780993351438154
0.21875	0.375	0.066844548630216
0.1875	0.375	0.0569340488745824
0.21875	0.34375	0.0542275881040631
0.21875	0.375	0.066844548630216
0.1875	0.375	0.0569340488745824
0.125	0.375	0.0371087979749328
0.15625	0.34375	0.0375192337157303
0.15625	0.34375	0.0375192337157303
0.1875	0.3125	0.0329109574068822
0.1875	0.34375	0.045335522493876
0.1875	0.375	0.0569340488745824
0.15625	0.34375	0.0375192337157303
0.1875	0.34375	0.045335522493876
0.21875	0.28125	0.0213764974768812
0.25	0.3125	0.0470502623992986
0.21875	0.3125	0.0393006985698779
0.1875	0.3125	0.0329109574068822
0.21875	0.28125	0.0213764974768812
0.21875	0.3125	0.0393006985698779
0.25	0.28125	0.0262352959338848
0.21875	0.28125	0.0213764974768812
0.234375	0.265625	0.0119490535431542
0.25	0.25	0
0.25	0.28125	0.0262352959338848
0.234375	0.265625	0.0119490535431542
0.25	0.3125	0.0470502623992986
0.21875	0.28125	0.0213764974768812
0.25	0.28125	0.0262352959338848
0.25	0.3125	0.0470502623992986
0.25	0.375	0.0780993351438154
0.21875	0.34375	0.0542275881040631
0.21875	0.34375	0.0542275881040631
0.1875	0.3125	0.0329109574068822
0.21875	0.3125	0.0393006985698779
0.25	0.3125	0.0470502623992986
0.21875	0.34375	0.0542275881040631
0.21875	0.3125	0.0393006985698779
0.25	0.4375	0.101264839967124
0.1875	0.4375	0.0749984158282818
0.21875	0.40625	0.0783673039930442
0.25	0.375	0.0780993351438154
0.25	0.4375	0.101264839967124
0.21875	0.40625	0.0783673039930442
0.25	0.4375	0.101264839967124
0.25	0.5	0.117114357134478
0.21875	0.46875	0.0957718740659656
0.1875	0.4375	0.0749984158282818
0.25	0.4375	0.101264839967124
0.21875	0.46875	0.0957718740659656
0.1875	0.375	0.0569340488745824
0.1875	0.4375	0.0749984158282818
0.15625	0.40625	0.0552883211676311
0.125	0.375	0.0371087979749328
0.1875	0.375	0.0569340488745824
0.15625	0.40625	0.0552883211676311
0.21875	0.40625	0.0783673039930442
0.1875	0.375	0.0569340488745824
0.21875	0.375	0.066844548630216
0.25	0.375	0.0780993351438154
0.21875	0.40625	0.0783673039930442
0.21875	0.375	0.066844548630216
0.1875	0.4375	0.0749984158282818
0.1875	0.375	0.0569340488745824
0.21875	0.40625	0.0783673039930442


==> data/ExamplePyramide_sol_03496.dat <==
0.4375	0.1875	0
0.375	0.25	0
0.375	0.1875	0
0.375	0.125	0
0.4375	0.1875	0
0.375	0.1875	0
0.4375	0.1875	0
0.5	0.25	0
0.4375	0.25	0
0.375	0.25	0
0.4375	0.1875	0
0.4375	0.25	0
0.3125	0.25	0
0.3125	0.1875	0
0.34375	0.21875	0
0.34375	0.21875	0
0.375	0.25	0
0.34375	0.25	0
0.3125	0.25	0
0.34375	0.21875	0
0.34375	0.25	0
0.28125	0.21875	0
0.3125	0.25	0
0.28125	0.25	5.29320749176456e-05
0.265625	0.234375	1.4936213150049e-05
0.28125	0.25	5.29320749176456e-05
0.265625	0.25	7.5828341348149e-06
0.25	0.25	0
0.265625	0.234375	1.4936213150049e-05
0.265625	0.25	7.5828341348149e-06
0.28125	0.21875	0
0.28125	0.25	5.29320749176456e-05
0.265625	0.234375	1.4936213150049e-05
0.3125	0.1875	0
0.3125	0.25	0
0.28125	0.21875	0
0.3125	0.1875	0
0.375	0.125	0
0.375	0.1875	0
0.375	0.1875	0
0.375	0.25	0
0.34375	0.21875	0
0.3125	0.1875	0
0.375	0.1875	0
0.34375	0.21875	0
0.375	0.125	0
0.5	0	0
0.5	0.125	0
0.5	0.125	0
0.5	0.25	0
0.4375	0.1875	0
0.375	0.125	0
0.5	0.125	0
0.4375	0.1875	0
0.46875	0.34375	0.09375
0.4375	0.375	0.125
0.4375	0.34375	0.09375
0.4375	0.3125	0.0625
0.46875	0.34375	0.09375
0.4375	0.34375	0.09375
0.46875	0.34375	0.09375
0.5	0.375	0.125
0.46875	0.375	0.125
0.4375	0.375	0.125
0.46875	0.34375	0.09375
0.46875	0.375	0.125
0.40625	0.375	0.125
0.40625	0.34375	0.09375
0.421875	0.359375	0.109375
0.421875	0.359375	0.109375
0.4375	0.375	0.125
0.421875	0.375	0.125
0.40625	0.375	0.125
0.421875	0.359375	0.109375
0.421875	0.375	0.125
0.390625	0.359375	0.109415159700496
0.40625	0.375	0.125
0.390625	0.375	0.125200124379141
0.3828125	0.3671875	0.117488778742679
0.390625	0.375	0.125200124379141
0.3828125	0.375	0.125370455801946
0.37890625	0.37109375	0.121543252081626
0.3828125	0.375	0.125370455801946
0.37890625	0.375	0.12532451114774
0.375	0.375	0.125
0.37890625	0.37109375	0.121543252081626
0.37890625	0.375	0.12532451114774
0.3828125	0.3671875	0.117488778742679
0.3828125	0.375	0.125370455801946
0.37890625	0.37109375	0.121543252081626
0.390625	0.359375	0.109415159700496
0.390625	0.375	0.125200124379141
0.3828125	0.3671875	0.117488778742679
0.40625	0.34375	0.09375
0.40625	0.375	0.125
0.390625	0.359375	0.109415159700496
0.40625	0.34375	0.09375
0.4375	0.3125	0.0625
0.4375	0.34375	0.09375
0.4375	0.34375	0.09375
0.4375	0.375	0.125
0.421875	0.359375	0.109375
0.40625	0.34375	0.09375
0.4375	0.34375	0.09375
0.421875	0.359375	0.109375
0.4375	0.3125	0.0625
0.5	0.25	0
0.5	0.3125	0.0625
0.5	0.3125	0.0625
0.5	0.375	0.125
0.46875	0.34375	0.09375
0.4375	0.3125	0.0625
0.5	0.3125	0.0625
0.46875	0.34375	0.09375
0.484375	0.421875	0.171875
0.46875	0.4375	0.187504341668119
0.46875	0.421875	0.171875
0.46875	0.40625	0.15625
0.484375	0.421875	0.171875
0.46875	0.421875	0.171875
0.484375	0.421875	0.171875
0.5	0.4375	0.1875
0.484375	0.4375	0.1875
0.46875	0.4375	0.187504341668119
0.484375	0.421875	0.171875
0.484375	0.4375	0.1875
0.4609375	0.4296875	0.179766753159275
0.453125	0.4375	0.187705556740334
0.453125	0.4296875	0.179922240645205
0.453125	0.421875	0.171943460034782
0.4609375	0.4296875	0.179766753159275
0.453125	0.4296875	0.179922240645205
0.4609375	0.4296875	0.179766753159275
0.46875	0.4375	0.187504341668119
0.4609375	0.4375	0.187594090889841
0.453125	0.4375	0.187705556740334
0.4609375	0.4296875	0.179766753159275
0.4609375	0.4375	0.187594090889841
0.44921875	0.43359375	0.183913587710106
0.4453125	0.4375	0.187922414732244
0.4453125	0.43359375	0.184030932792224
0.4453125	0.4296875	0.180119566924867
0.44921875	0.43359375	0.183913587710106
0.4453125	0.43359375	0.184030932792224
0.453125	0.4375	0.187705556740334
0.4453125	0.4375	0.187922414732244
0.44921875	0.43359375	0.183913587710106
0.44140625	0.43359375	0.184158928927437
0.4453125	0.4375	0.187922414732244
0.44140625	0.4375	0.187881113765645
0.4375	0.4375	0.1875
0.44140625	0.43359375	0.184158928927437
0.44140625	0.4375	0.187881113765645
0.44140625	0.43359375	0.184158928927437
0.4453125	0.4296875	0.180119566924867
0.4453125	0.43359375	0.184030932792224
0.4453125	0.4375	0.187922414732244
0.44140625	0.43359375	0.184158928927437
0.4453125	0.43359375	0.184030932792224
0.4453125	0.4296875	0.180119566924867
0.453125	0.421875	0.171943460034782
0.453125	0.4296875	0.179922240645205
0.453125	0.4296875	0.179922240645205
0.453125	0.4375	0.187705556740334
0.44921875	0.43359375	0.183913587710106
0.4453125	0.4296875	0.180119566924867
0.453125	0.4296875	0.179922240645205
0.44921875	0.43359375	0.183913587710106
0.453125	0.421875	0.171943460034782
0.46875	0.40625	0.15625
0.46875	0.421875	0.171875
0.46875	0.421875	0.171875
0.46875	0.4375	0.187504341668119
0.4609375	0.4296875	0.179766753159275
0.453125	0.421875	0.171943460034782
0.46875	0.421875	0.171875
0.4609375	0.4296875	0.179766753159275
0.46875	0.40625	0.15625
0.5	0.375	0.125
0.5	0.40625	0.15625
0.5	0.40625	0.15625
0.5	0.4375	0.1875
0.484375	0.421875	0.171875
0.46875	0.40625	0.15625
0.5	0.40625	0.15625
0.484375	0.421875	0.171875
0.4921875	0.4609375	0.211049206697742
0.484375	0.46875	0.219162868229144
0.484375	0.4609375	0.211116849810686
0.484375	0.453125	0.203172535936611
0.4921875	0.4609375	0.211049206697742
0.484375	0.4609375	0.211116849810686
0.5	0.46875	0.218979236324302
0.484375	0.46875	0.219162868229144
0.4921875	0.4609375	0.211049206697742
0.48046875	0.46484375	0.21519186608685
0.4765625	0.46875	0.219386653986237
0.4765625	0.46484375	0.215264463329361
0.4765625	0.4609375	0.211226708239758
0.48046875	0.46484375	0.21519186608685
0.4765625	0.46484375	0.215264463329361
0.484375	0.46875	0.219162868229144
0.4765625	0.46875	0.219386653986237
0.48046875	0.46484375	0.21519186608685
0.47265625	0.46484375	0.215346024625198
0.4765625	0.46875	0.219386653986237
0.47265625	0.46875	0.219253226877958
0.46875	0.46875	0.21875
0.47265625	0.46484375	0.215346024625198
0.47265625	0.46875	0.219253226877958
0.47265625	0.46484375	0.215346024625198
0.4765625	0.4609375	0.211226708239758
0.4765625	0.46484375	0.215264463329361
0.4765625	0.46875	0.219386653986237
0.47265625	0.46484375	0.215346024625198
0.4765625	0.46484375	0.215264463329361
0.4765625	0.4609375	0.211226708239758
0.484375	0.453125	0.203172535936611
0.484375	0.4609375	0.211116849810686
0.484375	0.4609375	0.211116849810686
0.484375	0.46875	0.219162868229144
0.48046875	0.46484375	0.21519186608685
0.4765625	0.4609375	0.211226708239758
0.484375	0.4609375	0.211116849810686
0.48046875	0.46484375	0.21519186608685
0.484375	0.453125	0.203172535936611
0.5	0.4375	0.1875
0.5	0.453125	0.203125
0.5	0.453125	0.203125
0.5	0.46875	0.218979236324302
0.4921875	0.4609375	0.211049206697742
0.484375	0.453125	0.203172535936611
0.5	0.453125	0.203125
0.4921875	0.4609375	0.211049206697742
0.4921875	0.484375	0.235318657258717
0.4921875	0.4765625	0.227092413668628
0.49609375	0.48046875	0.231185080528871
0.5	0.484375	0.235223699600041
0.4921875	0.484375	0.235318657258717
0.49609375	0.48046875	0.231185080528871
0.4921875	0.484375	0.235318657258717
0.484375	0.484375	0.234375
0.48828125	0.48046875	0.231179673629542
0.4921875	0.4765625	0.227092413668628
0.4921875	0.484375	0.235318657258717
0.48828125	0.48046875	0.231179673629542
0.4921875	0.4765625	0.227092413668628
0.5	0.46875	0.218979236324302
0.5	0.4765625	0.227137933775874
0.5	0.4765625	0.227137933775874
0.5	0.484375	0.235223699600041
0.49609375	0.48046875	0.231185080528871
0.4921875	0.4765625	0.227092413668628
0.5	0.4765625	0.227137933775874
0.49609375	0.48046875	0.231185080528871
0.49609375	0.48828125	0.239042573932558
0.5	0.4921875	0.242931030580756
0.49609375	0.4921875	0.24272315780009
0.4921875	0.4921875	0.2421875
0.49609375	0.48828125	0.239042573932558
0.49609375	0.4921875	0.24272315780009
0.49609375	0.48828125	0.239042573932558
0.5	0.484375	0.235223699600041
0.5	0.48828125	0.239013041001209
0.5	0.4921875	0.242931030580756
0.49609375	0.48828125	0.239042573932558
0.5	0.48828125	0.239013041001209
0.5	0.4921875	0.242931030580756
0.5	0.5	0.25
0.49609375	0.49609375	0.24609375
0.49609375	0.49609375	0.24609375
0.4921875	0.4921875	0.2421875
0.49609375	0.4921875	0.24272315780009
0.5	0.4921875	0.242931030580756
0.49609375	0.49609375	0.24609375
0.49609375	0.4921875	0.24272315780009
0.4921875	0.484375	0.235318657258717
0.4921875	0.4921875	0.2421875
0.48828125	0.48828125	0.23828125
0.484375	0.484375	0.234375
0.4921875	0.484375	0.235318657258717
0.48828125	0.48828125	0.23828125
0.4921875	0.484375	0.235318657258717
0.5	0.484375	0.235223699600041
0.49609375	0.48828125	0.239042573932558
0.4921875	0.4921875	0.2421875
0.4921875	0.484375	0.235318657258717
0.49609375	0.48828125	0.239042573932558
0.48046875	0.47265625	0.223242292933148
0.484375	0.4765625	0.227161240102306
0.48046875	0.4765625	0.227038684259877
0.4765625	0.4765625	0.2265625
0.48046875	0.47265625	0.223242292933148
0.48046875	0.4765625	0.227038684259877
0.484375	0.46875	0.219162868229144
0.484375	0.4765625	0.227161240102306
0.48046875	0.47265625	0.223242292933148
0.48046875	0.48046875	0.23046875
0.484375	0.4765625	0.227161240102306
0.484375	0.48046875	0.230981573635557
0.484375	0.484375	0.234375
0.48046875	0.48046875	0.23046875
0.484375	0.48046875	0.230981573635557
0.48046875	0.48046875	0.23046875
0.4765625	0.4765625	0.2265625
0.48046875	0.4765625	0.227038684259877
0.484375	0.4765625	0.227161240102306
0.48046875	0.48046875	0.23046875
0.48046875	0.4765625	0.227038684259877
0.4765625	0.46875	0.219386653986237
0.4765625	0.4765625	0.2265625
0.47265625	0.47265625	0.22265625
0.47265625	0.47265625	0.22265625
0.46875	0.46875	0.21875
0.47265625	0.46875	0.219253226877958
0.4765625	0.46875	0.219386653986237
0.47265625	0.47265625	0.22265625
0.47265625	0.46875	0.219253226877958
0.4765625	0.46875	0.219386653986237
0.484375	0.46875	0.219162868229144
0.48046875	0.47265625	0.223242292933148
0.4765625	0.4765625	0.2265625
0.4765625	0.46875	0.219386653986237
0.48046875	0.47265625	0.223242292933148
0.484375	0.46875	0.219162868229144
0.5	0.46875	0.218979236324302
0.4921875	0.4765625	0.227092413668628
0.484375	0.4765625	0.227161240102306
0.4921875	0.4765625	0.227092413668628
0.48828125	0.48046875	0.231179673629542
0.48828125	0.48046875	0.231179673629542
0.484375	0.484375	0.234375
0.484375	0.48046875	0.230981573635557
0.484375	0.4765625	0.227161240102306
0.48828125	0.48046875	0.231179673629542
0.484375	0.48046875	0.230981573635557
0.484375	0.46875	0.219162868229144
0.4921875	0.4765625	0.227092413668628
0.484375	0.4765625	0.227161240102306
0.46484375	0.44921875	0.199621269520027
0.4609375	0.453125	0.203735353854039
0.4609375	0.44921875	0.199721100396224
0.4609375	0.4453125	0.195765439448455
0.46484375	0.44921875	0.199621269520027
0.4609375	0.44921875	0.199721100396224
0.46875	0.453125	0.203486500561692
0.4609375	0.453125	0.203735353854039
0.46484375	0.44921875	0.199621269520027
0.45703125	0.44921875	0.199830693039298
0.4609375	0.453125	0.203735353854039
0.45703125	0.453125	0.203610207142347
0.453125	0.453125	0.203125
0.45703125	0.44921875	0.199830693039298
0.45703125	0.453125	0.203610207142347
0.45703125	0.44921875	0.199830693039298
0.4609375	0.4453125	0.195765439448455
0.4609375	0.44921875	0.199721100396224
0.4609375	0.453125	0.203735353854039
0.45703125	0.44921875	0.199830693039298
0.4609375	0.44921875	0.199721100396224
0.4609375	0.4453125	0.195765439448455
0.46875	0.4375	0.187504341668119
0.46875	0.4453125	0.195572220454645
0.46875	0.4453125	0.195572220454645
0.46875	0.453125	0.203486500561692
0.46484375	0.44921875	0.199621269520027
0.4609375	0.4453125	0.195765439448455
0.46875	0.4453125	0.195572220454645
0.46484375	0.44921875	0.199621269520027
0.46484375	0.45703125	0.207569844651027
0.46875	0.4609375	0.211413581617419
0.46484375	0.4609375	0.211355187352146
0.4609375	0.4609375	0.2109375
0.46484375	0.45703125	0.207569844651027
0.46484375	0.4609375	0.211355187352146
0.46875	0.453125	0.203486500561692
0.46875	0.4609375	0.211413581617419
0.46484375	0.45703125	0.207569844651027
0.46484375	0.46484375	0.21484375
0.46875	0.4609375	0.211413581617419
0.46875	0.46484375	0.215257502663224
0.46875	0.46875	0.21875
0.46484375	0.46484375	0.21484375
0.46875	0.46484375	0.215257502663224
0.46484375	0.46484375	0.21484375
0.4609375	0.4609375	0.2109375
0.46484375	0.4609375	0.211355187352146
0.46875	0.4609375	0.211413581617419
0.46484375	0.46484375	0.21484375
0.46484375	0.4609375	0.211355187352146
0.4609375	0.453125	0.203735353854039
0.4609375	0.4609375	0.2109375
0.45703125	0.45703125	0.20703125
0.45703125	0.45703125	0.20703125
0.453125	0.453125	0.203125
0.45703125	0.453125	0.203610207142347
0.4609375	0.453125	0.203735353854039
0.45703125	0.45703125	0.20703125
0.45703125	0.453125	0.203610207142347
0.4609375	0.453125	0.203735353854039
0.46875	0.453125	0.203486500561692
0.46484375	0.45703125	0.207569844651027
0.4609375	0.4609375	0.2109375
0.4609375	0.453125	0.203735353854039
0.46484375	0.45703125	0.207569844651027
0.453125	0.4453125	0.196063629922994
0.4453125	0.4453125	0.1953125
0.44921875	0.44140625	0.191945390515308
0.453125	0.4375	0.187705556740334
0.453125	0.4453125	0.196063629922994
0.44921875	0.44140625	0.191945390515308
0.453125	0.4453125	0.196063629922994
0.453125	0.453125	0.203125
0.44921875	0.44921875	0.19921875
0.4453125	0.4453125	0.1953125
0.453125	0.4453125	0.196063629922994
0.44921875	0.44921875	0.19921875
0.44140625	0.44140625	0.19140625
0.4453125	0.4375	0.187922414732244
0.4453125	0.44140625	0.191844084701339
0.4453125	0.4453125	0.1953125
0.44140625	0.44140625	0.19140625
0.4453125	0.44140625	0.191844084701339
0.44140625	0.44140625	0.19140625
0.4375	0.4375	0.1875
0.44140625	0.4375	0.187881113765645
0.4453125	0.4375	0.187922414732244
0.44140625	0.44140625	0.19140625
0.44140625	0.4375	0.187881113765645
0.4453125	0.4375	0.187922414732244
0.453125	0.4375	0.187705556740334
0.44921875	0.44140625	0.191945390515308
0.44921875	0.44140625	0.191945390515308
0.4453125	0.4453125	0.1953125
0.4453125	0.44140625	0.191844084701339
0.4453125	0.4375	0.187922414732244
0.44921875	0.44140625	0.191945390515308
0.4453125	0.44140625	0.191844084701339
0.4609375	0.4375	0.187594090889841
0.4609375	0.4453125	0.195765439448455
0.45703125	0.44140625	0.191771993935857
0.453125	0.4375	0.187705556740334
0.4609375	0.4375	0.187594090889841
0.45703125	0.44140625	0.191771993935857
0.46875	0.4375	0.187504341668119
0.4609375	0.4453125	0.195765439448455
0.4609375	0.4375	0.187594090889841
0.453125	0.4453125	0.196063629922994
0.4609375	0.4453125	0.195765439448455
0.45703125	0.44921875	0.199830693039298
0.453125	0.453125	0.203125
0.453125	0.4453125	0.196063629922994
0.45703125	0.44921875	0.199830693039298
0.453125	0.4453125	0.196063629922994
0.453125	0.4375	0.187705556740334
0.45703125	0.44140625	0.191771993935857
0.4609375	0.4453125	0.195765439448455
0.453125	0.4453125	0.196063629922994
0.45703125	0.44140625	0.191771993935857
0.484375	0.4375	0.1875
0.484375	0.453125	0.203172535936611
0.4765625	0.4453125	0.195416342521567
0.46875	0.4375	0.187504341668119
0.484375	0.4375	0.1875
0.4765625	0.4453125	0.195416342521567
0.5	0.4375	0.1875
0.484375	0.453125	0.203172535936611
0.484375	0.4375	0.1875
0.4765625	0.4609375	0.211226708239758
0.46875	0.453125	0.203486500561692
0.4765625	0.453125	0.203309894366977
0.484375	0.453125	0.203172535936611
0.4765625	0.4609375	0.211226708239758
0.4765625	0.453125	0.203309894366977
0.46875	0.4609375	0.211413581617419
0.4765625	0.4609375	0.211226708239758
0.47265625	0.46484375	0.215346024625198
0.47265625	0.46484375	0.215346024625198
0.46875	0.46875	0.21875
0.46875	0.46484375	0.215257502663224
0.46875	0.4609375	0.211413581617419
0.47265625	0.46484375	0.215346024625198
0.46875	0.46484375	0.215257502663224
0.46875	0.453125	0.203486500561692
0.4765625	0.4609375	0.211226708239758
0.46875	0.4609375	0.211413581617419
0.4765625	0.4453125	0.195416342521567
0.46875	0.453125	0.203486500561692
0.46875	0.4453125	0.195572220454645
0.46875	0.4375	0.187504341668119
0.4765625	0.4453125	0.195416342521567
0.46875	0.4453125	0.195572220454645
0.4765625	0.4453125	0.195416342521567
0.484375	0.453125	0.203172535936611
0.4765625	0.453125	0.203309894366977
0.46875	0.453125	0.203486500561692
0.4765625	0.4453125	0.195416342521567
0.4765625	0.453125	0.203309894366977
0.4296875	0.3984375	0.148505111257084
0.421875	0.40625	0.156424895886889
0.421875	0.3984375	0.148651448233537
0.421875	0.390625	0.140654622558029
0.4296875	0.3984375	0.148505111257084
0.421875	0.3984375	0.148651448233537
0.4296875	0.3984375	0.148505111257084
0.4375	0.40625	0.15625
0.4296875	0.40625	0.15632942075192
0.421875	0.40625	0.156424895886889
0.4296875	0.3984375	0.148505111257084
0.4296875	0.40625	0.15632942075192
0.41796875	0.40234375	0.152632071048722
0.4140625	0.40625	0.15663286008964
0.4140625	0.40234375	0.152743153296539
0.4140625	0.3984375	0.148839285263583
0.41796875	0.40234375	0.152632071048722
0.4140625	0.40234375	0.152743153296539
0.421875	0.40625	0.156424895886889
0.4140625	0.40625	0.15663286008964
0.41796875	0.40234375	0.152632071048722
0.41015625	0.40234375	0.152864833056949
0.4140625	0.40625	0.15663286008964
0.41015625	0.40625	0.156596593642955
0.40625	0.40625	0.15625
0.41015625	0.40234375	0.152864833056949
0.41015625	0.40625	0.156596593642955
0.41015625	0.40234375	0.152864833056949
0.4140625	0.3984375	0.148839285263583
0.4140625	0.40234375	0.152743153296539
0.4140625	0.40625	0.15663286008964
0.41015625	0.40234375	0.152864833056949
0.4140625	0.40234375	0.152743153296539
0.4140625	0.3984375	0.148839285263583
0.421875	0.390625	0.140654622558029
0.421875	0.3984375	0.148651448233537
0.421875	0.3984375	0.148651448233537
0.421875	0.40625	0.156424895886889
0.41796875	0.40234375	0.152632071048722
0.4140625	0.3984375	0.148839285263583
0.421875	0.3984375	0.148651448233537
0.41796875	0.40234375	0.152632071048722
0.421875	0.390625	0.140654622558029
0.4375	0.375	0.125
0.4375	0.390625	0.140625
0.4375	0.390625	0.140625
0.4375	0.40625	0.15625
0.4296875	0.3984375	0.148505111257084
0.421875	0.390625	0.140654622558029
0.4375	0.390625	0.140625
0.4296875	0.3984375	0.148505111257084
0.4296875	0.421875	0.172604211263816
0.4296875	0.4140625	0.164459869747703
0.43359375	0.41796875	0.168399773722204
0.4375	0.421875	0.172277927771138
0.4296875	0.421875	0.172604211263816
0.43359375	0.41796875	0.168399773722204
0.4296875	0.421875	0.172604211263816
0.421875	0.421875	0.171875
0.42578125	0.41796875	0.168595087190557
0.4296875	0.4140625	0.164459869747703
0.4296875	0.421875	0.172604211263816
0.42578125	0.41796875	0.168595087190557
0.4296875	0.4140625	0.164459869747703
0.4375	0.40625	0.15625
0.4375	0.4140625	0.164295342467586
0.4375	0.4140625	0.164295342467586
0.4375	0.421875	0.172277927771138
0.43359375	0.41796875	0.168399773722204
0.4296875	0.4140625	0.164459869747703
0.4375	0.4140625	0.164295342467586
0.43359375	0.41796875	0.168399773722204
0.4375	0.4296875	0.180406922285239
0.4296875	0.4296875	0.1796875
0.43359375	0.42578125	0.176410017373177
0.4375	0.421875	0.172277927771138
0.4375	0.4296875	0.180406922285239
0.43359375	0.42578125	0.176410017373177
0.4375	0.4296875	0.180406922285239
0.4375	0.4375	0.1875
0.43359375	0.43359375	0.18359375
0.4296875	0.4296875	0.1796875
0.4375	0.4296875	0.180406922285239
0.43359375	0.43359375	0.18359375
0.4296875	0.421875	0.172604211263816
0.4296875	0.4296875	0.1796875
0.42578125	0.42578125	0.17578125
0.421875	0.421875	0.171875
0.4296875	0.421875	0.172604211263816
0.42578125	0.42578125	0.17578125
0.4296875	0.421875	0.172604211263816
0.4375	0.421875	0.172277927771138
0.43359375	0.42578125	0.176410017373177
0.4296875	0.4296875	0.1796875
0.4296875	0.421875	0.172604211263816
0.43359375	0.42578125	0.176410017373177
0.421875	0.4140625	0.164788778742507
0.4140625	0.4140625	0.1640625
0.41796875	0.41015625	0.160660986739651
0.421875	0.40625	0.156424895886889
0.421875	0.4140625	0.164788778742507
0.41796875	0.41015625	0.160660986739651
0.421875	0.4140625	0.164788778742507
0.421875	0.421875	0.171875
0.41796875	0.41796875	0.16796875
0.4140625	0.4140625	0.1640625
0.421875	0.4140625	0.164788778742507
0.41796875	0.41796875	0.16796875
0.41015625	0.41015625	0.16015625
0.4140625	0.40625	0.15663286008964
0.4140625	0.41015625	0.160567555946429
0.4140625	0.4140625	0.1640625
0.41015625	0.41015625	0.16015625
0.4140625	0.41015625	0.160567555946429
0.41015625	0.41015625	0.16015625
0.40625	0.40625	0.15625
0.41015625	0.40625	0.156596593642955
0.4140625	0.40625	0.15663286008964
0.41015625	0.41015625	0.16015625
0.41015625	0.40625	0.156596593642955
0.4140625	0.40625	0.15663286008964
0.421875	0.40625	0.156424895886889
0.41796875	0.41015625	0.160660986739651
0.41796875	0.41015625	0.160660986739651
0.4140625	0.4140625	0.1640625
0.4140625	0.41015625	0.160567555946429
0.4140625	0.40625	0.15663286008964
0.41796875	0.41015625	0.160660986739651
0.4140625	0.41015625	0.160567555946429
0.4296875	0.40625	0.15632942075192
0.4296875	0.4140625	0.164459869747703
0.42578125	0.41015625	0.160490521610341
0.421875	0.40625	0.156424895886889
0.4296875	0.40625	0.15632942075192
0.42578125	0.41015625	0.160490521610341
0.4375	0.40625	0.15625
0.4296875	0.4140625	0.164459869747703
0.4296875	0.40625	0.15632942075192
0.421875	0.4140625	0.164788778742507
0.4296875	0.4140625	0.164459869747703
0.42578125	0.41796875	0.168595087190557
0.421875	0.421875	0.171875
0.421875	0.4140625	0.164788778742507
0.42578125	0.41796875	0.168595087190557
0.421875	0.4140625	0.164788778742507
0.421875	0.40625	0.156424895886889
0.42578125	0.41015625	0.160490521610341
0.4296875	0.4140625	0.164459869747703
0.421875	0.4140625	0.164788778742507
0.42578125	0.41015625	0.160490521610341
0.3984375	0.390625	0.141300726155677
0.3984375	0.3828125	0.132953714151818
0.40234375	0.38671875	0.137015795109744
0.40625	0.390625	0.140968045726513
0.3984375	0.390625	0.141300726155677
0.40234375	0.38671875	0.137015795109744
0.3984375	0.390625	0.141300726155677
0.390625	0.390625	0.140625
0.39453125	0.38671875	0.13717938218532
0.3984375	0.3828125	0.132953714151818
0.3984375	0.390625	0.141300726155677
0.39453125	0.38671875	0.13717938218532
0.3984375	0.3828125	0.132953714151818
0.40625	0.375	0.125
0.40625	0.3828125	0.132881651970226
0.40625	0.3828125	0.132881651970226
0.40625	0.390625	0.140968045726513
0.40234375	0.38671875	0.137015795109744
0.3984375	0.3828125	0.132953714151818
0.40625	0.3828125	0.132881651970226
0.40234375	0.38671875	0.137015795109744
0.40625	0.3984375	0.149116954594537
0.3984375	0.3984375	0.1484375
0.40234375	0.39453125	0.145106564207774
0.40625	0.390625	0.140968045726513
0.40625	0.3984375	0.149116954594537
0.40234375	0.39453125	0.145106564207774
0.40625	0.3984375	0.149116954594537
0.40625	0.40625	0.15625
0.40234375	0.40234375	0.15234375
0.3984375	0.3984375	0.1484375
0.40625	0.3984375	0.149116954594537
0.40234375	0.40234375	0.15234375
0.3984375	0.390625	0.141300726155677
0.3984375	0.3984375	0.1484375
0.39453125	0.39453125	0.14453125
0.390625	0.390625	0.140625
0.3984375	0.390625	0.141300726155677
0.39453125	0.39453125	0.14453125
0.3984375	0.390625	0.141300726155677
0.40625	0.390625	0.140968045726513
0.40234375	0.39453125	0.145106564207774
0.3984375	0.3984375	0.1484375
0.3984375	0.390625	0.141300726155677
0.40234375	0.39453125	0.145106564207774
0.38671875	0.37890625	0.12926388697436
0.390625	0.3828125	0.133146316166511
0.38671875	0.3828125	0.133122473253937
0.3828125	0.3828125	0.1328125
0.38671875	0.37890625	0.12926388697436
0.38671875	0.3828125	0.133122473253937
0.390625	0.375	0.125200124379141
0.390625	0.3828125	0.133146316166511
0.38671875	0.37890625	0.12926388697436
0.38671875	0.38671875	0.13671875
0.390625	0.3828125	0.133146316166511
0.390625	0.38671875	0.137095979524667
0.390625	0.390625	0.140625
0.38671875	0.38671875	0.13671875
0.390625	0.38671875	0.137095979524667
0.38671875	0.38671875	0.13671875
0.3828125	0.3828125	0.1328125
0.38671875	0.3828125	0.133122473253937
0.390625	0.3828125	0.133146316166511
0.38671875	0.38671875	0.13671875
0.38671875	0.3828125	0.133122473253937
0.37890625	0.37890625	0.12890625
0.3828125	0.375	0.125370455801946
0.3828125	0.37890625	0.129226281516641
0.3828125	0.3828125	0.1328125
0.37890625	0.37890625	0.12890625
0.3828125	0.37890625	0.129226281516641
0.37890625	0.37890625	0.12890625
0.375	0.375	0.125
0.37890625	0.375	0.12532451114774
0.3828125	0.375	0.125370455801946
0.37890625	0.37890625	0.12890625
0.37890625	0.375	0.12532451114774
0.3828125	0.375	0.125370455801946
0.390625	0.375	0.125200124379141
0.38671875	0.37890625	0.12926388697436
0.38671875	0.37890625	0.12926388697436
0.3828125	0.3828125	0.1328125
0.3828125	0.37890625	0.129226281516641
0.3828125	0.375	0.125370455801946
0.38671875	0.37890625	0.12926388697436
0.3828125	0.37890625	0.129226281516641
0.390625	0.375	0.125200124379141
0.40625	0.375	0.125
0.3984375	0.3828125	0.132953714151818
0.390625	0.3828125	0.133146316166511
0.3984375	0.3828125	0.132953714151818
0.39453125	0.38671875	0.13717938218532
0.39453125	0.38671875	0.13717938218532
0.390625	0.390625	0.140625
0.390625	0.38671875	0.137095979524667
0.390625	0.3828125	0.133146316166511
0.39453125	0.38671875	0.13717938218532
0.390625	0.38671875	0.137095979524667
0.390625	0.375	0.125200124379141
0.3984375	0.3828125	0.132953714151818
0.390625	0.3828125	0.133146316166511
0.421875	0.375	0.125
0.421875	0.390625	0.140654622558029
0.4140625	0.3828125	0.13282218149857
0.40625	0.375	0.125
0.421875	0.375	0.125
0.4140625	0.3828125	0.13282218149857
0.4375	0.375	0.125
0.421875	0.390625	0.140654622558029
0.421875	0.375	0.125
0.4140625	0.390625	0.1407960558107
0.4140625	0.3984375	0.148839285263583
0.41015625	0.39453125	0.144919871478434
0.40625	0.390625	0.140968045726513
0.4140625	0.390625	0.1407960558107
0.41015625	0.39453125	0.144919871478434
0.421875	0.390625	0.140654622558029
0.4140625	0.3984375	0.148839285263583
0.4140625	0.390625	0.1407960558107
0.40625	0.3984375	0.149116954594537
0.4140625	0.3984375	0.148839285263583
0.41015625	0.40234375	0.152864833056949
0.40625	0.40625	0.15625
0.40625	0.3984375	0.149116954594537
0.41015625	0.40234375	0.152864833056949
0.40625	0.3984375	0.149116954594537
0.40625	0.390625	0.140968045726513
0.41015625	0.39453125	0.144919871478434
0.4140625	0.3984375	0.148839285263583
0.40625	0.3984375	0.149116954594537
0.41015625	0.39453125	0.144919871478434
0.4140625	0.3828125	0.13282218149857
0.40625	0.390625	0.140968045726513
0.40625	0.3828125	0.132881651970226
0.40625	0.375	0.125
0.4140625	0.3828125	0.13282218149857
0.40625	0.3828125	0.132881651970226
0.4140625	0.3828125	0.13282218149857
0.421875	0.390625	0.140654622558029
0.4140625	0.390625	0.1407960558107
0.40625	0.390625	0.140968045726513
0.4140625	0.3828125	0.13282218149857
0.4140625	0.390625	0.1407960558107
0.46875	0.375	0.125
0.46875	0.40625	0.15625
0.453125	0.390625	0.140625
0.4375	0.375	0.125
0.46875	0.375	0.125
0.453125	0.390625	0.140625
0.5	0.375	0.125
0.46875	0.40625	0.15625
0.46875	0.375	0.125
0.453125	0.40625	0.15625
0.453125	0.421875	0.171943460034782
0.4453125	0.4140625	0.164157561631822
0.4375	0.40625	0.15625
0.453125	0.40625	0.15625
0.4453125	0.4140625	0.164157561631822
0.46875	0.40625	0.15625
0.453125	0.421875	0.171943460034782
0.453125	0.40625	0.15625
0.4453125	0.421875	0.172095239186573
0.4453125	0.4296875	0.180119566924867
0.44140625	0.42578125	0.176214706248192
0.4375	0.421875	0.172277927771138
0.4453125	0.421875	0.172095239186573
0.44140625	0.42578125	0.176214706248192
0.453125	0.421875	0.171943460034782
0.4453125	0.4296875	0.180119566924867
0.4453125	0.421875	0.172095239186573
0.4375	0.4296875	0.180406922285239
0.4453125	0.4296875	0.180119566924867
0.44140625	0.43359375	0.184158928927437
0.4375	0.4375	0.1875
0.4375	0.4296875	0.180406922285239
0.44140625	0.43359375	0.184158928927437
0.4375	0.4296875	0.180406922285239
0.4375	0.421875	0.172277927771138
0.44140625	0.42578125	0.176214706248192
0.4453125	0.4296875	0.180119566924867
0.4375	0.4296875	0.180406922285239
0.44140625	0.42578125	0.176214706248192
0.4453125	0.4140625	0.164157561631822
0.4375	0.421875	0.172277927771138
0.4375	0.4140625	0.164295342467586
0.4375	0.40625	0.15625
0.4453125	0.4140625	0.164157561631822
0.4375	0.4140625	0.164295342467586
0.4453125	0.4140625	0.164157561631822
0.453125	0.421875	0.171943460034782
0.4453125	0.421875	0.172095239186573
0.4375	0.421875	0.172277927771138
0.4453125	0.4140625	0.164157561631822
0.4453125	0.421875	0.172095239186573
0.453125	0.390625	0.140625
0.4375	0.40625	0.15625
0.4375	0.390625	0.140625
0.4375	0.375	0.125
0.453125	0.390625	0.140625
0.4375	0.390625	0.140625
0.453125	0.390625	0.140625
0.46875	0.40625	0.15625
0.453125	0.40625	0.15625
0.4375	0.40625	0.15625
0.453125	0.390625	0.140625
0.453125	0.40625	0.15625
0.359375	0.296875	0.046875
0.34375	0.3125	0.0625
0.34375	0.296875	0.046875
0.34375	0.28125	0.03125
0.359375	0.296875	0.046875
0.34375	0.296875	0.046875
0.359375	0.296875	0.046875
0.375	0.3125	0.0625
0.359375	0.3125	0.0625
0.34375	0.3125	0.0625
0.359375	0.296875	0.046875
0.359375	0.3125	0.0625
0.328125	0.296875	0.0468781761633557
0.34375	0.3125	0.0625
0.328125	0.3125	0.0626961848906828
0.3203125	0.3046875	0.0549485171849959
0.328125	0.3125	0.0626961848906828
0.3203125	0.3125	0.062895351616652
0.3125	0.3125	0.0625
0.3203125	0.3046875	0.0549485171849959
0.3203125	0.3125	0.062895351616652
0.328125	0.296875	0.0468781761633557
0.328125	0.3125	0.0626961848906828
0.3203125	0.3046875	0.0549485171849959
0.328125	0.296875	0.0468781761633557
0.34375	0.28125	0.03125
0.34375	0.296875	0.046875
0.34375	0.3125	0.0625
0.328125	0.296875	0.0468781761633557
0.34375	0.296875	0.046875
0.34375	0.28125	0.03125
0.375	0.25	0
0.375	0.28125	0.03125
0.375	0.28125	0.03125
0.375	0.3125	0.0625
0.359375	0.296875	0.046875
0.34375	0.28125	0.03125
0.375	0.28125	0.03125
0.359375	0.296875	0.046875
0.359375	0.34375	0.0940242831864075
0.359375	0.328125	0.0781379076030433
0.3671875	0.3359375	0.0859680311154148
0.3671875	0.3359375	0.0859680311154148
0.375	0.34375	0.0937509259025261
0.3671875	0.34375	0.0938732140261095
0.359375	0.34375	0.0940242831864075
0.3671875	0.3359375	0.0859680311154148
0.3671875	0.34375	0.0938732140261095
0.3515625	0.3359375	0.0862989056685941
0.359375	0.34375	0.0940242831864075
0.3515625	0.34375	0.0942645840477151
0.34375	0.34375	0.09375
0.3515625	0.3359375	0.0862989056685941
0.3515625	0.34375	0.0942645840477151
0.359375	0.328125	0.0781379076030433
0.359375	0.34375	0.0940242831864075
0.3515625	0.3359375	0.0862989056685941
0.359375	0.328125	0.0781379076030433
0.375	0.3125	0.0625
0.375	0.328125	0.078125
0.375	0.328125	0.078125
0.375	0.34375	0.0937509259025261
0.3671875	0.3359375	0.0859680311154148
0.359375	0.328125	0.0781379076030433
0.375	0.328125	0.078125
0.3671875	0.3359375	0.0859680311154148
0.3671875	0.359375	0.109960458286825
0.3671875	0.3515625	0.101847118932203
0.37109375	0.35546875	0.105789242573643
0.375	0.359375	0.109675355687045
0.3671875	0.359375	0.109960458286825
0.37109375	0.35546875	0.105789242573643
0.3671875	0.359375	0.109960458286825
0.359375	0.359375	0.109375
0.36328125	0.35546875	0.105953958757997
0.3671875	0.3515625	0.101847118932203
0.3671875	0.359375	0.109960458286825
0.36328125	0.35546875	0.105953958757997
0.3671875	0.3515625	0.101847118932203
0.375	0.34375	0.0937509259025261
0.375	0.3515625	0.101715074788818
0.375	0.3515625	0.101715074788818
0.375	0.359375	0.109675355687045
0.37109375	0.35546875	0.105789242573643
0.3671875	0.3515625	0.101847118932203
0.375	0.3515625	0.101715074788818
0.37109375	0.35546875	0.105789242573643
0.375	0.3671875	0.117768900976719
0.3671875	0.3671875	0.1171875
0.37109375	0.36328125	0.113780394573346
0.375	0.359375	0.109675355687045
0.375	0.3671875	0.117768900976719
0.37109375	0.36328125	0.113780394573346
0.375	0.3671875	0.117768900976719
0.375	0.375	0.125
0.37109375	0.37109375	0.12109375
0.3671875	0.3671875	0.1171875
0.375	0.3671875	0.117768900976719
0.37109375	0.37109375	0.12109375
0.3671875	0.359375	0.109960458286825
0.3671875	0.3671875	0.1171875
0.36328125	0.36328125	0.11328125
0.359375	0.359375	0.109375
0.3671875	0.359375	0.109960458286825
0.36328125	0.36328125	0.11328125
0.3671875	0.359375	0.109960458286825
0.375	0.359375	0.109675355687045
0.37109375	0.36328125	0.113780394573346
0.3671875	0.3671875	0.1171875
0.3671875	0.359375	0.109960458286825
0.37109375	0.36328125	0.113780394573346
0.359375	0.3515625	0.102119750218135
0.3515625	0.3515625	0.1015625
0.35546875	0.34765625	0.0981149198885689
0.359375	0.34375	0.0940242831864075
0.359375	0.3515625	0.102119750218135
0.35546875	0.34765625	0.0981149198885689
0.359375	0.3515625	0.102119750218135
0.359375	0.359375	0.109375
0.35546875	0.35546875	0.10546875
0.3515625	0.3515625	0.1015625
0.359375	0.3515625	0.102119750218135
0.35546875	0.35546875	0.10546875
0.3515625	0.34375	0.0942645840477151
0.3515625	0.3515625	0.1015625
0.34765625	0.34765625	0.09765625
0.34375	0.34375	0.09375
0.3515625	0.34375	0.0942645840477151
0.34765625	0.34765625	0.09765625
0.3515625	0.34375	0.0942645840477151
0.359375	0.34375	0.0940242831864075
0.35546875	0.34765625	0.0981149198885689
0.3515625	0.3515625	0.1015625
0.3515625	0.34375	0.0942645840477151
0.35546875	0.34765625	0.0981149198885689
0.3671875	0.34375	0.0938732140261095
0.3671875	0.3515625	0.101847118932203
0.36328125	0.34765625	0.0979558459112733
0.359375	0.34375	0.0940242831864075
0.3671875	0.34375	0.0938732140261095
0.36328125	0.34765625	0.0979558459112733
0.375	0.34375	0.0937509259025261
0.3671875	0.3515625	0.101847118932203
0.3671875	0.34375	0.0938732140261095
0.359375	0.3515625	0.102119750218135
0.3671875	0.3515625	0.101847118932203
0.36328125	0.35546875	0.105953958757997
0.359375	0.359375	0.109375
0.359375	0.3515625	0.102119750218135
0.36328125	0.35546875	0.105953958757997
0.359375	0.3515625	0.102119750218135
0.359375	0.34375	0.0940242831864075
0.36328125	0.34765625	0.0979558459112733
0.3671875	0.3515625	0.101847118932203
0.359375	0.3515625	0.102119750218135
0.36328125	0.34765625	0.0979558459112733
0.3359375	0.3203125	0.0706317352767198
0.34375	0.328125	0.0783807382038475
0.3359375	0.328125	0.0785892311042517
0.328125	0.328125	0.078125
0.3359375	0.3203125	0.0706317352767198
0.3359375	0.328125	0.0785892311042517
0.34375	0.3125	0.0625
0.34375	0.328125	0.0783807382038475
0.3359375	0.3203125	0.0706317352767198
0.34375	0.3359375	0.0863451819793997
0.3359375	0.3359375	0.0859375
0.33984375	0.33203125	0.0824251948636624
0.34375	0.328125	0.0783807382038475
0.34375	0.3359375	0.0863451819793997
0.33984375	0.33203125	0.0824251948636624
0.34375	0.3359375	0.0863451819793997
0.34375	0.34375	0.09375
0.33984375	0.33984375	0.08984375
0.3359375	0.3359375	0.0859375
0.34375	0.3359375	0.0863451819793997
0.33984375	0.33984375	0.08984375
0.3359375	0.328125	0.0785892311042517
0.3359375	0.3359375	0.0859375
0.33203125	0.33203125	0.08203125
0.328125	0.328125	0.078125
0.3359375	0.328125	0.0785892311042517
0.33203125	0.33203125	0.08203125
0.3359375	0.328125	0.0785892311042517
0.34375	0.328125	0.0783807382038475
0.33984375	0.33203125	0.0824251948636624
0.3359375	0.3359375	0.0859375
0.3359375	0.328125	0.0785892311042517
0.33984375	0.33203125	0.0824251948636624
0.328125	0.3203125	0.0706739468139751
0.3203125	0.3203125	0.0703125
0.32421875	0.31640625	0.06674399827059
0.328125	0.3125	0.0626961848906828
0.328125	0.3203125	0.0706739468139751
0.32421875	0.31640625	0.06674399827059
0.328125	0.3203125	0.0706739468139751
0.328125	0.328125	0.078125
0.32421875	0.32421875	0.07421875
0.3203125	0.3203125	0.0703125
0.328125	0.3203125	0.0706739468139751
0.32421875	0.32421875	0.07421875
0.3203125	0.3125	0.062895351616652
0.3203125	0.3203125	0.0703125
0.31640625	0.31640625	0.06640625
0.3125	0.3125	0.0625
0.3203125	0.3125	0.062895351616652
0.31640625	0.31640625	0.06640625
0.3203125	0.3125	0.062895351616652
0.328125	0.3125	0.0626961848906828
0.32421875	0.31640625	0.06674399827059
0.3203125	0.3203125	0.0703125
0.3203125	0.3125	0.062895351616652
0.32421875	0.31640625	0.06674399827059
0.328125	0.3125	0.0626961848906828
0.34375	0.3125	0.0625
0.3359375	0.3203125	0.0706317352767198
0.3359375	0.3203125	0.0706317352767198
0.328125	0.328125	0.078125
0.328125	0.3203125	0.0706739468139751
0.328125	0.3125	0.0626961848906828
0.3359375	0.3203125	0.0706317352767198
0.328125	0.3203125	0.0706739468139751
0.359375	0.3125	0.0625
0.359375	0.328125	0.0781379076030433
0.3515625	0.3203125	0.0703413847600008
0.34375	0.3125	0.0625
0.359375	0.3125	0.0625
0.3515625	0.3203125	0.0703413847600008
0.375	0.3125	0.0625
0.359375	0.328125	0.0781379076030433
0.359375	0.3125	0.0625
0.34375	0.328125	0.0783807382038475
0.359375	0.328125	0.0781379076030433
0.3515625	0.3359375	0.0862989056685941
0.3515625	0.3359375	0.0862989056685941
0.34375	0.34375	0.09375
0.34375	0.3359375	0.0863451819793997
0.34375	0.328125	0.0783807382038475
0.3515625	0.3359375	0.0862989056685941
0.34375	0.3359375	0.0863451819793997
0.34375	0.328125	0.0783807382038475
0.34375	0.3125	0.0625
0.3515625	0.3203125	0.0703413847600008
0.359375	0.328125	0.0781379076030433
0.34375	0.328125	0.0783807382038475
0.3515625	0.3203125	0.0703413847600008
0.296875	0.265625	0.0156408716191226
0.3125	0.28125	0.03125
0.296875	0.28125	0.0314268541256003
0.2890625	0.2734375	0.0236536519495112
0.296875	0.28125	0.0314268541256003
0.2890625	0.28125	0.0314561123050627
0.28125	0.28125	0.03125
0.2890625	0.2734375	0.0236536519495112
0.2890625	0.28125	0.0314561123050627
0.296875	0.265625	0.0156408716191226
0.296875	0.28125	0.0314268541256003
0.2890625	0.2734375	0.0236536519495112
0.3125	0.25	0
0.3125	0.28125	0.03125
0.296875	0.265625	0.0156408716191226
0.3046875	0.2890625	0.0392925441283838
0.3125	0.296875	0.0471027095832462
0.3046875	0.296875	0.0471437745603545
0.296875	0.296875	0.046875
0.3046875	0.2890625	0.0392925441283838
0.3046875	0.296875	0.0471437745603545
0.3125	0.28125	0.03125
0.3125	0.296875	0.0471027095832462
0.3046875	0.2890625	0.0392925441283838
0.3046875	0.3046875	0.0546875
0.3125	0.296875	0.0471027095832462
0.3125	0.3046875	0.0549871573512382
0.3125	0.3125	0.0625
0.3046875	0.3046875	0.0546875
0.3125	0.3046875	0.0549871573512382
0.3046875	0.3046875	0.0546875
0.296875	0.296875	0.046875
0.3046875	0.296875	0.0471437745603545
0.3125	0.296875	0.0471027095832462
0.3046875	0.3046875	0.0546875
0.3046875	0.296875	0.0471437745603545
0.2890625	0.2890625	0.0390625
0.296875	0.28125	0.0314268541256003
0.296875	0.2890625	0.0393141682897239
0.296875	0.296875	0.046875
0.2890625	0.2890625	0.0390625
0.296875	0.2890625	0.0393141682897239
0.2890625	0.2890625	0.0390625
0.28125	0.28125	0.03125
0.2890625	0.28125	0.0314561123050627
0.296875	0.28125	0.0314268541256003
0.2890625	0.2890625	0.0390625
0.2890625	0.28125	0.0314561123050627
0.296875	0.28125	0.0314268541256003
0.3125	0.28125	0.03125
0.3046875	0.2890625	0.0392925441283838
0.3046875	0.2890625	0.0392925441283838
0.296875	0.296875	0.046875
0.296875	0.2890625	0.0393141682897239
0.296875	0.28125	0.0314268541256003
0.3046875	0.2890625	0.0392925441283838
0.296875	0.2890625	0.0393141682897239
0.265625	0.265625	0.015625
0.28125	0.25	5.29320749176456e-05
0.28125	0.265625	0.0158973146675393
0.28125	0.28125	0.03125
0.265625	0.265625	0.015625
0.28125	0.265625	0.0158973146675393
0.265625	0.265625	0.015625
0.25	0.25	0
0.265625	0.25	7.5828341348149e-06
0.28125	0.25	5.29320749176456e-05
0.265625	0.265625	0.015625
0.265625	0.25	7.5828341348149e-06
0.28125	0.25	5.29320749176456e-05
0.3125	0.25	0
0.296875	0.265625	0.0156408716191226
0.28125	0.265625	0.0158973146675393
0.296875	0.265625	0.0156408716191226
0.2890625	0.2734375	0.0236536519495112
0.28125	0.28125	0.03125
0.28125	0.265625	0.0158973146675393
0.2890625	0.2734375	0.0236536519495112
0.28125	0.25	5.29320749176456e-05
0.296875	0.265625	0.0156408716191226
0.28125	0.265625	0.0158973146675393
0.34375	0.25	0
0.34375	0.28125	0.03125
0.328125	0.265625	0.015625
0.3125	0.25	0
0.34375	0.25	0
0.328125	0.265625	0.015625
0.375	0.25	0
0.34375	0.28125	0.03125
0.34375	0.25	0
0.328125	0.296875	0.0468781761633557
0.3125	0.28125	0.03125
0.328125	0.28125	0.03125
0.34375	0.28125	0.03125
0.328125	0.296875	0.0468781761633557
0.328125	0.28125	0.03125
0.3125	0.296875	0.0471027095832462
0.328125	0.296875	0.0468781761633557
0.3203125	0.3046875	0.0549485171849959
0.3203125	0.3046875	0.0549485171849959
0.3125	0.3125	0.0625
0.3125	0.3046875	0.0549871573512382
0.3125	0.296875	0.0471027095832462
0.3203125	0.3046875	0.0549485171849959
0.3125	0.3046875	0.0549871573512382
0.3125	0.28125	0.03125
0.328125	0.296875	0.0468781761633557
0.3125	0.296875	0.0471027095832462
0.3125	0.28125	0.03125
0.3125	0.25	0
0.328125	0.265625	0.015625
0.328125	0.265625	0.015625
0.34375	0.28125	0.03125
0.328125	0.28125	0.03125
0.3125	0.28125	0.03125
0.328125	0.265625	0.015625
0.328125	0.28125	0.03125
0.4375	0.25	0
0.4375	0.3125	0.0625
0.40625	0.28125	0.03125
0.375	0.25	0
0.4375	0.25	0
0.40625	0.28125	0.03125
0.5	0.25	0
0.4375	0.3125	0.0625
0.4375	0.25	0
0.40625	0.3125	0.0625
0.40625	0.34375	0.09375
0.390625	0.328125	0.078125
0.375	0.3125	0.0625
0.40625	0.3125	0.0625
0.390625	0.328125	0.078125
0.4375	0.3125	0.0625
0.40625	0.34375	0.09375
0.40625	0.3125	0.0625
0.390625	0.34375	0.09375
0.390625	0.359375	0.109415159700496
0.3828125	0.3515625	0.101609708016273
0.375	0.34375	0.0937509259025261
0.390625	0.34375	0.09375
0.3828125	0.3515625	0.101609708016273
0.40625	0.34375	0.09375
0.390625	0.359375	0.109415159700496
0.390625	0.34375	0.09375
0.3828125	0.359375	0.109531378223216
0.3828125	0.3671875	0.117488778742679
0.37890625	0.36328125	0.113605888796343
0.375	0.359375	0.109675355687045
0.3828125	0.359375	0.109531378223216
0.37890625	0.36328125	0.113605888796343
0.390625	0.359375	0.109415159700496
0.3828125	0.3671875	0.117488778742679
0.3828125	0.359375	0.109531378223216
0.375	0.3671875	0.117768900976719
0.3828125	0.3671875	0.117488778742679
0.37890625	0.37109375	0.121543252081626
0.375	0.375	0.125
0.375	0.3671875	0.117768900976719
0.37890625	0.37109375	0.121543252081626
0.375	0.3671875	0.117768900976719
0.375	0.359375	0.109675355687045
0.37890625	0.36328125	0.113605888796343
0.3828125	0.3671875	0.117488778742679
0.375	0.3671875	0.117768900976719
0.37890625	0.36328125	0.113605888796343
0.3828125	0.3515625	0.101609708016273
0.375	0.359375	0.109675355687045
0.375	0.3515625	0.101715074788818
0.375	0.34375	0.0937509259025261
0.3828125	0.3515625	0.101609708016273
0.375	0.3515625	0.101715074788818
0.3828125	0.3515625	0.101609708016273
0.390625	0.359375	0.109415159700496
0.3828125	0.359375	0.109531378223216
0.375	0.359375	0.109675355687045
0.3828125	0.3515625	0.101609708016273
0.3828125	0.359375	0.109531378223216
0.390625	0.328125	0.078125
0.375	0.34375	0.0937509259025261
0.375	0.328125	0.078125
0.375	0.3125	0.0625
0.390625	0.328125	0.078125
0.375	0.328125	0.078125
0.390625	0.328125	0.078125
0.40625	0.34375	0.09375
0.390625	0.34375	0.09375
0.375	0.34375	0.0937509259025261
0.390625	0.328125	0.078125
0.390625	0.34375	0.09375
0.40625	0.28125	0.03125
0.375	0.3125	0.0625
0.375	0.28125	0.03125
0.375	0.25	0
0.40625	0.28125	0.03125
0.375	0.28125	0.03125
0.40625	0.28125	0.03125
0.4375	0.3125	0.0625
0.40625	0.3125	0.0625
0.375	0.3125	0.0625
0.40625	0.28125	0.03125
0.40625	0.3125	0.0625
0.125	0.125	7.15995374540764e-06
0.25	0	0
0.25	0.125	2.33777736816978e-06
0.1875	0.1875	0
0.25	0.125	2.33777736816978e-06
0.25	0.1875	0
0.21875	0.21875	0
0.25	0.1875	0
0.25	0.21875	1.05846776641674e-05
0.25	0.21875	1.05846776641674e-05
0.25	0.25	0
0.234375	0.234375	1.29965937190363e-05
0.21875	0.21875	0
0.25	0.21875	1.05846776641674e-05
0.234375	0.234375	1.29965937190363e-05
0.1875	0.1875	0
0.25	0.1875	0
0.21875	0.21875	0
0.125	0.125	7.15995374540764e-06
0.25	0.125	2.33777736816978e-06
0.1875	0.1875	0
0	0	0
0.25	0	0
0.125	0.125	7.15995374540764e-06
0.25	0	0
0.5	0	0
0.375	0.125	0
0.25	0.125	2.33777736816978e-06
0.375	0.125	0
0.3125	0.1875	0
0.25	0.1875	0
0.3125	0.1875	0
0.28125	0.21875	0
0.25	0.21875	1.05846776641674e-05
0.28125	0.21875	0
0.265625	0.234375	1.4936213150049e-05
0.25	0.25	0
0.25	0.21875	1.05846776641674e-05
0.265625	0.234375	1.4936213150049e-05
0.25	0.1875	0
0.28125	0.21875	0
0.25	0.21875	1.05846776641674e-05
0.25	0.125	2.33777736816978e-06
0.3125	0.1875	0
0.25	0.1875	0
0.25	0	0
0.375	0.125	0
0.25	0.125	2.33777736816978e-06
0.625	0.125	0
0.75	0	0
0.75	0.125	2.33800183216569e-06
0.6875	0.1875	0
0.75	0.125	2.33800183216569e-06
0.75	0.1875	0
0.71875	0.21875	0
0.75	0.1875	0
0.75	0.21875	1.0584867623232e-05
0.75	0.21875	1.0584867623232e-05
0.75	0.25	0
0.734375	0.234375	1.49363304641932e-05
0.71875	0.21875	0
0.75	0.21875	1.0584867623232e-05
0.734375	0.234375	1.49363304641932e-05
0.6875	0.1875	0
0.75	0.1875	0
0.71875	0.21875	0
0.625	0.125	0
0.75	0.125	2.33800183216569e-06
0.6875	0.1875	0
0.5	0	0
0.75	0	0
0.625	0.125	0
0.75	0	0
1	0	0
0.875	0.125	7.16024308610334e-06
0.75	0.125	2.33800183216569e-06
0.875	0.125	7.16024308610334e-06
0.8125	0.1875	0
0.75	0.1875	0
0.8125	0.1875	0
0.78125	0.21875	0
0.75	0.21875	1.0584867623232e-05
0.78125	0.21875	0
0.765625	0.234375	1.299692457181e-05
0.75	0.25	0
0.75	0.21875	1.0584867623232e-05
0.765625	0.234375	1.299692457181e-05
0.75	0.1875	0
0.78125	0.21875	0
0.75	0.21875	1.0584867623232e-05
0.75	0.125	2.33800183216569e-06
0.8125	0.1875	0
0.75	0.1875	0
0.75	0	0
0.875	0.125	7.16024308610334e-06
0.75	0.125	2.33800183216569e-06
0.59375	0.28125	0.03125
0.625	0.3125	0.0625
0.59375	0.3125	0.0625
0.5625	0.3125	0.0625
0.59375	0.28125	0.03125
0.59375	0.3125	0.0625
0.59375	0.28125	0.03125
0.625	0.25	0
0.625	0.28125	0.03125
0.625	0.3125	0.0625
0.59375	0.28125	0.03125
0.625	0.28125	0.03125
0.609375	0.328125	0.078125
0.625	0.34375	0.0937509273077879
0.609375	0.34375	0.09375
0.59375	0.34375	0.09375
0.609375	0.328125	0.078125
0.609375	0.34375	0.09375
0.609375	0.328125	0.078125
0.625	0.3125	0.0625
0.625	0.328125	0.078125
0.625	0.34375	0.0937509273077879
0.609375	0.328125	0.078125
0.625	0.328125	0.078125
0.6171875	0.3515625	0.101609706410945
0.625	0.359375	0.109675350655139
0.6171875	0.359375	0.109531374064046
0.609375	0.359375	0.109415156817059
0.6171875	0.3515625	0.101609706410945
0.6171875	0.359375	0.109531374064046
0.6171875	0.3515625	0.101609706410945
0.625	0.34375	0.0937509273077879
0.625	0.3515625	0.101715073188866
0.625	0.359375	0.109675350655139
0.6171875	0.3515625	0.101609706410945
0.625	0.3515625	0.101715073188866
0.625	0.3671875	0.117768888798696
0.6171875	0.3671875	0.117488770600439
0.62109375	0.36328125	0.113605881419783
0.625	0.359375	0.109675350655139
0.625	0.3671875	0.117768888798696
0.62109375	0.36328125	0.113605881419783
0.625	0.3671875	0.117768888798696
0.625	0.375	0.125
0.62109375	0.37109375	0.121543241277334
0.6171875	0.3671875	0.117488770600439
0.625	0.3671875	0.117768888798696
0.62109375	0.37109375	0.121543241277334
0.6171875	0.3671875	0.117488770600439
0.609375	0.359375	0.109415156817059
0.6171875	0.359375	0.109531374064046
0.6171875	0.359375	0.109531374064046
0.625	0.359375	0.109675350655139
0.62109375	0.36328125	0.113605881419783
0.6171875	0.3671875	0.117488770600439
0.6171875	0.359375	0.109531374064046
0.62109375	0.36328125	0.113605881419783
0.609375	0.359375	0.109415156817059
0.59375	0.34375	0.09375
0.609375	0.34375	0.09375
0.609375	0.34375	0.09375
0.625	0.34375	0.0937509273077879
0.6171875	0.3515625	0.101609706410945
0.609375	0.359375	0.109415156817059
0.609375	0.34375	0.09375
0.6171875	0.3515625	0.101609706410945
0.59375	0.34375	0.09375
0.5625	0.3125	0.0625
0.59375	0.3125	0.0625
0.59375	0.3125	0.0625
0.625	0.3125	0.0625
0.609375	0.328125	0.078125
0.59375	0.34375	0.09375
0.59375	0.3125	0.0625
0.609375	0.328125	0.078125
0.5625	0.3125	0.0625
0.5	0.25	0
0.5625	0.25	0
0.5625	0.25	0
0.625	0.25	0
0.59375	0.28125	0.03125
0.5625	0.3125	0.0625
0.5625	0.25	0
0.59375	0.28125	0.03125
0.671875	0.265625	0.015625
0.6875	0.28125	0.03125
0.671875	0.28125	0.03125
0.65625	0.28125	0.03125
0.671875	0.265625	0.015625
0.671875	0.28125	0.03125
0.6875	0.25	0
0.6875	0.28125	0.03125
0.671875	0.265625	0.015625
0.671875	0.296875	0.0468781757520872
0.6875	0.28125	0.03125
0.6875	0.296875	0.0471027087352718
0.6796875	0.3046875	0.0549485162806368
0.6875	0.296875	0.0471027087352718
0.6875	0.3046875	0.0549871565071431
0.6875	0.3125	0.0625
0.6796875	0.3046875	0.0549485162806368
0.6875	0.3046875	0.0549871565071431
0.671875	0.296875	0.0468781757520872
0.6875	0.296875	0.0471027087352718
0.6796875	0.3046875	0.0549485162806368
0.671875	0.296875	0.0468781757520872
0.65625	0.28125	0.03125
0.671875	0.28125	0.03125
0.6875	0.28125	0.03125
0.671875	0.296875	0.0468781757520872
0.671875	0.28125	0.03125
0.65625	0.28125	0.03125
0.625	0.25	0
0.65625	0.25	0
0.65625	0.25	0
0.6875	0.25	0
0.671875	0.265625	0.015625
0.65625	0.28125	0.03125
0.65625	0.25	0
0.671875	0.265625	0.015625
0.703125	0.265625	0.0156408715858191
0.71875	0.25	5.29320502010232e-05
0.71875	0.265625	0.0158973145707677
0.71875	0.265625	0.0158973145707677
0.71875	0.28125	0.03125
0.7109375	0.2734375	0.0236536518833158
0.703125	0.265625	0.0156408715858191
0.71875	0.265625	0.0158973145707677
0.7109375	0.2734375	0.0236536518833158
0.6875	0.25	0
0.71875	0.25	5.29320502010232e-05
0.703125	0.265625	0.0156408715858191
0.734375	0.265625	0.015625
0.71875	0.25	5.29320502010232e-05
0.734375	0.25	7.58281442498076e-06
0.75	0.25	0
0.734375	0.265625	0.015625
0.734375	0.25	7.58281442498076e-06
0.734375	0.265625	0.015625
0.71875	0.28125	0.03125
0.71875	0.265625	0.0158973145707677
0.71875	0.25	5.29320502010232e-05
0.734375	0.265625	0.015625
0.71875	0.265625	0.0158973145707677
0.6953125	0.2890625	0.039292543561126
0.703125	0.28125	0.0314268540006574
0.703125	0.2890625	0.0393141678647273
0.703125	0.296875	0.046875
0.6953125	0.2890625	0.039292543561126
0.703125	0.2890625	0.0393141678647273
0.6875	0.28125	0.03125
0.703125	0.28125	0.0314268540006574
0.6953125	0.2890625	0.039292543561126
0.7109375	0.2890625	0.0390625
0.703125	0.28125	0.0314268540006574
0.7109375	0.28125	0.0314561122408749
0.71875	0.28125	0.03125
0.7109375	0.2890625	0.0390625
0.7109375	0.28125	0.0314561122408749
0.7109375	0.2890625	0.0390625
0.703125	0.296875	0.046875
0.703125	0.2890625	0.0393141678647273
0.703125	0.28125	0.0314268540006574
0.7109375	0.2890625	0.0390625
0.703125	0.2890625	0.0393141678647273
0.6953125	0.3046875	0.0546875
0.6875	0.296875	0.0471027087352718
0.6953125	0.296875	0.047143773852061
0.703125	0.296875	0.046875
0.6953125	0.3046875	0.0546875
0.6953125	0.296875	0.047143773852061
0.6953125	0.3046875	0.0546875
0.6875	0.3125	0.0625
0.6875	0.3046875	0.0549871565071431
0.6875	0.296875	0.0471027087352718
0.6953125	0.3046875	0.0546875
0.6875	0.3046875	0.0549871565071431
0.6875	0.296875	0.0471027087352718
0.6875	0.28125	0.03125
0.6953125	0.2890625	0.039292543561126
0.6953125	0.2890625	0.039292543561126
0.703125	0.296875	0.046875
0.6953125	0.296875	0.047143773852061
0.6875	0.296875	0.0471027087352718
0.6953125	0.2890625	0.039292543561126
0.6953125	0.296875	0.047143773852061
0.6875	0.28125	0.03125
0.6875	0.25	0
0.703125	0.265625	0.0156408715858191
0.703125	0.28125	0.0314268540006574
0.703125	0.265625	0.0156408715858191
0.7109375	0.2734375	0.0236536518833158
0.7109375	0.2734375	0.0236536518833158
0.71875	0.28125	0.03125
0.7109375	0.28125	0.0314561122408749
0.703125	0.28125	0.0314268540006574
0.7109375	0.2734375	0.0236536518833158
0.7109375	0.28125	0.0314561122408749
0.6875	0.28125	0.03125
0.703125	0.265625	0.0156408715858191
0.703125	0.28125	0.0314268540006574
0.65625	0.328125	0.0783807402268058
0.640625	0.328125	0.0781379086307936
0.6484375	0.3203125	0.0703413855293089
0.65625	0.3125	0.0625
0.65625	0.328125	0.0783807402268058
0.6484375	0.3203125	0.0703413855293089
0.6484375	0.3359375	0.0862989097018915
0.65625	0.328125	0.0783807402268058
0.65625	0.3359375	0.0863451855338368
0.65625	0.34375	0.09375
0.6484375	0.3359375	0.0862989097018915
0.65625	0.3359375	0.0863451855338368
0.640625	0.328125	0.0781379086307936
0.65625	0.328125	0.0783807402268058
0.6484375	0.3359375	0.0862989097018915
0.640625	0.328125	0.0781379086307936
0.625	0.3125	0.0625
0.640625	0.3125	0.0625
0.640625	0.3125	0.0625
0.65625	0.3125	0.0625
0.6484375	0.3203125	0.0703413855293089
0.640625	0.328125	0.0781379086307936
0.640625	0.3125	0.0625
0.6484375	0.3203125	0.0703413855293089
0.6640625	0.3203125	0.0706317366191579
0.671875	0.3125	0.0626961843624568
0.671875	0.3203125	0.0706739476759083
0.671875	0.328125	0.078125
0.6640625	0.3203125	0.0706317366191579
0.671875	0.3203125	0.0706739476759083
0.65625	0.3125	0.0625
0.671875	0.3125	0.0626961843624568
0.6640625	0.3203125	0.0706317366191579
0.6796875	0.3125	0.0628953509669239
0.6796875	0.3203125	0.0703125
0.67578125	0.31640625	0.0667439982732566
0.671875	0.3125	0.0626961843624568
0.6796875	0.3125	0.0628953509669239
0.67578125	0.31640625	0.0667439982732566
0.6796875	0.3125	0.0628953509669239
0.6875	0.3125	0.0625
0.68359375	0.31640625	0.06640625
0.6796875	0.3203125	0.0703125
0.6796875	0.3125	0.0628953509669239
0.68359375	0.31640625	0.06640625
0.671875	0.3203125	0.0706739476759083
0.6796875	0.3203125	0.0703125
0.67578125	0.32421875	0.07421875
0.671875	0.328125	0.078125
0.671875	0.3203125	0.0706739476759083
0.67578125	0.32421875	0.07421875
0.671875	0.3203125	0.0706739476759083
0.671875	0.3125	0.0626961843624568
0.67578125	0.31640625	0.0667439982732566
0.6796875	0.3203125	0.0703125
0.671875	0.3203125	0.0706739476759083
0.67578125	0.31640625	0.0667439982732566
0.6640625	0.328125	0.0785892337374121
0.6640625	0.3359375	0.0859375
0.66015625	0.33203125	0.0824251976568584
0.65625	0.328125	0.0783807402268058
0.6640625	0.328125	0.0785892337374121
0.66015625	0.33203125	0.0824251976568584
0.6640625	0.328125	0.0785892337374121
0.671875	0.328125	0.078125
0.66796875	0.33203125	0.08203125
0.6640625	0.3359375	0.0859375
0.6640625	0.328125	0.0785892337374121
0.66796875	0.33203125	0.08203125
0.65625	0.3359375	0.0863451855338368
0.6640625	0.3359375	0.0859375
0.66015625	0.33984375	0.08984375
0.65625	0.34375	0.09375
0.65625	0.3359375	0.0863451855338368
0.66015625	0.33984375	0.08984375
0.65625	0.3359375	0.0863451855338368
0.65625	0.328125	0.0783807402268058
0.66015625	0.33203125	0.0824251976568584
0.6640625	0.3359375	0.0859375
0.65625	0.3359375	0.0863451855338368
0.66015625	0.33203125	0.0824251976568584
0.65625	0.328125	0.0783807402268058
0.65625	0.3125	0.0625
0.6640625	0.3203125	0.0706317366191579
0.6640625	0.3203125	0.0706317366191579
0.671875	0.328125	0.078125
0.6640625	0.328125	0.0785892337374121
0.65625	0.328125	0.0783807402268058
0.6640625	0.3203125	0.0706317366191579
0.6640625	0.328125	0.0785892337374121
0.640625	0.3515625	0.102119748162908
0.6328125	0.3515625	0.101847117673965
0.63671875	0.34765625	0.0979558465827056
0.640625	0.34375	0.0940242867929787
0.640625	0.3515625	0.102119748162908
0.63671875	0.34765625	0.0979558465827056
0.640625	0.3515625	0.102119748162908
0.640625	0.359375	0.109375
0.63671875	0.35546875	0.105953955060623
0.6328125	0.3515625	0.101847117673965
0.640625	0.3515625	0.102119748162908
0.63671875	0.35546875	0.105953955060623
0.6328125	0.3515625	0.101847117673965
0.625	0.34375	0.0937509273077879
0.6328125	0.34375	0.0938732164146837
0.6328125	0.34375	0.0938732164146837
0.640625	0.34375	0.0940242867929787
0.63671875	0.34765625	0.0979558465827056
0.6328125	0.3515625	0.101847117673965
0.6328125	0.34375	0.0938732164146837
0.63671875	0.34765625	0.0979558465827056
0.6484375	0.34375	0.0942645879629443
0.6484375	0.3515625	0.1015625
0.64453125	0.34765625	0.0981149213063695
0.640625	0.34375	0.0940242867929787
0.6484375	0.34375	0.0942645879629443
0.64453125	0.34765625	0.0981149213063695
0.6484375	0.34375	0.0942645879629443
0.65625	0.34375	0.09375
0.65234375	0.34765625	0.09765625
0.6484375	0.3515625	0.1015625
0.6484375	0.34375	0.0942645879629443
0.65234375	0.34765625	0.09765625
0.640625	0.3515625	0.102119748162908
0.6484375	0.3515625	0.1015625
0.64453125	0.35546875	0.10546875
0.640625	0.359375	0.109375
0.640625	0.3515625	0.102119748162908
0.64453125	0.35546875	0.10546875
0.640625	0.3515625	0.102119748162908
0.640625	0.34375	0.0940242867929787
0.64453125	0.34765625	0.0981149213063695
0.6484375	0.3515625	0.1015625
0.640625	0.3515625	0.102119748162908
0.64453125	0.34765625	0.0981149213063695
0.6328125	0.359375	0.109960450844777
0.6328125	0.3671875	0.1171875
0.62890625	0.36328125	0.113780386296969
0.625	0.359375	0.109675350655139
0.6328125	0.359375	0.109960450844777
0.62890625	0.36328125	0.113780386296969
0.6328125	0.359375	0.109960450844777
0.640625	0.359375	0.109375
0.63671875	0.36328125	0.11328125
0.6328125	0.3671875	0.1171875
0.6328125	0.359375	0.109960450844777
0.63671875	0.36328125	0.11328125
0.625	0.3671875	0.117768888798696
0.6328125	0.3671875	0.1171875
0.62890625	0.37109375	0.12109375
0.625	0.375	0.125
0.625	0.3671875	0.117768888798696
0.62890625	0.37109375	0.12109375
0.625	0.3671875	0.117768888798696
0.625	0.359375	0.109675350655139
0.62890625	0.36328125	0.113780386296969
0.6328125	0.3671875	0.1171875
0.625	0.3671875	0.117768888798696
0.62890625	0.36328125	0.113780386296969
0.625	0.3515625	0.101715073188866
0.6328125	0.3515625	0.101847117673965
0.62890625	0.35546875	0.105789238742919
0.625	0.359375	0.109675350655139
0.625	0.3515625	0.101715073188866
0.62890625	0.35546875	0.105789238742919
0.625	0.34375	0.0937509273077879
0.6328125	0.3515625	0.101847117673965
0.625	0.3515625	0.101715073188866
0.6328125	0.359375	0.109960450844777
0.6328125	0.3515625	0.101847117673965
0.63671875	0.35546875	0.105953955060623
0.640625	0.359375	0.109375
0.6328125	0.359375	0.109960450844777
0.63671875	0.35546875	0.105953955060623
0.6328125	0.359375	0.109960450844777
0.625	0.359375	0.109675350655139
0.62890625	0.35546875	0.105789238742919
0.6328125	0.3515625	0.101847117673965
0.6328125	0.359375	0.109960450844777
0.62890625	0.35546875	0.105789238742919
0.625	0.328125	0.078125
0.640625	0.328125	0.0781379086307936
0.6328125	0.3359375	0.0859680325242895
0.625	0.34375	0.0937509273077879
0.625	0.328125	0.078125
0.6328125	0.3359375	0.0859680325242895
0.625	0.3125	0.0625
0.640625	0.328125	0.0781379086307936
0.625	0.328125	0.078125
0.640625	0.34375	0.0940242867929787
0.640625	0.328125	0.0781379086307936
0.6484375	0.3359375	0.0862989097018915
0.6484375	0.3359375	0.0862989097018915
0.65625	0.34375	0.09375
0.6484375	0.34375	0.0942645879629443
0.640625	0.34375	0.0940242867929787
0.6484375	0.3359375	0.0862989097018915
0.6484375	0.34375	0.0942645879629443
0.6328125	0.3359375	0.0859680325242895
0.640625	0.34375	0.0940242867929787
0.6328125	0.34375	0.0938732164146837
0.625	0.34375	0.0937509273077879
0.6328125	0.3359375	0.0859680325242895
0.6328125	0.34375	0.0938732164146837
0.640625	0.328125	0.0781379086307936
0.640625	0.34375	0.0940242867929787
0.6328125	0.3359375	0.0859680325242895
0.625	0.28125	0.03125
0.65625	0.28125	0.03125
0.640625	0.296875	0.046875
0.625	0.3125	0.0625
0.625	0.28125	0.03125
0.640625	0.296875	0.046875
0.625	0.25	0
0.65625	0.28125	0.03125
0.625	0.28125	0.03125
0.671875	0.296875	0.0468781757520872
0.65625	0.3125	0.0625
0.65625	0.296875	0.046875
0.65625	0.28125	0.03125
0.671875	0.296875	0.0468781757520872
0.65625	0.296875	0.046875
0.671875	0.3125	0.0626961843624568
0.671875	0.296875	0.0468781757520872
0.6796875	0.3046875	0.0549485162806368
0.6796875	0.3046875	0.0549485162806368
0.6875	0.3125	0.0625
0.6796875	0.3125	0.0628953509669239
0.671875	0.3125	0.0626961843624568
0.6796875	0.3046875	0.0549485162806368
0.6796875	0.3125	0.0628953509669239
0.65625	0.3125	0.0625
0.671875	0.296875	0.0468781757520872
0.671875	0.3125	0.0626961843624568
0.640625	0.296875	0.046875
0.65625	0.3125	0.0625
0.640625	0.3125	0.0625
0.625	0.3125	0.0625
0.640625	0.296875	0.046875
0.640625	0.3125	0.0625
0.640625	0.296875	0.046875
0.65625	0.28125	0.03125
0.65625	0.296875	0.046875
0.65625	0.3125	0.0625
0.640625	0.296875	0.046875
0.65625	0.296875	0.046875
0.546875	0.390625	0.140625
0.5625	0.40625	0.15625
0.546875	0.40625	0.15625
0.53125	0.40625	0.15625
0.546875	0.390625	0.140625
0.546875	0.40625	0.15625
0.546875	0.390625	0.140625
0.5625	0.375	0.125
0.5625	0.390625	0.140625
0.5625	0.40625	0.15625
0.546875	0.390625	0.140625
0.5625	0.390625	0.140625
0.5546875	0.4140625	0.164157568153013
0.5625	0.421875	0.172277945408505
0.5546875	0.421875	0.172095246728676
0.546875	0.421875	0.171943466383474
0.5546875	0.4140625	0.164157568153013
0.5546875	0.421875	0.172095246728676
0.5546875	0.4140625	0.164157568153013
0.5625	0.40625	0.15625
0.5625	0.4140625	0.164295352185222
0.5625	0.421875	0.172277945408505
0.5546875	0.4140625	0.164157568153013
0.5625	0.4140625	0.164295352185222
0.5625	0.4296875	0.180407016441455
0.5546875	0.4296875	0.180119723426612
0.55859375	0.42578125	0.176214775226121
0.5625	0.421875	0.172277945408505
0.5625	0.4296875	0.180407016441455
0.55859375	0.42578125	0.176214775226121
0.5625	0.4296875	0.180407016441455
0.5625	0.4375	0.1875
0.55859375	0.43359375	0.184159026000092
0.5546875	0.4296875	0.180119723426612
0.5625	0.4296875	0.180407016441455
0.55859375	0.43359375	0.184159026000092
0.5546875	0.4296875	0.180119723426612
0.546875	0.421875	0.171943466383474
0.5546875	0.421875	0.172095246728676
0.5546875	0.421875	0.172095246728676
0.5625	0.421875	0.172277945408505
0.55859375	0.42578125	0.176214775226121
0.5546875	0.4296875	0.180119723426612
0.5546875	0.421875	0.172095246728676
0.55859375	0.42578125	0.176214775226121
0.546875	0.421875	0.171943466383474
0.53125	0.40625	0.15625
0.546875	0.40625	0.15625
0.546875	0.40625	0.15625
0.5625	0.40625	0.15625
0.5546875	0.4140625	0.164157568153013
0.546875	0.421875	0.171943466383474
0.546875	0.40625	0.15625
0.5546875	0.4140625	0.164157568153013
0.53125	0.40625	0.15625
0.5	0.375	0.125
0.53125	0.375	0.125
0.53125	0.375	0.125
0.5625	0.375	0.125
0.546875	0.390625	0.140625
0.53125	0.40625	0.15625
0.53125	0.375	0.125
0.546875	0.390625	0.140625
0.5859375	0.3828125	0.132822180713217
0.59375	0.390625	0.140968046715094
0.5859375	0.390625	0.140796056167003
0.578125	0.390625	0.14065462247923
0.5859375	0.3828125	0.132822180713217
0.5859375	0.390625	0.140796056167003
0.5859375	0.3828125	0.132822180713217
0.59375	0.375	0.125
0.59375	0.3828125	0.132881649886981
0.59375	0.390625	0.140968046715094
0.5859375	0.3828125	0.132822180713217
0.59375	0.3828125	0.132881649886981
0.59375	0.3984375	0.149116951813919
0.5859375	0.3984375	0.148839283454716
0.58984375	0.39453125	0.144919870665301
0.59375	0.390625	0.140968046715094
0.59375	0.3984375	0.149116951813919
0.58984375	0.39453125	0.144919870665301
0.59375	0.3984375	0.149116951813919
0.59375	0.40625	0.15625
0.58984375	0.40234375	0.152864833239817
0.5859375	0.3984375	0.148839283454716
0.59375	0.3984375	0.149116951813919
0.58984375	0.40234375	0.152864833239817
0.5859375	0.3984375	0.148839283454716
0.578125	0.390625	0.14065462247923
0.5859375	0.390625	0.140796056167003
0.5859375	0.390625	0.140796056167003
0.59375	0.390625	0.140968046715094
0.58984375	0.39453125	0.144919870665301
0.5859375	0.3984375	0.148839283454716
0.5859375	0.390625	0.140796056167003
0.58984375	0.39453125	0.144919870665301
0.578125	0.390625	0.14065462247923
0.5625	0.375	0.125
0.578125	0.375	0.125
0.578125	0.375	0.125
0.59375	0.375	0.125
0.5859375	0.3828125	0.132822180713217
0.578125	0.390625	0.14065462247923
0.578125	0.375	0.125
0.5859375	0.3828125	0.132822180713217
0.6015625	0.3828125	0.132953710622719
0.609375	0.375	0.125200118155768
0.609375	0.3828125	0.133146311230718
0.60546875	0.38671875	0.137179380500018
0.609375	0.3828125	0.133146311230718
0.609375	0.38671875	0.137095977650239
0.609375	0.390625	0.140625
0.60546875	0.38671875	0.137179380500018
0.609375	0.38671875	0.137095977650239
0.6015625	0.3828125	0.132953710622719
0.609375	0.3828125	0.133146311230718
0.60546875	0.38671875	0.137179380500018
0.59375	0.375	0.125
0.609375	0.375	0.125200118155768
0.6015625	0.3828125	0.132953710622719
0.61328125	0.37890625	0.129263880249777
0.6171875	0.375	0.125370446457429
0.6171875	0.37890625	0.129226275547875
0.6171875	0.3828125	0.1328125
0.61328125	0.37890625	0.129263880249777
0.6171875	0.37890625	0.129226275547875
0.609375	0.375	0.125200118155768
0.6171875	0.375	0.125370446457429
0.61328125	0.37890625	0.129263880249777
0.62109375	0.37890625	0.12890625
0.6171875	0.375	0.125370446457429
0.62109375	0.375	0.125324503134899
0.625	0.375	0.125
0.62109375	0.37890625	0.12890625
0.62109375	0.375	0.125324503134899
0.62109375	0.37890625	0.12890625
0.6171875	0.3828125	0.1328125
0.6171875	0.37890625	0.129226275547875
0.6171875	0.375	0.125370446457429
0.62109375	0.37890625	0.12890625
0.6171875	0.37890625	0.129226275547875
0.61328125	0.38671875	0.13671875
0.609375	0.3828125	0.133146311230718
0.61328125	0.3828125	0.133122468892387
0.6171875	0.3828125	0.1328125
0.61328125	0.38671875	0.13671875
0.61328125	0.3828125	0.133122468892387
0.61328125	0.38671875	0.13671875
0.609375	0.390625	0.140625
0.609375	0.38671875	0.137095977650239
0.609375	0.3828125	0.133146311230718
0.61328125	0.38671875	0.13671875
0.609375	0.38671875	0.137095977650239
0.609375	0.3828125	0.133146311230718
0.609375	0.375	0.125200118155768
0.61328125	0.37890625	0.129263880249777
0.61328125	0.37890625	0.129263880249777
0.6171875	0.3828125	0.1328125
0.61328125	0.3828125	0.133122468892387
0.609375	0.3828125	0.133146311230718
0.61328125	0.37890625	0.129263880249777
0.61328125	0.3828125	0.133122468892387
0.6015625	0.390625	0.141300726954451
0.6015625	0.3984375	0.1484375
0.59765625	0.39453125	0.145106564778872
0.59375	0.390625	0.140968046715094
0.6015625	0.390625	0.141300726954451
0.59765625	0.39453125	0.145106564778872
0.6015625	0.390625	0.141300726954451
0.609375	0.390625	0.140625
0.60546875	0.39453125	0.14453125
0.6015625	0.3984375	0.1484375
0.6015625	0.390625	0.141300726954451
0.60546875	0.39453125	0.14453125
0.59375	0.3984375	0.149116951813919
0.6015625	0.3984375	0.1484375
0.59765625	0.40234375	0.15234375
0.59375	0.40625	0.15625
0.59375	0.3984375	0.149116951813919
0.59765625	0.40234375	0.15234375
0.59375	0.3984375	0.149116951813919
0.59375	0.390625	0.140968046715094
0.59765625	0.39453125	0.145106564778872
0.6015625	0.3984375	0.1484375
0.59375	0.3984375	0.149116951813919
0.59765625	0.39453125	0.145106564778872
0.59375	0.3828125	0.132881649886981
0.6015625	0.3828125	0.132953710622719
0.59765625	0.38671875	0.137015794154384
0.59375	0.390625	0.140968046715094
0.59375	0.3828125	0.132881649886981
0.59765625	0.38671875	0.137015794154384
0.59375	0.375	0.125
0.6015625	0.3828125	0.132953710622719
0.59375	0.3828125	0.132881649886981
0.6015625	0.390625	0.141300726954451
0.6015625	0.3828125	0.132953710622719
0.60546875	0.38671875	0.137179380500018
0.609375	0.390625	0.140625
0.6015625	0.390625	0.141300726954451
0.60546875	0.38671875	0.137179380500018
0.6015625	0.390625	0.141300726954451
0.59375	0.390625	0.140968046715094
0.59765625	0.38671875	0.137015794154384
0.6015625	0.3828125	0.132953710622719
0.6015625	0.390625	0.141300726954451
0.59765625	0.38671875	0.137015794154384
0.578125	0.4140625	0.164788794874282
0.5703125	0.4140625	0.164459880282043
0.57421875	0.41015625	0.160490528809933
0.578125	0.40625	0.156424897086725
0.578125	0.4140625	0.164788794874282
0.57421875	0.41015625	0.160490528809933
0.578125	0.4140625	0.164788794874282
0.578125	0.421875	0.171875
0.57421875	0.41796875	0.168595105502311
0.5703125	0.4140625	0.164459880282043
0.578125	0.4140625	0.164788794874282
0.57421875	0.41796875	0.168595105502311
0.5703125	0.4140625	0.164459880282043
0.5625	0.40625	0.15625
0.5703125	0.40625	0.156329421699528
0.5703125	0.40625	0.156329421699528
0.578125	0.40625	0.156424897086725
0.57421875	0.41015625	0.160490528809933
0.5703125	0.4140625	0.164459880282043
0.5703125	0.40625	0.156329421699528
0.57421875	0.41015625	0.160490528809933
0.58203125	0.41015625	0.160660995338776
0.5859375	0.40625	0.156632863232778
0.5859375	0.41015625	0.160567561951988
0.5859375	0.4140625	0.1640625
0.58203125	0.41015625	0.160660995338776
0.5859375	0.41015625	0.160567561951988
0.578125	0.40625	0.156424897086725
0.5859375	0.40625	0.156632863232778
0.58203125	0.41015625	0.160660995338776
0.58984375	0.41015625	0.16015625
0.5859375	0.40625	0.156632863232778
0.58984375	0.40625	0.156596596038691
0.59375	0.40625	0.15625
0.58984375	0.41015625	0.16015625
0.58984375	0.40625	0.156596596038691
0.58984375	0.41015625	0.16015625
0.5859375	0.4140625	0.1640625
0.5859375	0.41015625	0.160567561951988
0.5859375	0.40625	0.156632863232778
0.58984375	0.41015625	0.16015625
0.5859375	0.41015625	0.160567561951988
0.578125	0.4140625	0.164788794874282
0.5859375	0.4140625	0.1640625
0.58203125	0.41796875	0.16796875
0.578125	0.421875	0.171875
0.578125	0.4140625	0.164788794874282
0.58203125	0.41796875	0.16796875
0.578125	0.4140625	0.164788794874282
0.578125	0.40625	0.156424897086725
0.58203125	0.41015625	0.160660995338776
0.5859375	0.4140625	0.1640625
0.578125	0.4140625	0.164788794874282
0.58203125	0.41015625	0.160660995338776
0.5703125	0.421875	0.172604242505161
0.5703125	0.4296875	0.1796875
0.56640625	0.42578125	0.176410058911205
0.5625	0.421875	0.172277945408505
0.5703125	0.421875	0.172604242505161
0.56640625	0.42578125	0.176410058911205
0.5703125	0.421875	0.172604242505161
0.578125	0.421875	0.171875
0.57421875	0.42578125	0.17578125
0.5703125	0.4296875	0.1796875
0.5703125	0.421875	0.172604242505161
0.57421875	0.42578125	0.17578125
0.5625	0.4296875	0.180407016441455
0.5703125	0.4296875	0.1796875
0.56640625	0.43359375	0.18359375
0.5625	0.4375	0.1875
0.5625	0.4296875	0.180407016441455
0.56640625	0.43359375	0.18359375
0.5625	0.4296875	0.180407016441455
0.5625	0.421875	0.172277945408505
0.56640625	0.42578125	0.176410058911205
0.5703125	0.4296875	0.1796875
0.5625	0.4296875	0.180407016441455
0.56640625	0.42578125	0.176410058911205
0.5625	0.4140625	0.164295352185222
0.5703125	0.4140625	0.164459880282043
0.56640625	0.41796875	0.168399790441637
0.5625	0.421875	0.172277945408505
0.5625	0.4140625	0.164295352185222
0.56640625	0.41796875	0.168399790441637
0.5625	0.40625	0.15625
0.5703125	0.4140625	0.164459880282043
0.5625	0.4140625	0.164295352185222
0.5703125	0.421875	0.172604242505161
0.5703125	0.4140625	0.164459880282043
0.57421875	0.41796875	0.168595105502311
0.578125	0.421875	0.171875
0.5703125	0.421875	0.172604242505161
0.57421875	0.41796875	0.168595105502311
0.5703125	0.421875	0.172604242505161
0.5625	0.421875	0.172277945408505
0.56640625	0.41796875	0.168399790441637
0.5703125	0.4140625	0.164459880282043
0.5703125	0.421875	0.172604242505161
0.56640625	0.41796875	0.168399790441637
0.5625	0.390625	0.140625
0.578125	0.390625	0.14065462247923
0.5703125	0.3984375	0.148505110646566
0.5625	0.40625	0.15625
0.5625	0.390625	0.140625
0.5703125	0.3984375	0.148505110646566
0.5625	0.375	0.125
0.578125	0.390625	0.14065462247923
0.5625	0.390625	0.140625
0.578125	0.3984375	0.148651447124531
0.5859375	0.3984375	0.148839283454716
0.58203125	0.40234375	0.152632071110821
0.578125	0.40625	0.156424897086725
0.578125	0.3984375	0.148651447124531
0.58203125	0.40234375	0.152632071110821
0.578125	0.390625	0.14065462247923
0.5859375	0.3984375	0.148839283454716
0.578125	0.3984375	0.148651447124531
0.58984375	0.40234375	0.152864833239817
0.5859375	0.40625	0.156632863232778
0.5859375	0.40234375	0.152743153416061
0.5859375	0.3984375	0.148839283454716
0.58984375	0.40234375	0.152864833239817
0.5859375	0.40234375	0.152743153416061
0.58984375	0.40234375	0.152864833239817
0.59375	0.40625	0.15625
0.58984375	0.40625	0.156596596038691
0.5859375	0.40625	0.156632863232778
0.58984375	0.40234375	0.152864833239817
0.58984375	0.40625	0.156596596038691
0.5859375	0.40625	0.156632863232778
0.578125	0.40625	0.156424897086725
0.58203125	0.40234375	0.152632071110821
0.58203125	0.40234375	0.152632071110821
0.5859375	0.3984375	0.148839283454716
0.5859375	0.40234375	0.152743153416061
0.5859375	0.40625	0.156632863232778
0.58203125	0.40234375	0.152632071110821
0.5859375	0.40234375	0.152743153416061
0.5703125	0.3984375	0.148505110646566
0.578125	0.40625	0.156424897086725
0.5703125	0.40625	0.156329421699528
0.5625	0.40625	0.15625
0.5703125	0.3984375	0.148505110646566
0.5703125	0.40625	0.156329421699528
0.5703125	0.3984375	0.148505110646566
0.578125	0.390625	0.14065462247923
0.578125	0.3984375	0.148651447124531
0.578125	0.40625	0.156424897086725
0.5703125	0.3984375	0.148505110646566
0.578125	0.3984375	0.148651447124531
0.5234375	0.4453125	0.195418033258326
0.53125	0.453125	0.203489928807679
0.5234375	0.453125	0.203314015729518
0.515625	0.453125	0.20317735908903
0.5234375	0.4453125	0.195418033258326
0.5234375	0.453125	0.203314015729518
0.5234375	0.4453125	0.195418033258326
0.53125	0.4375	0.187504957335489
0.53125	0.4453125	0.195572967135223
0.53125	0.453125	0.203489928807679
0.5234375	0.4453125	0.195418033258326
0.53125	0.4453125	0.195572967135223
0.5234375	0.4609375	0.211223445640529
0.53125	0.453125	0.203489928807679
0.53125	0.4609375	0.211411260197311
0.52734375	0.46484375	0.215315159398356
0.53125	0.4609375	0.211411260197311
0.53125	0.46484375	0.21523997257542
0.53125	0.46875	0.21875
0.52734375	0.46484375	0.215315159398356
0.53125	0.46484375	0.21523997257542
0.5234375	0.4609375	0.211223445640529
0.53125	0.4609375	0.211411260197311
0.52734375	0.46484375	0.215315159398356
0.5234375	0.4609375	0.211223445640529
0.515625	0.453125	0.20317735908903
0.5234375	0.453125	0.203314015729518
0.53125	0.453125	0.203489928807679
0.5234375	0.4609375	0.211223445640529
0.5234375	0.453125	0.203314015729518
0.515625	0.453125	0.20317735908903
0.5	0.4375	0.1875
0.515625	0.4375	0.1875
0.515625	0.4375	0.1875
0.53125	0.4375	0.187504957335489
0.5234375	0.4453125	0.195418033258326
0.515625	0.453125	0.20317735908903
0.515625	0.4375	0.1875
0.5234375	0.4453125	0.195418033258326
0.546875	0.4453125	0.196064021030885
0.5390625	0.4453125	0.195765999917163
0.54296875	0.44140625	0.191772424330859
0.546875	0.4375	0.187705864467808
0.546875	0.4453125	0.196064021030885
0.54296875	0.44140625	0.191772424330859
0.546875	0.4453125	0.196064021030885
0.546875	0.453125	0.203125
0.54296875	0.44921875	0.199831210351652
0.5390625	0.4453125	0.195765999917163
0.546875	0.4453125	0.196064021030885
0.54296875	0.44921875	0.199831210351652
0.5390625	0.4453125	0.195765999917163
0.53125	0.4375	0.187504957335489
0.5390625	0.4375	0.187594553565909
0.5390625	0.4375	0.187594553565909
0.546875	0.4375	0.187705864467808
0.54296875	0.44140625	0.191772424330859
0.5390625	0.4453125	0.195765999917163
0.5390625	0.4375	0.187594553565909
0.54296875	0.44140625	0.191772424330859
0.55078125	0.44140625	0.191945590659011
0.5546875	0.4375	0.187922583752598
0.5546875	0.44140625	0.191844197010758
0.5546875	0.4453125	0.1953125
0.55078125	0.44140625	0.191945590659011
0.5546875	0.44140625	0.191844197010758
0.546875	0.4375	0.187705864467808
0.5546875	0.4375	0.187922583752598
0.55078125	0.44140625	0.191945590659011
0.55859375	0.44140625	0.19140625
0.5546875	0.4375	0.187922583752598
0.55859375	0.4375	0.187881200719702
0.5625	0.4375	0.1875
0.55859375	0.44140625	0.19140625
0.55859375	0.4375	0.187881200719702
0.55859375	0.44140625	0.19140625
0.5546875	0.4453125	0.1953125
0.5546875	0.44140625	0.191844197010758
0.5546875	0.4375	0.187922583752598
0.55859375	0.44140625	0.19140625
0.5546875	0.44140625	0.191844197010758
0.546875	0.4453125	0.196064021030885
0.5546875	0.4453125	0.1953125
0.55078125	0.44921875	0.19921875
0.546875	0.453125	0.203125
0.546875	0.4453125	0.196064021030885
0.55078125	0.44921875	0.19921875
0.546875	0.4453125	0.196064021030885
0.546875	0.4375	0.187705864467808
0.55078125	0.44140625	0.191945590659011
0.5546875	0.4453125	0.1953125
0.546875	0.4453125	0.196064021030885
0.55078125	0.44140625	0.191945590659011
0.5390625	0.453125	0.203737491758315
0.5390625	0.4609375	0.2109375
0.53515625	0.45703125	0.207571692620715
0.53125	0.453125	0.203489928807679
0.5390625	0.453125	0.203737491758315
0.53515625	0.45703125	0.207571692620715
0.54296875	0.45703125	0.20703125
0.5390625	0.453125	0.203737491758315
0.54296875	0.453125	0.203611036191332
0.546875	0.453125	0.203125
0.54296875	0.45703125	0.20703125
0.54296875	0.453125	0.203611036191332
0.5390625	0.4609375	0.2109375
0.5390625	0.453125	0.203737491758315
0.54296875	0.45703125	0.20703125
0.53515625	0.46484375	0.21484375
0.53125	0.4609375	0.211411260197311
0.53515625	0.4609375	0.211355063770619
0.5390625	0.4609375	0.2109375
0.53515625	0.46484375	0.21484375
0.53515625	0.4609375	0.211355063770619
0.53515625	0.46484375	0.21484375
0.53125	0.46875	0.21875
0.53125	0.46484375	0.21523997257542
0.53125	0.4609375	0.211411260197311
0.53515625	0.46484375	0.21484375
0.53125	0.46484375	0.21523997257542
0.53125	0.4609375	0.211411260197311
0.53125	0.453125	0.203489928807679
0.53515625	0.45703125	0.207571692620715
0.53515625	0.45703125	0.207571692620715
0.5390625	0.4609375	0.2109375
0.53515625	0.4609375	0.211355063770619
0.53125	0.4609375	0.211411260197311
0.53515625	0.45703125	0.207571692620715
0.53515625	0.4609375	0.211355063770619
0.53125	0.4453125	0.195572967135223
0.5390625	0.4453125	0.195765999917163
0.53515625	0.44921875	0.19962258467981
0.53125	0.453125	0.203489928807679
0.53125	0.4453125	0.195572967135223
0.53515625	0.44921875	0.19962258467981
0.53125	0.4375	0.187504957335489
0.5390625	0.4453125	0.195765999917163
0.53125	0.4453125	0.195572967135223
0.54296875	0.44921875	0.199831210351652
0.5390625	0.453125	0.203737491758315
0.5390625	0.44921875	0.199722015716013
0.5390625	0.4453125	0.195765999917163
0.54296875	0.44921875	0.199831210351652
0.5390625	0.44921875	0.199722015716013
0.54296875	0.44921875	0.199831210351652
0.546875	0.453125	0.203125
0.54296875	0.453125	0.203611036191332
0.5390625	0.453125	0.203737491758315
0.54296875	0.44921875	0.199831210351652
0.54296875	0.453125	0.203611036191332
0.5390625	0.453125	0.203737491758315
0.53125	0.453125	0.203489928807679
0.53515625	0.44921875	0.19962258467981
0.53515625	0.44921875	0.19962258467981
0.5390625	0.4453125	0.195765999917163
0.5390625	0.44921875	0.199722015716013
0.5390625	0.453125	0.203737491758315
0.53515625	0.44921875	0.19962258467981
0.5390625	0.44921875	0.199722015716013
0.515625	0.4765625	0.227443017276882
0.5078125	0.4765625	0.227240115244091
0.51171875	0.47265625	0.223176593745078
0.515625	0.46875	0.219057686861306
0.515625	0.4765625	0.227443017276882
0.51171875	0.47265625	0.223176593745078
0.515625	0.4765625	0.227443017276882
0.515625	0.484375	0.234375
0.51171875	0.48046875	0.231228359064149
0.5078125	0.4765625	0.227240115244091
0.515625	0.4765625	0.227443017276882
0.51171875	0.48046875	0.231228359064149
0.5078125	0.4765625	0.227240115244091
0.5	0.46875	0.218979236324302
0.5078125	0.46875	0.219006401057335
0.5078125	0.46875	0.219006401057335
0.515625	0.46875	0.219057686861306
0.51171875	0.47265625	0.223176593745078
0.5078125	0.4765625	0.227240115244091
0.5078125	0.46875	0.219006401057335
0.51171875	0.47265625	0.223176593745078
0.51953125	0.47265625	0.223274913988327
0.5234375	0.46875	0.21922704033454
0.5234375	0.47265625	0.223126956951552
0.5234375	0.4765625	0.2265625
0.51953125	0.47265625	0.223274913988327
0.5234375	0.47265625	0.223126956951552
0.515625	0.46875	0.219057686861306
0.5234375	0.46875	0.21922704033454
0.51953125	0.47265625	0.223274913988327
0.52734375	0.47265625	0.22265625
0.5234375	0.46875	0.21922704033454
0.52734375	0.46875	0.219168810531689
0.53125	0.46875	0.21875
0.52734375	0.47265625	0.22265625
0.52734375	0.46875	0.219168810531689
0.52734375	0.47265625	0.22265625
0.5234375	0.4765625	0.2265625
0.5234375	0.47265625	0.223126956951552
0.5234375	0.46875	0.21922704033454
0.52734375	0.47265625	0.22265625
0.5234375	0.47265625	0.223126956951552
0.515625	0.4765625	0.227443017276882
0.5234375	0.4765625	0.2265625
0.51953125	0.48046875	0.23046875
0.515625	0.484375	0.234375
0.515625	0.4765625	0.227443017276882
0.51953125	0.48046875	0.23046875
0.515625	0.4765625	0.227443017276882
0.515625	0.46875	0.219057686861306
0.51953125	0.47265625	0.223274913988327
0.5234375	0.4765625	0.2265625
0.515625	0.4765625	0.227443017276882
0.51953125	0.47265625	0.223274913988327
0.5078125	0.484375	0.235205038281965
0.5078125	0.4921875	0.2421875
0.50390625	0.48828125	0.238992407006885
0.5	0.484375	0.235223699600041
0.5078125	0.484375	0.235205038281965
0.50390625	0.48828125	0.238992407006885
0.51171875	0.48828125	0.23828125
0.5078125	0.484375	0.235205038281965
0.51171875	0.484375	0.234965462811923
0.515625	0.484375	0.234375
0.51171875	0.48828125	0.23828125
0.51171875	0.484375	0.234965462811923
0.5078125	0.4921875	0.2421875
0.5078125	0.484375	0.235205038281965
0.51171875	0.48828125	0.23828125
0.5	0.4921875	0.242931030580756
0.5078125	0.4921875	0.2421875
0.50390625	0.49609375	0.24609375
0.5	0.5	0.25
0.5	0.4921875	0.242931030580756
0.50390625	0.49609375	0.24609375
0.50390625	0.48828125	0.238992407006885
0.5	0.4921875	0.242931030580756
0.5	0.48828125	0.239013041001209
0.5	0.484375	0.235223699600041
0.50390625	0.48828125	0.238992407006885
0.5	0.48828125	0.239013041001209
0.5078125	0.4921875	0.2421875
0.5	0.4921875	0.242931030580756
0.50390625	0.48828125	0.238992407006885
0.5	0.4765625	0.227137933775874
0.5078125	0.4765625	0.227240115244091
0.50390625	0.48046875	0.231182750069035
0.5	0.484375	0.235223699600041
0.5	0.4765625	0.227137933775874
0.50390625	0.48046875	0.231182750069035
0.5	0.46875	0.218979236324302
0.5078125	0.4765625	0.227240115244091
0.5	0.4765625	0.227137933775874
0.51171875	0.48046875	0.231228359064149
0.5078125	0.484375	0.235205038281965
0.5078125	0.48046875	0.231200855065558
0.5078125	0.4765625	0.227240115244091
0.51171875	0.48046875	0.231228359064149
0.5078125	0.48046875	0.231200855065558
0.51171875	0.48046875	0.231228359064149
0.515625	0.484375	0.234375
0.51171875	0.484375	0.234965462811923
0.5078125	0.484375	0.235205038281965
0.51171875	0.48046875	0.231228359064149
0.51171875	0.484375	0.234965462811923
0.5078125	0.484375	0.235205038281965
0.5	0.484375	0.235223699600041
0.50390625	0.48046875	0.231182750069035
0.50390625	0.48046875	0.231182750069035
0.5078125	0.4765625	0.227240115244091
0.5078125	0.48046875	0.231200855065558
0.5078125	0.484375	0.235205038281965
0.50390625	0.48046875	0.231182750069035
0.5078125	0.48046875	0.231200855065558
0.5	0.453125	0.203125
0.515625	0.453125	0.20317735908903
0.5078125	0.4609375	0.211041149304598
0.5	0.46875	0.218979236324302
0.5	0.453125	0.203125
0.5078125	0.4609375	0.211041149304598
0.5	0.4375	0.1875
0.515625	0.453125	0.20317735908903
0.5	0.453125	0.203125
0.515625	0.4609375	0.211112595167756
0.5234375	0.4609375	0.211223445640529
0.51953125	0.46484375	0.215143716837685
0.515625	0.46875	0.219057686861306
0.515625	0.4609375	0.211112595167756
0.51953125	0.46484375	0.215143716837685
0.515625	0.453125	0.20317735908903
0.5234375	0.4609375	0.211223445640529
0.515625	0.4609375	0.211112595167756
0.52734375	0.46484375	0.215315159398356
0.5234375	0.46875	0.21922704033454
0.5234375	0.46484375	0.215224735095779
0.5234375	0.4609375	0.211223445640529
0.52734375	0.46484375	0.215315159398356
0.5234375	0.46484375	0.215224735095779
0.52734375	0.46484375	0.215315159398356
0.53125	0.46875	0.21875
0.52734375	0.46875	0.219168810531689
0.5234375	0.46875	0.21922704033454
0.52734375	0.46484375	0.215315159398356
0.52734375	0.46875	0.219168810531689
0.5234375	0.46875	0.21922704033454
0.515625	0.46875	0.219057686861306
0.51953125	0.46484375	0.215143716837685
0.51953125	0.46484375	0.215143716837685
0.5234375	0.4609375	0.211223445640529
0.5234375	0.46484375	0.215224735095779
0.5234375	0.46875	0.21922704033454
0.51953125	0.46484375	0.215143716837685
0.5234375	0.46484375	0.215224735095779
0.5078125	0.4609375	0.211041149304598
0.515625	0.46875	0.219057686861306
0.5078125	0.46875	0.219006401057335
0.5	0.46875	0.218979236324302
0.5078125	0.4609375	0.211041149304598
0.5078125	0.46875	0.219006401057335
0.5078125	0.4609375	0.211041149304598
0.515625	0.453125	0.20317735908903
0.515625	0.4609375	0.211112595167756
0.515625	0.46875	0.219057686861306
0.5078125	0.4609375	0.211041149304598
0.515625	0.4609375	0.211112595167756
0.5	0.40625	0.15625
0.53125	0.40625	0.15625
0.515625	0.421875	0.171875
0.5	0.4375	0.1875
0.5	0.40625	0.15625
0.515625	0.421875	0.171875
0.5	0.375	0.125
0.53125	0.40625	0.15625
0.5	0.40625	0.15625
0.53125	0.421875	0.171875
0.546875	0.421875	0.171943466383474
0.5390625	0.4296875	0.179767007755007
0.53125	0.4375	0.187504957335489
0.53125	0.421875	0.171875
0.5390625	0.4296875	0.179767007755007
0.53125	0.40625	0.15625
0.546875	0.421875	0.171943466383474
0.53125	0.421875	0.171875
0.546875	0.4296875	0.179922446728372
0.5546875	0.4296875	0.180119723426612
0.55078125	0.43359375	0.183913798120603
0.546875	0.4375	0.187705864467808
0.546875	0.4296875	0.179922446728372
0.55078125	0.43359375	0.183913798120603
0.546875	0.421875	0.171943466383474
0.5546875	0.4296875	0.180119723426612
0.546875	0.4296875	0.179922446728372
0.55859375	0.43359375	0.184159026000092
0.5546875	0.4375	0.187922583752598
0.5546875	0.43359375	0.184031086525349
0.5546875	0.4296875	0.180119723426612
0.55859375	0.43359375	0.184159026000092
0.5546875	0.43359375	0.184031086525349
0.55859375	0.43359375	0.184159026000092
0.5625	0.4375	0.1875
0.55859375	0.4375	0.187881200719702
0.5546875	0.4375	0.187922583752598
0.55859375	0.43359375	0.184159026000092
0.55859375	0.4375	0.187881200719702
0.5546875	0.4375	0.187922583752598
0.546875	0.4375	0.187705864467808
0.55078125	0.43359375	0.183913798120603
0.55078125	0.43359375	0.183913798120603
0.5546875	0.4296875	0.180119723426612
0.5546875	0.43359375	0.184031086525349
0.5546875	0.4375	0.187922583752598
0.55078125	0.43359375	0.183913798120603
0.5546875	0.43359375	0.184031086525349
0.5390625	0.4296875	0.179767007755007
0.546875	0.4375	0.187705864467808
0.5390625	0.4375	0.187594553565909
0.53125	0.4375	0.187504957335489
0.5390625	0.4296875	0.179767007755007
0.5390625	0.4375	0.187594553565909
0.5390625	0.4296875	0.179767007755007
0.546875	0.421875	0.171943466383474
0.546875	0.4296875	0.179922446728372
0.546875	0.4375	0.187705864467808
0.5390625	0.4296875	0.179767007755007
0.546875	0.4296875	0.179922446728372
0.515625	0.421875	0.171875
0.53125	0.4375	0.187504957335489
0.515625	0.4375	0.1875
0.5	0.4375	0.1875
0.515625	0.421875	0.171875
0.515625	0.4375	0.1875
0.515625	0.421875	0.171875
0.53125	0.40625	0.15625
0.53125	0.421875	0.171875
0.53125	0.4375	0.187504957335489
0.515625	0.421875	0.171875
0.53125	0.421875	0.171875
0.5	0.3125	0.0625
0.5625	0.3125	0.0625
0.53125	0.34375	0.09375
0.5	0.375	0.125
0.5	0.3125	0.0625
0.53125	0.34375	0.09375
0.5	0.25	0
0.5625	0.3125	0.0625
0.5	0.3125	0.0625
0.5625	0.34375	0.09375
0.59375	0.34375	0.09375
0.578125	0.359375	0.109375
0.5625	0.375	0.125
0.5625	0.34375	0.09375
0.578125	0.359375	0.109375
0.5625	0.3125	0.0625
0.59375	0.34375	0.09375
0.5625	0.34375	0.09375
0.59375	0.375	0.125
0.59375	0.34375	0.09375
0.609375	0.359375	0.109415156817059
0.609375	0.375	0.125200118155768
0.609375	0.359375	0.109415156817059
0.6171875	0.3671875	0.117488770600439
0.6171875	0.375	0.125370446457429
0.6171875	0.3671875	0.117488770600439
0.62109375	0.37109375	0.121543241277334
0.62109375	0.37109375	0.121543241277334
0.625	0.375	0.125
0.62109375	0.375	0.125324503134899
0.6171875	0.375	0.125370446457429
0.62109375	0.37109375	0.121543241277334
0.62109375	0.375	0.125324503134899
0.609375	0.375	0.125200118155768
0.6171875	0.3671875	0.117488770600439
0.6171875	0.375	0.125370446457429
0.59375	0.375	0.125
0.609375	0.359375	0.109415156817059
0.609375	0.375	0.125200118155768
0.578125	0.359375	0.109375
0.59375	0.375	0.125
0.578125	0.375	0.125
0.5625	0.375	0.125
0.578125	0.359375	0.109375
0.578125	0.375	0.125
0.59375	0.34375	0.09375
0.59375	0.375	0.125
0.578125	0.359375	0.109375
0.53125	0.34375	0.09375
0.5625	0.375	0.125
0.53125	0.375	0.125
0.5	0.375	0.125
0.53125	0.34375	0.09375
0.53125	0.375	0.125
0.53125	0.34375	0.09375
0.5625	0.3125	0.0625
0.5625	0.34375	0.09375
0.5625	0.375	0.125
0.53125	0.34375	0.09375
0.5625	0.34375	0.09375
0.5	0.125	0
0.625	0.125	0
0.5625	0.1875	0
0.5	0.25	0
0.5	0.125	0
0.5625	0.1875	0
0.5	0	0
0.625	0.125	0
0.5	0.125	0
0.625	0.1875	0
0.6875	0.1875	0
0.65625	0.21875	0
0.625	0.25	0
0.625	0.1875	0
0.65625	0.21875	0
0.625	0.125	0
0.6875	0.1875	0
0.625	0.1875	0
0.6875	0.25	0
0.6875	0.1875	0
0.71875	0.21875	0
0.71875	0.25	5.29320502010232e-05
0.71875	0.21875	0
0.734375	0.234375	1.49363304641932e-05
0.734375	0.234375	1.49363304641932e-05
0.75	0.25	0
0.734375	0.25	7.58281442498076e-06
0.71875	0.25	5.29320502010232e-05
0.734375	0.234375	1.49363304641932e-05
0.734375	0.25	7.58281442498076e-06
0.6875	0.25	0
0.71875	0.21875	0
0.71875	0.25	5.29320502010232e-05
0.65625	0.21875	0
0.6875	0.25	0
0.65625	0.25	0
0.625	0.25	0
0.65625	0.21875	0
0.65625	0.25	0
0.6875	0.1875	0
0.6875	0.25	0
0.65625	0.21875	0
0.5625	0.1875	0
0.625	0.25	0
0.5625	0.25	0
0.5	0.25	0
0.5625	0.1875	0
0.5625	0.25	0
0.5625	0.1875	0
0.625	0.125	0
0.625	0.1875	0
0.625	0.25	0
0.5625	0.1875	0
0.625	0.1875	0
0.8125	0.375	0.0566575288417907
0.8125	0.4375	0.0746545557934726
0.78125	0.40625	0.0778657294182701
0.78125	0.40625	0.0778657294182701
0.75	0.375	0.0776388285423404
0.78125	0.375	0.0665474520569502
0.8125	0.375	0.0566575288417907
0.78125	0.40625	0.0778657294182701
0.78125	0.375	0.0665474520569502
0.8125	0.375	0.0566575288417907
0.875	0.375	0.0368841521906541
0.84375	0.40625	0.0549800685440176
0.8125	0.4375	0.0746545557934726
0.8125	0.375	0.0566575288417907
0.84375	0.40625	0.0549800685440176
0.75	0.4375	0.100713907415595
0.8125	0.4375	0.0746545557934726
0.78125	0.46875	0.0958324751113354
0.78125	0.46875	0.0958324751113354
0.75	0.5	0.117107116642352
0.75	0.46875	0.109694746137845
0.75	0.4375	0.100713907415595
0.78125	0.46875	0.0958324751113354
0.75	0.46875	0.109694746137845
0.75	0.4375	0.100713907415595
0.75	0.375	0.0776388285423404
0.78125	0.40625	0.0778657294182701
0.8125	0.4375	0.0746545557934726
0.75	0.4375	0.100713907415595
0.78125	0.40625	0.0778657294182701
0.78125	0.3125	0.0394318141211603
0.78125	0.34375	0.0542726595432205
0.765625	0.328125	0.0511885997714275
0.765625	0.328125	0.0511885997714275
0.75	0.3125	0.0466545601121015
0.765625	0.3125	0.0427298677887464
0.78125	0.3125	0.0394318141211603
0.765625	0.328125	0.0511885997714275
0.765625	0.3125	0.0427298677887464
0.8125	0.3125	0.0327945193934042
0.78125	0.34375	0.0542726595432205
0.78125	0.3125	0.0394318141211603
0.78125	0.34375	0.0542726595432205
0.75	0.375	0.0776388285423404
0.75	0.34375	0.0634247385476008
0.75	0.34375	0.0634247385476008
0.75	0.3125	0.0466545601121015
0.765625	0.328125	0.0511885997714275
0.78125	0.34375	0.0542726595432205
0.75	0.34375	0.0634247385476008
0.765625	0.328125	0.0511885997714275
0.765625	0.296875	0.0337352127217833
0.75	0.28125	0.0262761985627288
0.765625	0.28125	0.0237714706368411
0.78125	0.28125	0.0215941050294561
0.765625	0.296875	0.0337352127217833
0.765625	0.28125	0.0237714706368411
0.75	0.3125	0.0466545601121015
0.75	0.28125	0.0262761985627288
0.765625	0.296875	0.0337352127217833
0.765625	0.265625	0.0125495147791756
0.75	0.28125	0.0262761985627288
0.75	0.265625	0.0139798302727223
0.75	0.25	0
0.765625	0.265625	0.0125495147791756
0.75	0.265625	0.0139798302727223
0.765625	0.28125	0.0237714706368411
0.765625	0.265625	0.0125495147791756
0.7734375	0.2734375	0.0173277062757829
0.78125	0.28125	0.0215941050294561
0.765625	0.28125	0.0237714706368411
0.7734375	0.2734375	0.0173277062757829
0.75	0.28125	0.0262761985627288
0.765625	0.265625	0.0125495147791756
0.765625	0.28125	0.0237714706368411
0.796875	0.296875	0.0281063706584451
0.78125	0.3125	0.0394318141211603
0.78125	0.296875	0.0307238403593135
0.78125	0.28125	0.0215941050294561
0.796875	0.296875	0.0281063706584451
0.78125	0.296875	0.0307238403593135
0.8125	0.3125	0.0327945193934042
0.78125	0.3125	0.0394318141211603
0.796875	0.296875	0.0281063706584451
0.765625	0.296875	0.0337352127217833
0.78125	0.3125	0.0394318141211603
0.765625	0.3125	0.0427298677887464
0.75	0.3125	0.0466545601121015
0.765625	0.296875	0.0337352127217833
0.765625	0.3125	0.0427298677887464
0.765625	0.296875	0.0337352127217833
0.78125	0.28125	0.0215941050294561
0.78125	0.296875	0.0307238403593135
0.78125	0.3125	0.0394318141211603
0.765625	0.296875	0.0337352127217833
0.78125	0.296875	0.0307238403593135
0.84375	0.34375	0.0373552071313844
0.8125	0.375	0.0566575288417907
0.8125	0.34375	0.045207815506716
0.8125	0.3125	0.0327945193934042
0.84375	0.34375	0.0373552071313844
0.8125	0.34375	0.045207815506716
0.875	0.375	0.0368841521906541
0.8125	0.375	0.0566575288417907
0.84375	0.34375	0.0373552071313844
0.78125	0.34375	0.0542726595432205
0.8125	0.375	0.0566575288417907
0.78125	0.375	0.0665474520569502
0.75	0.375	0.0776388285423404
0.78125	0.34375	0.0542726595432205
0.78125	0.375	0.0665474520569502
0.78125	0.34375	0.0542726595432205
0.8125	0.3125	0.0327945193934042
0.8125	0.34375	0.045207815506716
0.8125	0.375	0.0566575288417907
0.78125	0.34375	0.0542726595432205
0.8125	0.34375	0.045207815506716
0.90625	0.46875	0.0405320995246249
0.875	0.4375	0.0493620508151003
0.90625	0.4375	0.0367498951644139
0.9375	0.4375	0.0246569060831521
0.90625	0.46875	0.0405320995246249
0.90625	0.4375	0.0367498951644139
0.875	0.5	0.0577909536885848
0.875	0.4375	0.0493620508151003
0.90625	0.46875	0.0405320995246249
0.90625	0.40625	0.0325324670790723
0.875	0.4375	0.0493620508151003
0.875	0.40625	0.0434072093622731
0.875	0.375	0.0368841521906541
0.90625	0.40625	0.0325324670790723
0.875	0.40625	0.0434072093622731
0.90625	0.40625	0.0325324670790723
0.9375	0.4375	0.0246569060831521
0.90625	0.4375	0.0367498951644139
0.875	0.4375	0.0493620508151003
0.90625	0.40625	0.0325324670790723
0.90625	0.4375	0.0367498951644139
0.9375	0.5	0.0287537755398861
0.9375	0.4375	0.0246569060831521
0.96875	0.46875	0.013507620559649
1	0.5	0
0.9375	0.5	0.0287537755398861
0.96875	0.46875	0.013507620559649
0.9375	0.5	0.0287537755398861
0.875	0.5	0.0577909536885848
0.90625	0.46875	0.0405320995246249
0.9375	0.4375	0.0246569060831521
0.9375	0.5	0.0287537755398861
0.90625	0.46875	0.0405320995246249
0.8125	0.5	0.0871684763844184
0.8125	0.4375	0.0746545557934726
0.84375	0.46875	0.0677226763329955
0.84375	0.46875	0.0677226763329955
0.875	0.5	0.0577909536885848
0.84375	0.5	0.0719845718772873
0.8125	0.5	0.0871684763844184
0.84375	0.46875	0.0677226763329955
0.84375	0.5	0.0719845718772873
0.78125	0.46875	0.0958324751113354
0.8125	0.5	0.0871684763844184
0.78125	0.5	0.101800408400091
0.75	0.5	0.117107116642352
0.78125	0.46875	0.0958324751113354
0.78125	0.5	0.101800408400091
0.8125	0.4375	0.0746545557934726
0.8125	0.5	0.0871684763844184
0.78125	0.46875	0.0958324751113354
0.875	0.4375	0.0493620508151003
0.8125	0.4375	0.0746545557934726
0.84375	0.40625	0.0549800685440176
0.84375	0.40625	0.0549800685440176
0.875	0.375	0.0368841521906541
0.875	0.40625	0.0434072093622731
0.875	0.4375	0.0493620508151003
0.84375	0.40625	0.0549800685440176
0.875	0.40625	0.0434072093622731
0.875	0.4375	0.0493620508151003
0.875	0.5	0.0577909536885848
0.84375	0.46875	0.0677226763329955
0.8125	0.4375	0.0746545557934726
0.875	0.4375	0.0493620508151003
0.84375	0.46875	0.0677226763329955
0.65625	0.46875	0.154594832625992
0.625	0.4375	0.15693713891496
0.65625	0.4375	0.142049201675951
0.6875	0.4375	0.127979013744736
0.65625	0.46875	0.154594832625992
0.65625	0.4375	0.142049201675951
0.625	0.46875	0.169906927405169
0.65625	0.46875	0.154594832625992
0.640625	0.484375	0.168122707221768
0.640625	0.484375	0.168122707221768
0.625	0.5	0.180386387572289
0.625	0.484375	0.175874403110809
0.625	0.46875	0.169906927405169
0.640625	0.484375	0.168122707221768
0.625	0.484375	0.175874403110809
0.625	0.4375	0.15693713891496
0.65625	0.46875	0.154594832625992
0.625	0.46875	0.169906927405169
0.625	0.40625	0.141983757483093
0.65625	0.40625	0.128147027532436
0.640625	0.421875	0.142493847735281
0.625	0.4375	0.15693713891496
0.625	0.40625	0.141983757483093
0.640625	0.421875	0.142493847735281
0.640625	0.390625	0.127056573677056
0.625	0.40625	0.141983757483093
0.625	0.390625	0.133795131462407
0.6328125	0.3828125	0.126186795365324
0.625	0.390625	0.133795131462407
0.625	0.3828125	0.12948100227665
0.625	0.375	0.125
0.6328125	0.3828125	0.126186795365324
0.625	0.3828125	0.12948100227665
0.640625	0.390625	0.127056573677056
0.625	0.390625	0.133795131462407
0.6328125	0.3828125	0.126186795365324
0.65625	0.40625	0.128147027532436
0.625	0.40625	0.141983757483093
0.640625	0.390625	0.127056573677056
0.65625	0.4375	0.142049201675951
0.65625	0.40625	0.128147027532436
0.671875	0.421875	0.128365352401723
0.6875	0.4375	0.127979013744736
0.65625	0.4375	0.142049201675951
0.671875	0.421875	0.128365352401723
0.65625	0.4375	0.142049201675951
0.625	0.4375	0.15693713891496
0.640625	0.421875	0.142493847735281
0.65625	0.40625	0.128147027532436
0.65625	0.4375	0.142049201675951
0.640625	0.421875	0.142493847735281
0.6875	0.46875	0.139264119723922
0.71875	0.46875	0.124561029821691
0.703125	0.484375	0.136645687309844
0.6875	0.5	0.148179288012
0.6875	0.46875	0.139264119723922
0.703125	0.484375	0.136645687309844
0.6875	0.4375	0.127979013744736
0.71875	0.46875	0.124561029821691
0.6875	0.46875	0.139264119723922
0.734375	0.484375	0.121284712521538
0.71875	0.5	0.132411332266873
0.71875	0.484375	0.128715779677741
0.71875	0.46875	0.124561029821691
0.734375	0.484375	0.121284712521538
0.71875	0.484375	0.128715779677741
0.734375	0.484375	0.121284712521538
0.75	0.5	0.117107116642352
0.734375	0.5	0.124382538158839
0.71875	0.5	0.132411332266873
0.734375	0.484375	0.121284712521538
0.734375	0.5	0.124382538158839
0.703125	0.484375	0.136645687309844
0.71875	0.5	0.132411332266873
0.703125	0.5	0.139867541405124
0.6875	0.5	0.148179288012
0.703125	0.484375	0.136645687309844
0.703125	0.5	0.139867541405124
0.703125	0.484375	0.136645687309844
0.71875	0.46875	0.124561029821691
0.71875	0.484375	0.128715779677741
0.71875	0.5	0.132411332266873
0.703125	0.484375	0.136645687309844
0.71875	0.484375	0.128715779677741
0.671875	0.484375	0.152058391583754
0.65625	0.5	0.163955194842732
0.65625	0.484375	0.159670599402528
0.65625	0.46875	0.154594832625992
0.671875	0.484375	0.152058391583754
0.65625	0.484375	0.159670599402528
0.671875	0.484375	0.152058391583754
0.6875	0.5	0.148179288012
0.671875	0.5	0.155515459601456
0.65625	0.5	0.163955194842732
0.671875	0.484375	0.152058391583754
0.671875	0.5	0.155515459601456
0.640625	0.484375	0.168122707221768
0.65625	0.5	0.163955194842732
0.640625	0.5	0.171784134869611
0.625	0.5	0.180386387572289
0.640625	0.484375	0.168122707221768
0.640625	0.5	0.171784134869611
0.640625	0.484375	0.168122707221768
0.65625	0.46875	0.154594832625992
0.65625	0.484375	0.159670599402528
0.65625	0.5	0.163955194842732
0.640625	0.484375	0.168122707221768
0.65625	0.484375	0.159670599402528
0.65625	0.46875	0.154594832625992
0.6875	0.4375	0.127979013744736
0.6875	0.46875	0.139264119723922
0.6875	0.46875	0.139264119723922
0.6875	0.5	0.148179288012
0.671875	0.484375	0.152058391583754
0.65625	0.46875	0.154594832625992
0.6875	0.46875	0.139264119723922
0.671875	0.484375	0.152058391583754
0.578125	0.46875	0.193923072368685
0.578125	0.484375	0.200594095809261
0.5703125	0.4765625	0.201444485984868
0.5625	0.46875	0.20215025517962
0.578125	0.46875	0.193923072368685
0.5703125	0.4765625	0.201444485984868
0.59375	0.46875	0.185910856726707
0.578125	0.484375	0.200594095809261
0.578125	0.46875	0.193923072368685
0.5625	0.484375	0.20887734585699
0.578125	0.484375	0.200594095809261
0.5703125	0.4921875	0.207664608012004
0.5625	0.5	0.214708609207275
0.5625	0.484375	0.20887734585699
0.5703125	0.4921875	0.207664608012004
0.5625	0.484375	0.20887734585699
0.5625	0.46875	0.20215025517962
0.5703125	0.4765625	0.201444485984868
0.578125	0.484375	0.200594095809261
0.5625	0.484375	0.20887734585699
0.5703125	0.4765625	0.201444485984868
0.578125	0.453125	0.186949532180983
0.5625	0.46875	0.20215025517962
0.5625	0.453125	0.195015581529084
0.5703125	0.4453125	0.187318280302167
0.5625	0.453125	0.195015581529084
0.5625	0.4453125	0.191307101010212
0.5625	0.4375	0.1875
0.5703125	0.4453125	0.187318280302167
0.5625	0.4453125	0.191307101010212
0.578125	0.453125	0.186949532180983
0.5625	0.453125	0.195015581529084
0.5703125	0.4453125	0.187318280302167
0.578125	0.453125	0.186949532180983
0.59375	0.46875	0.185910856726707
0.578125	0.46875	0.193923072368685
0.5625	0.46875	0.20215025517962
0.578125	0.453125	0.186949532180983
0.578125	0.46875	0.193923072368685
0.59375	0.484375	0.19226385840561
0.609375	0.484375	0.18410651877011
0.6015625	0.4921875	0.190858967232627
0.59375	0.5	0.19742336131889
0.59375	0.484375	0.19226385840561
0.6015625	0.4921875	0.190858967232627
0.59375	0.484375	0.19226385840561
0.59375	0.46875	0.185910856726707
0.6015625	0.4765625	0.185090645069393
0.609375	0.484375	0.18410651877011
0.59375	0.484375	0.19226385840561
0.6015625	0.4765625	0.185090645069393
0.609375	0.5	0.188743171299642
0.609375	0.484375	0.18410651877011
0.6171875	0.4921875	0.182538994873019
0.625	0.5	0.180386387572289
0.609375	0.5	0.188743171299642
0.6171875	0.4921875	0.182538994873019
0.609375	0.5	0.188743171299642
0.59375	0.5	0.19742336131889
0.6015625	0.4921875	0.190858967232627
0.609375	0.484375	0.18410651877011
0.609375	0.5	0.188743171299642
0.6015625	0.4921875	0.190858967232627
0.578125	0.5	0.205849588149525
0.578125	0.484375	0.200594095809261
0.5859375	0.4921875	0.199236272598584
0.59375	0.5	0.19742336131889
0.578125	0.5	0.205849588149525
0.5859375	0.4921875	0.199236272598584
0.578125	0.5	0.205849588149525
0.5625	0.5	0.214708609207275
0.5703125	0.4921875	0.207664608012004
0.578125	0.484375	0.200594095809261
0.578125	0.5	0.205849588149525
0.5703125	0.4921875	0.207664608012004
0.578125	0.484375	0.200594095809261
0.59375	0.46875	0.185910856726707
0.59375	0.484375	0.19226385840561
0.59375	0.484375	0.19226385840561
0.59375	0.5	0.19742336131889
0.5859375	0.4921875	0.199236272598584
0.578125	0.484375	0.200594095809261
0.59375	0.484375	0.19226385840561
0.5859375	0.4921875	0.199236272598584
0.53125	0.484375	0.225882972546054
0.546875	0.484375	0.217345601159324
0.5390625	0.4921875	0.224749106690062
0.53125	0.5	0.232201540144754
0.53125	0.484375	0.225882972546054
0.5390625	0.4921875	0.224749106690062
0.5390625	0.4765625	0.218116917805606
0.53125	0.484375	0.225882972546054
0.53125	0.4765625	0.222350249793612
0.53125	0.46875	0.21875
0.5390625	0.4765625	0.218116917805606
0.53125	0.4765625	0.222350249793612
0.546875	0.484375	0.217345601159324
0.53125	0.484375	0.225882972546054
0.5390625	0.4765625	0.218116917805606
0.546875	0.5	0.22334389017222
0.546875	0.484375	0.217345601159324
0.5546875	0.4921875	0.21619613758291
0.5625	0.5	0.214708609207275
0.546875	0.5	0.22334389017222
0.5546875	0.4921875	0.21619613758291
0.546875	0.5	0.22334389017222
0.53125	0.5	0.232201540144754
0.5390625	0.4921875	0.224749106690062
0.546875	0.484375	0.217345601159324
0.546875	0.5	0.22334389017222
0.5390625	0.4921875	0.224749106690062
0.5234375	0.4921875	0.233473073449033
0.515625	0.5	0.241131619138799
0.515625	0.4921875	0.237897837256979
0.515625	0.484375	0.234375
0.5234375	0.4921875	0.233473073449033
0.515625	0.4921875	0.237897837256979
0.53125	0.5	0.232201540144754
0.515625	0.5	0.241131619138799
0.5234375	0.4921875	0.233473073449033
0.51171875	0.49609375	0.241732926519827
0.5078125	0.5	0.245719840864621
0.5078125	0.49609375	0.243913803271747
0.5078125	0.4921875	0.2421875
0.51171875	0.49609375	0.241732926519827
0.5078125	0.49609375	0.243913803271747
0.515625	0.5	0.241131619138799
0.5078125	0.5	0.245719840864621
0.51171875	0.49609375	0.241732926519827
0.50390625	0.49609375	0.24609375
0.5078125	0.5	0.245719840864621
0.50390625	0.5	0.248023370703942
0.5	0.5	0.25
0.50390625	0.49609375	0.24609375
0.50390625	0.5	0.248023370703942
0.50390625	0.49609375	0.24609375
0.5078125	0.4921875	0.2421875
0.5078125	0.49609375	0.243913803271747
0.5078125	0.5	0.245719840864621
0.50390625	0.49609375	0.24609375
0.5078125	0.49609375	0.243913803271747
0.515625	0.4921875	0.237897837256979
0.5078125	0.4921875	0.2421875
0.51171875	0.48828125	0.23828125
0.515625	0.484375	0.234375
0.515625	0.4921875	0.237897837256979
0.51171875	0.48828125	0.23828125
0.515625	0.4921875	0.237897837256979
0.515625	0.5	0.241131619138799
0.51171875	0.49609375	0.241732926519827
0.5078125	0.4921875	0.2421875
0.515625	0.4921875	0.237897837256979
0.51171875	0.49609375	0.241732926519827
0.5234375	0.4765625	0.2265625
0.53125	0.484375	0.225882972546054
0.5234375	0.484375	0.230161970146618
0.5234375	0.484375	0.230161970146618
0.515625	0.484375	0.234375
0.51953125	0.48046875	0.23046875
0.5234375	0.4765625	0.2265625
0.5234375	0.484375	0.230161970146618
0.51953125	0.48046875	0.23046875
0.53125	0.4765625	0.222350249793612
0.5234375	0.4765625	0.2265625
0.52734375	0.47265625	0.22265625
0.53125	0.46875	0.21875
0.53125	0.4765625	0.222350249793612
0.52734375	0.47265625	0.22265625
0.53125	0.484375	0.225882972546054
0.5234375	0.4765625	0.2265625
0.53125	0.4765625	0.222350249793612
0.53125	0.484375	0.225882972546054
0.53125	0.5	0.232201540144754
0.5234375	0.4921875	0.233473073449033
0.5234375	0.4921875	0.233473073449033
0.515625	0.484375	0.234375
0.5234375	0.484375	0.230161970146618
0.53125	0.484375	0.225882972546054
0.5234375	0.4921875	0.233473073449033
0.5234375	0.484375	0.230161970146618
0.5546875	0.4609375	0.202709439753101
0.546875	0.46875	0.210422210514512
0.546875	0.4609375	0.206837498310833
0.546875	0.453125	0.203125
0.5546875	0.4609375	0.202709439753101
0.546875	0.4609375	0.206837498310833
0.5625	0.46875	0.20215025517962
0.546875	0.46875	0.210422210514512
0.5546875	0.4609375	0.202709439753101
0.5390625	0.4609375	0.2109375
0.546875	0.46875	0.210422210514512
0.5390625	0.46875	0.214592772024468
0.5390625	0.46875	0.214592772024468
0.53125	0.46875	0.21875
0.53515625	0.46484375	0.21484375
0.5390625	0.4609375	0.2109375
0.5390625	0.46875	0.214592772024468
0.53515625	0.46484375	0.21484375
0.546875	0.4609375	0.206837498310833
0.5390625	0.4609375	0.2109375
0.54296875	0.45703125	0.20703125
0.546875	0.453125	0.203125
0.546875	0.4609375	0.206837498310833
0.54296875	0.45703125	0.20703125
0.546875	0.46875	0.210422210514512
0.5390625	0.4609375	0.2109375
0.546875	0.4609375	0.206837498310833
0.5546875	0.4453125	0.1953125
0.5625	0.453125	0.195015581529084
0.5546875	0.453125	0.199087250971055
0.5546875	0.453125	0.199087250971055
0.546875	0.453125	0.203125
0.55078125	0.44921875	0.19921875
0.5546875	0.4453125	0.1953125
0.5546875	0.453125	0.199087250971055
0.55078125	0.44921875	0.19921875
0.5625	0.4453125	0.191307101010212
0.5546875	0.4453125	0.1953125
0.55859375	0.44140625	0.19140625
0.5625	0.4375	0.1875
0.5625	0.4453125	0.191307101010212
0.55859375	0.44140625	0.19140625
0.5625	0.453125	0.195015581529084
0.5546875	0.4453125	0.1953125
0.5625	0.4453125	0.191307101010212
0.5625	0.453125	0.195015581529084
0.5625	0.46875	0.20215025517962
0.5546875	0.4609375	0.202709439753101
0.5546875	0.4609375	0.202709439753101
0.546875	0.453125	0.203125
0.5546875	0.453125	0.199087250971055
0.5625	0.453125	0.195015581529084
0.5546875	0.4609375	0.202709439753101
0.5546875	0.453125	0.199087250971055
0.546875	0.484375	0.217345601159324
0.5625	0.46875	0.20215025517962
0.5625	0.484375	0.20887734585699
0.5625	0.484375	0.20887734585699
0.5625	0.5	0.214708609207275
0.5546875	0.4921875	0.21619613758291
0.546875	0.484375	0.217345601159324
0.5625	0.484375	0.20887734585699
0.5546875	0.4921875	0.21619613758291
0.546875	0.46875	0.210422210514512
0.546875	0.484375	0.217345601159324
0.5390625	0.4765625	0.218116917805606
0.5390625	0.4765625	0.218116917805606
0.53125	0.46875	0.21875
0.5390625	0.46875	0.214592772024468
0.546875	0.46875	0.210422210514512
0.5390625	0.4765625	0.218116917805606
0.5390625	0.46875	0.214592772024468
0.5625	0.46875	0.20215025517962
0.546875	0.484375	0.217345601159324
0.546875	0.46875	0.210422210514512
0.609375	0.421875	0.156908335631223
0.59375	0.4375	0.171971127987406
0.59375	0.421875	0.164357288874211
0.6015625	0.4140625	0.156671401915489
0.59375	0.421875	0.164357288874211
0.59375	0.4140625	0.160351590996166
0.59375	0.40625	0.15625
0.6015625	0.4140625	0.156671401915489
0.59375	0.4140625	0.160351590996166
0.609375	0.421875	0.156908335631223
0.59375	0.421875	0.164357288874211
0.6015625	0.4140625	0.156671401915489
0.625	0.4375	0.15693713891496
0.59375	0.4375	0.171971127987406
0.609375	0.421875	0.156908335631223
0.5859375	0.4296875	0.172005798336329
0.578125	0.4375	0.179711370617652
0.578125	0.4296875	0.175849788419454
0.578125	0.421875	0.171875
0.5859375	0.4296875	0.172005798336329
0.578125	0.4296875	0.175849788419454
0.59375	0.4375	0.171971127987406
0.578125	0.4375	0.179711370617652
0.5859375	0.4296875	0.172005798336329
0.5703125	0.4296875	0.1796875
0.578125	0.4375	0.179711370617652
0.5703125	0.4375	0.183613766520563
0.5703125	0.4375	0.183613766520563
0.5625	0.4375	0.1875
0.56640625	0.43359375	0.18359375
0.5703125	0.4296875	0.1796875
0.5703125	0.4375	0.183613766520563
0.56640625	0.43359375	0.18359375
0.578125	0.4296875	0.175849788419454
0.5703125	0.4296875	0.1796875
0.57421875	0.42578125	0.17578125
0.578125	0.421875	0.171875
0.578125	0.4296875	0.175849788419454
0.57421875	0.42578125	0.17578125
0.578125	0.4375	0.179711370617652
0.5703125	0.4296875	0.1796875
0.578125	0.4296875	0.175849788419454
0.5859375	0.4140625	0.1640625
0.59375	0.421875	0.164357288874211
0.5859375	0.421875	0.168114143615384
0.5859375	0.421875	0.168114143615384
0.578125	0.421875	0.171875
0.58203125	0.41796875	0.16796875
0.5859375	0.4140625	0.1640625
0.5859375	0.421875	0.168114143615384
0.58203125	0.41796875	0.16796875
0.59375	0.4140625	0.160351590996166
0.5859375	0.4140625	0.1640625
0.58984375	0.41015625	0.16015625
0.59375	0.40625	0.15625
0.59375	0.4140625	0.160351590996166
0.58984375	0.41015625	0.16015625
0.59375	0.421875	0.164357288874211
0.5859375	0.4140625	0.1640625
0.59375	0.4140625	0.160351590996166
0.59375	0.421875	0.164357288874211
0.59375	0.4375	0.171971127987406
0.5859375	0.4296875	0.172005798336329
0.5859375	0.4296875	0.172005798336329
0.578125	0.421875	0.171875
0.5859375	0.421875	0.168114143615384
0.59375	0.421875	0.164357288874211
0.5859375	0.4296875	0.172005798336329
0.5859375	0.421875	0.168114143615384
0.6171875	0.3984375	0.141396460238933
0.609375	0.40625	0.149072817926748
0.609375	0.3984375	0.144901803955034
0.609375	0.390625	0.140625
0.6171875	0.3984375	0.141396460238933
0.609375	0.3984375	0.144901803955034
0.625	0.40625	0.141983757483093
0.609375	0.40625	0.149072817926748
0.6171875	0.3984375	0.141396460238933
0.6015625	0.3984375	0.1484375
0.609375	0.40625	0.149072817926748
0.6015625	0.40625	0.152648827920586
0.6015625	0.40625	0.152648827920586
0.59375	0.40625	0.15625
0.59765625	0.40234375	0.15234375
0.6015625	0.3984375	0.1484375
0.6015625	0.40625	0.152648827920586
0.59765625	0.40234375	0.15234375
0.609375	0.3984375	0.144901803955034
0.6015625	0.3984375	0.1484375
0.60546875	0.39453125	0.14453125
0.609375	0.390625	0.140625
0.609375	0.3984375	0.144901803955034
0.60546875	0.39453125	0.14453125
0.609375	0.40625	0.149072817926748
0.6015625	0.3984375	0.1484375
0.609375	0.3984375	0.144901803955034
0.6171875	0.3828125	0.1328125
0.625	0.390625	0.133795131462407
0.6171875	0.390625	0.137193271005423
0.6171875	0.390625	0.137193271005423
0.609375	0.390625	0.140625
0.61328125	0.38671875	0.13671875
0.6171875	0.3828125	0.1328125
0.6171875	0.390625	0.137193271005423
0.61328125	0.38671875	0.13671875
0.625	0.3828125	0.12948100227665
0.6171875	0.3828125	0.1328125
0.62109375	0.37890625	0.12890625
0.625	0.375	0.125
0.625	0.3828125	0.12948100227665
0.62109375	0.37890625	0.12890625
0.625	0.390625	0.133795131462407
0.6171875	0.3828125	0.1328125
0.625	0.3828125	0.12948100227665
0.625	0.390625	0.133795131462407
0.625	0.40625	0.141983757483093
0.6171875	0.3984375	0.141396460238933
0.6171875	0.3984375	0.141396460238933
0.609375	0.390625	0.140625
0.6171875	0.390625	0.137193271005423
0.625	0.390625	0.133795131462407
0.6171875	0.3984375	0.141396460238933
0.6171875	0.390625	0.137193271005423
0.625	0.40625	0.141983757483093
0.625	0.4375	0.15693713891496
0.609375	0.421875	0.156908335631223
0.609375	0.40625	0.149072817926748
0.609375	0.421875	0.156908335631223
0.6015625	0.4140625	0.156671401915489
0.6015625	0.4140625	0.156671401915489
0.59375	0.40625	0.15625
0.6015625	0.40625	0.152648827920586
0.609375	0.40625	0.149072817926748
0.6015625	0.4140625	0.156671401915489
0.6015625	0.40625	0.152648827920586
0.625	0.40625	0.141983757483093
0.609375	0.421875	0.156908335631223
0.609375	0.40625	0.149072817926748
0.609375	0.453125	0.171233692658278
0.625	0.46875	0.169906927405169
0.609375	0.46875	0.177813835967732
0.59375	0.46875	0.185910856726707
0.609375	0.453125	0.171233692658278
0.609375	0.46875	0.177813835967732
0.625	0.4375	0.15693713891496
0.625	0.46875	0.169906927405169
0.609375	0.453125	0.171233692658278
0.609375	0.484375	0.18410651877011
0.625	0.46875	0.169906927405169
0.625	0.484375	0.175874403110809
0.625	0.484375	0.175874403110809
0.625	0.5	0.180386387572289
0.6171875	0.4921875	0.182538994873019
0.609375	0.484375	0.18410651877011
0.625	0.484375	0.175874403110809
0.6171875	0.4921875	0.182538994873019
0.609375	0.46875	0.177813835967732
0.609375	0.484375	0.18410651877011
0.6015625	0.4765625	0.185090645069393
0.59375	0.46875	0.185910856726707
0.609375	0.46875	0.177813835967732
0.6015625	0.4765625	0.185090645069393
0.625	0.46875	0.169906927405169
0.609375	0.484375	0.18410651877011
0.609375	0.46875	0.177813835967732
0.59375	0.4375	0.171971127987406
0.59375	0.46875	0.185910856726707
0.578125	0.453125	0.186949532180983
0.578125	0.4375	0.179711370617652
0.578125	0.453125	0.186949532180983
0.5703125	0.4453125	0.187318280302167
0.5703125	0.4453125	0.187318280302167
0.5625	0.4375	0.1875
0.5703125	0.4375	0.183613766520563
0.578125	0.4375	0.179711370617652
0.5703125	0.4453125	0.187318280302167
0.5703125	0.4375	0.183613766520563
0.59375	0.4375	0.171971127987406
0.578125	0.453125	0.186949532180983
0.578125	0.4375	0.179711370617652
0.59375	0.4375	0.171971127987406
0.625	0.4375	0.15693713891496
0.609375	0.453125	0.171233692658278
0.59375	0.46875	0.185910856726707
0.59375	0.4375	0.171971127987406
0.609375	0.453125	0.171233692658278
0.71875	0.34375	0.0731433824330079
0.6875	0.375	0.100339879295381
0.6875	0.34375	0.0832930801456278
0.703125	0.328125	0.0685006089035523
0.6875	0.34375	0.0832930801456278
0.6875	0.328125	0.0732539082673628
0.6953125	0.3203125	0.0657196491268367
0.6875	0.328125	0.0732539082673628
0.6875	0.3203125	0.0679932534740217
0.6875	0.3125	0.0625
0.6953125	0.3203125	0.0657196491268367
0.6875	0.3203125	0.0679932534740217
0.703125	0.328125	0.0685006089035523
0.6875	0.328125	0.0732539082673628
0.6953125	0.3203125	0.0657196491268367
0.71875	0.34375	0.0731433824330079
0.6875	0.34375	0.0832930801456278
0.703125	0.328125	0.0685006089035523
0.71875	0.375	0.0885166862760806
0.71875	0.34375	0.0731433824330079
0.734375	0.359375	0.0759141666939444
0.75	0.375	0.0776388285423404
0.71875	0.375	0.0885166862760806
0.734375	0.359375	0.0759141666939444
0.6875	0.375	0.100339879295381
0.71875	0.34375	0.0731433824330079
0.71875	0.375	0.0885166862760806
0.671875	0.359375	0.097622196055592
0.65625	0.375	0.112509186410701
0.65625	0.359375	0.103444165682751
0.6640625	0.3515625	0.095881857105397
0.65625	0.359375	0.103444165682751
0.65625	0.3515625	0.0987028315348112
0.65625	0.34375	0.09375
0.6640625	0.3515625	0.095881857105397
0.65625	0.3515625	0.0987028315348112
0.671875	0.359375	0.097622196055592
0.65625	0.359375	0.103444165682751
0.6640625	0.3515625	0.095881857105397
0.6875	0.375	0.100339879295381
0.65625	0.375	0.112509186410701
0.671875	0.359375	0.097622196055592
0.6484375	0.3671875	0.111036487978321
0.640625	0.375	0.118723271962574
0.640625	0.3671875	0.114094352868381
0.640625	0.359375	0.109375
0.6484375	0.3671875	0.111036487978321
0.640625	0.3671875	0.114094352868381
0.65625	0.375	0.112509186410701
0.640625	0.375	0.118723271962574
0.6484375	0.3671875	0.111036487978321
0.6328125	0.3671875	0.1171875
0.640625	0.375	0.118723271962574
0.6328125	0.375	0.121843714313163
0.6328125	0.375	0.121843714313163
0.625	0.375	0.125
0.62890625	0.37109375	0.12109375
0.6328125	0.3671875	0.1171875
0.6328125	0.375	0.121843714313163
0.62890625	0.37109375	0.12109375
0.640625	0.3671875	0.114094352868381
0.6328125	0.3671875	0.1171875
0.63671875	0.36328125	0.11328125
0.640625	0.359375	0.109375
0.640625	0.3671875	0.114094352868381
0.63671875	0.36328125	0.11328125
0.640625	0.375	0.118723271962574
0.6328125	0.3671875	0.1171875
0.640625	0.3671875	0.114094352868381
0.6484375	0.3515625	0.1015625
0.65625	0.359375	0.103444165682751
0.6484375	0.359375	0.106391080354195
0.6484375	0.359375	0.106391080354195
0.640625	0.359375	0.109375
0.64453125	0.35546875	0.10546875
0.6484375	0.3515625	0.1015625
0.6484375	0.359375	0.106391080354195
0.64453125	0.35546875	0.10546875
0.65625	0.3515625	0.0987028315348112
0.6484375	0.3515625	0.1015625
0.65234375	0.34765625	0.09765625
0.65625	0.34375	0.09375
0.65625	0.3515625	0.0987028315348112
0.65234375	0.34765625	0.09765625
0.65625	0.359375	0.103444165682751
0.6484375	0.3515625	0.1015625
0.65625	0.3515625	0.0987028315348112
0.65625	0.359375	0.103444165682751
0.65625	0.375	0.112509186410701
0.6484375	0.3671875	0.111036487978321
0.6484375	0.3671875	0.111036487978321
0.640625	0.359375	0.109375
0.6484375	0.359375	0.106391080354195
0.65625	0.359375	0.103444165682751
0.6484375	0.3671875	0.111036487978321
0.6484375	0.359375	0.106391080354195
0.6796875	0.3359375	0.0808158415449226
0.671875	0.34375	0.0884987257995655
0.671875	0.3359375	0.083355673150521
0.671875	0.328125	0.078125
0.6796875	0.3359375	0.0808158415449226
0.671875	0.3359375	0.083355673150521
0.6875	0.34375	0.0832930801456278
0.671875	0.34375	0.0884987257995655
0.6796875	0.3359375	0.0808158415449226
0.6640625	0.3359375	0.0859375
0.671875	0.34375	0.0884987257995655
0.6640625	0.34375	0.0911060773214654
0.6640625	0.34375	0.0911060773214654
0.65625	0.34375	0.09375
0.66015625	0.33984375	0.08984375
0.6640625	0.3359375	0.0859375
0.6640625	0.34375	0.0911060773214654
0.66015625	0.33984375	0.08984375
0.671875	0.3359375	0.083355673150521
0.6640625	0.3359375	0.0859375
0.66796875	0.33203125	0.08203125
0.671875	0.328125	0.078125
0.671875	0.3359375	0.083355673150521
0.66796875	0.33203125	0.08203125
0.671875	0.34375	0.0884987257995655
0.6640625	0.3359375	0.0859375
0.671875	0.3359375	0.083355673150521
0.6796875	0.3203125	0.0703125
0.6875	0.328125	0.0732539082673628
0.6796875	0.328125	0.0756689579172855
0.6796875	0.328125	0.0756689579172855
0.671875	0.328125	0.078125
0.67578125	0.32421875	0.07421875
0.6796875	0.3203125	0.0703125
0.6796875	0.328125	0.0756689579172855
0.67578125	0.32421875	0.07421875
0.6875	0.3203125	0.0679932534740217
0.6796875	0.3203125	0.0703125
0.68359375	0.31640625	0.06640625
0.6875	0.3125	0.0625
0.6875	0.3203125	0.0679932534740217
0.68359375	0.31640625	0.06640625
0.6875	0.328125	0.0732539082673628
0.6796875	0.3203125	0.0703125
0.6875	0.3203125	0.0679932534740217
0.6875	0.328125	0.0732539082673628
0.6875	0.34375	0.0832930801456278
0.6796875	0.3359375	0.0808158415449226
0.6796875	0.3359375	0.0808158415449226
0.671875	0.328125	0.078125
0.6796875	0.328125	0.0756689579172855
0.6875	0.328125	0.0732539082673628
0.6796875	0.3359375	0.0808158415449226
0.6796875	0.328125	0.0756689579172855
0.6875	0.34375	0.0832930801456278
0.6875	0.375	0.100339879295381
0.671875	0.359375	0.097622196055592
0.671875	0.34375	0.0884987257995655
0.671875	0.359375	0.097622196055592
0.6640625	0.3515625	0.095881857105397
0.6640625	0.3515625	0.095881857105397
0.65625	0.34375	0.09375
0.6640625	0.34375	0.0911060773214654
0.671875	0.34375	0.0884987257995655
0.6640625	0.3515625	0.095881857105397
0.6640625	0.34375	0.0911060773214654
0.6875	0.34375	0.0832930801456278
0.671875	0.359375	0.097622196055592
0.671875	0.34375	0.0884987257995655
0.734375	0.296875	0.0399103774864783
0.71875	0.3125	0.0543506766878027
0.71875	0.296875	0.0432840908307465
0.71875	0.28125	0.03125
0.734375	0.296875	0.0399103774864783
0.71875	0.296875	0.0432840908307465
0.734375	0.296875	0.0399103774864783
0.75	0.3125	0.0466545601121015
0.734375	0.3125	0.0501959706223358
0.71875	0.3125	0.0543506766878027
0.734375	0.296875	0.0399103774864783
0.734375	0.3125	0.0501959706223358
0.703125	0.296875	0.046875
0.71875	0.3125	0.0543506766878027
0.703125	0.3125	0.0583799466909539
0.703125	0.3125	0.0583799466909539
0.6875	0.3125	0.0625
0.6953125	0.3046875	0.0546875
0.703125	0.296875	0.046875
0.703125	0.3125	0.0583799466909539
0.6953125	0.3046875	0.0546875
0.71875	0.296875	0.0432840908307465
0.703125	0.296875	0.046875
0.7109375	0.2890625	0.0390625
0.71875	0.28125	0.03125
0.71875	0.296875	0.0432840908307465
0.7109375	0.2890625	0.0390625
0.71875	0.3125	0.0543506766878027
0.703125	0.296875	0.046875
0.71875	0.296875	0.0432840908307465
0.734375	0.265625	0.015625
0.75	0.28125	0.0262761985627288
0.734375	0.28125	0.0286431397274122
0.71875	0.28125	0.03125
0.734375	0.265625	0.015625
0.734375	0.28125	0.0286431397274122
0.734375	0.265625	0.015625
0.75	0.25	0
0.75	0.265625	0.0139798302727223
0.75	0.28125	0.0262761985627288
0.734375	0.265625	0.015625
0.75	0.265625	0.0139798302727223
0.75	0.28125	0.0262761985627288
0.75	0.3125	0.0466545601121015
0.734375	0.296875	0.0399103774864783
0.734375	0.296875	0.0399103774864783
0.71875	0.28125	0.03125
0.734375	0.28125	0.0286431397274122
0.75	0.28125	0.0262761985627288
0.734375	0.296875	0.0399103774864783
0.734375	0.28125	0.0286431397274122
0.75	0.34375	0.0634247385476008
0.71875	0.34375	0.0731433824330079
0.734375	0.328125	0.0596289061896876
0.75	0.3125	0.0466545601121015
0.75	0.34375	0.0634247385476008
0.734375	0.328125	0.0596289061896876
0.75	0.34375	0.0634247385476008
0.75	0.375	0.0776388285423404
0.734375	0.359375	0.0759141666939444
0.71875	0.34375	0.0731433824330079
0.75	0.34375	0.0634247385476008
0.734375	0.359375	0.0759141666939444
0.71875	0.3125	0.0543506766878027
0.71875	0.34375	0.0731433824330079
0.703125	0.328125	0.0685006089035523
0.703125	0.3125	0.0583799466909539
0.703125	0.328125	0.0685006089035523
0.6953125	0.3203125	0.0657196491268367
0.6875	0.3125	0.0625
0.703125	0.3125	0.0583799466909539
0.6953125	0.3203125	0.0657196491268367
0.71875	0.3125	0.0543506766878027
0.703125	0.328125	0.0685006089035523
0.703125	0.3125	0.0583799466909539
0.734375	0.328125	0.0596289061896876
0.71875	0.3125	0.0543506766878027
0.734375	0.3125	0.0501959706223358
0.75	0.3125	0.0466545601121015
0.734375	0.328125	0.0596289061896876
0.734375	0.3125	0.0501959706223358
0.71875	0.34375	0.0731433824330079
0.71875	0.3125	0.0543506766878027
0.734375	0.328125	0.0596289061896876
0.71875	0.40625	0.102125576264214
0.75	0.4375	0.100713907415595
0.71875	0.4375	0.113753876319206
0.6875	0.4375	0.127979013744736
0.71875	0.40625	0.102125576264214
0.71875	0.4375	0.113753876319206
0.75	0.375	0.0776388285423404
0.75	0.4375	0.100713907415595
0.71875	0.40625	0.102125576264214
0.75	0.46875	0.109694746137845
0.71875	0.46875	0.124561029821691
0.734375	0.453125	0.112444588232903
0.75	0.4375	0.100713907415595
0.75	0.46875	0.109694746137845
0.734375	0.453125	0.112444588232903
0.75	0.46875	0.109694746137845
0.75	0.5	0.117107116642352
0.734375	0.484375	0.121284712521538
0.71875	0.46875	0.124561029821691
0.75	0.46875	0.109694746137845
0.734375	0.484375	0.121284712521538
0.71875	0.46875	0.124561029821691
0.6875	0.4375	0.127979013744736
0.71875	0.4375	0.113753876319206
0.71875	0.4375	0.113753876319206
0.75	0.4375	0.100713907415595
0.734375	0.453125	0.112444588232903
0.71875	0.46875	0.124561029821691
0.71875	0.4375	0.113753876319206
0.734375	0.453125	0.112444588232903
0.65625	0.40625	0.128147027532436
0.6875	0.375	0.100339879295381
0.6875	0.40625	0.114715482401371
0.6875	0.40625	0.114715482401371
0.6875	0.4375	0.127979013744736
0.671875	0.421875	0.128365352401723
0.65625	0.40625	0.128147027532436
0.6875	0.40625	0.114715482401371
0.671875	0.421875	0.128365352401723
0.65625	0.375	0.112509186410701
0.65625	0.40625	0.128147027532436
0.640625	0.390625	0.127056573677056
0.640625	0.375	0.118723271962574
0.640625	0.390625	0.127056573677056
0.6328125	0.3828125	0.126186795365324
0.6328125	0.3828125	0.126186795365324
0.625	0.375	0.125
0.6328125	0.375	0.121843714313163
0.640625	0.375	0.118723271962574
0.6328125	0.3828125	0.126186795365324
0.6328125	0.375	0.121843714313163
0.65625	0.375	0.112509186410701
0.640625	0.390625	0.127056573677056
0.640625	0.375	0.118723271962574
0.6875	0.375	0.100339879295381
0.65625	0.40625	0.128147027532436
0.65625	0.375	0.112509186410701
0.71875	0.40625	0.102125576264214
0.6875	0.375	0.100339879295381
0.71875	0.375	0.0885166862760806
0.75	0.375	0.0776388285423404
0.71875	0.40625	0.102125576264214
0.71875	0.375	0.0885166862760806
0.71875	0.40625	0.102125576264214
0.6875	0.4375	0.127979013744736
0.6875	0.40625	0.114715482401371
0.6875	0.375	0.100339879295381
0.71875	0.40625	0.102125576264214
0.6875	0.40625	0.114715482401371
0.875	0.1875	3.12452462888575e-06
0.9375	0.1875	0
0.90625	0.21875	7.36451235812664e-05
0.875	0.25	8.1060162685617e-05
0.875	0.1875	3.12452462888575e-06
0.90625	0.21875	7.36451235812664e-05
0.875	0.125	7.16024308610334e-06
0.9375	0.1875	0
0.875	0.1875	3.12452462888575e-06
0.9375	0.1875	0
1	0.25	0
0.9375	0.25	0.000250057298106377
0.90625	0.21875	7.36451235812664e-05
0.9375	0.25	0.000250057298106377
0.90625	0.25	0.000157245136653526
0.875	0.25	8.1060162685617e-05
0.90625	0.21875	7.36451235812664e-05
0.90625	0.25	0.000157245136653526
0.9375	0.1875	0
0.9375	0.25	0.000250057298106377
0.90625	0.21875	7.36451235812664e-05
0.8125	0.21875	4.65935980760442e-06
0.84375	0.21875	2.16446608333799e-05
0.828125	0.234375	5.82120883247231e-05
0.8125	0.25	0.000139833672164855
0.8125	0.21875	4.65935980760442e-06
0.828125	0.234375	5.82120883247231e-05
0.8125	0.1875	0
0.84375	0.21875	2.16446608333799e-05
0.8125	0.21875	4.65935980760442e-06
0.84375	0.21875	2.16446608333799e-05
0.875	0.25	8.1060162685617e-05
0.84375	0.25	9.97516449416341e-05
0.828125	0.234375	5.82120883247231e-05
0.84375	0.25	9.97516449416341e-05
0.828125	0.25	0.000127584466373216
0.8125	0.25	0.000139833672164855
0.828125	0.234375	5.82120883247231e-05
0.828125	0.25	0.000127584466373216
0.84375	0.21875	2.16446608333799e-05
0.84375	0.25	9.97516449416341e-05
0.828125	0.234375	5.82120883247231e-05
0.78125	0.25	0.000101504878493889
0.78125	0.21875	0
0.796875	0.234375	5.02488568016237e-05
0.796875	0.234375	5.02488568016237e-05
0.8125	0.25	0.000139833672164855
0.796875	0.25	5.15164762207594e-05
0.78125	0.25	0.000101504878493889
0.796875	0.234375	5.02488568016237e-05
0.796875	0.25	5.15164762207594e-05
0.765625	0.234375	1.299692457181e-05
0.78125	0.25	0.000101504878493889
0.765625	0.25	0
0.75	0.25	0
0.765625	0.234375	1.299692457181e-05
0.765625	0.25	0
0.78125	0.21875	0
0.78125	0.25	0.000101504878493889
0.765625	0.234375	1.299692457181e-05
0.78125	0.21875	0
0.8125	0.1875	0
0.8125	0.21875	4.65935980760442e-06
0.8125	0.21875	4.65935980760442e-06
0.8125	0.25	0.000139833672164855
0.796875	0.234375	5.02488568016237e-05
0.78125	0.21875	0
0.8125	0.21875	4.65935980760442e-06
0.796875	0.234375	5.02488568016237e-05
0.8125	0.1875	0
0.875	0.125	7.16024308610334e-06
0.875	0.1875	3.12452462888575e-06
0.875	0.1875	3.12452462888575e-06
0.875	0.25	8.1060162685617e-05
0.84375	0.21875	2.16446608333799e-05
0.8125	0.1875	0
0.875	0.1875	3.12452462888575e-06
0.84375	0.21875	2.16446608333799e-05
0.875	0.125	7.16024308610334e-06
1	0	0
1	0.125	0
1	0.125	0
1	0.25	0
0.9375	0.1875	0
0.875	0.125	7.16024308610334e-06
1	0.125	0
0.9375	0.1875	0
0.96875	0.34375	0.00713716136150372
0.9375	0.375	0.0182779187508965
0.9375	0.34375	0.0142321369542178
0.9375	0.3125	0.00988329675987897
0.96875	0.34375	0.00713716136150372
0.9375	0.34375	0.0142321369542178
0.96875	0.34375	0.00713716136150372
1	0.375	0
0.96875	0.375	0.00904903526047833
0.9375	0.375	0.0182779187508965
0.96875	0.34375	0.00713716136150372
0.96875	0.375	0.00904903526047833
0.90625	0.34375	0.0217177402292969
0.9375	0.375	0.0182779187508965
0.90625	0.375	0.0273249122363069
0.875	0.375	0.0368841521906541
0.90625	0.34375	0.0217177402292969
0.90625	0.375	0.0273249122363069
0.90625	0.34375	0.0217177402292969
0.9375	0.3125	0.00988329675987897
0.9375	0.34375	0.0142321369542178
0.9375	0.375	0.0182779187508965
0.90625	0.34375	0.0217177402292969
0.9375	0.34375	0.0142321369542178
0.96875	0.28125	0.00244476799216124
1	0.3125	0
0.96875	0.3125	0.00486163849695353
0.9375	0.3125	0.00988329675987897
0.96875	0.28125	0.00244476799216124
0.96875	0.3125	0.00486163849695353
0.96875	0.28125	0.00244476799216124
1	0.25	0
1	0.28125	0
1	0.3125	0
0.96875	0.28125	0.00244476799216124
1	0.28125	0
0.96875	0.34375	0.00713716136150372
1	0.3125	0
1	0.34375	0
1	0.375	0
0.96875	0.34375	0.00713716136150372
1	0.34375	0
0.96875	0.34375	0.00713716136150372
0.9375	0.3125	0.00988329675987897
0.96875	0.3125	0.00486163849695353
1	0.3125	0
0.96875	0.34375	0.00713716136150372
0.96875	0.3125	0.00486163849695353
1	0.4375	0
0.9375	0.4375	0.0246569060831521
0.96875	0.40625	0.0108194237610394
1	0.375	0
1	0.4375	0
0.96875	0.40625	0.0108194237610394
1	0.4375	0
1	0.5	0
0.96875	0.46875	0.013507620559649
0.9375	0.4375	0.0246569060831521
1	0.4375	0
0.96875	0.46875	0.013507620559649
0.9375	0.375	0.0182779187508965
0.9375	0.4375	0.0246569060831521
0.90625	0.40625	0.0325324670790723
0.90625	0.40625	0.0325324670790723
0.875	0.375	0.0368841521906541
0.90625	0.375	0.0273249122363069
0.9375	0.375	0.0182779187508965
0.90625	0.40625	0.0325324670790723
0.90625	0.375	0.0273249122363069
0.96875	0.40625	0.0108194237610394
0.9375	0.375	0.0182779187508965
0.96875	0.375	0.00904903526047833
1	0.375	0
0.96875	0.40625	0.0108194237610394
0.96875	0.375	0.00904903526047833
0.9375	0.4375	0.0246569060831521
0.9375	0.375	0.0182779187508965
0.96875	0.40625	0.0108194237610394
0.84375	0.3125	0.0265118693500086
0.84375	0.28125	0.0139051993548783
0.859375	0.296875	0.0179906884709179
0.875	0.3125	0.0205426685084544
0.84375	0.3125	0.0265118693500086
0.859375	0.296875	0.0179906884709179
0.8125	0.3125	0.0327945193934042
0.84375	0.28125	0.0139051993548783
0.84375	0.3125	0.0265118693500086
0.875	0.28125	0.0109505738986653
0.84375	0.28125	0.0139051993548783
0.859375	0.265625	0.00626127363460566
0.875	0.25	8.1060162685617e-05
0.875	0.28125	0.0109505738986653
0.859375	0.265625	0.00626127363460566
0.875	0.28125	0.0109505738986653
0.875	0.3125	0.0205426685084544
0.859375	0.296875	0.0179906884709179
0.84375	0.28125	0.0139051993548783
0.875	0.28125	0.0109505738986653
0.859375	0.296875	0.0179906884709179
0.84375	0.34375	0.0373552071313844
0.875	0.3125	0.0205426685084544
0.875	0.34375	0.0290823392612558
0.875	0.375	0.0368841521906541
0.84375	0.34375	0.0373552071313844
0.875	0.34375	0.0290823392612558
0.84375	0.34375	0.0373552071313844
0.8125	0.3125	0.0327945193934042
0.84375	0.3125	0.0265118693500086
0.875	0.3125	0.0205426685084544
0.84375	0.34375	0.0373552071313844
0.84375	0.3125	0.0265118693500086
0.796875	0.28125	0.0195030594832808
0.796875	0.265625	0.0100091108883807
0.8046875	0.2734375	0.0140617887813188
0.8125	0.28125	0.0176811852848863
0.796875	0.28125	0.0195030594832808
0.8046875	0.2734375	0.0140617887813188
0.78125	0.28125	0.0215941050294561
0.796875	0.265625	0.0100091108883807
0.796875	0.28125	0.0195030594832808
0.8125	0.265625	0.00890360623890733
0.796875	0.265625	0.0100091108883807
0.8046875	0.2578125	0.00476816581798447
0.8125	0.25	0.000139833672164855
0.8125	0.265625	0.00890360623890733
0.8046875	0.2578125	0.00476816581798447
0.8125	0.265625	0.00890360623890733
0.8125	0.28125	0.0176811852848863
0.8046875	0.2734375	0.0140617887813188
0.796875	0.265625	0.0100091108883807
0.8125	0.265625	0.00890360623890733
0.8046875	0.2734375	0.0140617887813188
0.8125	0.28125	0.0176811852848863
0.8125	0.3125	0.0327945193934042
0.796875	0.296875	0.0281063706584451
0.796875	0.296875	0.0281063706584451
0.78125	0.28125	0.0215941050294561
0.796875	0.28125	0.0195030594832808
0.8125	0.28125	0.0176811852848863
0.796875	0.296875	0.0281063706584451
0.796875	0.28125	0.0195030594832808
0.78125	0.265625	0.0111537944794912
0.765625	0.265625	0.0125495147791756
0.7734375	0.2578125	0.00594399867442606
0.78125	0.25	0.000101504878493889
0.78125	0.265625	0.0111537944794912
0.7734375	0.2578125	0.00594399867442606
0.78125	0.265625	0.0111537944794912
0.78125	0.28125	0.0215941050294561
0.7734375	0.2734375	0.0173277062757829
0.765625	0.265625	0.0125495147791756
0.78125	0.265625	0.0111537944794912
0.7734375	0.2734375	0.0173277062757829
0.765625	0.265625	0.0125495147791756
0.75	0.25	0
0.765625	0.25	0
0.765625	0.25	0
0.78125	0.25	0.000101504878493889
0.7734375	0.2578125	0.00594399867442606
0.765625	0.265625	0.0125495147791756
0.765625	0.25	0
0.7734375	0.2578125	0.00594399867442606
0.796875	0.265625	0.0100091108883807
0.78125	0.25	0.000101504878493889
0.796875	0.25	5.15164762207594e-05
0.796875	0.25	5.15164762207594e-05
0.8125	0.25	0.000139833672164855
0.8046875	0.2578125	0.00476816581798447
0.796875	0.265625	0.0100091108883807
0.796875	0.25	5.15164762207594e-05
0.8046875	0.2578125	0.00476816581798447
0.796875	0.265625	0.0100091108883807
0.78125	0.28125	0.0215941050294561
0.78125	0.265625	0.0111537944794912
0.78125	0.25	0.000101504878493889
0.796875	0.265625	0.0100091108883807
0.78125	0.265625	0.0111537944794912
0.828125	0.265625	0.00794823761418552
0.84375	0.25	9.97516449416341e-05
0.84375	0.265625	0.00705305522674343
0.84375	0.28125	0.0139051993548783
0.828125	0.265625	0.00794823761418552
0.84375	0.265625	0.00705305522674343
0.828125	0.265625	0.00794823761418552
0.8125	0.25	0.000139833672164855
0.828125	0.25	0.000127584466373216
0.84375	0.25	9.97516449416341e-05
0.828125	0.265625	0.00794823761418552
0.828125	0.25	0.000127584466373216
0.84375	0.25	9.97516449416341e-05
0.875	0.25	8.1060162685617e-05
0.859375	0.265625	0.00626127363460566
0.859375	0.265625	0.00626127363460566
0.84375	0.28125	0.0139051993548783
0.84375	0.265625	0.00705305522674343
0.84375	0.25	9.97516449416341e-05
0.859375	0.265625	0.00626127363460566
0.84375	0.265625	0.00705305522674343
0.84375	0.28125	0.0139051993548783
0.8125	0.3125	0.0327945193934042
0.8125	0.28125	0.0176811852848863
0.828125	0.265625	0.00794823761418552
0.8125	0.28125	0.0176811852848863
0.8125	0.265625	0.00890360623890733
0.8125	0.25	0.000139833672164855
0.828125	0.265625	0.00794823761418552
0.8125	0.265625	0.00890360623890733
0.84375	0.28125	0.0139051993548783
0.8125	0.28125	0.0176811852848863
0.828125	0.265625	0.00794823761418552
0.9375	0.28125	0.00493837730898485
0.90625	0.28125	0.0078808194970232
0.921875	0.265625	0.00330012437381145
0.9375	0.25	0.000250057298106377
0.9375	0.28125	0.00493837730898485
0.921875	0.265625	0.00330012437381145
0.9375	0.3125	0.00988329675987897
0.90625	0.28125	0.0078808194970232
0.9375	0.28125	0.00493837730898485
0.90625	0.25	0.000157245136653526
0.90625	0.28125	0.0078808194970232
0.890625	0.265625	0.00469910420890661
0.875	0.25	8.1060162685617e-05
0.90625	0.25	0.000157245136653526
0.890625	0.265625	0.00469910420890661
0.90625	0.25	0.000157245136653526
0.9375	0.25	0.000250057298106377
0.921875	0.265625	0.00330012437381145
0.90625	0.28125	0.0078808194970232
0.90625	0.25	0.000157245136653526
0.921875	0.265625	0.00330012437381145
0.9375	0.25	0.000250057298106377
1	0.25	0
0.96875	0.28125	0.00244476799216124
0.96875	0.28125	0.00244476799216124
0.9375	0.3125	0.00988329675987897
0.9375	0.28125	0.00493837730898485
0.9375	0.25	0.000250057298106377
0.96875	0.28125	0.00244476799216124
0.9375	0.28125	0.00493837730898485
0.90625	0.34375	0.0217177402292969
0.875	0.3125	0.0205426685084544
0.90625	0.3125	0.0149700626347151
0.9375	0.3125	0.00988329675987897
0.90625	0.34375	0.0217177402292969
0.90625	0.3125	0.0149700626347151
0.90625	0.34375	0.0217177402292969
0.875	0.375	0.0368841521906541
0.875	0.34375	0.0290823392612558
0.875	0.3125	0.0205426685084544
0.90625	0.34375	0.0217177402292969
0.875	0.34375	0.0290823392612558
0.90625	0.28125	0.0078808194970232
0.875	0.3125	0.0205426685084544
0.875	0.28125	0.0109505738986653
0.875	0.28125	0.0109505738986653
0.875	0.25	8.1060162685617e-05
0.890625	0.265625	0.00469910420890661
0.90625	0.28125	0.0078808194970232
0.875	0.28125	0.0109505738986653
0.890625	0.265625	0.00469910420890661
0.90625	0.28125	0.0078808194970232
0.9375	0.3125	0.00988329675987897
0.90625	0.3125	0.0149700626347151
0.875	0.3125	0.0205426685084544
0.90625	0.28125	0.0078808194970232
0.90625	0.3125	0.0149700626347151
0.875	0.6875	0.0308274616433565
0.9375	0.6875	0.0157769655647584
0.90625	0.71875	0.0178501908382315
0.875	0.75	0.016761866138024
0.875	0.6875	0.0308274616433565
0.90625	0.71875	0.0178501908382315
0.875	0.6875	0.0308274616433565
0.875	0.625	0.0462534016117966
0.90625	0.65625	0.0291960875041498
0.9375	0.6875	0.0157769655647584
0.875	0.6875	0.0308274616433565
0.90625	0.65625	0.0291960875041498
0.9375	0.75	0.00855653695407628
0.9375	0.6875	0.0157769655647584
0.96875	0.71875	0.00603945264280717
1	0.75	0
0.9375	0.75	0.00855653695407628
0.96875	0.71875	0.00603945264280717
0.90625	0.71875	0.0178501908382315
0.9375	0.75	0.00855653695407628
0.90625	0.75	0.0128720013506016
0.875	0.75	0.016761866138024
0.90625	0.71875	0.0178501908382315
0.90625	0.75	0.0128720013506016
0.9375	0.6875	0.0157769655647584
0.9375	0.75	0.00855653695407628
0.90625	0.71875	0.0178501908382315
0.84375	0.71875	0.0286672242677323
0.8125	0.75	0.0249150511087779
0.8125	0.71875	0.0339926171916256
0.8125	0.6875	0.0447043413849187
0.84375	0.71875	0.0286672242677323
0.8125	0.71875	0.0339926171916256
0.84375	0.71875	0.0286672242677323
0.875	0.75	0.016761866138024
0.84375	0.75	0.0212604778261729
0.8125	0.75	0.0249150511087779
0.84375	0.71875	0.0286672242677323
0.84375	0.75	0.0212604778261729
0.78125	0.71875	0.0382154992334895
0.8125	0.75	0.0249150511087779
0.78125	0.75	0.0287172825595545
0.78125	0.75	0.0287172825595545
0.75	0.75	0.0315982542633664
0.765625	0.734375	0.03471141495226
0.78125	0.71875	0.0382154992334895
0.78125	0.75	0.0287172825595545
0.765625	0.734375	0.03471141495226
0.78125	0.71875	0.0382154992334895
0.8125	0.6875	0.0447043413849187
0.8125	0.71875	0.0339926171916256
0.8125	0.75	0.0249150511087779
0.78125	0.71875	0.0382154992334895
0.8125	0.71875	0.0339926171916256
0.875	0.6875	0.0308274616433565
0.8125	0.6875	0.0447043413849187
0.84375	0.65625	0.0475921165555051
0.875	0.625	0.0462534016117966
0.875	0.6875	0.0308274616433565
0.84375	0.65625	0.0475921165555051
0.875	0.6875	0.0308274616433565
0.875	0.75	0.016761866138024
0.84375	0.71875	0.0286672242677323
0.8125	0.6875	0.0447043413849187
0.875	0.6875	0.0308274616433565
0.84375	0.71875	0.0286672242677323
0.9375	0.625	0.0234247092975957
0.9375	0.5625	0.0292331318915952
0.96875	0.59375	0.0133880929705882
1	0.625	0
0.9375	0.625	0.0234247092975957
0.96875	0.59375	0.0133880929705882
0.9375	0.625	0.0234247092975957
0.875	0.625	0.0462534016117966
0.90625	0.59375	0.0400961534638221
0.9375	0.5625	0.0292331318915952
0.9375	0.625	0.0234247092975957
0.90625	0.59375	0.0400961534638221
1	0.5625	0
0.9375	0.5625	0.0292331318915952
0.96875	0.53125	0.0147602837562264
1	0.5	0
1	0.5625	0
0.96875	0.53125	0.0147602837562264
1	0.5625	0
1	0.625	0
0.96875	0.59375	0.0133880929705882
0.9375	0.5625	0.0292331318915952
1	0.5625	0
0.96875	0.59375	0.0133880929705882
1	0.6875	0
0.9375	0.6875	0.0157769655647584
0.96875	0.65625	0.00985024992493034
1	0.625	0
1	0.6875	0
0.96875	0.65625	0.00985024992493034
1	0.6875	0
1	0.75	0
0.96875	0.71875	0.00603945264280717
0.9375	0.6875	0.0157769655647584
1	0.6875	0
0.96875	0.71875	0.00603945264280717
0.9375	0.625	0.0234247092975957
0.9375	0.6875	0.0157769655647584
0.90625	0.65625	0.0291960875041498
0.875	0.625	0.0462534016117966
0.9375	0.625	0.0234247092975957
0.90625	0.65625	0.0291960875041498
0.9375	0.625	0.0234247092975957
1	0.625	0
0.96875	0.65625	0.00985024992493034
0.9375	0.6875	0.0157769655647584
0.9375	0.625	0.0234247092975957
0.96875	0.65625	0.00985024992493034
0.9375	0.875	0.00256822662085236
0.9375	0.8125	0.00494994617752714
0.96875	0.84375	0.00184086350286268
1	0.875	0
0.9375	0.875	0.00256822662085236
0.96875	0.84375	0.00184086350286268
0.875	0.875	0.00522800511055717
0.9375	0.8125	0.00494994617752714
0.9375	0.875	0.00256822662085236
1	0.8125	0
0.9375	0.8125	0.00494994617752714
0.96875	0.78125	0.00323160215759665
1	0.75	0
1	0.8125	0
0.96875	0.78125	0.00323160215759665
1	0.8125	0
1	0.875	0
0.96875	0.84375	0.00184086350286268
0.9375	0.8125	0.00494994617752714
1	0.8125	0
0.96875	0.84375	0.00184086350286268
1	0.875	0
1	1	0
0.9375	0.9375	0.00163498514826634
0.9375	0.9375	0.00163498514826634
0.875	0.875	0.00522800511055717
0.9375	0.875	0.00256822662085236
1	0.875	0
0.9375	0.9375	0.00163498514826634
0.9375	0.875	0.00256822662085236
0.875	0.8125	0.00931448954411286
0.8125	0.8125	0.013288548741991
0.84375	0.78125	0.0154844215472311
0.875	0.75	0.016761866138024
0.875	0.8125	0.00931448954411286
0.84375	0.78125	0.0154844215472311
0.875	0.875	0.00522800511055717
0.8125	0.8125	0.013288548741991
0.875	0.8125	0.00931448954411286
0.78125	0.78125	0.0210818971056898
0.8125	0.75	0.0249150511087779
0.8125	0.78125	0.018477543851216
0.8125	0.8125	0.013288548741991
0.78125	0.78125	0.0210818971056898
0.8125	0.78125	0.018477543851216
0.78125	0.78125	0.0210818971056898
0.75	0.75	0.0315982542633664
0.78125	0.75	0.0287172825595545
0.8125	0.75	0.0249150511087779
0.78125	0.78125	0.0210818971056898
0.78125	0.75	0.0287172825595545
0.84375	0.78125	0.0154844215472311
0.8125	0.75	0.0249150511087779
0.84375	0.75	0.0212604778261729
0.875	0.75	0.016761866138024
0.84375	0.78125	0.0154844215472311
0.84375	0.75	0.0212604778261729
0.84375	0.78125	0.0154844215472311
0.8125	0.8125	0.013288548741991
0.8125	0.78125	0.018477543851216
0.8125	0.75	0.0249150511087779
0.84375	0.78125	0.0154844215472311
0.8125	0.78125	0.018477543851216
0.90625	0.78125	0.0096325691008918
0.9375	0.75	0.00855653695407628
0.9375	0.78125	0.00652921552210076
0.9375	0.8125	0.00494994617752714
0.90625	0.78125	0.0096325691008918
0.9375	0.78125	0.00652921552210076
0.90625	0.78125	0.0096325691008918
0.875	0.75	0.016761866138024
0.90625	0.75	0.0128720013506016
0.9375	0.75	0.00855653695407628
0.90625	0.78125	0.0096325691008918
0.90625	0.75	0.0128720013506016
0.9375	0.75	0.00855653695407628
1	0.75	0
0.96875	0.78125	0.00323160215759665
0.96875	0.78125	0.00323160215759665
0.9375	0.8125	0.00494994617752714
0.9375	0.78125	0.00652921552210076
0.9375	0.75	0.00855653695407628
0.96875	0.78125	0.00323160215759665
0.9375	0.78125	0.00652921552210076
0.9375	0.8125	0.00494994617752714
0.875	0.875	0.00522800511055717
0.875	0.8125	0.00931448954411286
0.875	0.8125	0.00931448954411286
0.875	0.75	0.016761866138024
0.90625	0.78125	0.0096325691008918
0.9375	0.8125	0.00494994617752714
0.875	0.8125	0.00931448954411286
0.90625	0.78125	0.0096325691008918
0.6875	0.59375	0.125617491964047
0.71875	0.59375	0.114454784394083
0.703125	0.609375	0.112005257586116
0.703125	0.609375	0.112005257586116
0.6875	0.625	0.107885817385176
0.6875	0.609375	0.11694024757985
0.6875	0.59375	0.125617491964047
0.703125	0.609375	0.112005257586116
0.6875	0.609375	0.11694024757985
0.6875	0.5625	0.140239550708513
0.71875	0.59375	0.114454784394083
0.6875	0.59375	0.125617491964047
0.71875	0.625	0.0983574329032984
0.71875	0.59375	0.114454784394083
0.734375	0.609375	0.101571949721357
0.75	0.625	0.0888576997919413
0.71875	0.625	0.0983574329032984
0.734375	0.609375	0.101571949721357
0.71875	0.625	0.0983574329032984
0.6875	0.625	0.107885817385176
0.703125	0.609375	0.112005257586116
0.71875	0.59375	0.114454784394083
0.71875	0.625	0.0983574329032984
0.703125	0.609375	0.112005257586116
0.65625	0.625	0.116608565903551
0.65625	0.59375	0.136572584068282
0.671875	0.609375	0.1221594229731
0.6875	0.625	0.107885817385176
0.65625	0.625	0.116608565903551
0.671875	0.609375	0.1221594229731
0.65625	0.625	0.116608565903551
0.625	0.625	0.125
0.640625	0.609375	0.131618771101254
0.65625	0.59375	0.136572584068282
0.65625	0.625	0.116608565903551
0.640625	0.609375	0.131618771101254
0.671875	0.578125	0.139116921178411
0.6875	0.59375	0.125617491964047
0.671875	0.59375	0.13088856318551
0.65625	0.59375	0.136572584068282
0.671875	0.578125	0.139116921178411
0.671875	0.59375	0.13088856318551
0.6875	0.5625	0.140239550708513
0.6875	0.59375	0.125617491964047
0.671875	0.578125	0.139116921178411
0.671875	0.609375	0.1221594229731
0.6875	0.59375	0.125617491964047
0.6875	0.609375	0.11694024757985
0.6875	0.625	0.107885817385176
0.671875	0.609375	0.1221594229731
0.6875	0.609375	0.11694024757985
0.671875	0.609375	0.1221594229731
0.65625	0.59375	0.136572584068282
0.671875	0.59375	0.13088856318551
0.6875	0.59375	0.125617491964047
0.671875	0.609375	0.1221594229731
0.671875	0.59375	0.13088856318551
0.71875	0.546875	0.131846975855258
0.734375	0.546875	0.124835730805382
0.7265625	0.5546875	0.126356599978432
0.71875	0.5625	0.127139974957003
0.71875	0.546875	0.131846975855258
0.7265625	0.5546875	0.126356599978432
0.71875	0.546875	0.131846975855258
0.71875	0.53125	0.134409993199816
0.7265625	0.5390625	0.129739356755536
0.734375	0.546875	0.124835730805382
0.71875	0.546875	0.131846975855258
0.7265625	0.5390625	0.129739356755536
0.734375	0.5625	0.120472310830343
0.734375	0.546875	0.124835730805382
0.7421875	0.5546875	0.119524713369445
0.75	0.5625	0.114085096100057
0.734375	0.5625	0.120472310830343
0.7421875	0.5546875	0.119524713369445
0.734375	0.5625	0.120472310830343
0.71875	0.5625	0.127139974957003
0.7265625	0.5546875	0.126356599978432
0.734375	0.546875	0.124835730805382
0.734375	0.5625	0.120472310830343
0.7265625	0.5546875	0.126356599978432
0.71875	0.5625	0.127139974957003
0.6875	0.5625	0.140239550708513
0.703125	0.546875	0.139165713021312
0.71875	0.546875	0.131846975855258
0.703125	0.546875	0.139165713021312
0.7109375	0.5390625	0.137130905908529
0.71875	0.53125	0.134409993199816
0.71875	0.546875	0.131846975855258
0.7109375	0.5390625	0.137130905908529
0.71875	0.5625	0.127139974957003
0.703125	0.546875	0.139165713021312
0.71875	0.546875	0.131846975855258
0.734375	0.515625	0.126756552869256
0.75	0.53125	0.119338918277742
0.734375	0.53125	0.126517447500995
0.71875	0.53125	0.134409993199816
0.734375	0.515625	0.126756552869256
0.734375	0.53125	0.126517447500995
0.734375	0.515625	0.126756552869256
0.75	0.5	0.117107116642352
0.75	0.515625	0.118660869910601
0.75	0.53125	0.119338918277742
0.734375	0.515625	0.126756552869256
0.75	0.515625	0.118660869910601
0.75	0.546875	0.117352606130574
0.734375	0.546875	0.124835730805382
0.7421875	0.5390625	0.122258787827062
0.75	0.53125	0.119338918277742
0.75	0.546875	0.117352606130574
0.7421875	0.5390625	0.122258787827062
0.75	0.546875	0.117352606130574
0.75	0.5625	0.114085096100057
0.7421875	0.5546875	0.119524713369445
0.734375	0.546875	0.124835730805382
0.75	0.546875	0.117352606130574
0.7421875	0.5546875	0.119524713369445
0.734375	0.53125	0.126517447500995
0.734375	0.546875	0.124835730805382
0.7265625	0.5390625	0.129739356755536
0.71875	0.53125	0.134409993199816
0.734375	0.53125	0.126517447500995
0.7265625	0.5390625	0.129739356755536
0.734375	0.53125	0.126517447500995
0.75	0.53125	0.119338918277742
0.7421875	0.5390625	0.122258787827062
0.734375	0.546875	0.124835730805382
0.734375	0.53125	0.126517447500995
0.7421875	0.5390625	0.122258787827062
0.75	0.59375	0.102503469000264
0.71875	0.59375	0.114454784394083
0.734375	0.578125	0.114825267007947
0.75	0.5625	0.114085096100057
0.75	0.59375	0.102503469000264
0.734375	0.578125	0.114825267007947
0.75	0.59375	0.102503469000264
0.75	0.625	0.0888576997919413
0.734375	0.609375	0.101571949721357
0.71875	0.59375	0.114454784394083
0.75	0.59375	0.102503469000264
0.734375	0.609375	0.101571949721357
0.71875	0.59375	0.114454784394083
0.6875	0.5625	0.140239550708513
0.71875	0.5625	0.127139974957003
0.734375	0.578125	0.114825267007947
0.71875	0.5625	0.127139974957003
0.734375	0.5625	0.120472310830343
0.75	0.5625	0.114085096100057
0.734375	0.578125	0.114825267007947
0.734375	0.5625	0.120472310830343
0.71875	0.59375	0.114454784394083
0.71875	0.5625	0.127139974957003
0.734375	0.578125	0.114825267007947
0.71875	0.65625	0.0805573752178635
0.75	0.6875	0.057061050901834
0.71875	0.6875	0.0624532373873922
0.6875	0.6875	0.0670926021555808
0.71875	0.65625	0.0805573752178635
0.71875	0.6875	0.0624532373873922
0.71875	0.65625	0.0805573752178635
0.75	0.625	0.0888576997919413
0.75	0.65625	0.0729601705087909
0.75	0.6875	0.057061050901834
0.71875	0.65625	0.0805573752178635
0.75	0.65625	0.0729601705087909
0.71875	0.71875	0.0461617756422945
0.75	0.6875	0.057061050901834
0.75	0.71875	0.0425190863690036
0.734375	0.734375	0.0383163665498885
0.75	0.71875	0.0425190863690036
0.75	0.734375	0.0366984852654849
0.75	0.75	0.0315982542633664
0.734375	0.734375	0.0383163665498885
0.75	0.734375	0.0366984852654849
0.71875	0.71875	0.0461617756422945
0.75	0.71875	0.0425190863690036
0.734375	0.734375	0.0383163665498885
0.71875	0.6875	0.0624532373873922
0.71875	0.71875	0.0461617756422945
0.703125	0.703125	0.0562707690770251
0.6875	0.6875	0.0670926021555808
0.71875	0.6875	0.0624532373873922
0.703125	0.703125	0.0562707690770251
0.75	0.6875	0.057061050901834
0.71875	0.71875	0.0461617756422945
0.71875	0.6875	0.0624532373873922
0.65625	0.65625	0.0939126818511002
0.6875	0.625	0.107885817385176
0.6875	0.65625	0.0872563576738034
0.6875	0.65625	0.0872563576738034
0.6875	0.6875	0.0670926021555808
0.671875	0.671875	0.0798298144874904
0.65625	0.65625	0.0939126818511002
0.6875	0.65625	0.0872563576738034
0.671875	0.671875	0.0798298144874904
0.65625	0.625	0.116608565903551
0.65625	0.65625	0.0939126818511002
0.640625	0.640625	0.109375
0.625	0.625	0.125
0.65625	0.625	0.116608565903551
0.640625	0.640625	0.109375
0.6875	0.625	0.107885817385176
0.65625	0.65625	0.0939126818511002
0.65625	0.625	0.116608565903551
0.71875	0.65625	0.0805573752178635
0.6875	0.625	0.107885817385176
0.71875	0.625	0.0983574329032984
0.75	0.625	0.0888576997919413
0.71875	0.65625	0.0805573752178635
0.71875	0.625	0.0983574329032984
0.71875	0.65625	0.0805573752178635
0.6875	0.6875	0.0670926021555808
0.6875	0.65625	0.0872563576738034
0.6875	0.625	0.107885817385176
0.71875	0.65625	0.0805573752178635
0.6875	0.65625	0.0872563576738034
0.59375	0.5625	0.176632832288391
0.59375	0.53125	0.192449913769326
0.609375	0.546875	0.178572348380436
0.625	0.5625	0.165025210175845
0.59375	0.5625	0.176632832288391
0.609375	0.546875	0.178572348380436
0.578125	0.546875	0.191034675906696
0.59375	0.5625	0.176632832288391
0.578125	0.5625	0.182133639870855
0.578125	0.5625	0.182133639870855
0.5625	0.5625	0.1875
0.5703125	0.5546875	0.189597985431126
0.578125	0.546875	0.191034675906696
0.578125	0.5625	0.182133639870855
0.5703125	0.5546875	0.189597985431126
0.59375	0.53125	0.192449913769326
0.59375	0.5625	0.176632832288391
0.578125	0.546875	0.191034675906696
0.609375	0.515625	0.18909825251801
0.625	0.53125	0.178473349374751
0.609375	0.53125	0.185088983540444
0.59375	0.53125	0.192449913769326
0.609375	0.515625	0.18909825251801
0.609375	0.53125	0.185088983540444
0.625	0.515625	0.181140082289417
0.609375	0.515625	0.18909825251801
0.6171875	0.5078125	0.185259175351837
0.625	0.5	0.180386387572289
0.625	0.515625	0.181140082289417
0.6171875	0.5078125	0.185259175351837
0.625	0.53125	0.178473349374751
0.609375	0.515625	0.18909825251801
0.625	0.515625	0.181140082289417
0.625	0.53125	0.178473349374751
0.625	0.5625	0.165025210175845
0.609375	0.546875	0.178572348380436
0.609375	0.546875	0.178572348380436
0.59375	0.53125	0.192449913769326
0.609375	0.53125	0.185088983540444
0.625	0.53125	0.178473349374751
0.609375	0.546875	0.178572348380436
0.609375	0.53125	0.185088983540444
0.609375	0.578125	0.161741107445692
0.625	0.59375	0.146702858580561
0.609375	0.59375	0.151429507986181
0.59375	0.59375	0.15625
0.609375	0.578125	0.161741107445692
0.609375	0.59375	0.151429507986181
0.609375	0.578125	0.161741107445692
0.625	0.5625	0.165025210175845
0.625	0.578125	0.15608491749115
0.625	0.59375	0.146702858580561
0.609375	0.578125	0.161741107445692
0.625	0.578125	0.15608491749115
0.609375	0.609375	0.140625
0.625	0.59375	0.146702858580561
0.625	0.609375	0.136073606999023
0.625	0.609375	0.136073606999023
0.625	0.625	0.125
0.6171875	0.6171875	0.1328125
0.609375	0.609375	0.140625
0.625	0.609375	0.136073606999023
0.6171875	0.6171875	0.1328125
0.609375	0.59375	0.151429507986181
0.609375	0.609375	0.140625
0.6015625	0.6015625	0.1484375
0.59375	0.59375	0.15625
0.609375	0.59375	0.151429507986181
0.6015625	0.6015625	0.1484375
0.625	0.59375	0.146702858580561
0.609375	0.609375	0.140625
0.609375	0.59375	0.151429507986181
0.578125	0.578125	0.171875
0.59375	0.5625	0.176632832288391
0.59375	0.578125	0.166766236277073
0.59375	0.578125	0.166766236277073
0.59375	0.59375	0.15625
0.5859375	0.5859375	0.1640625
0.578125	0.578125	0.171875
0.59375	0.578125	0.166766236277073
0.5859375	0.5859375	0.1640625
0.578125	0.5625	0.182133639870855
0.578125	0.578125	0.171875
0.5703125	0.5703125	0.1796875
0.5625	0.5625	0.1875
0.578125	0.5625	0.182133639870855
0.5703125	0.5703125	0.1796875
0.59375	0.5625	0.176632832288391
0.578125	0.578125	0.171875
0.578125	0.5625	0.182133639870855
0.59375	0.5625	0.176632832288391
0.625	0.5625	0.165025210175845
0.609375	0.578125	0.161741107445692
0.609375	0.578125	0.161741107445692
0.59375	0.59375	0.15625
0.59375	0.578125	0.166766236277073
0.59375	0.5625	0.176632832288391
0.609375	0.578125	0.161741107445692
0.59375	0.578125	0.166766236277073
0.546875	0.515625	0.21967156042604
0.5625	0.53125	0.205880583275861
0.546875	0.53125	0.212447967627391
0.5390625	0.5234375	0.219662736237922
0.546875	0.53125	0.212447967627391
0.5390625	0.53125	0.215592387935904
0.53125	0.53125	0.21875
0.5390625	0.5234375	0.219662736237922
0.5390625	0.53125	0.215592387935904
0.546875	0.515625	0.21967156042604
0.546875	0.53125	0.212447967627391
0.5390625	0.5234375	0.219662736237922
0.546875	0.515625	0.21967156042604
0.5625	0.5	0.214708609207275
0.5625	0.515625	0.211918634621773
0.5625	0.53125	0.205880583275861
0.546875	0.515625	0.21967156042604
0.5625	0.515625	0.211918634621773
0.5546875	0.5390625	0.204772225171018
0.5625	0.546875	0.19716259608882
0.5546875	0.546875	0.200137156170612
0.546875	0.546875	0.203125
0.5546875	0.5390625	0.204772225171018
0.5546875	0.546875	0.200137156170612
0.5625	0.53125	0.205880583275861
0.5625	0.546875	0.19716259608882
0.5546875	0.5390625	0.204772225171018
0.5546875	0.5546875	0.1953125
0.5625	0.546875	0.19716259608882
0.5625	0.5546875	0.192448142496296
0.5625	0.5546875	0.192448142496296
0.5625	0.5625	0.1875
0.55859375	0.55859375	0.19140625
0.5546875	0.5546875	0.1953125
0.5625	0.5546875	0.192448142496296
0.55859375	0.55859375	0.19140625
0.5546875	0.546875	0.200137156170612
0.5546875	0.5546875	0.1953125
0.55078125	0.55078125	0.19921875
0.546875	0.546875	0.203125
0.5546875	0.546875	0.200137156170612
0.55078125	0.55078125	0.19921875
0.5625	0.546875	0.19716259608882
0.5546875	0.5546875	0.1953125
0.5546875	0.546875	0.200137156170612
0.5390625	0.5390625	0.2109375
0.546875	0.53125	0.212447967627391
0.546875	0.5390625	0.20784884237304
0.546875	0.5390625	0.20784884237304
0.546875	0.546875	0.203125
0.54296875	0.54296875	0.20703125
0.5390625	0.5390625	0.2109375
0.546875	0.5390625	0.20784884237304
0.54296875	0.54296875	0.20703125
0.5390625	0.53125	0.215592387935904
0.5390625	0.5390625	0.2109375
0.53515625	0.53515625	0.21484375
0.53125	0.53125	0.21875
0.5390625	0.53125	0.215592387935904
0.53515625	0.53515625	0.21484375
0.546875	0.53125	0.212447967627391
0.5390625	0.5390625	0.2109375
0.5390625	0.53125	0.215592387935904
0.546875	0.53125	0.212447967627391
0.5625	0.53125	0.205880583275861
0.5546875	0.5390625	0.204772225171018
0.5546875	0.5390625	0.204772225171018
0.546875	0.546875	0.203125
0.546875	0.5390625	0.20784884237304
0.546875	0.53125	0.212447967627391
0.5546875	0.5390625	0.204772225171018
0.546875	0.5390625	0.20784884237304
0.5234375	0.5078125	0.233974619408108
0.53125	0.515625	0.227234081100452
0.5234375	0.515625	0.230798956672521
0.515625	0.515625	0.234375
0.5234375	0.5078125	0.233974619408108
0.5234375	0.515625	0.230798956672521
0.53125	0.5	0.232201540144754
0.53125	0.515625	0.227234081100452
0.5234375	0.5078125	0.233974619408108
0.5234375	0.5234375	0.2265625
0.53125	0.515625	0.227234081100452
0.53125	0.5234375	0.223105174784803
0.53125	0.5234375	0.223105174784803
0.53125	0.53125	0.21875
0.52734375	0.52734375	0.22265625
0.5234375	0.5234375	0.2265625
0.53125	0.5234375	0.223105174784803
0.52734375	0.52734375	0.22265625
0.5234375	0.515625	0.230798956672521
0.5234375	0.5234375	0.2265625
0.51953125	0.51953125	0.23046875
0.515625	0.515625	0.234375
0.5234375	0.515625	0.230798956672521
0.51953125	0.51953125	0.23046875
0.53125	0.515625	0.227234081100452
0.5234375	0.5234375	0.2265625
0.5234375	0.515625	0.230798956672521
0.515625	0.5078125	0.238131659895562
0.5078125	0.5078125	0.2421875
0.51171875	0.50390625	0.241812444056588
0.515625	0.5	0.241131619138799
0.515625	0.5078125	0.238131659895562
0.51171875	0.50390625	0.241812444056588
0.515625	0.5078125	0.238131659895562
0.515625	0.515625	0.234375
0.51171875	0.51171875	0.23828125
0.5078125	0.5078125	0.2421875
0.515625	0.5078125	0.238131659895562
0.51171875	0.51171875	0.23828125
0.50390625	0.50390625	0.24609375
0.5078125	0.5	0.245719840864621
0.5078125	0.50390625	0.243954534467593
0.5078125	0.5078125	0.2421875
0.50390625	0.50390625	0.24609375
0.5078125	0.50390625	0.243954534467593
0.50390625	0.50390625	0.24609375
0.5	0.5	0.25
0.50390625	0.5	0.248023370703942
0.5078125	0.5	0.245719840864621
0.50390625	0.50390625	0.24609375
0.50390625	0.5	0.248023370703942
0.5078125	0.5	0.245719840864621
0.515625	0.5	0.241131619138799
0.51171875	0.50390625	0.241812444056588
0.51171875	0.50390625	0.241812444056588
0.5078125	0.5078125	0.2421875
0.5078125	0.50390625	0.243954534467593
0.5078125	0.5	0.245719840864621
0.51171875	0.50390625	0.241812444056588
0.5078125	0.50390625	0.243954534467593
0.515625	0.5	0.241131619138799
0.53125	0.5	0.232201540144754
0.5234375	0.5078125	0.233974619408108
0.5234375	0.5078125	0.233974619408108
0.515625	0.515625	0.234375
0.515625	0.5078125	0.238131659895562
0.515625	0.5	0.241131619138799
0.5234375	0.5078125	0.233974619408108
0.515625	0.5078125	0.238131659895562
0.546875	0.515625	0.21967156042604
0.53125	0.5	0.232201540144754
0.546875	0.5	0.22334389017222
0.5625	0.5	0.214708609207275
0.546875	0.515625	0.21967156042604
0.546875	0.5	0.22334389017222
0.53125	0.515625	0.227234081100452
0.546875	0.515625	0.21967156042604
0.5390625	0.5234375	0.219662736237922
0.5390625	0.5234375	0.219662736237922
0.53125	0.53125	0.21875
0.53125	0.5234375	0.223105174784803
0.53125	0.515625	0.227234081100452
0.5390625	0.5234375	0.219662736237922
0.53125	0.5234375	0.223105174784803
0.53125	0.5	0.232201540144754
0.546875	0.515625	0.21967156042604
0.53125	0.515625	0.227234081100452
0.578125	0.515625	0.204518973841011
0.59375	0.5	0.19742336131889
0.59375	0.515625	0.19650835106565
0.59375	0.53125	0.192449913769326
0.578125	0.515625	0.204518973841011
0.59375	0.515625	0.19650835106565
0.578125	0.515625	0.204518973841011
0.5625	0.5	0.214708609207275
0.578125	0.5	0.205849588149525
0.59375	0.5	0.19742336131889
0.578125	0.515625	0.204518973841011
0.578125	0.5	0.205849588149525
0.609375	0.5	0.188743171299642
0.609375	0.515625	0.18909825251801
0.6015625	0.5078125	0.19331230948796
0.59375	0.5	0.19742336131889
0.609375	0.5	0.188743171299642
0.6015625	0.5078125	0.19331230948796
0.609375	0.5	0.188743171299642
0.625	0.5	0.180386387572289
0.6171875	0.5078125	0.185259175351837
0.609375	0.515625	0.18909825251801
0.609375	0.5	0.188743171299642
0.6171875	0.5078125	0.185259175351837
0.609375	0.515625	0.18909825251801
0.59375	0.53125	0.192449913769326
0.59375	0.515625	0.19650835106565
0.59375	0.515625	0.19650835106565
0.59375	0.5	0.19742336131889
0.6015625	0.5078125	0.19331230948796
0.609375	0.515625	0.18909825251801
0.59375	0.515625	0.19650835106565
0.6015625	0.5078125	0.19331230948796
0.578125	0.546875	0.191034675906696
0.5625	0.53125	0.205880583275861
0.578125	0.53125	0.198982355103078
0.59375	0.53125	0.192449913769326
0.578125	0.546875	0.191034675906696
0.578125	0.53125	0.198982355103078
0.5625	0.546875	0.19716259608882
0.578125	0.546875	0.191034675906696
0.5703125	0.5546875	0.189597985431126
0.5703125	0.5546875	0.189597985431126
0.5625	0.5625	0.1875
0.5625	0.5546875	0.192448142496296
0.5625	0.546875	0.19716259608882
0.5703125	0.5546875	0.189597985431126
0.5625	0.5546875	0.192448142496296
0.5625	0.53125	0.205880583275861
0.578125	0.546875	0.191034675906696
0.5625	0.546875	0.19716259608882
0.578125	0.515625	0.204518973841011
0.5625	0.53125	0.205880583275861
0.5625	0.515625	0.211918634621773
0.5625	0.5	0.214708609207275
0.578125	0.515625	0.204518973841011
0.5625	0.515625	0.211918634621773
0.578125	0.515625	0.204518973841011
0.59375	0.53125	0.192449913769326
0.578125	0.53125	0.198982355103078
0.5625	0.53125	0.205880583275861
0.578125	0.515625	0.204518973841011
0.578125	0.53125	0.198982355103078
0.671875	0.53125	0.156512349524773
0.671875	0.515625	0.157899873340576
0.6796875	0.5234375	0.15379491062452
0.6875	0.53125	0.149455585966497
0.671875	0.53125	0.156512349524773
0.6796875	0.5234375	0.15379491062452
0.671875	0.53125	0.156512349524773
0.65625	0.53125	0.16401940942654
0.6640625	0.5234375	0.161455145032259
0.671875	0.515625	0.157899873340576
0.671875	0.53125	0.156512349524773
0.6640625	0.5234375	0.161455145032259
0.671875	0.515625	0.157899873340576
0.6875	0.5	0.148179288012
0.6875	0.515625	0.149598085236661
0.6875	0.515625	0.149598085236661
0.6875	0.53125	0.149455585966497
0.6796875	0.5234375	0.15379491062452
0.671875	0.515625	0.157899873340576
0.6875	0.515625	0.149598085236661
0.6796875	0.5234375	0.15379491062452
0.671875	0.546875	0.152521085633048
0.6875	0.53125	0.149455585966497
0.6875	0.546875	0.145566663077609
0.6875	0.546875	0.145566663077609
0.6875	0.5625	0.140239550708513
0.6796875	0.5546875	0.146547363967508
0.671875	0.546875	0.152521085633048
0.6875	0.546875	0.145566663077609
0.6796875	0.5546875	0.146547363967508
0.671875	0.546875	0.152521085633048
0.65625	0.53125	0.16401940942654
0.671875	0.53125	0.156512349524773
0.6875	0.53125	0.149455585966497
0.671875	0.546875	0.152521085633048
0.671875	0.53125	0.156512349524773
0.65625	0.515625	0.165514558213421
0.640625	0.515625	0.173551911986462
0.6484375	0.5078125	0.169061240488336
0.65625	0.5	0.163955194842732
0.65625	0.515625	0.165514558213421
0.6484375	0.5078125	0.169061240488336
0.65625	0.515625	0.165514558213421
0.65625	0.53125	0.16401940942654
0.6484375	0.5234375	0.168944207841353
0.640625	0.515625	0.173551911986462
0.65625	0.515625	0.165514558213421
0.6484375	0.5234375	0.168944207841353
0.640625	0.515625	0.173551911986462
0.625	0.5	0.180386387572289
0.640625	0.5	0.171784134869611
0.640625	0.5	0.171784134869611
0.65625	0.5	0.163955194842732
0.6484375	0.5078125	0.169061240488336
0.640625	0.515625	0.173551911986462
0.640625	0.5	0.171784134869611
0.6484375	0.5078125	0.169061240488336
0.671875	0.515625	0.157899873340576
0.65625	0.5	0.163955194842732
0.671875	0.5	0.155515459601456
0.6875	0.5	0.148179288012
0.671875	0.515625	0.157899873340576
0.671875	0.5	0.155515459601456
0.65625	0.515625	0.165514558213421
0.671875	0.515625	0.157899873340576
0.6640625	0.5234375	0.161455145032259
0.65625	0.53125	0.16401940942654
0.65625	0.515625	0.165514558213421
0.6640625	0.5234375	0.161455145032259
0.65625	0.5	0.163955194842732
0.671875	0.515625	0.157899873340576
0.65625	0.515625	0.165514558213421
0.703125	0.515625	0.142264197689021
0.71875	0.5	0.132411332266873
0.71875	0.515625	0.133957839365343
0.71875	0.53125	0.134409993199816
0.703125	0.515625	0.142264197689021
0.71875	0.515625	0.133957839365343
0.703125	0.515625	0.142264197689021
0.6875	0.5	0.148179288012
0.703125	0.5	0.139867541405124
0.71875	0.5	0.132411332266873
0.703125	0.515625	0.142264197689021
0.703125	0.5	0.139867541405124
0.734375	0.515625	0.126756552869256
0.71875	0.5	0.132411332266873
0.734375	0.5	0.124382538158839
0.75	0.5	0.117107116642352
0.734375	0.515625	0.126756552869256
0.734375	0.5	0.124382538158839
0.734375	0.515625	0.126756552869256
0.71875	0.53125	0.134409993199816
0.71875	0.515625	0.133957839365343
0.71875	0.5	0.132411332266873
0.734375	0.515625	0.126756552869256
0.71875	0.515625	0.133957839365343
0.703125	0.53125	0.141595382123564
0.703125	0.546875	0.139165713021312
0.6953125	0.5390625	0.144382124973881
0.6875	0.53125	0.149455585966497
0.703125	0.53125	0.141595382123564
0.6953125	0.5390625	0.144382124973881
0.703125	0.53125	0.141595382123564
0.71875	0.53125	0.134409993199816
0.7109375	0.5390625	0.137130905908529
0.703125	0.546875	0.139165713021312
0.703125	0.53125	0.141595382123564
0.7109375	0.5390625	0.137130905908529
0.703125	0.546875	0.139165713021312
0.6875	0.5625	0.140239550708513
0.6875	0.546875	0.145566663077609
0.6875	0.546875	0.145566663077609
0.6875	0.53125	0.149455585966497
0.6953125	0.5390625	0.144382124973881
0.703125	0.546875	0.139165713021312
0.6875	0.546875	0.145566663077609
0.6953125	0.5390625	0.144382124973881
0.703125	0.515625	0.142264197689021
0.6875	0.53125	0.149455585966497
0.6875	0.515625	0.149598085236661
0.6875	0.5	0.148179288012
0.703125	0.515625	0.142264197689021
0.6875	0.515625	0.149598085236661
0.703125	0.515625	0.142264197689021
0.71875	0.53125	0.134409993199816
0.703125	0.53125	0.141595382123564
0.6875	0.53125	0.149455585966497
0.703125	0.515625	0.142264197689021
0.703125	0.53125	0.141595382123564
0.65625	0.5625	0.152872863838679
0.65625	0.59375	0.136572584068282
0.640625	0.578125	0.150774942265875
0.625	0.5625	0.165025210175845
0.65625	0.5625	0.152872863838679
0.640625	0.578125	0.150774942265875
0.671875	0.578125	0.139116921178411
0.65625	0.5625	0.152872863838679
0.671875	0.5625	0.146445085041122
0.6875	0.5625	0.140239550708513
0.671875	0.578125	0.139116921178411
0.671875	0.5625	0.146445085041122
0.65625	0.59375	0.136572584068282
0.65625	0.5625	0.152872863838679
0.671875	0.578125	0.139116921178411
0.640625	0.609375	0.131618771101254
0.625	0.59375	0.146702858580561
0.640625	0.59375	0.141443268881851
0.65625	0.59375	0.136572584068282
0.640625	0.609375	0.131618771101254
0.640625	0.59375	0.141443268881851
0.640625	0.609375	0.131618771101254
0.625	0.625	0.125
0.625	0.609375	0.136073606999023
0.625	0.59375	0.146702858580561
0.640625	0.609375	0.131618771101254
0.625	0.609375	0.136073606999023
0.640625	0.578125	0.150774942265875
0.625	0.59375	0.146702858580561
0.625	0.578125	0.15608491749115
0.625	0.5625	0.165025210175845
0.640625	0.578125	0.150774942265875
0.625	0.578125	0.15608491749115
0.640625	0.578125	0.150774942265875
0.65625	0.59375	0.136572584068282
0.640625	0.59375	0.141443268881851
0.625	0.59375	0.146702858580561
0.640625	0.578125	0.150774942265875
0.640625	0.59375	0.141443268881851
0.640625	0.546875	0.165779882644469
0.625	0.53125	0.178473349374751
0.640625	0.53125	0.17104555679659
0.65625	0.53125	0.16401940942654
0.640625	0.546875	0.165779882644469
0.640625	0.53125	0.17104555679659
0.625	0.5625	0.165025210175845
0.625	0.53125	0.178473349374751
0.640625	0.546875	0.165779882644469
0.625	0.515625	0.181140082289417
0.640625	0.515625	0.173551911986462
0.6328125	0.5234375	0.176468033133177
0.625	0.53125	0.178473349374751
0.625	0.515625	0.181140082289417
0.6328125	0.5234375	0.176468033133177
0.625	0.5	0.180386387572289
0.640625	0.515625	0.173551911986462
0.625	0.515625	0.181140082289417
0.640625	0.53125	0.17104555679659
0.640625	0.515625	0.173551911986462
0.6484375	0.5234375	0.168944207841353
0.65625	0.53125	0.16401940942654
0.640625	0.53125	0.17104555679659
0.6484375	0.5234375	0.168944207841353
0.640625	0.53125	0.17104555679659
0.625	0.53125	0.178473349374751
0.6328125	0.5234375	0.176468033133177
0.640625	0.515625	0.173551911986462
0.640625	0.53125	0.17104555679659
0.6328125	0.5234375	0.176468033133177
0.65625	0.546875	0.158932381199062
0.671875	0.546875	0.152521085633048
0.6640625	0.5546875	0.152937171949734
0.65625	0.5625	0.152872863838679
0.65625	0.546875	0.158932381199062
0.6640625	0.5546875	0.152937171949734
0.65625	0.53125	0.16401940942654
0.671875	0.546875	0.152521085633048
0.65625	0.546875	0.158932381199062
0.671875	0.5625	0.146445085041122
0.671875	0.546875	0.152521085633048
0.6796875	0.5546875	0.146547363967508
0.6875	0.5625	0.140239550708513
0.671875	0.5625	0.146445085041122
0.6796875	0.5546875	0.146547363967508
0.671875	0.5625	0.146445085041122
0.65625	0.5625	0.152872863838679
0.6640625	0.5546875	0.152937171949734
0.671875	0.546875	0.152521085633048
0.671875	0.5625	0.146445085041122
0.6640625	0.5546875	0.152937171949734
0.65625	0.5625	0.152872863838679
0.625	0.5625	0.165025210175845
0.640625	0.546875	0.165779882644469
0.640625	0.546875	0.165779882644469
0.65625	0.53125	0.16401940942654
0.65625	0.546875	0.158932381199062
0.65625	0.5625	0.152872863838679
0.640625	0.546875	0.165779882644469
0.65625	0.546875	0.158932381199062
0.84375	0.53125	0.0744436818106122
0.875	0.5625	0.0578896594456347
0.84375	0.5625	0.0717527340254164
0.84375	0.5625	0.0717527340254164
0.8125	0.5625	0.0861938043678839
0.828125	0.546875	0.0809236015087811
0.84375	0.53125	0.0744436818106122
0.84375	0.5625	0.0717527340254164
0.828125	0.546875	0.0809236015087811
0.84375	0.53125	0.0744436818106122
0.875	0.5	0.0577909536885848
0.875	0.53125	0.0586642686686666
0.875	0.5625	0.0578896594456347
0.84375	0.53125	0.0744436818106122
0.875	0.53125	0.0586642686686666
0.875	0.59375	0.0528367303536338
0.84375	0.59375	0.0659001727121923
0.859375	0.578125	0.0624933038904229
0.875	0.5625	0.0578896594456347
0.875	0.59375	0.0528367303536338
0.859375	0.578125	0.0624933038904229
0.875	0.625	0.0462534016117966
0.84375	0.59375	0.0659001727121923
0.875	0.59375	0.0528367303536338
0.84375	0.5625	0.0717527340254164
0.84375	0.59375	0.0659001727121923
0.828125	0.578125	0.0760171799395604
0.8125	0.5625	0.0861938043678839
0.84375	0.5625	0.0717527340254164
0.828125	0.578125	0.0760171799395604
0.84375	0.5625	0.0717527340254164
0.875	0.5625	0.0578896594456347
0.859375	0.578125	0.0624933038904229
0.84375	0.59375	0.0659001727121923
0.84375	0.5625	0.0717527340254164
0.859375	0.578125	0.0624933038904229
0.8125	0.53125	0.0892633269589586
0.78125	0.53125	0.10442981426136
0.796875	0.515625	0.0964812227871511
0.796875	0.515625	0.0964812227871511
0.8125	0.5	0.0871684763844184
0.8125	0.515625	0.0885367743152904
0.8125	0.53125	0.0892633269589586
0.796875	0.515625	0.0964812227871511
0.8125	0.515625	0.0885367743152904
0.8125	0.53125	0.0892633269589586
0.8125	0.5625	0.0861938043678839
0.796875	0.546875	0.0958935190604278
0.78125	0.53125	0.10442981426136
0.8125	0.53125	0.0892633269589586
0.796875	0.546875	0.0958935190604278
0.78125	0.5	0.101800408400091
0.78125	0.53125	0.10442981426136
0.765625	0.515625	0.111452846281055
0.75	0.5	0.117107116642352
0.78125	0.5	0.101800408400091
0.765625	0.515625	0.111452846281055
0.78125	0.5	0.101800408400091
0.8125	0.5	0.0871684763844184
0.796875	0.515625	0.0964812227871511
0.78125	0.53125	0.10442981426136
0.78125	0.5	0.101800408400091
0.796875	0.515625	0.0964812227871511
0.84375	0.5	0.0719845718772873
0.84375	0.53125	0.0744436818106122
0.828125	0.515625	0.0812442817719771
0.8125	0.5	0.0871684763844184
0.84375	0.5	0.0719845718772873
0.828125	0.515625	0.0812442817719771
0.875	0.5	0.0577909536885848
0.84375	0.53125	0.0744436818106122
0.84375	0.5	0.0719845718772873
0.828125	0.546875	0.0809236015087811
0.8125	0.53125	0.0892633269589586
0.828125	0.53125	0.0814690861547283
0.84375	0.53125	0.0744436818106122
0.828125	0.546875	0.0809236015087811
0.828125	0.53125	0.0814690861547283
0.8125	0.5625	0.0861938043678839
0.8125	0.53125	0.0892633269589586
0.828125	0.546875	0.0809236015087811
0.828125	0.515625	0.0812442817719771
0.8125	0.53125	0.0892633269589586
0.8125	0.515625	0.0885367743152904
0.8125	0.5	0.0871684763844184
0.828125	0.515625	0.0812442817719771
0.8125	0.515625	0.0885367743152904
0.828125	0.515625	0.0812442817719771
0.84375	0.53125	0.0744436818106122
0.828125	0.53125	0.0814690861547283
0.8125	0.53125	0.0892633269589586
0.828125	0.515625	0.0812442817719771
0.828125	0.53125	0.0814690861547283
0.9375	0.5	0.0287537755398861
0.9375	0.5625	0.0292331318915952
0.90625	0.53125	0.0445348628629671
0.875	0.5	0.0577909536885848
0.9375	0.5	0.0287537755398861
0.90625	0.53125	0.0445348628629671
0.9375	0.5	0.0287537755398861
1	0.5	0
0.96875	0.53125	0.0147602837562264
0.9375	0.5625	0.0292331318915952
0.9375	0.5	0.0287537755398861
0.96875	0.53125	0.0147602837562264
0.90625	0.59375	0.0400961534638221
0.875	0.5625	0.0578896594456347
0.90625	0.5625	0.0429673254738159
0.9375	0.5625	0.0292331318915952
0.90625	0.59375	0.0400961534638221
0.90625	0.5625	0.0429673254738159
0.90625	0.59375	0.0400961534638221
0.875	0.625	0.0462534016117966
0.875	0.59375	0.0528367303536338
0.875	0.5625	0.0578896594456347
0.90625	0.59375	0.0400961534638221
0.875	0.59375	0.0528367303536338
0.90625	0.53125	0.0445348628629671
0.875	0.5625	0.0578896594456347
0.875	0.53125	0.0586642686686666
0.875	0.5	0.0577909536885848
0.90625	0.53125	0.0445348628629671
0.875	0.53125	0.0586642686686666
0.90625	0.53125	0.0445348628629671
0.9375	0.5625	0.0292331318915952
0.90625	0.5625	0.0429673254738159
0.875	0.5625	0.0578896594456347
0.90625	0.53125	0.0445348628629671
0.90625	0.5625	0.0429673254738159
0.78125	0.65625	0.0650328604911562
0.8125	0.625	0.0680364227727017
0.8125	0.65625	0.0564022885126835
0.8125	0.6875	0.0447043413849187
0.78125	0.65625	0.0650328604911562
0.8125	0.65625	0.0564022885126835
0.78125	0.65625	0.0650328604911562
0.75	0.625	0.0888576997919413
0.78125	0.625	0.0782467368822692
0.8125	0.625	0.0680364227727017
0.78125	0.65625	0.0650328604911562
0.78125	0.625	0.0782467368822692
0.84375	0.65625	0.0475921165555051
0.8125	0.625	0.0680364227727017
0.84375	0.625	0.0572409211150079
0.875	0.625	0.0462534016117966
0.84375	0.65625	0.0475921165555051
0.84375	0.625	0.0572409211150079
0.84375	0.65625	0.0475921165555051
0.8125	0.6875	0.0447043413849187
0.8125	0.65625	0.0564022885126835
0.8125	0.625	0.0680364227727017
0.84375	0.65625	0.0475921165555051
0.8125	0.65625	0.0564022885126835
0.78125	0.6875	0.0511085995766152
0.78125	0.71875	0.0382154992334895
0.765625	0.703125	0.0471553695624415
0.75	0.6875	0.057061050901834
0.78125	0.6875	0.0511085995766152
0.765625	0.703125	0.0471553695624415
0.8125	0.6875	0.0447043413849187
0.78125	0.71875	0.0382154992334895
0.78125	0.6875	0.0511085995766152
0.765625	0.734375	0.03471141495226
0.75	0.71875	0.0425190863690036
0.765625	0.71875	0.0406371037954178
0.78125	0.71875	0.0382154992334895
0.765625	0.734375	0.03471141495226
0.765625	0.71875	0.0406371037954178
0.765625	0.734375	0.03471141495226
0.75	0.75	0.0315982542633664
0.75	0.734375	0.0366984852654849
0.75	0.71875	0.0425190863690036
0.765625	0.734375	0.03471141495226
0.75	0.734375	0.0366984852654849
0.75	0.71875	0.0425190863690036
0.75	0.6875	0.057061050901834
0.765625	0.703125	0.0471553695624415
0.765625	0.703125	0.0471553695624415
0.78125	0.71875	0.0382154992334895
0.765625	0.71875	0.0406371037954178
0.75	0.71875	0.0425190863690036
0.765625	0.703125	0.0471553695624415
0.765625	0.71875	0.0406371037954178
0.78125	0.65625	0.0650328604911562
0.75	0.6875	0.057061050901834
0.75	0.65625	0.0729601705087909
0.75	0.625	0.0888576997919413
0.78125	0.65625	0.0650328604911562
0.75	0.65625	0.0729601705087909
0.78125	0.65625	0.0650328604911562
0.8125	0.6875	0.0447043413849187
0.78125	0.6875	0.0511085995766152
0.75	0.6875	0.057061050901834
0.78125	0.65625	0.0650328604911562
0.78125	0.6875	0.0511085995766152
0.765625	0.578125	0.102531916493025
0.78125	0.5625	0.100157527490681
0.78125	0.578125	0.0957559079852752
0.78125	0.59375	0.0908665801503875
0.765625	0.578125	0.102531916493025
0.78125	0.578125	0.0957559079852752
0.765625	0.578125	0.102531916493025
0.75	0.5625	0.114085096100057
0.765625	0.5625	0.106825162746988
0.78125	0.5625	0.100157527490681
0.765625	0.578125	0.102531916493025
0.765625	0.5625	0.106825162746988
0.78125	0.5625	0.100157527490681
0.8125	0.5625	0.0861938043678839
0.796875	0.578125	0.0894192337695011
0.796875	0.578125	0.0894192337695011
0.78125	0.59375	0.0908665801503875
0.78125	0.578125	0.0957559079852752
0.78125	0.5625	0.100157527490681
0.796875	0.578125	0.0894192337695011
0.78125	0.578125	0.0957559079852752
0.78125	0.59375	0.0908665801503875
0.75	0.625	0.0888576997919413
0.75	0.59375	0.102503469000264
0.75	0.59375	0.102503469000264
0.75	0.5625	0.114085096100057
0.765625	0.578125	0.102531916493025
0.78125	0.59375	0.0908665801503875
0.75	0.59375	0.102503469000264
0.765625	0.578125	0.102531916493025
0.765625	0.546875	0.110484081397668
0.75	0.53125	0.119338918277742
0.765625	0.53125	0.111427713506086
0.78125	0.53125	0.10442981426136
0.765625	0.546875	0.110484081397668
0.765625	0.53125	0.111427713506086
0.765625	0.546875	0.110484081397668
0.75	0.5625	0.114085096100057
0.75	0.546875	0.117352606130574
0.75	0.53125	0.119338918277742
0.765625	0.546875	0.110484081397668
0.75	0.546875	0.117352606130574
0.765625	0.515625	0.111452846281055
0.75	0.53125	0.119338918277742
0.75	0.515625	0.118660869910601
0.75	0.5	0.117107116642352
0.765625	0.515625	0.111452846281055
0.75	0.515625	0.118660869910601
0.765625	0.515625	0.111452846281055
0.78125	0.53125	0.10442981426136
0.765625	0.53125	0.111427713506086
0.75	0.53125	0.119338918277742
0.765625	0.515625	0.111452846281055
0.765625	0.53125	0.111427713506086
0.796875	0.546875	0.0958935190604278
0.78125	0.5625	0.100157527490681
0.78125	0.546875	0.102746673919717
0.78125	0.53125	0.10442981426136
0.796875	0.546875	0.0958935190604278
0.78125	0.546875	0.102746673919717
0.8125	0.5625	0.0861938043678839
0.78125	0.5625	0.100157527490681
0.796875	0.546875	0.0958935190604278
0.765625	0.546875	0.110484081397668
0.78125	0.5625	0.100157527490681
0.765625	0.5625	0.106825162746988
0.75	0.5625	0.114085096100057
0.765625	0.546875	0.110484081397668
0.765625	0.5625	0.106825162746988
0.765625	0.546875	0.110484081397668
0.78125	0.53125	0.10442981426136
0.78125	0.546875	0.102746673919717
0.78125	0.5625	0.100157527490681
0.765625	0.546875	0.110484081397668
0.78125	0.546875	0.102746673919717
0.8125	0.59375	0.0784522140981765
0.84375	0.59375	0.0659001727121923
0.828125	0.609375	0.0676268435293324
0.828125	0.609375	0.0676268435293324
0.8125	0.625	0.0680364227727017
0.8125	0.609375	0.0733567140460392
0.8125	0.59375	0.0784522140981765
0.828125	0.609375	0.0676268435293324
0.8125	0.609375	0.0733567140460392
0.8125	0.59375	0.0784522140981765
0.8125	0.5625	0.0861938043678839
0.828125	0.578125	0.0760171799395604
0.84375	0.59375	0.0659001727121923
0.8125	0.59375	0.0784522140981765
0.828125	0.578125	0.0760171799395604
0.84375	0.59375	0.0659001727121923
0.875	0.625	0.0462534016117966
0.84375	0.625	0.0572409211150079
0.84375	0.625	0.0572409211150079
0.8125	0.625	0.0680364227727017
0.828125	0.609375	0.0676268435293324
0.84375	0.59375	0.0659001727121923
0.84375	0.625	0.0572409211150079
0.828125	0.609375	0.0676268435293324
0.78125	0.625	0.0782467368822692
0.78125	0.59375	0.0908665801503875
0.796875	0.609375	0.0792579885532866
0.8125	0.625	0.0680364227727017
0.78125	0.625	0.0782467368822692
0.796875	0.609375	0.0792579885532866
0.75	0.625	0.0888576997919413
0.78125	0.59375	0.0908665801503875
0.78125	0.625	0.0782467368822692
0.796875	0.578125	0.0894192337695011
0.8125	0.59375	0.0784522140981765
0.796875	0.59375	0.0845123331023187
0.78125	0.59375	0.0908665801503875
0.796875	0.578125	0.0894192337695011
0.796875	0.59375	0.0845123331023187
0.8125	0.5625	0.0861938043678839
0.8125	0.59375	0.0784522140981765
0.796875	0.578125	0.0894192337695011
0.796875	0.609375	0.0792579885532866
0.8125	0.59375	0.0784522140981765
0.8125	0.609375	0.0733567140460392
0.8125	0.625	0.0680364227727017
0.796875	0.609375	0.0792579885532866
0.8125	0.609375	0.0733567140460392
0.796875	0.609375	0.0792579885532866
0.78125	0.59375	0.0908665801503875
0.796875	0.59375	0.0845123331023187
0.8125	0.59375	0.0784522140981765
0.796875	0.609375	0.0792579885532866
0.796875	0.59375	0.0845123331023187
0.59375	0.78125	0.031862322310727
0.625	0.8125	0.0228866673056381
0.59375	0.8125	0.0238943745460501
0.5625	0.8125	0.0238822493329592
0.59375	0.78125	0.031862322310727
0.59375	0.8125	0.0238943745460501
0.625	0.78125	0.0309951715314077
0.59375	0.78125	0.031862322310727
0.609375	0.765625	0.0364253479399037
0.625	0.75	0.0413864628084727
0.625	0.78125	0.0309951715314077
0.609375	0.765625	0.0364253479399037
0.625	0.8125	0.0228866673056381
0.59375	0.78125	0.031862322310727
0.625	0.78125	0.0309951715314077
0.59375	0.84375	0.0175838818920636
0.625	0.8125	0.0228866673056381
0.625	0.84375	0.0170692155595507
0.625	0.875	0.0128599827238471
0.59375	0.84375	0.0175838818920636
0.625	0.84375	0.0170692155595507
0.59375	0.84375	0.0175838818920636
0.5625	0.8125	0.0238822493329592
0.59375	0.8125	0.0238943745460501
0.625	0.8125	0.0228866673056381
0.59375	0.84375	0.0175838818920636
0.59375	0.8125	0.0238943745460501
0.53125	0.78125	0.0332386652661796
0.5625	0.75	0.0439375486955869
0.5625	0.78125	0.0329764168116097
0.5625	0.8125	0.0238822493329592
0.53125	0.78125	0.0332386652661796
0.5625	0.78125	0.0329764168116097
0.53125	0.78125	0.0332386652661796
0.5	0.75	0.0441968471375019
0.53125	0.75	0.0446446052865162
0.5625	0.75	0.0439375486955869
0.53125	0.78125	0.0332386652661796
0.53125	0.75	0.0446446052865162
0.59375	0.75	0.0427342233059418
0.59375	0.78125	0.031862322310727
0.578125	0.765625	0.0375696450254805
0.5625	0.75	0.0439375486955869
0.59375	0.75	0.0427342233059418
0.578125	0.765625	0.0375696450254805
0.59375	0.75	0.0427342233059418
0.625	0.75	0.0413864628084727
0.609375	0.765625	0.0364253479399037
0.59375	0.78125	0.031862322310727
0.59375	0.75	0.0427342233059418
0.609375	0.765625	0.0364253479399037
0.59375	0.78125	0.031862322310727
0.5625	0.8125	0.0238822493329592
0.5625	0.78125	0.0329764168116097
0.5625	0.78125	0.0329764168116097
0.5625	0.75	0.0439375486955869
0.578125	0.765625	0.0375696450254805
0.59375	0.78125	0.031862322310727
0.5625	0.78125	0.0329764168116097
0.578125	0.765625	0.0375696450254805
0.65625	0.78125	0.029204194105543
0.6875	0.75	0.0373765849324756
0.6875	0.78125	0.0279917156760399
0.6875	0.8125	0.0202054292019111
0.65625	0.78125	0.029204194105543
0.6875	0.78125	0.0279917156760399
0.65625	0.78125	0.029204194105543
0.625	0.75	0.0413864628084727
0.65625	0.75	0.0396627948416786
0.6875	0.75	0.0373765849324756
0.65625	0.78125	0.029204194105543
0.65625	0.75	0.0396627948416786
0.71875	0.78125	0.0258580542597074
0.6875	0.75	0.0373765849324756
0.71875	0.75	0.0347943456931662
0.75	0.75	0.0315982542633664
0.71875	0.78125	0.0258580542597074
0.71875	0.75	0.0347943456931662
0.71875	0.78125	0.0258580542597074
0.6875	0.8125	0.0202054292019111
0.6875	0.78125	0.0279917156760399
0.6875	0.75	0.0373765849324756
0.71875	0.78125	0.0258580542597074
0.6875	0.78125	0.0279917156760399
0.65625	0.84375	0.0161947312715217
0.625	0.8125	0.0228866673056381
0.65625	0.8125	0.0220219955778946
0.6875	0.8125	0.0202054292019111
0.65625	0.84375	0.0161947312715217
0.65625	0.8125	0.0220219955778946
0.65625	0.84375	0.0161947312715217
0.625	0.875	0.0128599827238471
0.625	0.84375	0.0170692155595507
0.625	0.8125	0.0228866673056381
0.65625	0.84375	0.0161947312715217
0.625	0.84375	0.0170692155595507
0.65625	0.78125	0.029204194105543
0.625	0.8125	0.0228866673056381
0.625	0.78125	0.0309951715314077
0.625	0.75	0.0413864628084727
0.65625	0.78125	0.029204194105543
0.625	0.78125	0.0309951715314077
0.65625	0.78125	0.029204194105543
0.6875	0.8125	0.0202054292019111
0.65625	0.8125	0.0220219955778946
0.625	0.8125	0.0228866673056381
0.65625	0.78125	0.029204194105543
0.65625	0.8125	0.0220219955778946
0.5625	0.9375	0.00797255875810748
0.5	0.875	0.0143111919388893
0.5625	0.875	0.0137411729283364
0.625	0.875	0.0128599827238471
0.5625	0.9375	0.00797255875810748
0.5625	0.875	0.0137411729283364
0.5625	0.9375	0.00797255875810748
0.5	1	0.00404734749009322
0.5	0.9375	0.00816150108027281
0.5	0.875	0.0143111919388893
0.5625	0.9375	0.00797255875810748
0.5	0.9375	0.00816150108027281
0.53125	0.84375	0.0181840294845425
0.5	0.8125	0.0244163699233075
0.53125	0.8125	0.0247077646780309
0.5625	0.8125	0.0238822493329592
0.53125	0.84375	0.0181840294845425
0.53125	0.8125	0.0247077646780309
0.53125	0.84375	0.0181840294845425
0.5	0.875	0.0143111919388893
0.5	0.84375	0.0183317122608609
0.5	0.8125	0.0244163699233075
0.53125	0.84375	0.0181840294845425
0.5	0.84375	0.0183317122608609
0.5	0.8125	0.0244163699233075
0.5	0.75	0.0441968471375019
0.53125	0.78125	0.0332386652661796
0.53125	0.78125	0.0332386652661796
0.5625	0.8125	0.0238822493329592
0.53125	0.8125	0.0247077646780309
0.5	0.8125	0.0244163699233075
0.53125	0.78125	0.0332386652661796
0.53125	0.8125	0.0247077646780309
0.5625	0.875	0.0137411729283364
0.5625	0.8125	0.0238822493329592
0.59375	0.84375	0.0175838818920636
0.625	0.875	0.0128599827238471
0.5625	0.875	0.0137411729283364
0.59375	0.84375	0.0175838818920636
0.5625	0.875	0.0137411729283364
0.5	0.875	0.0143111919388893
0.53125	0.84375	0.0181840294845425
0.5625	0.8125	0.0238822493329592
0.5625	0.875	0.0137411729283364
0.53125	0.84375	0.0181840294845425
0.53125	0.65625	0.104845784492761
0.5625	0.625	0.130380714172362
0.5625	0.65625	0.103461245612548
0.5625	0.6875	0.0779052856730528
0.53125	0.65625	0.104845784492761
0.5625	0.65625	0.103461245612548
0.53125	0.65625	0.104845784492761
0.5	0.625	0.131938508266228
0.53125	0.625	0.131573205503273
0.5625	0.625	0.130380714172362
0.53125	0.65625	0.104845784492761
0.53125	0.625	0.131573205503273
0.578125	0.640625	0.115859679983226
0.59375	0.625	0.12835606088376
0.59375	0.640625	0.114661748142049
0.59375	0.65625	0.101096687583548
0.578125	0.640625	0.115859679983226
0.59375	0.640625	0.114661748142049
0.578125	0.640625	0.115859679983226
0.5625	0.625	0.130380714172362
0.578125	0.625	0.129475122582413
0.59375	0.625	0.12835606088376
0.578125	0.640625	0.115859679983226
0.578125	0.625	0.129475122582413
0.6015625	0.6328125	0.120810939337452
0.609375	0.625	0.127034562210993
0.609375	0.6328125	0.120080159087955
0.609375	0.640625	0.113244848983605
0.6015625	0.6328125	0.120810939337452
0.609375	0.6328125	0.120080159087955
0.59375	0.625	0.12835606088376
0.609375	0.625	0.127034562210993
0.6015625	0.6328125	0.120810939337452
0.6171875	0.6328125	0.119299354444427
0.609375	0.625	0.127034562210993
0.6171875	0.625	0.126117171298731
0.625	0.625	0.125
0.6171875	0.6328125	0.119299354444427
0.6171875	0.625	0.126117171298731
0.6171875	0.6328125	0.119299354444427
0.609375	0.640625	0.113244848983605
0.609375	0.6328125	0.120080159087955
0.609375	0.625	0.127034562210993
0.6171875	0.6328125	0.119299354444427
0.609375	0.6328125	0.120080159087955
0.609375	0.640625	0.113244848983605
0.59375	0.65625	0.101096687583548
0.59375	0.640625	0.114661748142049
0.59375	0.640625	0.114661748142049
0.59375	0.625	0.12835606088376
0.6015625	0.6328125	0.120810939337452
0.609375	0.640625	0.113244848983605
0.59375	0.640625	0.114661748142049
0.6015625	0.6328125	0.120810939337452
0.5625	0.65625	0.103461245612548
0.59375	0.65625	0.101096687583548
0.578125	0.671875	0.0896728965758461
0.5625	0.6875	0.0779052856730528
0.5625	0.65625	0.103461245612548
0.578125	0.671875	0.0896728965758461
0.5625	0.65625	0.103461245612548
0.5625	0.625	0.130380714172362
0.578125	0.640625	0.115859679983226
0.59375	0.65625	0.101096687583548
0.5625	0.65625	0.103461245612548
0.578125	0.640625	0.115859679983226
0.53125	0.6875	0.0789601733544231
0.53125	0.71875	0.0591152309905782
0.515625	0.703125	0.0689261681338081
0.5	0.6875	0.079082693182159
0.53125	0.6875	0.0789601733544231
0.515625	0.703125	0.0689261681338081
0.53125	0.6875	0.0789601733544231
0.5625	0.6875	0.0779052856730528
0.546875	0.703125	0.0684054979876571
0.53125	0.71875	0.0591152309905782
0.53125	0.6875	0.0789601733544231
0.546875	0.703125	0.0684054979876571
0.53125	0.71875	0.0591152309905782
0.5	0.75	0.0441968471375019
0.5	0.71875	0.0597175931697684
0.5	0.71875	0.0597175931697684
0.5	0.6875	0.079082693182159
0.515625	0.703125	0.0689261681338081
0.53125	0.71875	0.0591152309905782
0.5	0.71875	0.0597175931697684
0.515625	0.703125	0.0689261681338081
0.5	0.6875	0.079082693182159
0.5	0.625	0.131938508266228
0.53125	0.65625	0.104845784492761
0.53125	0.65625	0.104845784492761
0.5625	0.6875	0.0779052856730528
0.53125	0.6875	0.0789601733544231
0.5	0.6875	0.079082693182159
0.53125	0.65625	0.104845784492761
0.53125	0.6875	0.0789601733544231
0.515625	0.578125	0.175221771698168
0.53125	0.5625	0.189420863737002
0.53125	0.578125	0.174884349931515
0.53125	0.59375	0.16041894264037
0.515625	0.578125	0.175221771698168
0.53125	0.578125	0.174884349931515
0.515625	0.578125	0.175221771698168
0.5	0.5625	0.189864054549988
0.515625	0.5625	0.189740523745013
0.53125	0.5625	0.189420863737002
0.515625	0.578125	0.175221771698168
0.515625	0.5625	0.189740523745013
0.5390625	0.5703125	0.181897509013716
0.546875	0.5625	0.188848714671346
0.546875	0.5703125	0.181594496218825
0.546875	0.578125	0.17433913505255
0.5390625	0.5703125	0.181897509013716
0.546875	0.5703125	0.181594496218825
0.5390625	0.5703125	0.181897509013716
0.53125	0.5625	0.189420863737002
0.5390625	0.5625	0.189164440040345
0.546875	0.5625	0.188848714671346
0.5390625	0.5703125	0.181897509013716
0.5390625	0.5625	0.189164440040345
0.5546875	0.5703125	0.181254836886367
0.546875	0.5625	0.188848714671346
0.5546875	0.5625	0.18850228243167
0.5625	0.5625	0.1875
0.5546875	0.5703125	0.181254836886367
0.5546875	0.5625	0.18850228243167
0.5546875	0.5703125	0.181254836886367
0.546875	0.578125	0.17433913505255
0.546875	0.5703125	0.181594496218825
0.546875	0.5625	0.188848714671346
0.5546875	0.5703125	0.181254836886367
0.546875	0.5703125	0.181594496218825
0.546875	0.578125	0.17433913505255
0.53125	0.59375	0.16041894264037
0.53125	0.578125	0.174884349931515
0.53125	0.578125	0.174884349931515
0.53125	0.5625	0.189420863737002
0.5390625	0.5703125	0.181897509013716
0.546875	0.578125	0.17433913505255
0.53125	0.578125	0.174884349931515
0.5390625	0.5703125	0.181897509013716
0.53125	0.59375	0.16041894264037
0.5	0.625	0.131938508266228
0.5	0.59375	0.160839084733764
0.5	0.59375	0.160839084733764
0.5	0.5625	0.189864054549988
0.515625	0.578125	0.175221771698168
0.53125	0.59375	0.16041894264037
0.5	0.59375	0.160839084733764
0.515625	0.578125	0.175221771698168
0.5078125	0.5390625	0.212276671043549
0.515625	0.53125	0.219635659897797
0.515625	0.5390625	0.212190880242434
0.515625	0.546875	0.204730420063006
0.5078125	0.5390625	0.212276671043549
0.515625	0.5390625	0.212190880242434
0.5	0.53125	0.21975870667855
0.515625	0.53125	0.219635659897797
0.5078125	0.5390625	0.212276671043549
0.51953125	0.53515625	0.215852892199732
0.5234375	0.53125	0.21947164102908
0.5234375	0.53515625	0.215772603269773
0.5234375	0.5390625	0.212073828550441
0.51953125	0.53515625	0.215852892199732
0.5234375	0.53515625	0.215772603269773
0.515625	0.53125	0.219635659897797
0.5234375	0.53125	0.21947164102908
0.51953125	0.53515625	0.215852892199732
0.52734375	0.53515625	0.215682415905424
0.5234375	0.53125	0.21947164102908
0.52734375	0.53125	0.219236890499443
0.53125	0.53125	0.21875
0.52734375	0.53515625	0.215682415905424
0.52734375	0.53125	0.219236890499443
0.52734375	0.53515625	0.215682415905424
0.5234375	0.5390625	0.212073828550441
0.5234375	0.53515625	0.215772603269773
0.5234375	0.53125	0.21947164102908
0.52734375	0.53515625	0.215682415905424
0.5234375	0.53515625	0.215772603269773
0.5234375	0.5390625	0.212073828550441
0.515625	0.546875	0.204730420063006
0.515625	0.5390625	0.212190880242434
0.515625	0.5390625	0.212190880242434
0.515625	0.53125	0.219635659897797
0.51953125	0.53515625	0.215852892199732
0.5234375	0.5390625	0.212073828550441
0.515625	0.5390625	0.212190880242434
0.51953125	0.53515625	0.215852892199732
0.515625	0.546875	0.204730420063006
0.5	0.5625	0.189864054549988
0.5	0.546875	0.204832169586929
0.5	0.546875	0.204832169586929
0.5	0.53125	0.21975870667855
0.5078125	0.5390625	0.212276671043549
0.515625	0.546875	0.204730420063006
0.5	0.546875	0.204832169586929
0.5078125	0.5390625	0.212276671043549
0.5078125	0.515625	0.235377558803319
0.5078125	0.5234375	0.227278221622466
0.50390625	0.51953125	0.23134519957572
0.5	0.515625	0.235370659202168
0.5078125	0.515625	0.235377558803319
0.50390625	0.51953125	0.23134519957572
0.5078125	0.515625	0.235377558803319
0.515625	0.515625	0.234375
0.51171875	0.51953125	0.231241494722448
0.5078125	0.5234375	0.227278221622466
0.5078125	0.515625	0.235377558803319
0.51171875	0.51953125	0.231241494722448
0.5078125	0.5234375	0.227278221622466
0.5	0.53125	0.21975870667855
0.5	0.5234375	0.227312151384725
0.5	0.5234375	0.227312151384725
0.5	0.515625	0.235370659202168
0.50390625	0.51953125	0.23134519957572
0.5078125	0.5234375	0.227278221622466
0.5	0.5234375	0.227312151384725
0.50390625	0.51953125	0.23134519957572
0.5	0.5078125	0.24297943197292
0.5078125	0.5078125	0.2421875
0.50390625	0.51171875	0.239128783456073
0.5	0.515625	0.235370659202168
0.5	0.5078125	0.24297943197292
0.50390625	0.51171875	0.239128783456073
0.5	0.5078125	0.24297943197292
0.5	0.5	0.25
0.50390625	0.50390625	0.24609375
0.5078125	0.5078125	0.2421875
0.5	0.5078125	0.24297943197292
0.50390625	0.50390625	0.24609375
0.5078125	0.515625	0.235377558803319
0.5078125	0.5078125	0.2421875
0.51171875	0.51171875	0.23828125
0.515625	0.515625	0.234375
0.5078125	0.515625	0.235377558803319
0.51171875	0.51171875	0.23828125
0.5078125	0.515625	0.235377558803319
0.5	0.515625	0.235370659202168
0.50390625	0.51171875	0.239128783456073
0.5078125	0.5078125	0.2421875
0.5078125	0.515625	0.235377558803319
0.50390625	0.51171875	0.239128783456073
0.51953125	0.52734375	0.223354373930217
0.515625	0.5234375	0.2272091580175
0.51953125	0.5234375	0.227022062287585
0.5234375	0.5234375	0.2265625
0.51953125	0.52734375	0.223354373930217
0.51953125	0.5234375	0.227022062287585
0.515625	0.53125	0.219635659897797
0.515625	0.5234375	0.2272091580175
0.51953125	0.52734375	0.223354373930217
0.51953125	0.51953125	0.23046875
0.515625	0.5234375	0.2272091580175
0.515625	0.51953125	0.230996600719824
0.515625	0.515625	0.234375
0.51953125	0.51953125	0.23046875
0.515625	0.51953125	0.230996600719824
0.51953125	0.51953125	0.23046875
0.5234375	0.5234375	0.2265625
0.51953125	0.5234375	0.227022062287585
0.515625	0.5234375	0.2272091580175
0.51953125	0.51953125	0.23046875
0.51953125	0.5234375	0.227022062287585
0.52734375	0.52734375	0.22265625
0.5234375	0.53125	0.21947164102908
0.5234375	0.52734375	0.223136467987058
0.5234375	0.5234375	0.2265625
0.52734375	0.52734375	0.22265625
0.5234375	0.52734375	0.223136467987058
0.52734375	0.52734375	0.22265625
0.53125	0.53125	0.21875
0.52734375	0.53125	0.219236890499443
0.5234375	0.53125	0.21947164102908
0.52734375	0.52734375	0.22265625
0.52734375	0.53125	0.219236890499443
0.5234375	0.53125	0.21947164102908
0.515625	0.53125	0.219635659897797
0.51953125	0.52734375	0.223354373930217
0.51953125	0.52734375	0.223354373930217
0.5234375	0.5234375	0.2265625
0.5234375	0.52734375	0.223136467987058
0.5234375	0.53125	0.21947164102908
0.51953125	0.52734375	0.223354373930217
0.5234375	0.52734375	0.223136467987058
0.515625	0.53125	0.219635659897797
0.5	0.53125	0.21975870667855
0.5078125	0.5234375	0.227278221622466
0.515625	0.5234375	0.2272091580175
0.5078125	0.5234375	0.227278221622466
0.51171875	0.51953125	0.231241494722448
0.51171875	0.51953125	0.231241494722448
0.515625	0.515625	0.234375
0.515625	0.51953125	0.230996600719824
0.515625	0.5234375	0.2272091580175
0.51171875	0.51953125	0.231241494722448
0.515625	0.51953125	0.230996600719824
0.515625	0.53125	0.219635659897797
0.5078125	0.5234375	0.227278221622466
0.515625	0.5234375	0.2272091580175
0.5390625	0.546875	0.20413964662781
0.5390625	0.5546875	0.196611028987052
0.53515625	0.55078125	0.200506371946356
0.53125	0.546875	0.204364178484996
0.5390625	0.546875	0.20413964662781
0.53515625	0.55078125	0.200506371946356
0.5390625	0.546875	0.20413964662781
0.546875	0.546875	0.203125
0.54296875	0.55078125	0.20017004161116
0.5390625	0.5546875	0.196611028987052
0.5390625	0.546875	0.20413964662781
0.54296875	0.55078125	0.20017004161116
0.5390625	0.5546875	0.196611028987052
0.53125	0.5625	0.189420863737002
0.53125	0.5546875	0.196877426821436
0.53125	0.5546875	0.196877426821436
0.53125	0.546875	0.204364178484996
0.53515625	0.55078125	0.200506371946356
0.5390625	0.5546875	0.196611028987052
0.53125	0.5546875	0.196877426821436
0.53515625	0.55078125	0.200506371946356
0.53125	0.5390625	0.211907022177941
0.5390625	0.5390625	0.2109375
0.53515625	0.54296875	0.207961704729163
0.53125	0.546875	0.204364178484996
0.53125	0.5390625	0.211907022177941
0.53515625	0.54296875	0.207961704729163
0.53125	0.5390625	0.211907022177941
0.53125	0.53125	0.21875
0.53515625	0.53515625	0.21484375
0.5390625	0.5390625	0.2109375
0.53125	0.5390625	0.211907022177941
0.53515625	0.53515625	0.21484375
0.5390625	0.546875	0.20413964662781
0.5390625	0.5390625	0.2109375
0.54296875	0.54296875	0.20703125
0.546875	0.546875	0.203125
0.5390625	0.546875	0.20413964662781
0.54296875	0.54296875	0.20703125
0.5390625	0.546875	0.20413964662781
0.53125	0.546875	0.204364178484996
0.53515625	0.54296875	0.207961704729163
0.5390625	0.5390625	0.2109375
0.5390625	0.546875	0.20413964662781
0.53515625	0.54296875	0.207961704729163
0.546875	0.5546875	0.196333866522487
0.5546875	0.5546875	0.1953125
0.55078125	0.55859375	0.192357080134255
0.546875	0.5625	0.188848714671346
0.546875	0.5546875	0.196333866522487
0.55078125	0.55859375	0.192357080134255
0.546875	0.5546875	0.196333866522487
0.546875	0.546875	0.203125
0.55078125	0.55078125	0.19921875
0.5546875	0.5546875	0.1953125
0.546875	0.5546875	0.196333866522487
0.55078125	0.55078125	0.19921875
0.5546875	0.5625	0.18850228243167
0.5546875	0.5546875	0.1953125
0.55859375	0.55859375	0.19140625
0.5625	0.5625	0.1875
0.5546875	0.5625	0.18850228243167
0.55859375	0.55859375	0.19140625
0.5546875	0.5625	0.18850228243167
0.546875	0.5625	0.188848714671346
0.55078125	0.55859375	0.192357080134255
0.5546875	0.5546875	0.1953125
0.5546875	0.5625	0.18850228243167
0.55078125	0.55859375	0.192357080134255
0.5390625	0.5625	0.189164440040345
0.5390625	0.5546875	0.196611028987052
0.54296875	0.55859375	0.192747773184838
0.546875	0.5625	0.188848714671346
0.5390625	0.5625	0.189164440040345
0.54296875	0.55859375	0.192747773184838
0.53125	0.5625	0.189420863737002
0.5390625	0.5546875	0.196611028987052
0.5390625	0.5625	0.189164440040345
0.546875	0.5546875	0.196333866522487
0.5390625	0.5546875	0.196611028987052
0.54296875	0.55078125	0.20017004161116
0.546875	0.546875	0.203125
0.546875	0.5546875	0.196333866522487
0.54296875	0.55078125	0.20017004161116
0.546875	0.5546875	0.196333866522487
0.546875	0.5625	0.188848714671346
0.54296875	0.55859375	0.192747773184838
0.5390625	0.5546875	0.196611028987052
0.546875	0.5546875	0.196333866522487
0.54296875	0.55859375	0.192747773184838
0.515625	0.5625	0.189740523745013
0.515625	0.546875	0.204730420063006
0.5234375	0.5546875	0.197084414772152
0.53125	0.5625	0.189420863737002
0.515625	0.5625	0.189740523745013
0.5234375	0.5546875	0.197084414772152
0.5	0.5625	0.189864054549988
0.515625	0.546875	0.204730420063006
0.515625	0.5625	0.189740523745013
0.5234375	0.546875	0.204575845063675
0.5234375	0.5390625	0.212073828550441
0.52734375	0.54296875	0.208238869831096
0.53125	0.546875	0.204364178484996
0.5234375	0.546875	0.204575845063675
0.52734375	0.54296875	0.208238869831096
0.515625	0.546875	0.204730420063006
0.5234375	0.5390625	0.212073828550441
0.5234375	0.546875	0.204575845063675
0.53125	0.5390625	0.211907022177941
0.5234375	0.5390625	0.212073828550441
0.52734375	0.53515625	0.215682415905424
0.53125	0.53125	0.21875
0.53125	0.5390625	0.211907022177941
0.52734375	0.53515625	0.215682415905424
0.53125	0.5390625	0.211907022177941
0.53125	0.546875	0.204364178484996
0.52734375	0.54296875	0.208238869831096
0.5234375	0.5390625	0.212073828550441
0.53125	0.5390625	0.211907022177941
0.52734375	0.54296875	0.208238869831096
0.5234375	0.5546875	0.197084414772152
0.53125	0.546875	0.204364178484996
0.53125	0.5546875	0.196877426821436
0.53125	0.5625	0.189420863737002
0.5234375	0.5546875	0.197084414772152
0.53125	0.5546875	0.196877426821436
0.5234375	0.5546875	0.197084414772152
0.515625	0.546875	0.204730420063006
0.5234375	0.546875	0.204575845063675
0.53125	0.546875	0.204364178484996
0.5234375	0.5546875	0.197084414772152
0.5234375	0.546875	0.204575845063675
0.5703125	0.6015625	0.151368452547953
0.578125	0.59375	0.158042084464818
0.578125	0.6015625	0.150842668384179
0.578125	0.609375	0.143689612169549
0.5703125	0.6015625	0.151368452547953
0.578125	0.6015625	0.150842668384179
0.5625	0.59375	0.159060055494057
0.578125	0.59375	0.158042084464818
0.5703125	0.6015625	0.151368452547953
0.5859375	0.6015625	0.150262563188793
0.578125	0.59375	0.158042084464818
0.5859375	0.59375	0.15729514370857
0.59375	0.59375	0.15625
0.5859375	0.6015625	0.150262563188793
0.5859375	0.59375	0.15729514370857
0.5859375	0.6015625	0.150262563188793
0.578125	0.609375	0.143689612169549
0.578125	0.6015625	0.150842668384179
0.578125	0.59375	0.158042084464818
0.5859375	0.6015625	0.150262563188793
0.578125	0.6015625	0.150842668384179
0.578125	0.609375	0.143689612169549
0.5625	0.625	0.130380714172362
0.5625	0.609375	0.144651382292662
0.5625	0.609375	0.144651382292662
0.5625	0.59375	0.159060055494057
0.5703125	0.6015625	0.151368452547953
0.578125	0.609375	0.143689612169549
0.5625	0.609375	0.144651382292662
0.5703125	0.6015625	0.151368452547953
0.5703125	0.5859375	0.165801301757195
0.5625	0.578125	0.173552204846085
0.5703125	0.578125	0.172891099513636
0.578125	0.578125	0.171875
0.5703125	0.5859375	0.165801301757195
0.5703125	0.578125	0.172891099513636
0.5703125	0.5859375	0.165801301757195
0.5625	0.59375	0.159060055494057
0.5625	0.5859375	0.166281272189366
0.5625	0.578125	0.173552204846085
0.5703125	0.5859375	0.165801301757195
0.5625	0.5859375	0.166281272189366
0.5703125	0.5703125	0.1796875
0.5625	0.578125	0.173552204846085
0.5625	0.5703125	0.180662791434521
0.5625	0.5625	0.1875
0.5703125	0.5703125	0.1796875
0.5625	0.5703125	0.180662791434521
0.5703125	0.5703125	0.1796875
0.578125	0.578125	0.171875
0.5703125	0.578125	0.172891099513636
0.5625	0.578125	0.173552204846085
0.5703125	0.5703125	0.1796875
0.5703125	0.578125	0.172891099513636
0.5859375	0.5859375	0.1640625
0.578125	0.59375	0.158042084464818
0.578125	0.5859375	0.165095159775383
0.578125	0.578125	0.171875
0.5859375	0.5859375	0.1640625
0.578125	0.5859375	0.165095159775383
0.5859375	0.5859375	0.1640625
0.59375	0.59375	0.15625
0.5859375	0.59375	0.15729514370857
0.578125	0.59375	0.158042084464818
0.5859375	0.5859375	0.1640625
0.5859375	0.59375	0.15729514370857
0.578125	0.59375	0.158042084464818
0.5625	0.59375	0.159060055494057
0.5703125	0.5859375	0.165801301757195
0.5703125	0.5859375	0.165801301757195
0.578125	0.578125	0.171875
0.578125	0.5859375	0.165095159775383
0.578125	0.59375	0.158042084464818
0.5703125	0.5859375	0.165801301757195
0.578125	0.5859375	0.165095159775383
0.6015625	0.6171875	0.1347527635537
0.59375	0.609375	0.142497045815818
0.6015625	0.609375	0.141685144260866
0.609375	0.609375	0.140625
0.6015625	0.6171875	0.1347527635537
0.6015625	0.609375	0.141685144260866
0.6015625	0.6171875	0.1347527635537
0.59375	0.625	0.12835606088376
0.59375	0.6171875	0.135405382190652
0.59375	0.609375	0.142497045815818
0.6015625	0.6171875	0.1347527635537
0.59375	0.6171875	0.135405382190652
0.6015625	0.6015625	0.1484375
0.59375	0.609375	0.142497045815818
0.59375	0.6015625	0.149486584002327
0.59375	0.59375	0.15625
0.6015625	0.6015625	0.1484375
0.59375	0.6015625	0.149486584002327
0.6015625	0.6015625	0.1484375
0.609375	0.609375	0.140625
0.6015625	0.609375	0.141685144260866
0.59375	0.609375	0.142497045815818
0.6015625	0.6015625	0.1484375
0.6015625	0.609375	0.141685144260866
0.609375	0.625	0.127034562210993
0.609375	0.609375	0.140625
0.6171875	0.6171875	0.1328125
0.6171875	0.6171875	0.1328125
0.625	0.625	0.125
0.6171875	0.625	0.126117171298731
0.609375	0.625	0.127034562210993
0.6171875	0.6171875	0.1328125
0.6171875	0.625	0.126117171298731
0.609375	0.625	0.127034562210993
0.59375	0.625	0.12835606088376
0.6015625	0.6171875	0.1347527635537
0.609375	0.609375	0.140625
0.609375	0.625	0.127034562210993
0.6015625	0.6171875	0.1347527635537
0.578125	0.625	0.129475122582413
0.578125	0.609375	0.143689612169549
0.5859375	0.6171875	0.136007941007046
0.59375	0.625	0.12835606088376
0.578125	0.625	0.129475122582413
0.5859375	0.6171875	0.136007941007046
0.5625	0.625	0.130380714172362
0.578125	0.609375	0.143689612169549
0.578125	0.625	0.129475122582413
0.59375	0.609375	0.142497045815818
0.578125	0.609375	0.143689612169549
0.5859375	0.6015625	0.150262563188793
0.5859375	0.6015625	0.150262563188793
0.59375	0.59375	0.15625
0.59375	0.6015625	0.149486584002327
0.59375	0.609375	0.142497045815818
0.5859375	0.6015625	0.150262563188793
0.59375	0.6015625	0.149486584002327
0.5859375	0.6171875	0.136007941007046
0.59375	0.609375	0.142497045815818
0.59375	0.6171875	0.135405382190652
0.59375	0.625	0.12835606088376
0.5859375	0.6171875	0.136007941007046
0.59375	0.6171875	0.135405382190652
0.578125	0.609375	0.143689612169549
0.59375	0.609375	0.142497045815818
0.5859375	0.6171875	0.136007941007046
0.53125	0.625	0.131573205503273
0.53125	0.59375	0.16041894264037
0.546875	0.609375	0.145404465066164
0.5625	0.625	0.130380714172362
0.53125	0.625	0.131573205503273
0.546875	0.609375	0.145404465066164
0.5	0.625	0.131938508266228
0.53125	0.59375	0.16041894264037
0.53125	0.625	0.131573205503273
0.546875	0.59375	0.159843449468359
0.546875	0.578125	0.17433913505255
0.5546875	0.5859375	0.166708144967944
0.5625	0.59375	0.159060055494057
0.546875	0.59375	0.159843449468359
0.5546875	0.5859375	0.166708144967944
0.53125	0.59375	0.16041894264037
0.546875	0.578125	0.17433913505255
0.546875	0.59375	0.159843449468359
0.5625	0.578125	0.173552204846085
0.546875	0.578125	0.17433913505255
0.5546875	0.5703125	0.181254836886367
0.5546875	0.5703125	0.181254836886367
0.5625	0.5625	0.1875
0.5625	0.5703125	0.180662791434521
0.5625	0.578125	0.173552204846085
0.5546875	0.5703125	0.181254836886367
0.5625	0.5703125	0.180662791434521
0.5546875	0.5859375	0.166708144967944
0.5625	0.578125	0.173552204846085
0.5625	0.5859375	0.166281272189366
0.5625	0.59375	0.159060055494057
0.5546875	0.5859375	0.166708144967944
0.5625	0.5859375	0.166281272189366
0.546875	0.578125	0.17433913505255
0.5625	0.578125	0.173552204846085
0.5546875	0.5859375	0.166708144967944
0.546875	0.609375	0.145404465066164
0.5625	0.59375	0.159060055494057
0.5625	0.609375	0.144651382292662
0.5625	0.625	0.130380714172362
0.546875	0.609375	0.145404465066164
0.5625	0.609375	0.144651382292662
0.546875	0.609375	0.145404465066164
0.53125	0.59375	0.16041894264037
0.546875	0.59375	0.159843449468359
0.5625	0.59375	0.159060055494057
0.546875	0.609375	0.145404465066164
0.546875	0.59375	0.159843449468359
0.640625	0.703125	0.0628425838147676
0.65625	0.6875	0.0711028644793669
0.65625	0.703125	0.061413313488296
0.65625	0.71875	0.0526578849272993
0.640625	0.703125	0.0628425838147676
0.65625	0.703125	0.061413313488296
0.640625	0.703125	0.0628425838147676
0.625	0.6875	0.073922670367377
0.640625	0.6875	0.0726434258451092
0.65625	0.6875	0.0711028644793669
0.640625	0.703125	0.0628425838147676
0.640625	0.6875	0.0726434258451092
0.671875	0.703125	0.0598024511789598
0.65625	0.6875	0.0711028644793669
0.671875	0.6875	0.0692308374654391
0.6875	0.6875	0.0670926021555808
0.671875	0.703125	0.0598024511789598
0.671875	0.6875	0.0692308374654391
0.671875	0.703125	0.0598024511789598
0.65625	0.71875	0.0526578849272993
0.65625	0.703125	0.061413313488296
0.65625	0.6875	0.0711028644793669
0.671875	0.703125	0.0598024511789598
0.65625	0.703125	0.061413313488296
0.625	0.71875	0.0551421206297656
0.65625	0.71875	0.0526578849272993
0.640625	0.734375	0.0466580785227476
0.640625	0.734375	0.0466580785227476
0.625	0.75	0.0413864628084727
0.625	0.734375	0.0478361609799604
0.625	0.71875	0.0551421206297656
0.640625	0.734375	0.0466580785227476
0.625	0.734375	0.0478361609799604
0.625	0.71875	0.0551421206297656
0.625	0.6875	0.073922670367377
0.640625	0.703125	0.0628425838147676
0.65625	0.71875	0.0526578849272993
0.625	0.71875	0.0551421206297656
0.640625	0.703125	0.0628425838147676
0.640625	0.671875	0.0838873666331256
0.625	0.65625	0.0981444178767832
0.640625	0.65625	0.0962046499210927
0.640625	0.65625	0.0962046499210927
0.65625	0.65625	0.0939126818511002
0.6484375	0.6640625	0.0890620932697985
0.640625	0.671875	0.0838873666331256
0.640625	0.65625	0.0962046499210927
0.6484375	0.6640625	0.0890620932697985
0.640625	0.671875	0.0838873666331256
0.625	0.6875	0.073922670367377
0.625	0.671875	0.0856546332808526
0.625	0.65625	0.0981444178767832
0.640625	0.671875	0.0838873666331256
0.625	0.671875	0.0856546332808526
0.640625	0.640625	0.109375
0.625	0.65625	0.0981444178767832
0.625	0.640625	0.111594211964149
0.625	0.625	0.125
0.640625	0.640625	0.109375
0.625	0.640625	0.111594211964149
0.640625	0.640625	0.109375
0.65625	0.65625	0.0939126818511002
0.640625	0.65625	0.0962046499210927
0.625	0.65625	0.0981444178767832
0.640625	0.640625	0.109375
0.640625	0.65625	0.0962046499210927
0.671875	0.671875	0.0798298144874904
0.65625	0.6875	0.0711028644793669
0.65625	0.671875	0.0819951073694321
0.65625	0.65625	0.0939126818511002
0.671875	0.671875	0.0798298144874904
0.65625	0.671875	0.0819951073694321
0.671875	0.671875	0.0798298144874904
0.6875	0.6875	0.0670926021555808
0.671875	0.6875	0.0692308374654391
0.65625	0.6875	0.0711028644793669
0.671875	0.671875	0.0798298144874904
0.671875	0.6875	0.0692308374654391
0.640625	0.6875	0.0726434258451092
0.640625	0.671875	0.0838873666331256
0.6484375	0.6796875	0.0773530706322548
0.65625	0.6875	0.0711028644793669
0.640625	0.6875	0.0726434258451092
0.6484375	0.6796875	0.0773530706322548
0.625	0.6875	0.073922670367377
0.640625	0.671875	0.0838873666331256
0.640625	0.6875	0.0726434258451092
0.65625	0.671875	0.0819951073694321
0.640625	0.671875	0.0838873666331256
0.6484375	0.6640625	0.0890620932697985
0.65625	0.65625	0.0939126818511002
0.65625	0.671875	0.0819951073694321
0.6484375	0.6640625	0.0890620932697985
0.65625	0.671875	0.0819951073694321
0.65625	0.6875	0.0711028644793669
0.6484375	0.6796875	0.0773530706322548
0.640625	0.671875	0.0838873666331256
0.65625	0.671875	0.0819951073694321
0.6484375	0.6796875	0.0773530706322548
0.703125	0.734375	0.041430443094934
0.6875	0.71875	0.0497843425616676
0.703125	0.71875	0.048220467631345
0.71875	0.71875	0.0461617756422945
0.703125	0.734375	0.041430443094934
0.703125	0.71875	0.048220467631345
0.703125	0.734375	0.041430443094934
0.6875	0.75	0.0373765849324756
0.6875	0.734375	0.0430154730129697
0.6875	0.71875	0.0497843425616676
0.703125	0.734375	0.041430443094934
0.6875	0.734375	0.0430154730129697
0.6875	0.71875	0.0497843425616676
0.6875	0.6875	0.0670926021555808
0.703125	0.703125	0.0562707690770251
0.703125	0.703125	0.0562707690770251
0.71875	0.71875	0.0461617756422945
0.703125	0.71875	0.048220467631345
0.6875	0.71875	0.0497843425616676
0.703125	0.703125	0.0562707690770251
0.703125	0.71875	0.048220467631345
0.71875	0.75	0.0347943456931662
0.71875	0.71875	0.0461617756422945
0.734375	0.734375	0.0383163665498885
0.75	0.75	0.0315982542633664
0.71875	0.75	0.0347943456931662
0.734375	0.734375	0.0383163665498885
0.71875	0.75	0.0347943456931662
0.6875	0.75	0.0373765849324756
0.703125	0.734375	0.041430443094934
0.71875	0.71875	0.0461617756422945
0.71875	0.75	0.0347943456931662
0.703125	0.734375	0.041430443094934
0.65625	0.75	0.0396627948416786
0.65625	0.71875	0.0526578849272993
0.671875	0.734375	0.0443506705797628
0.6875	0.75	0.0373765849324756
0.65625	0.75	0.0396627948416786
0.671875	0.734375	0.0443506705797628
0.65625	0.75	0.0396627948416786
0.625	0.75	0.0413864628084727
0.640625	0.734375	0.0466580785227476
0.65625	0.71875	0.0526578849272993
0.65625	0.75	0.0396627948416786
0.640625	0.734375	0.0466580785227476
0.6875	0.71875	0.0497843425616676
0.65625	0.71875	0.0526578849272993
0.671875	0.703125	0.0598024511789598
0.6875	0.6875	0.0670926021555808
0.6875	0.71875	0.0497843425616676
0.671875	0.703125	0.0598024511789598
0.671875	0.734375	0.0443506705797628
0.6875	0.71875	0.0497843425616676
0.6875	0.734375	0.0430154730129697
0.6875	0.75	0.0373765849324756
0.671875	0.734375	0.0443506705797628
0.6875	0.734375	0.0430154730129697
0.65625	0.71875	0.0526578849272993
0.6875	0.71875	0.0497843425616676
0.671875	0.734375	0.0443506705797628
0.578125	0.734375	0.0500757719422933
0.5625	0.71875	0.0584317517053527
0.578125	0.71875	0.0581480336323651
0.59375	0.71875	0.0571198295558508
0.578125	0.734375	0.0500757719422933
0.578125	0.71875	0.0581480336323651
0.578125	0.734375	0.0500757719422933
0.5625	0.75	0.0439375486955869
0.5625	0.734375	0.0507357159898211
0.5625	0.71875	0.0584317517053527
0.578125	0.734375	0.0500757719422933
0.5625	0.734375	0.0507357159898211
0.5625	0.71875	0.0584317517053527
0.5625	0.6875	0.0779052856730528
0.578125	0.703125	0.0669956954423238
0.578125	0.703125	0.0669956954423238
0.59375	0.71875	0.0571198295558508
0.578125	0.71875	0.0581480336323651
0.5625	0.71875	0.0584317517053527
0.578125	0.703125	0.0669956954423238
0.578125	0.71875	0.0581480336323651
0.59375	0.75	0.0427342233059418
0.59375	0.71875	0.0571198295558508
0.609375	0.734375	0.0486376212034341
0.625	0.75	0.0413864628084727
0.59375	0.75	0.0427342233059418
0.609375	0.734375	0.0486376212034341
0.59375	0.75	0.0427342233059418
0.5625	0.75	0.0439375486955869
0.578125	0.734375	0.0500757719422933
0.59375	0.71875	0.0571198295558508
0.59375	0.75	0.0427342233059418
0.578125	0.734375	0.0500757719422933
0.53125	0.75	0.0446446052865162
0.53125	0.71875	0.0591152309905782
0.546875	0.734375	0.0509435733120975
0.5625	0.75	0.0439375486955869
0.53125	0.75	0.0446446052865162
0.546875	0.734375	0.0509435733120975
0.5	0.75	0.0441968471375019
0.53125	0.71875	0.0591152309905782
0.53125	0.75	0.0446446052865162
0.5625	0.71875	0.0584317517053527
0.53125	0.71875	0.0591152309905782
0.546875	0.703125	0.0684054979876571
0.5625	0.6875	0.0779052856730528
0.5625	0.71875	0.0584317517053527
0.546875	0.703125	0.0684054979876571
0.546875	0.734375	0.0509435733120975
0.5625	0.71875	0.0584317517053527
0.5625	0.734375	0.0507357159898211
0.5625	0.75	0.0439375486955869
0.546875	0.734375	0.0509435733120975
0.5625	0.734375	0.0507357159898211
0.53125	0.71875	0.0591152309905782
0.5625	0.71875	0.0584317517053527
0.546875	0.734375	0.0509435733120975
0.59375	0.6875	0.0764303690800159
0.59375	0.65625	0.101096687583548
0.609375	0.671875	0.0872063203686004
0.625	0.6875	0.073922670367377
0.59375	0.6875	0.0764303690800159
0.609375	0.671875	0.0872063203686004
0.578125	0.671875	0.0896728965758461
0.59375	0.6875	0.0764303690800159
0.578125	0.6875	0.0774374413399973
0.5625	0.6875	0.0779052856730528
0.578125	0.671875	0.0896728965758461
0.578125	0.6875	0.0774374413399973
0.59375	0.65625	0.101096687583548
0.59375	0.6875	0.0764303690800159
0.578125	0.671875	0.0896728965758461
0.609375	0.65625	0.0997301418519086
0.609375	0.640625	0.113244848983605
0.6171875	0.6484375	0.105686339442134
0.625	0.65625	0.0981444178767832
0.609375	0.65625	0.0997301418519086
0.6171875	0.6484375	0.105686339442134
0.59375	0.65625	0.101096687583548
0.609375	0.640625	0.113244848983605
0.609375	0.65625	0.0997301418519086
0.625	0.640625	0.111594211964149
0.609375	0.640625	0.113244848983605
0.6171875	0.6328125	0.119299354444427
0.625	0.625	0.125
0.625	0.640625	0.111594211964149
0.6171875	0.6328125	0.119299354444427
0.625	0.640625	0.111594211964149
0.625	0.65625	0.0981444178767832
0.6171875	0.6484375	0.105686339442134
0.609375	0.640625	0.113244848983605
0.625	0.640625	0.111594211964149
0.6171875	0.6484375	0.105686339442134
0.609375	0.671875	0.0872063203686004
0.625	0.65625	0.0981444178767832
0.625	0.671875	0.0856546332808526
0.625	0.6875	0.073922670367377
0.609375	0.671875	0.0872063203686004
0.625	0.671875	0.0856546332808526
0.609375	0.671875	0.0872063203686004
0.59375	0.65625	0.101096687583548
0.609375	0.65625	0.0997301418519086
0.625	0.65625	0.0981444178767832
0.609375	0.671875	0.0872063203686004
0.609375	0.65625	0.0997301418519086
0.609375	0.703125	0.0651830612902152
0.625	0.71875	0.0551421206297656
0.609375	0.71875	0.0564969411073835
0.59375	0.71875	0.0571198295558508
0.609375	0.703125	0.0651830612902152
0.609375	0.71875	0.0564969411073835
0.625	0.6875	0.073922670367377
0.625	0.71875	0.0551421206297656
0.609375	0.703125	0.0651830612902152
0.609375	0.734375	0.0486376212034341
0.625	0.71875	0.0551421206297656
0.625	0.734375	0.0478361609799604
0.625	0.75	0.0413864628084727
0.609375	0.734375	0.0486376212034341
0.625	0.734375	0.0478361609799604
0.609375	0.734375	0.0486376212034341
0.59375	0.71875	0.0571198295558508
0.609375	0.71875	0.0564969411073835
0.625	0.71875	0.0551421206297656
0.609375	0.734375	0.0486376212034341
0.609375	0.71875	0.0564969411073835
0.578125	0.703125	0.0669956954423238
0.59375	0.6875	0.0764303690800159
0.59375	0.703125	0.0661742493389968
0.59375	0.71875	0.0571198295558508
0.578125	0.703125	0.0669956954423238
0.59375	0.703125	0.0661742493389968
0.578125	0.703125	0.0669956954423238
0.5625	0.6875	0.0779052856730528
0.578125	0.6875	0.0774374413399973
0.59375	0.6875	0.0764303690800159
0.578125	0.703125	0.0669956954423238
0.578125	0.6875	0.0774374413399973
0.59375	0.6875	0.0764303690800159
0.625	0.6875	0.073922670367377
0.609375	0.703125	0.0651830612902152
0.609375	0.703125	0.0651830612902152
0.59375	0.71875	0.0571198295558508
0.59375	0.703125	0.0661742493389968
0.59375	0.6875	0.0764303690800159
0.609375	0.703125	0.0651830612902152
0.59375	0.703125	0.0661742493389968
0.8125	0.9375	0.00444797581536238
0.75	0.875	0.0102520926291688
0.8125	0.875	0.00800545469726613
0.875	0.875	0.00522800511055717
0.8125	0.9375	0.00444797581536238
0.8125	0.875	0.00800545469726613
0.8125	0.9375	0.00444797581536238
0.75	1	0.00287525811085672
0.75	0.9375	0.00576380440614113
0.75	0.875	0.0102520926291688
0.8125	0.9375	0.00444797581536238
0.75	0.9375	0.00576380440614113
0.78125	0.84375	0.0114790040296639
0.75	0.8125	0.0171175878822437
0.78125	0.8125	0.0156468910195405
0.8125	0.8125	0.013288548741991
0.78125	0.84375	0.0114790040296639
0.78125	0.8125	0.0156468910195405
0.78125	0.84375	0.0114790040296639
0.75	0.875	0.0102520926291688
0.75	0.84375	0.012850369819119
0.75	0.8125	0.0171175878822437
0.78125	0.84375	0.0114790040296639
0.75	0.84375	0.012850369819119
0.75	0.8125	0.0171175878822437
0.75	0.75	0.0315982542633664
0.78125	0.78125	0.0210818971056898
0.78125	0.78125	0.0210818971056898
0.8125	0.8125	0.013288548741991
0.78125	0.8125	0.0156468910195405
0.75	0.8125	0.0171175878822437
0.78125	0.78125	0.0210818971056898
0.78125	0.8125	0.0156468910195405
0.8125	0.8125	0.013288548741991
0.875	0.875	0.00522800511055717
0.8125	0.875	0.00800545469726613
0.8125	0.875	0.00800545469726613
0.75	0.875	0.0102520926291688
0.78125	0.84375	0.0114790040296639
0.8125	0.8125	0.013288548741991
0.8125	0.875	0.00800545469726613
0.78125	0.84375	0.0114790040296639
0.875	1	0.00136930063745368
0.875	0.875	0.00522800511055717
0.9375	0.9375	0.00163498514826634
1	1	0
0.875	1	0.00136930063745368
0.9375	0.9375	0.00163498514826634
0.875	1	0.00136930063745368
0.75	1	0.00287525811085672
0.8125	0.9375	0.00444797581536238
0.875	0.875	0.00522800511055717
0.875	1	0.00136930063745368
0.8125	0.9375	0.00444797581536238
0.625	1	0.00323407829231588
0.625	0.875	0.0128599827238471
0.6875	0.9375	0.00680768593375951
0.75	1	0.00287525811085672
0.625	1	0.00323407829231588
0.6875	0.9375	0.00680768593375951
0.625	1	0.00323407829231588
0.5	1	0.00404734749009322
0.5625	0.9375	0.00797255875810748
0.625	0.875	0.0128599827238471
0.625	1	0.00323407829231588
0.5625	0.9375	0.00797255875810748
0.6875	0.875	0.0116626378694431
0.6875	0.8125	0.0202054292019111
0.71875	0.84375	0.0140829227049492
0.75	0.875	0.0102520926291688
0.6875	0.875	0.0116626378694431
0.71875	0.84375	0.0140829227049492
0.6875	0.875	0.0116626378694431
0.625	0.875	0.0128599827238471
0.65625	0.84375	0.0161947312715217
0.6875	0.8125	0.0202054292019111
0.6875	0.875	0.0116626378694431
0.65625	0.84375	0.0161947312715217
0.75	0.8125	0.0171175878822437
0.6875	0.8125	0.0202054292019111
0.71875	0.78125	0.0258580542597074
0.75	0.75	0.0315982542633664
0.75	0.8125	0.0171175878822437
0.71875	0.78125	0.0258580542597074
0.71875	0.84375	0.0140829227049492
0.75	0.8125	0.0171175878822437
0.75	0.84375	0.012850369819119
0.75	0.875	0.0102520926291688
0.71875	0.84375	0.0140829227049492
0.75	0.84375	0.012850369819119
0.6875	0.8125	0.0202054292019111
0.75	0.8125	0.0171175878822437
0.71875	0.84375	0.0140829227049492
0.6875	0.9375	0.00680768593375951
0.75	0.875	0.0102520926291688
0.75	0.9375	0.00576380440614113
0.75	1	0.00287525811085672
0.6875	0.9375	0.00680768593375951
0.75	0.9375	0.00576380440614113
0.6875	0.9375	0.00680768593375951
0.625	0.875	0.0128599827238471
0.6875	0.875	0.0116626378694431
0.75	0.875	0.0102520926291688
0.6875	0.9375	0.00680768593375951
0.6875	0.875	0.0116626378694431
0.3125	0.9375	0.00680768579125417
0.25	0.875	0.0102520907390519
0.3125	0.875	0.0116626368914725
0.375	0.875	0.0128599818766505
0.3125	0.9375	0.00680768579125417
0.3125	0.875	0.0116626368914725
0.3125	0.9375	0.00680768579125417
0.25	1	0.00287525794409411
0.25	0.9375	0.00576380433588794
0.25	0.875	0.0102520907390519
0.3125	0.9375	0.00680768579125417
0.25	0.9375	0.00576380433588794
0.25	0.8125	0.017117577176156
0.3125	0.8125	0.0202054213979128
0.28125	0.84375	0.0140829192591955
0.28125	0.84375	0.0140829192591955
0.25	0.875	0.0102520907390519
0.25	0.84375	0.0128503668426411
0.25	0.8125	0.017117577176156
0.28125	0.84375	0.0140829192591955
0.25	0.84375	0.0128503668426411
0.25	0.8125	0.017117577176156
0.25	0.75	0.0315982349365176
0.28125	0.78125	0.0258580384992814
0.3125	0.8125	0.0202054213979128
0.25	0.8125	0.017117577176156
0.28125	0.78125	0.0258580384992814
0.3125	0.875	0.0116626368914725
0.3125	0.8125	0.0202054213979128
0.34375	0.84375	0.0161947279963753
0.375	0.875	0.0128599818766505
0.3125	0.875	0.0116626368914725
0.34375	0.84375	0.0161947279963753
0.3125	0.875	0.0116626368914725
0.25	0.875	0.0102520907390519
0.28125	0.84375	0.0140829192591955
0.3125	0.8125	0.0202054213979128
0.3125	0.875	0.0116626368914725
0.28125	0.84375	0.0140829192591955
0.375	1	0.00323407846084612
0.375	0.875	0.0128599818766505
0.4375	0.9375	0.00797255856709775
0.5	1	0.00404734749009322
0.375	1	0.00323407846084612
0.4375	0.9375	0.00797255856709775
0.375	1	0.00323407846084612
0.25	1	0.00287525794409411
0.3125	0.9375	0.00680768579125417
0.375	0.875	0.0128599818766505
0.375	1	0.00323407846084612
0.3125	0.9375	0.00680768579125417
0.125	1	0.00136930088858649
0.125	0.875	0.00522800398671102
0.1875	0.9375	0.00444797559787676
0.25	1	0.00287525794409411
0.125	1	0.00136930088858649
0.1875	0.9375	0.00444797559787676
0.125	1	0.00136930088858649
0	1	0
0.0625	0.9375	0.00163498493432603
0.125	0.875	0.00522800398671102
0.125	1	0.00136930088858649
0.0625	0.9375	0.00163498493432603
0.1875	0.875	0.00800545316184468
0.1875	0.8125	0.01328854359976
0.21875	0.84375	0.0114790011036662
0.25	0.875	0.0102520907390519
0.1875	0.875	0.00800545316184468
0.21875	0.84375	0.0114790011036662
0.125	0.875	0.00522800398671102
0.1875	0.8125	0.01328854359976
0.1875	0.875	0.00800545316184468
0.21875	0.78125	0.0210818768483716
0.25	0.8125	0.017117577176156
0.21875	0.8125	0.0156468834344402
0.1875	0.8125	0.01328854359976
0.21875	0.78125	0.0210818768483716
0.21875	0.8125	0.0156468834344402
0.25	0.75	0.0315982349365176
0.25	0.8125	0.017117577176156
0.21875	0.78125	0.0210818768483716
0.21875	0.84375	0.0114790011036662
0.25	0.8125	0.017117577176156
0.25	0.84375	0.0128503668426411
0.25	0.875	0.0102520907390519
0.21875	0.84375	0.0114790011036662
0.25	0.84375	0.0128503668426411
0.21875	0.84375	0.0114790011036662
0.1875	0.8125	0.01328854359976
0.21875	0.8125	0.0156468834344402
0.25	0.8125	0.017117577176156
0.21875	0.84375	0.0114790011036662
0.21875	0.8125	0.0156468834344402
0.1875	0.9375	0.00444797559787676
0.25	0.875	0.0102520907390519
0.25	0.9375	0.00576380433588794
0.25	1	0.00287525794409411
0.1875	0.9375	0.00444797559787676
0.25	0.9375	0.00576380433588794
0.1875	0.9375	0.00444797559787676
0.125	0.875	0.00522800398671102
0.1875	0.875	0.00800545316184468
0.25	0.875	0.0102520907390519
0.1875	0.9375	0.00444797559787676
0.1875	0.875	0.00800545316184468
0.390625	0.703125	0.0651830724251401
0.40625	0.6875	0.0764303939289311
0.40625	0.703125	0.0661742586965673
0.40625	0.71875	0.0571198350821888
0.390625	0.703125	0.0651830724251401
0.40625	0.703125	0.0661742586965673
0.375	0.6875	0.0739227038850657
0.40625	0.6875	0.0764303939289311
0.390625	0.703125	0.0651830724251401
0.421875	0.703125	0.066995703732244
0.40625	0.6875	0.0764303939289311
0.421875	0.6875	0.0774374667659657
0.4375	0.6875	0.0779053036369829
0.421875	0.703125	0.066995703732244
0.421875	0.6875	0.0774374667659657
0.421875	0.703125	0.066995703732244
0.40625	0.71875	0.0571198350821888
0.40625	0.703125	0.0661742586965673
0.40625	0.6875	0.0764303939289311
0.421875	0.703125	0.066995703732244
0.40625	0.703125	0.0661742586965673
0.390625	0.734375	0.0486376219923296
0.375	0.71875	0.0551421214754203
0.390625	0.71875	0.0564969462906906
0.40625	0.71875	0.0571198350821888
0.390625	0.734375	0.0486376219923296
0.390625	0.71875	0.0564969462906906
0.390625	0.734375	0.0486376219923296
0.375	0.75	0.0413864585644621
0.375	0.734375	0.0478361611678198
0.375	0.71875	0.0551421214754203
0.390625	0.734375	0.0486376219923296
0.375	0.734375	0.0478361611678198
0.375	0.71875	0.0551421214754203
0.375	0.6875	0.0739227038850657
0.390625	0.703125	0.0651830724251401
0.390625	0.703125	0.0651830724251401
0.40625	0.71875	0.0571198350821888
0.390625	0.71875	0.0564969462906906
0.375	0.71875	0.0551421214754203
0.390625	0.703125	0.0651830724251401
0.390625	0.71875	0.0564969462906906
0.390625	0.671875	0.0872063297767082
0.375	0.65625	0.0981444705664145
0.390625	0.65625	0.0997301760158558
0.40625	0.65625	0.101096705761268
0.390625	0.671875	0.0872063297767082
0.390625	0.65625	0.0997301760158558
0.390625	0.671875	0.0872063297767082
0.375	0.6875	0.0739227038850657
0.375	0.671875	0.0856546411956518
0.375	0.65625	0.0981444705664145
0.390625	0.671875	0.0872063297767082
0.375	0.671875	0.0856546411956518
0.375	0.640625	0.111594228146816
0.390625	0.640625	0.113244865995319
0.3828125	0.6484375	0.105686369427809
0.375	0.65625	0.0981444705664145
0.375	0.640625	0.111594228146816
0.3828125	0.6484375	0.105686369427809
0.375	0.640625	0.111594228146816
0.375	0.625	0.125
0.3828125	0.6328125	0.119299368776647
0.390625	0.640625	0.113244865995319
0.375	0.640625	0.111594228146816
0.3828125	0.6328125	0.119299368776647
0.390625	0.640625	0.113244865995319
0.40625	0.65625	0.101096705761268
0.390625	0.65625	0.0997301760158558
0.390625	0.65625	0.0997301760158558
0.375	0.65625	0.0981444705664145
0.3828125	0.6484375	0.105686369427809
0.390625	0.640625	0.113244865995319
0.390625	0.65625	0.0997301760158558
0.3828125	0.6484375	0.105686369427809
0.40625	0.6875	0.0764303939289311
0.40625	0.65625	0.101096705761268
0.421875	0.671875	0.0896729095644854
0.421875	0.671875	0.0896729095644854
0.4375	0.6875	0.0779053036369829
0.421875	0.6875	0.0774374667659657
0.40625	0.6875	0.0764303939289311
0.421875	0.671875	0.0896729095644854
0.421875	0.6875	0.0774374667659657
0.40625	0.6875	0.0764303939289311
0.375	0.6875	0.0739227038850657
0.390625	0.671875	0.0872063297767082
0.40625	0.65625	0.101096705761268
0.40625	0.6875	0.0764303939289311
0.390625	0.671875	0.0872063297767082
0.4375	0.71875	0.0584317545115184
0.46875	0.71875	0.0591152322853686
0.453125	0.734375	0.0509435736334418
0.453125	0.734375	0.0509435736334418
0.4375	0.75	0.0439375461834337
0.4375	0.734375	0.0507357167778892
0.4375	0.71875	0.0584317545115184
0.453125	0.734375	0.0509435736334418
0.4375	0.734375	0.0507357167778892
0.4375	0.71875	0.0584317545115184
0.4375	0.6875	0.0779053036369829
0.453125	0.703125	0.0684055054167599
0.46875	0.71875	0.0591152322853686
0.4375	0.71875	0.0584317545115184
0.453125	0.703125	0.0684055054167599
0.46875	0.71875	0.0591152322853686
0.5	0.75	0.0441968471375019
0.46875	0.75	0.0446446045637322
0.46875	0.75	0.0446446045637322
0.4375	0.75	0.0439375461834337
0.453125	0.734375	0.0509435736334418
0.46875	0.71875	0.0591152322853686
0.46875	0.75	0.0446446045637322
0.453125	0.734375	0.0509435736334418
0.40625	0.75	0.0427342196665574
0.40625	0.71875	0.0571198350821888
0.421875	0.734375	0.0500757730774835
0.4375	0.75	0.0439375461834337
0.40625	0.75	0.0427342196665574
0.421875	0.734375	0.0500757730774835
0.40625	0.75	0.0427342196665574
0.375	0.75	0.0413864585644621
0.390625	0.734375	0.0486376219923296
0.40625	0.71875	0.0571198350821888
0.40625	0.75	0.0427342196665574
0.390625	0.734375	0.0486376219923296
0.421875	0.703125	0.066995703732244
0.4375	0.71875	0.0584317545115184
0.421875	0.71875	0.0581480393777106
0.40625	0.71875	0.0571198350821888
0.421875	0.703125	0.066995703732244
0.421875	0.71875	0.0581480393777106
0.4375	0.6875	0.0779053036369829
0.4375	0.71875	0.0584317545115184
0.421875	0.703125	0.066995703732244
0.421875	0.734375	0.0500757730774835
0.4375	0.71875	0.0584317545115184
0.4375	0.734375	0.0507357167778892
0.4375	0.75	0.0439375461834337
0.421875	0.734375	0.0500757730774835
0.4375	0.734375	0.0507357167778892
0.421875	0.734375	0.0500757730774835
0.40625	0.71875	0.0571198350821888
0.421875	0.71875	0.0581480393777106
0.4375	0.71875	0.0584317545115184
0.421875	0.734375	0.0500757730774835
0.421875	0.71875	0.0581480393777106
0.3125	0.71875	0.049784338758797
0.34375	0.71875	0.0526578884715204
0.328125	0.734375	0.0443506690690614
0.328125	0.734375	0.0443506690690614
0.3125	0.75	0.0373765753022488
0.3125	0.734375	0.0430154709459437
0.3125	0.71875	0.049784338758797
0.328125	0.734375	0.0443506690690614
0.3125	0.734375	0.0430154709459437
0.3125	0.71875	0.049784338758797
0.3125	0.6875	0.0670926078773059
0.328125	0.703125	0.0598024501438839
0.34375	0.71875	0.0526578884715204
0.3125	0.71875	0.049784338758797
0.328125	0.703125	0.0598024501438839
0.34375	0.75	0.0396627895835549
0.34375	0.71875	0.0526578884715204
0.359375	0.734375	0.0466580783673734
0.375	0.75	0.0413864585644621
0.34375	0.75	0.0396627895835549
0.359375	0.734375	0.0466580783673734
0.34375	0.75	0.0396627895835549
0.3125	0.75	0.0373765753022488
0.328125	0.734375	0.0443506690690614
0.34375	0.71875	0.0526578884715204
0.34375	0.75	0.0396627895835549
0.328125	0.734375	0.0443506690690614
0.28125	0.75	0.0347943329077992
0.28125	0.71875	0.0461617665755845
0.296875	0.734375	0.041430438197355
0.3125	0.75	0.0373765753022488
0.28125	0.75	0.0347943329077992
0.296875	0.734375	0.041430438197355
0.28125	0.75	0.0347943329077992
0.25	0.75	0.0315982349365176
0.265625	0.734375	0.038316353033421
0.28125	0.71875	0.0461617665755845
0.28125	0.75	0.0347943329077992
0.265625	0.734375	0.038316353033421
0.296875	0.703125	0.0562707645448758
0.3125	0.71875	0.049784338758797
0.296875	0.71875	0.0482204662688389
0.28125	0.71875	0.0461617665755845
0.296875	0.703125	0.0562707645448758
0.296875	0.71875	0.0482204662688389
0.3125	0.6875	0.0670926078773059
0.3125	0.71875	0.049784338758797
0.296875	0.703125	0.0562707645448758
0.296875	0.734375	0.041430438197355
0.3125	0.71875	0.049784338758797
0.3125	0.734375	0.0430154709459437
0.3125	0.75	0.0373765753022488
0.296875	0.734375	0.041430438197355
0.3125	0.734375	0.0430154709459437
0.296875	0.734375	0.041430438197355
0.28125	0.71875	0.0461617665755845
0.296875	0.71875	0.0482204662688389
0.3125	0.71875	0.049784338758797
0.296875	0.734375	0.041430438197355
0.296875	0.71875	0.0482204662688389
0.34375	0.671875	0.0819951253680963
0.359375	0.671875	0.083887373688934
0.3515625	0.6796875	0.0773530893495719
0.34375	0.6875	0.0711029007607214
0.34375	0.671875	0.0819951253680963
0.3515625	0.6796875	0.0773530893495719
0.34375	0.671875	0.0819951253680963
0.34375	0.65625	0.0939127472701109
0.3515625	0.6640625	0.0890621333326352
0.359375	0.671875	0.083887373688934
0.34375	0.671875	0.0819951253680963
0.3515625	0.6640625	0.0890621333326352
0.359375	0.671875	0.083887373688934
0.375	0.6875	0.0739227038850657
0.359375	0.6875	0.0726434664226743
0.359375	0.6875	0.0726434664226743
0.34375	0.6875	0.0711029007607214
0.3515625	0.6796875	0.0773530893495719
0.359375	0.671875	0.083887373688934
0.359375	0.6875	0.0726434664226743
0.3515625	0.6796875	0.0773530893495719
0.328125	0.671875	0.0798298385775084
0.34375	0.6875	0.0711029007607214
0.328125	0.6875	0.0692308657386899
0.3125	0.6875	0.0670926078773059
0.328125	0.671875	0.0798298385775084
0.328125	0.6875	0.0692308657386899
0.328125	0.671875	0.0798298385775084
0.34375	0.65625	0.0939127472701109
0.34375	0.671875	0.0819951253680963
0.34375	0.6875	0.0711029007607214
0.328125	0.671875	0.0798298385775084
0.34375	0.671875	0.0819951253680963
0.359375	0.640625	0.109375
0.375	0.65625	0.0981444705664145
0.359375	0.65625	0.0962047124660877
0.34375	0.65625	0.0939127472701109
0.359375	0.640625	0.109375
0.359375	0.65625	0.0962047124660877
0.359375	0.640625	0.109375
0.375	0.625	0.125
0.375	0.640625	0.111594228146816
0.375	0.65625	0.0981444705664145
0.359375	0.640625	0.109375
0.375	0.640625	0.111594228146816
0.359375	0.671875	0.083887373688934
0.375	0.65625	0.0981444705664145
0.375	0.671875	0.0856546411956518
0.375	0.6875	0.0739227038850657
0.359375	0.671875	0.083887373688934
0.375	0.671875	0.0856546411956518
0.359375	0.65625	0.0962047124660877
0.359375	0.671875	0.083887373688934
0.3515625	0.6640625	0.0890621333326352
0.34375	0.65625	0.0939127472701109
0.359375	0.65625	0.0962047124660877
0.3515625	0.6640625	0.0890621333326352
0.375	0.65625	0.0981444705664145
0.359375	0.671875	0.083887373688934
0.359375	0.65625	0.0962047124660877
0.375	0.71875	0.0551421214754203
0.34375	0.71875	0.0526578884715204
0.359375	0.703125	0.0628425908011006
0.375	0.6875	0.0739227038850657
0.375	0.71875	0.0551421214754203
0.359375	0.703125	0.0628425908011006
0.359375	0.734375	0.0466580783673734
0.375	0.71875	0.0551421214754203
0.375	0.734375	0.0478361611678198
0.375	0.75	0.0413864585644621
0.359375	0.734375	0.0466580783673734
0.375	0.734375	0.0478361611678198
0.34375	0.71875	0.0526578884715204
0.375	0.71875	0.0551421214754203
0.359375	0.734375	0.0466580783673734
0.328125	0.703125	0.0598024501438839
0.34375	0.6875	0.0711029007607214
0.34375	0.703125	0.061413316048179
0.34375	0.71875	0.0526578884715204
0.328125	0.703125	0.0598024501438839
0.34375	0.703125	0.061413316048179
0.328125	0.703125	0.0598024501438839
0.3125	0.6875	0.0670926078773059
0.328125	0.6875	0.0692308657386899
0.34375	0.6875	0.0711029007607214
0.328125	0.703125	0.0598024501438839
0.328125	0.6875	0.0692308657386899
0.359375	0.703125	0.0628425908011006
0.34375	0.6875	0.0711029007607214
0.359375	0.6875	0.0726434664226743
0.375	0.6875	0.0739227038850657
0.359375	0.703125	0.0628425908011006
0.359375	0.6875	0.0726434664226743
0.359375	0.703125	0.0628425908011006
0.34375	0.71875	0.0526578884715204
0.34375	0.703125	0.061413316048179
0.34375	0.6875	0.0711029007607214
0.359375	0.703125	0.0628425908011006
0.34375	0.703125	0.061413316048179
0.453125	0.609375	0.145404457833959
0.4375	0.59375	0.15906002645709
0.453125	0.59375	0.15984342620272
0.46875	0.59375	0.160418928262314
0.453125	0.609375	0.145404457833959
0.453125	0.59375	0.15984342620272
0.453125	0.609375	0.145404457833959
0.4375	0.625	0.130380721957947
0.4375	0.609375	0.144651373127526
0.4375	0.59375	0.15906002645709
0.453125	0.609375	0.145404457833959
0.4375	0.609375	0.144651373127526
0.4375	0.578125	0.17355214951007
0.453125	0.578125	0.17433909260685
0.4453125	0.5859375	0.166708108966482
0.4453125	0.5859375	0.166708108966482
0.4375	0.59375	0.15906002645709
0.4375	0.5859375	0.166281231765141
0.4375	0.578125	0.17355214951007
0.4453125	0.5859375	0.166708108966482
0.4375	0.5859375	0.166281231765141
0.4453125	0.5703125	0.181254778718874
0.4375	0.578125	0.17355214951007
0.4375	0.5703125	0.180662743350432
0.4375	0.5625	0.1875
0.4453125	0.5703125	0.181254778718874
0.4375	0.5703125	0.180662743350432
0.453125	0.578125	0.17433909260685
0.4375	0.578125	0.17355214951007
0.4453125	0.5703125	0.181254778718874
0.453125	0.578125	0.17433909260685
0.46875	0.59375	0.160418928262314
0.453125	0.59375	0.15984342620272
0.453125	0.59375	0.15984342620272
0.4375	0.59375	0.15906002645709
0.4453125	0.5859375	0.166708108966482
0.453125	0.578125	0.17433909260685
0.453125	0.59375	0.15984342620272
0.4453125	0.5859375	0.166708108966482
0.46875	0.59375	0.160418928262314
0.5	0.625	0.131938508266228
0.46875	0.625	0.131573208962428
0.46875	0.625	0.131573208962428
0.4375	0.625	0.130380721957947
0.453125	0.609375	0.145404457833959
0.46875	0.59375	0.160418928262314
0.46875	0.625	0.131573208962428
0.453125	0.609375	0.145404457833959
0.40625	0.609375	0.1424970336185
0.421875	0.609375	0.143689601481467
0.4140625	0.6171875	0.136007939455313
0.4140625	0.6171875	0.136007939455313
0.40625	0.625	0.128356068287725
0.40625	0.6171875	0.135405380906786
0.40625	0.609375	0.1424970336185
0.4140625	0.6171875	0.136007939455313
0.40625	0.6171875	0.135405380906786
0.4140625	0.6015625	0.150262539770287
0.40625	0.609375	0.1424970336185
0.40625	0.6015625	0.149486567425849
0.40625	0.59375	0.15625
0.4140625	0.6015625	0.150262539770287
0.40625	0.6015625	0.149486567425849
0.421875	0.609375	0.143689601481467
0.40625	0.609375	0.1424970336185
0.4140625	0.6015625	0.150262539770287
0.421875	0.609375	0.143689601481467
0.4375	0.625	0.130380721957947
0.421875	0.625	0.129475130361048
0.421875	0.625	0.129475130361048
0.40625	0.625	0.128356068287725
0.4140625	0.6171875	0.136007939455313
0.421875	0.609375	0.143689601481467
0.421875	0.625	0.129475130361048
0.4140625	0.6171875	0.136007939455313
0.390625	0.625	0.127034568152772
0.390625	0.609375	0.140625
0.3984375	0.6171875	0.134752762516053
0.40625	0.625	0.128356068287725
0.390625	0.625	0.127034568152772
0.3984375	0.6171875	0.134752762516053
0.3828125	0.6171875	0.1328125
0.390625	0.625	0.127034568152772
0.3828125	0.625	0.126117178053248
0.375	0.625	0.125
0.3828125	0.6171875	0.1328125
0.3828125	0.625	0.126117178053248
0.390625	0.609375	0.140625
0.390625	0.625	0.127034568152772
0.3828125	0.6171875	0.1328125
0.3984375	0.6015625	0.1484375
0.40625	0.609375	0.1424970336185
0.3984375	0.609375	0.141685136384655
0.390625	0.609375	0.140625
0.3984375	0.6015625	0.1484375
0.3984375	0.609375	0.141685136384655
0.3984375	0.6015625	0.1484375
0.40625	0.59375	0.15625
0.40625	0.6015625	0.149486567425849
0.40625	0.609375	0.1424970336185
0.3984375	0.6015625	0.1484375
0.40625	0.6015625	0.149486567425849
0.3984375	0.6171875	0.134752762516053
0.40625	0.609375	0.1424970336185
0.40625	0.6171875	0.135405380906786
0.40625	0.625	0.128356068287725
0.3984375	0.6171875	0.134752762516053
0.40625	0.6171875	0.135405380906786
0.3984375	0.6171875	0.134752762516053
0.390625	0.609375	0.140625
0.3984375	0.609375	0.141685136384655
0.40625	0.609375	0.1424970336185
0.3984375	0.6171875	0.134752762516053
0.3984375	0.609375	0.141685136384655
0.4296875	0.5859375	0.165801257271672
0.421875	0.59375	0.158042050358913
0.421875	0.5859375	0.165095126126166
0.421875	0.578125	0.171875
0.4296875	0.5859375	0.165801257271672
0.421875	0.5859375	0.165095126126166
0.4375	0.59375	0.15906002645709
0.421875	0.59375	0.158042050358913
0.4296875	0.5859375	0.165801257271672
0.4140625	0.5859375	0.1640625
0.421875	0.59375	0.158042050358913
0.4140625	0.59375	0.157295118707647
0.40625	0.59375	0.15625
0.4140625	0.5859375	0.1640625
0.4140625	0.59375	0.157295118707647
0.4140625	0.5859375	0.1640625
0.421875	0.578125	0.171875
0.421875	0.5859375	0.165095126126166
0.421875	0.59375	0.158042050358913
0.4140625	0.5859375	0.1640625
0.421875	0.5859375	0.165095126126166
0.4296875	0.5703125	0.1796875
0.4375	0.578125	0.17355214951007
0.4296875	0.578125	0.172891056977537
0.421875	0.578125	0.171875
0.4296875	0.5703125	0.1796875
0.4296875	0.578125	0.172891056977537
0.4296875	0.5703125	0.1796875
0.4375	0.5625	0.1875
0.4375	0.5703125	0.180662743350432
0.4375	0.578125	0.17355214951007
0.4296875	0.5703125	0.1796875
0.4375	0.5703125	0.180662743350432
0.4296875	0.5859375	0.165801257271672
0.4375	0.578125	0.17355214951007
0.4375	0.5859375	0.166281231765141
0.4375	0.59375	0.15906002645709
0.4296875	0.5859375	0.165801257271672
0.4375	0.5859375	0.166281231765141
0.4296875	0.5859375	0.165801257271672
0.421875	0.578125	0.171875
0.4296875	0.578125	0.172891056977537
0.4375	0.578125	0.17355214951007
0.4296875	0.5859375	0.165801257271672
0.4296875	0.578125	0.172891056977537
0.4375	0.609375	0.144651373127526
0.421875	0.609375	0.143689601481467
0.4296875	0.6015625	0.151368431819421
0.4375	0.59375	0.15906002645709
0.4375	0.609375	0.144651373127526
0.4296875	0.6015625	0.151368431819421
0.4375	0.625	0.130380721957947
0.421875	0.609375	0.143689601481467
0.4375	0.609375	0.144651373127526
0.4140625	0.6015625	0.150262539770287
0.421875	0.59375	0.158042050358913
0.421875	0.6015625	0.150842646226347
0.421875	0.609375	0.143689601481467
0.4140625	0.6015625	0.150262539770287
0.421875	0.6015625	0.150842646226347
0.4140625	0.6015625	0.150262539770287
0.40625	0.59375	0.15625
0.4140625	0.59375	0.157295118707647
0.421875	0.59375	0.158042050358913
0.4140625	0.6015625	0.150262539770287
0.4140625	0.59375	0.157295118707647
0.421875	0.59375	0.158042050358913
0.4375	0.59375	0.15906002645709
0.4296875	0.6015625	0.151368431819421
0.4296875	0.6015625	0.151368431819421
0.421875	0.609375	0.143689601481467
0.421875	0.6015625	0.150842646226347
0.421875	0.59375	0.158042050358913
0.4296875	0.6015625	0.151368431819421
0.421875	0.6015625	0.150842646226347
0.4765625	0.5546875	0.19708441257616
0.46875	0.546875	0.204364205732713
0.4765625	0.546875	0.204575869179089
0.484375	0.546875	0.204730434772264
0.4765625	0.5546875	0.19708441257616
0.4765625	0.546875	0.204575869179089
0.4765625	0.5546875	0.19708441257616
0.46875	0.5625	0.189420836106973
0.46875	0.5546875	0.196877422895459
0.46875	0.546875	0.204364205732713
0.4765625	0.5546875	0.19708441257616
0.46875	0.5546875	0.196877422895459
0.46875	0.5390625	0.211907101991253
0.4765625	0.5390625	0.212073886128247
0.47265625	0.54296875	0.208238917210989
0.46875	0.546875	0.204364205732713
0.46875	0.5390625	0.211907101991253
0.47265625	0.54296875	0.208238917210989
0.46875	0.5390625	0.211907101991253
0.46875	0.53125	0.21875
0.47265625	0.53515625	0.215682484938277
0.4765625	0.5390625	0.212073886128247
0.46875	0.5390625	0.211907101991253
0.47265625	0.53515625	0.215682484938277
0.4765625	0.5390625	0.212073886128247
0.484375	0.546875	0.204730434772264
0.4765625	0.546875	0.204575869179089
0.4765625	0.546875	0.204575869179089
0.46875	0.546875	0.204364205732713
0.47265625	0.54296875	0.208238917210989
0.4765625	0.5390625	0.212073886128247
0.4765625	0.546875	0.204575869179089
0.47265625	0.54296875	0.208238917210989
0.484375	0.546875	0.204730434772264
0.5	0.5625	0.189864054549988
0.484375	0.5625	0.189740511034993
0.484375	0.5625	0.189740511034993
0.46875	0.5625	0.189420836106973
0.4765625	0.5546875	0.19708441257616
0.484375	0.546875	0.204730434772264
0.484375	0.5625	0.189740511034993
0.4765625	0.5546875	0.19708441257616
0.453125	0.5546875	0.196333861113572
0.4609375	0.5546875	0.196611021108327
0.45703125	0.55859375	0.192747750121938
0.453125	0.5625	0.18884867047812
0.453125	0.5546875	0.196333861113572
0.45703125	0.55859375	0.192747750121938
0.453125	0.5546875	0.196333861113572
0.453125	0.546875	0.203125
0.45703125	0.55078125	0.200170052273933
0.4609375	0.5546875	0.196611021108327
0.453125	0.5546875	0.196333861113572
0.45703125	0.55078125	0.200170052273933
0.4609375	0.5546875	0.196611021108327
0.46875	0.5625	0.189420836106973
0.4609375	0.5625	0.189164404838257
0.4609375	0.5625	0.189164404838257
0.453125	0.5625	0.18884867047812
0.45703125	0.55859375	0.192747750121938
0.4609375	0.5546875	0.196611021108327
0.4609375	0.5625	0.189164404838257
0.45703125	0.55859375	0.192747750121938
0.4453125	0.5625	0.188502233231296
0.4453125	0.5546875	0.1953125
0.44921875	0.55859375	0.192357051396503
0.453125	0.5625	0.18884867047812
0.4453125	0.5625	0.188502233231296
0.44921875	0.55859375	0.192357051396503
0.4453125	0.5625	0.188502233231296
0.4375	0.5625	0.1875
0.44140625	0.55859375	0.19140625
0.4453125	0.5546875	0.1953125
0.4453125	0.5625	0.188502233231296
0.44140625	0.55859375	0.19140625
0.453125	0.5546875	0.196333861113572
0.4453125	0.5546875	0.1953125
0.44921875	0.55078125	0.19921875
0.453125	0.546875	0.203125
0.453125	0.5546875	0.196333861113572
0.44921875	0.55078125	0.19921875
0.453125	0.5546875	0.196333861113572
0.453125	0.5625	0.18884867047812
0.44921875	0.55859375	0.192357051396503
0.4453125	0.5546875	0.1953125
0.453125	0.5546875	0.196333861113572
0.44921875	0.55859375	0.192357051396503
0.4609375	0.546875	0.204139686328621
0.4609375	0.5390625	0.2109375
0.46484375	0.54296875	0.207961754172509
0.46875	0.546875	0.204364205732713
0.4609375	0.546875	0.204139686328621
0.46484375	0.54296875	0.207961754172509
0.4609375	0.546875	0.204139686328621
0.453125	0.546875	0.203125
0.45703125	0.54296875	0.20703125
0.4609375	0.5390625	0.2109375
0.4609375	0.546875	0.204139686328621
0.45703125	0.54296875	0.20703125
0.46875	0.5390625	0.211907101991253
0.4609375	0.5390625	0.2109375
0.46484375	0.53515625	0.21484375
0.46875	0.53125	0.21875
0.46875	0.5390625	0.211907101991253
0.46484375	0.53515625	0.21484375
0.46875	0.5390625	0.211907101991253
0.46875	0.546875	0.204364205732713
0.46484375	0.54296875	0.207961754172509
0.4609375	0.5390625	0.2109375
0.46875	0.5390625	0.211907101991253
0.46484375	0.54296875	0.207961754172509
0.46875	0.5546875	0.196877422895459
0.4609375	0.5546875	0.196611021108327
0.46484375	0.55078125	0.200506385858668
0.46875	0.546875	0.204364205732713
0.46875	0.5546875	0.196877422895459
0.46484375	0.55078125	0.200506385858668
0.46875	0.5625	0.189420836106973
0.4609375	0.5546875	0.196611021108327
0.46875	0.5546875	0.196877422895459
0.4609375	0.546875	0.204139686328621
0.4609375	0.5546875	0.196611021108327
0.45703125	0.55078125	0.200170052273933
0.453125	0.546875	0.203125
0.4609375	0.546875	0.204139686328621
0.45703125	0.55078125	0.200170052273933
0.4609375	0.546875	0.204139686328621
0.46875	0.546875	0.204364205732713
0.46484375	0.55078125	0.200506385858668
0.4609375	0.5546875	0.196611021108327
0.4609375	0.546875	0.204139686328621
0.46484375	0.55078125	0.200506385858668
0.4921875	0.5234375	0.227278196209254
0.484375	0.53125	0.219635680675852
0.484375	0.5234375	0.227209096472793
0.48828125	0.51953125	0.231241390546477
0.484375	0.5234375	0.227209096472793
0.484375	0.51953125	0.230996516607567
0.484375	0.515625	0.234375
0.48828125	0.51953125	0.231241390546477
0.484375	0.51953125	0.230996516607567
0.4921875	0.5234375	0.227278196209254
0.484375	0.5234375	0.227209096472793
0.48828125	0.51953125	0.231241390546477
0.5	0.53125	0.21975870667855
0.484375	0.53125	0.219635680675852
0.4921875	0.5234375	0.227278196209254
0.48046875	0.52734375	0.223354346343166
0.4765625	0.53125	0.219471679006537
0.4765625	0.52734375	0.223136455102088
0.4765625	0.5234375	0.2265625
0.48046875	0.52734375	0.223354346343166
0.4765625	0.52734375	0.223136455102088
0.484375	0.53125	0.219635680675852
0.4765625	0.53125	0.219471679006537
0.48046875	0.52734375	0.223354346343166
0.47265625	0.52734375	0.22265625
0.4765625	0.53125	0.219471679006537
0.47265625	0.53125	0.219236932967766
0.46875	0.53125	0.21875
0.47265625	0.52734375	0.22265625
0.47265625	0.53125	0.219236932967766
0.47265625	0.52734375	0.22265625
0.4765625	0.5234375	0.2265625
0.4765625	0.52734375	0.223136455102088
0.4765625	0.53125	0.219471679006537
0.47265625	0.52734375	0.22265625
0.4765625	0.52734375	0.223136455102088
0.48046875	0.51953125	0.23046875
0.484375	0.5234375	0.227209096472793
0.48046875	0.5234375	0.227022009828139
0.4765625	0.5234375	0.2265625
0.48046875	0.51953125	0.23046875
0.48046875	0.5234375	0.227022009828139
0.48046875	0.51953125	0.23046875
0.484375	0.515625	0.234375
0.484375	0.51953125	0.230996516607567
0.484375	0.5234375	0.227209096472793
0.48046875	0.51953125	0.23046875
0.484375	0.51953125	0.230996516607567
0.484375	0.5234375	0.227209096472793
0.484375	0.53125	0.219635680675852
0.48046875	0.52734375	0.223354346343166
0.48046875	0.52734375	0.223354346343166
0.4765625	0.5234375	0.2265625
0.48046875	0.5234375	0.227022009828139
0.484375	0.5234375	0.227209096472793
0.48046875	0.52734375	0.223354346343166
0.48046875	0.5234375	0.227022009828139
0.4921875	0.515625	0.235377421655919
0.4921875	0.5078125	0.2421875
0.49609375	0.51171875	0.23912901221531
0.5	0.515625	0.235370659202168
0.4921875	0.515625	0.235377421655919
0.49609375	0.51171875	0.23912901221531
0.4921875	0.515625	0.235377421655919
0.484375	0.515625	0.234375
0.48828125	0.51171875	0.23828125
0.4921875	0.5078125	0.2421875
0.4921875	0.515625	0.235377421655919
0.48828125	0.51171875	0.23828125
0.5	0.5078125	0.24297943197292
0.4921875	0.5078125	0.2421875
0.49609375	0.50390625	0.24609375
0.5	0.5	0.25
0.5	0.5078125	0.24297943197292
0.49609375	0.50390625	0.24609375
0.5	0.5078125	0.24297943197292
0.5	0.515625	0.235370659202168
0.49609375	0.51171875	0.23912901221531
0.4921875	0.5078125	0.2421875
0.5	0.5078125	0.24297943197292
0.49609375	0.51171875	0.23912901221531
0.5	0.5234375	0.227312151384725
0.4921875	0.5234375	0.227278196209254
0.49609375	0.51953125	0.23134515830321
0.5	0.515625	0.235370659202168
0.5	0.5234375	0.227312151384725
0.49609375	0.51953125	0.23134515830321
0.5	0.53125	0.21975870667855
0.4921875	0.5234375	0.227278196209254
0.5	0.5234375	0.227312151384725
0.4921875	0.515625	0.235377421655919
0.4921875	0.5234375	0.227278196209254
0.48828125	0.51953125	0.231241390546477
0.484375	0.515625	0.234375
0.4921875	0.515625	0.235377421655919
0.48828125	0.51953125	0.231241390546477
0.4921875	0.515625	0.235377421655919
0.5	0.515625	0.235370659202168
0.49609375	0.51953125	0.23134515830321
0.4921875	0.5234375	0.227278196209254
0.4921875	0.515625	0.235377421655919
0.49609375	0.51953125	0.23134515830321
0.5	0.546875	0.204832169586929
0.484375	0.546875	0.204730434772264
0.4921875	0.5390625	0.212276686577498
0.5	0.53125	0.21975870667855
0.5	0.546875	0.204832169586929
0.4921875	0.5390625	0.212276686577498
0.5	0.5625	0.189864054549988
0.484375	0.546875	0.204730434772264
0.5	0.546875	0.204832169586929
0.484375	0.5390625	0.212190916815536
0.4765625	0.5390625	0.212073886128247
0.48046875	0.53515625	0.215852932071111
0.484375	0.53125	0.219635680675852
0.484375	0.5390625	0.212190916815536
0.48046875	0.53515625	0.215852932071111
0.484375	0.546875	0.204730434772264
0.4765625	0.5390625	0.212073886128247
0.484375	0.5390625	0.212190916815536
0.47265625	0.53515625	0.215682484938277
0.4765625	0.53125	0.219471679006537
0.4765625	0.53515625	0.215772654378299
0.4765625	0.5390625	0.212073886128247
0.47265625	0.53515625	0.215682484938277
0.4765625	0.53515625	0.215772654378299
0.47265625	0.53515625	0.215682484938277
0.46875	0.53125	0.21875
0.47265625	0.53125	0.219236932967766
0.4765625	0.53125	0.219471679006537
0.47265625	0.53515625	0.215682484938277
0.47265625	0.53125	0.219236932967766
0.4765625	0.53125	0.219471679006537
0.484375	0.53125	0.219635680675852
0.48046875	0.53515625	0.215852932071111
0.48046875	0.53515625	0.215852932071111
0.4765625	0.5390625	0.212073886128247
0.4765625	0.53515625	0.215772654378299
0.4765625	0.53125	0.219471679006537
0.48046875	0.53515625	0.215852932071111
0.4765625	0.53515625	0.215772654378299
0.484375	0.53125	0.219635680675852
0.5	0.53125	0.21975870667855
0.4921875	0.5390625	0.212276686577498
0.4921875	0.5390625	0.212276686577498
0.484375	0.546875	0.204730434772264
0.484375	0.5390625	0.212190916815536
0.484375	0.53125	0.219635680675852
0.4921875	0.5390625	0.212276686577498
0.484375	0.5390625	0.212190916815536
0.5	0.59375	0.160839084733764
0.46875	0.59375	0.160418928262314
0.484375	0.578125	0.175221757047909
0.5	0.5625	0.189864054549988
0.5	0.59375	0.160839084733764
0.484375	0.578125	0.175221757047909
0.5	0.625	0.131938508266228
0.46875	0.59375	0.160418928262314
0.5	0.59375	0.160839084733764
0.46875	0.578125	0.174884320656388
0.453125	0.578125	0.17433909260685
0.4609375	0.5703125	0.181897472347953
0.46875	0.5625	0.189420836106973
0.46875	0.578125	0.174884320656388
0.4609375	0.5703125	0.181897472347953
0.46875	0.59375	0.160418928262314
0.453125	0.578125	0.17433909260685
0.46875	0.578125	0.174884320656388
0.4453125	0.5703125	0.181254778718874
0.453125	0.5625	0.18884867047812
0.453125	0.5703125	0.181594450849789
0.453125	0.578125	0.17433909260685
0.4453125	0.5703125	0.181254778718874
0.453125	0.5703125	0.181594450849789
0.4453125	0.5703125	0.181254778718874
0.4375	0.5625	0.1875
0.4453125	0.5625	0.188502233231296
0.453125	0.5625	0.18884867047812
0.4453125	0.5703125	0.181254778718874
0.4453125	0.5625	0.188502233231296
0.4609375	0.5703125	0.181897472347953
0.453125	0.5625	0.18884867047812
0.4609375	0.5625	0.189164404838257
0.46875	0.5625	0.189420836106973
0.4609375	0.5703125	0.181897472347953
0.4609375	0.5625	0.189164404838257
0.4609375	0.5703125	0.181897472347953
0.453125	0.578125	0.17433909260685
0.453125	0.5703125	0.181594450849789
0.453125	0.5625	0.18884867047812
0.4609375	0.5703125	0.181897472347953
0.453125	0.5703125	0.181594450849789
0.484375	0.578125	0.175221757047909
0.46875	0.5625	0.189420836106973
0.484375	0.5625	0.189740511034993
0.5	0.5625	0.189864054549988
0.484375	0.578125	0.175221757047909
0.484375	0.5625	0.189740511034993
0.484375	0.578125	0.175221757047909
0.46875	0.59375	0.160418928262314
0.46875	0.578125	0.174884320656388
0.46875	0.5625	0.189420836106973
0.484375	0.578125	0.175221757047909
0.46875	0.578125	0.174884320656388
0.46875	0.65625	0.104845786086544
0.5	0.6875	0.079082693182159
0.46875	0.6875	0.0789601844196721
0.4375	0.6875	0.0779053036369829
0.46875	0.65625	0.104845786086544
0.46875	0.6875	0.0789601844196721
0.5	0.625	0.131938508266228
0.5	0.6875	0.079082693182159
0.46875	0.65625	0.104845786086544
0.5	0.71875	0.0597175931697684
0.46875	0.71875	0.0591152322853686
0.484375	0.703125	0.0689261708855724
0.5	0.6875	0.079082693182159
0.5	0.71875	0.0597175931697684
0.484375	0.703125	0.0689261708855724
0.5	0.75	0.0441968471375019
0.46875	0.71875	0.0591152322853686
0.5	0.71875	0.0597175931697684
0.46875	0.6875	0.0789601844196721
0.46875	0.71875	0.0591152322853686
0.453125	0.703125	0.0684055054167599
0.4375	0.6875	0.0779053036369829
0.46875	0.6875	0.0789601844196721
0.453125	0.703125	0.0684055054167599
0.46875	0.6875	0.0789601844196721
0.5	0.6875	0.079082693182159
0.484375	0.703125	0.0689261708855724
0.46875	0.71875	0.0591152322853686
0.46875	0.6875	0.0789601844196721
0.484375	0.703125	0.0689261708855724
0.4375	0.65625	0.103461253156909
0.40625	0.65625	0.101096705761268
0.421875	0.640625	0.115859691672116
0.4375	0.625	0.130380721957947
0.4375	0.65625	0.103461253156909
0.421875	0.640625	0.115859691672116
0.4375	0.65625	0.103461253156909
0.4375	0.6875	0.0779053036369829
0.421875	0.671875	0.0896729095644854
0.40625	0.65625	0.101096705761268
0.4375	0.65625	0.103461253156909
0.421875	0.671875	0.0896729095644854
0.40625	0.640625	0.114661762545634
0.390625	0.640625	0.113244865995319
0.3984375	0.6328125	0.120810951237785
0.40625	0.625	0.128356068287725
0.40625	0.640625	0.114661762545634
0.3984375	0.6328125	0.120810951237785
0.40625	0.65625	0.101096705761268
0.390625	0.640625	0.113244865995319
0.40625	0.640625	0.114661762545634
0.3828125	0.6328125	0.119299368776647
0.390625	0.625	0.127034568152772
0.390625	0.6328125	0.12008017224383
0.390625	0.640625	0.113244865995319
0.3828125	0.6328125	0.119299368776647
0.390625	0.6328125	0.12008017224383
0.3828125	0.6328125	0.119299368776647
0.375	0.625	0.125
0.3828125	0.625	0.126117178053248
0.390625	0.625	0.127034568152772
0.3828125	0.6328125	0.119299368776647
0.3828125	0.625	0.126117178053248
0.390625	0.625	0.127034568152772
0.40625	0.625	0.128356068287725
0.3984375	0.6328125	0.120810951237785
0.3984375	0.6328125	0.120810951237785
0.390625	0.640625	0.113244865995319
0.390625	0.6328125	0.12008017224383
0.390625	0.625	0.127034568152772
0.3984375	0.6328125	0.120810951237785
0.390625	0.6328125	0.12008017224383
0.421875	0.640625	0.115859691672116
0.40625	0.625	0.128356068287725
0.421875	0.625	0.129475130361048
0.4375	0.625	0.130380721957947
0.421875	0.640625	0.115859691672116
0.421875	0.625	0.129475130361048
0.421875	0.640625	0.115859691672116
0.40625	0.65625	0.101096705761268
0.40625	0.640625	0.114661762545634
0.40625	0.625	0.128356068287725
0.421875	0.640625	0.115859691672116
0.40625	0.640625	0.114661762545634
0.46875	0.65625	0.104845786086544
0.4375	0.625	0.130380721957947
0.46875	0.625	0.131573208962428
0.5	0.625	0.131938508266228
0.46875	0.65625	0.104845786086544
0.46875	0.625	0.131573208962428
0.46875	0.65625	0.104845786086544
0.4375	0.6875	0.0779053036369829
0.4375	0.65625	0.103461253156909
0.4375	0.625	0.130380721957947
0.46875	0.65625	0.104845786086544
0.4375	0.65625	0.103461253156909
0.4375	0.875	0.0137411726495883
0.4375	0.8125	0.0238822459081597
0.46875	0.84375	0.0181840285810537
0.5	0.875	0.0143111919388893
0.4375	0.875	0.0137411726495883
0.46875	0.84375	0.0181840285810537
0.4375	0.875	0.0137411726495883
0.375	0.875	0.0128599818766505
0.40625	0.84375	0.0175838797368915
0.4375	0.8125	0.0238822459081597
0.4375	0.875	0.0137411726495883
0.40625	0.84375	0.0175838797368915
0.46875	0.78125	0.0332386627310668
0.5	0.8125	0.0244163699233075
0.46875	0.8125	0.024707762817383
0.4375	0.8125	0.0238822459081597
0.46875	0.78125	0.0332386627310668
0.46875	0.8125	0.024707762817383
0.5	0.75	0.0441968471375019
0.5	0.8125	0.0244163699233075
0.46875	0.78125	0.0332386627310668
0.46875	0.84375	0.0181840285810537
0.5	0.8125	0.0244163699233075
0.5	0.84375	0.0183317122608609
0.5	0.875	0.0143111919388893
0.46875	0.84375	0.0181840285810537
0.5	0.84375	0.0183317122608609
0.46875	0.84375	0.0181840285810537
0.4375	0.8125	0.0238822459081597
0.46875	0.8125	0.024707762817383
0.5	0.8125	0.0244163699233075
0.46875	0.84375	0.0181840285810537
0.46875	0.8125	0.024707762817383
0.4375	0.9375	0.00797255856709775
0.5	0.875	0.0143111919388893
0.5	0.9375	0.00816150108027281
0.5	1	0.00404734749009322
0.4375	0.9375	0.00797255856709775
0.5	0.9375	0.00816150108027281
0.4375	0.9375	0.00797255856709775
0.375	0.875	0.0128599818766505
0.4375	0.875	0.0137411726495883
0.5	0.875	0.0143111919388893
0.4375	0.9375	0.00797255856709775
0.4375	0.875	0.0137411726495883
0.34375	0.78125	0.0292041800102752
0.375	0.8125	0.0228866611457609
0.34375	0.8125	0.0220219885063389
0.3125	0.8125	0.0202054213979128
0.34375	0.78125	0.0292041800102752
0.34375	0.8125	0.0220219885063389
0.34375	0.78125	0.0292041800102752
0.375	0.75	0.0413864585644621
0.375	0.78125	0.0309951602925284
0.375	0.8125	0.0228866611457609
0.34375	0.78125	0.0292041800102752
0.375	0.78125	0.0309951602925284
0.34375	0.84375	0.0161947279963753
0.375	0.8125	0.0228866611457609
0.375	0.84375	0.0170692129621796
0.375	0.875	0.0128599818766505
0.34375	0.84375	0.0161947279963753
0.375	0.84375	0.0170692129621796
0.34375	0.84375	0.0161947279963753
0.3125	0.8125	0.0202054213979128
0.34375	0.8125	0.0220219885063389
0.375	0.8125	0.0228866611457609
0.34375	0.84375	0.0161947279963753
0.34375	0.8125	0.0220219885063389
0.28125	0.78125	0.0258580384992814
0.3125	0.75	0.0373765753022488
0.3125	0.78125	0.0279917005305965
0.3125	0.8125	0.0202054213979128
0.28125	0.78125	0.0258580384992814
0.3125	0.78125	0.0279917005305965
0.28125	0.78125	0.0258580384992814
0.25	0.75	0.0315982349365176
0.28125	0.75	0.0347943329077992
0.3125	0.75	0.0373765753022488
0.28125	0.78125	0.0258580384992814
0.28125	0.75	0.0347943329077992
0.34375	0.78125	0.0292041800102752
0.3125	0.75	0.0373765753022488
0.34375	0.75	0.0396627895835549
0.375	0.75	0.0413864585644621
0.34375	0.78125	0.0292041800102752
0.34375	0.75	0.0396627895835549
0.34375	0.78125	0.0292041800102752
0.3125	0.8125	0.0202054213979128
0.3125	0.78125	0.0279917005305965
0.3125	0.75	0.0373765753022488
0.34375	0.78125	0.0292041800102752
0.3125	0.78125	0.0279917005305965
0.4375	0.78125	0.0329764120156309
0.40625	0.78125	0.0318623144278631
0.421875	0.765625	0.0375696396499204
0.4375	0.75	0.0439375461834337
0.4375	0.78125	0.0329764120156309
0.421875	0.765625	0.0375696396499204
0.4375	0.8125	0.0238822459081597
0.40625	0.78125	0.0318623144278631
0.4375	0.78125	0.0329764120156309
0.40625	0.75	0.0427342196665574
0.40625	0.78125	0.0318623144278631
0.390625	0.765625	0.0364253408552736
0.375	0.75	0.0413864585644621
0.40625	0.75	0.0427342196665574
0.390625	0.765625	0.0364253408552736
0.40625	0.75	0.0427342196665574
0.4375	0.75	0.0439375461834337
0.421875	0.765625	0.0375696396499204
0.40625	0.78125	0.0318623144278631
0.40625	0.75	0.0427342196665574
0.421875	0.765625	0.0375696396499204
0.46875	0.78125	0.0332386627310668
0.4375	0.75	0.0439375461834337
0.46875	0.75	0.0446446045637322
0.5	0.75	0.0441968471375019
0.46875	0.78125	0.0332386627310668
0.46875	0.75	0.0446446045637322
0.46875	0.78125	0.0332386627310668
0.4375	0.8125	0.0238822459081597
0.4375	0.78125	0.0329764120156309
0.4375	0.75	0.0439375461834337
0.46875	0.78125	0.0332386627310668
0.4375	0.78125	0.0329764120156309
0.40625	0.84375	0.0175838797368915
0.375	0.8125	0.0228866611457609
0.40625	0.8125	0.0238943696235188
0.4375	0.8125	0.0238822459081597
0.40625	0.84375	0.0175838797368915
0.40625	0.8125	0.0238943696235188
0.40625	0.84375	0.0175838797368915
0.375	0.875	0.0128599818766505
0.375	0.84375	0.0170692129621796
0.375	0.8125	0.0228866611457609
0.40625	0.84375	0.0175838797368915
0.375	0.84375	0.0170692129621796
0.40625	0.78125	0.0318623144278631
0.375	0.8125	0.0228866611457609
0.375	0.78125	0.0309951602925284
0.375	0.78125	0.0309951602925284
0.375	0.75	0.0413864585644621
0.390625	0.765625	0.0364253408552736
0.40625	0.78125	0.0318623144278631
0.375	0.78125	0.0309951602925284
0.390625	0.765625	0.0364253408552736
0.40625	0.78125	0.0318623144278631
0.4375	0.8125	0.0238822459081597
0.40625	0.8125	0.0238943696235188
0.375	0.8125	0.0228866611457609
0.40625	0.78125	0.0318623144278631
0.40625	0.8125	0.0238943696235188
0.203125	0.609375	0.0792586042411932
0.1875	0.59375	0.0784527488137336
0.203125	0.59375	0.0845128927775961
0.21875	0.59375	0.0908672265532603
0.203125	0.609375	0.0792586042411932
0.203125	0.59375	0.0845128927775961
0.203125	0.609375	0.0792586042411932
0.1875	0.625	0.0680368982913601
0.1875	0.609375	0.0733572565999762
0.1875	0.59375	0.0784527488137336
0.203125	0.609375	0.0792586042411932
0.1875	0.609375	0.0733572565999762
0.1875	0.59375	0.0784527488137336
0.1875	0.5625	0.0861940946721117
0.203125	0.578125	0.0894196769992731
0.203125	0.578125	0.0894196769992731
0.21875	0.59375	0.0908672265532603
0.203125	0.59375	0.0845128927775961
0.1875	0.59375	0.0784527488137336
0.203125	0.578125	0.0894196769992731
0.203125	0.59375	0.0845128927775961
0.21875	0.59375	0.0908672265532603
0.25	0.625	0.0888582618809377
0.21875	0.625	0.0782472404051561
0.21875	0.625	0.0782472404051561
0.1875	0.625	0.0680368982913601
0.203125	0.609375	0.0792586042411932
0.21875	0.59375	0.0908672265532603
0.21875	0.625	0.0782472404051561
0.203125	0.609375	0.0792586042411932
0.15625	0.625	0.0572413410443144
0.15625	0.59375	0.0659006385508423
0.171875	0.609375	0.067627387740951
0.1875	0.625	0.0680368982913601
0.15625	0.625	0.0572413410443144
0.171875	0.609375	0.067627387740951
0.125	0.625	0.046253791737947
0.15625	0.59375	0.0659006385508423
0.15625	0.625	0.0572413410443144
0.1875	0.59375	0.0784527488137336
0.15625	0.59375	0.0659006385508423
0.171875	0.578125	0.0760175885629956
0.1875	0.5625	0.0861940946721117
0.1875	0.59375	0.0784527488137336
0.171875	0.578125	0.0760175885629956
0.171875	0.609375	0.067627387740951
0.1875	0.59375	0.0784527488137336
0.1875	0.609375	0.0733572565999762
0.1875	0.625	0.0680368982913601
0.171875	0.609375	0.067627387740951
0.1875	0.609375	0.0733572565999762
0.15625	0.59375	0.0659006385508423
0.1875	0.59375	0.0784527488137336
0.171875	0.609375	0.067627387740951
0.234375	0.546875	0.110484052888174
0.21875	0.5625	0.10015785727303
0.21875	0.546875	0.102746916725058
0.21875	0.53125	0.104430286099482
0.234375	0.546875	0.110484052888174
0.21875	0.546875	0.102746916725058
0.234375	0.546875	0.110484052888174
0.25	0.5625	0.114085524148753
0.234375	0.5625	0.106825493680311
0.21875	0.5625	0.10015785727303
0.234375	0.546875	0.110484052888174
0.234375	0.5625	0.106825493680311
0.21875	0.5625	0.10015785727303
0.1875	0.5625	0.0861940946721117
0.203125	0.546875	0.095893717931632
0.203125	0.546875	0.095893717931632
0.21875	0.53125	0.104430286099482
0.21875	0.546875	0.102746916725058
0.21875	0.5625	0.10015785727303
0.203125	0.546875	0.095893717931632
0.21875	0.546875	0.102746916725058
0.234375	0.515625	0.111453427821827
0.25	0.53125	0.119338942099853
0.234375	0.53125	0.111427977241899
0.21875	0.53125	0.104430286099482
0.234375	0.515625	0.111453427821827
0.234375	0.53125	0.111427977241899
0.234375	0.515625	0.111453427821827
0.25	0.5	0.117106362687368
0.25	0.515625	0.118660850470278
0.25	0.53125	0.119338942099853
0.234375	0.515625	0.111453427821827
0.25	0.515625	0.118660850470278
0.234375	0.546875	0.110484052888174
0.25	0.53125	0.119338942099853
0.25	0.546875	0.117352554162413
0.25	0.5625	0.114085524148753
0.234375	0.546875	0.110484052888174
0.25	0.546875	0.117352554162413
0.234375	0.546875	0.110484052888174
0.21875	0.53125	0.104430286099482
0.234375	0.53125	0.111427977241899
0.25	0.53125	0.119338942099853
0.234375	0.546875	0.110484052888174
0.234375	0.53125	0.111427977241899
0.25	0.59375	0.10250419674793
0.21875	0.59375	0.0908672265532603
0.234375	0.578125	0.102532514016534
0.25	0.5625	0.114085524148753
0.25	0.59375	0.10250419674793
0.234375	0.578125	0.102532514016534
0.25	0.625	0.0888582618809377
0.21875	0.59375	0.0908672265532603
0.25	0.59375	0.10250419674793
0.203125	0.578125	0.0894196769992731
0.21875	0.5625	0.10015785727303
0.21875	0.578125	0.0957564118329232
0.21875	0.59375	0.0908672265532603
0.203125	0.578125	0.0894196769992731
0.21875	0.578125	0.0957564118329232
0.1875	0.5625	0.0861940946721117
0.21875	0.5625	0.10015785727303
0.203125	0.578125	0.0894196769992731
0.234375	0.578125	0.102532514016534
0.21875	0.5625	0.10015785727303
0.234375	0.5625	0.106825493680311
0.25	0.5625	0.114085524148753
0.234375	0.578125	0.102532514016534
0.234375	0.5625	0.106825493680311
0.234375	0.578125	0.102532514016534
0.21875	0.59375	0.0908672265532603
0.21875	0.578125	0.0957564118329232
0.21875	0.5625	0.10015785727303
0.234375	0.578125	0.102532514016534
0.21875	0.578125	0.0957564118329232
0.21875	0.65625	0.0650330720297446
0.25	0.6875	0.057061043433693
0.21875	0.6875	0.0511086542923552
0.1875	0.6875	0.0447043879274723
0.21875	0.65625	0.0650330720297446
0.21875	0.6875	0.0511086542923552
0.21875	0.65625	0.0650330720297446
0.25	0.625	0.0888582618809377
0.25	0.65625	0.0729603886193572
0.25	0.6875	0.057061043433693
0.21875	0.65625	0.0650330720297446
0.25	0.65625	0.0729603886193572
0.234375	0.703125	0.0471553544942421
0.25	0.71875	0.0425190716689208
0.234375	0.71875	0.0406370859999917
0.21875	0.71875	0.038215467545372
0.234375	0.703125	0.0471553544942421
0.234375	0.71875	0.0406370859999917
0.25	0.6875	0.057061043433693
0.25	0.71875	0.0425190716689208
0.234375	0.703125	0.0471553544942421
0.234375	0.734375	0.0347113935051385
0.25	0.71875	0.0425190716689208
0.25	0.734375	0.0366984688206126
0.25	0.75	0.0315982349365176
0.234375	0.734375	0.0347113935051385
0.25	0.734375	0.0366984688206126
0.234375	0.734375	0.0347113935051385
0.21875	0.71875	0.038215467545372
0.234375	0.71875	0.0406370859999917
0.25	0.71875	0.0425190716689208
0.234375	0.734375	0.0347113935051385
0.234375	0.71875	0.0406370859999917
0.21875	0.71875	0.038215467545372
0.1875	0.6875	0.0447043879274723
0.21875	0.6875	0.0511086542923552
0.21875	0.6875	0.0511086542923552
0.25	0.6875	0.057061043433693
0.234375	0.703125	0.0471553544942421
0.21875	0.71875	0.038215467545372
0.21875	0.6875	0.0511086542923552
0.234375	0.703125	0.0471553544942421
0.15625	0.65625	0.0475923197956882
0.1875	0.625	0.0680368982913601
0.1875	0.65625	0.0564025239433151
0.1875	0.6875	0.0447043879274723
0.15625	0.65625	0.0475923197956882
0.1875	0.65625	0.0564025239433151
0.15625	0.65625	0.0475923197956882
0.125	0.625	0.046253791737947
0.15625	0.625	0.0572413410443144
0.1875	0.625	0.0680368982913601
0.15625	0.65625	0.0475923197956882
0.15625	0.625	0.0572413410443144
0.21875	0.65625	0.0650330720297446
0.1875	0.625	0.0680368982913601
0.21875	0.625	0.0782472404051561
0.25	0.625	0.0888582618809377
0.21875	0.65625	0.0650330720297446
0.21875	0.625	0.0782472404051561
0.21875	0.65625	0.0650330720297446
0.1875	0.6875	0.0447043879274723
0.1875	0.65625	0.0564025239433151
0.1875	0.625	0.0680368982913601
0.21875	0.65625	0.0650330720297446
0.1875	0.65625	0.0564025239433151
0.09375	0.53125	0.0445354265860588
0.125	0.5625	0.0578899380826764
0.09375	0.5625	0.0429676139725058
0.0625	0.5625	0.0292333731419204
0.09375	0.53125	0.0445354265860588
0.09375	0.5625	0.0429676139725058
0.09375	0.53125	0.0445354265860588
0.125	0.5	0.0577909487091411
0.125	0.53125	0.0586646364518768
0.125	0.5625	0.0578899380826764
0.09375	0.53125	0.0445354265860588
0.125	0.53125	0.0586646364518768
0.09375	0.59375	0.0400965232619761
0.125	0.5625	0.0578899380826764
0.125	0.59375	0.0528370866940374
0.125	0.625	0.046253791737947
0.09375	0.59375	0.0400965232619761
0.125	0.59375	0.0528370866940374
0.09375	0.59375	0.0400965232619761
0.0625	0.5625	0.0292333731419204
0.09375	0.5625	0.0429676139725058
0.125	0.5625	0.0578899380826764
0.09375	0.59375	0.0400965232619761
0.09375	0.5625	0.0429676139725058
0.0625	0.5	0.0287537404223585
0.0625	0.5625	0.0292333731419204
0.03125	0.53125	0.0147603984985614
0	0.5	0
0.0625	0.5	0.0287537404223585
0.03125	0.53125	0.0147603984985614
0.0625	0.5	0.0287537404223585
0.125	0.5	0.0577909487091411
0.09375	0.53125	0.0445354265860588
0.0625	0.5625	0.0292333731419204
0.0625	0.5	0.0287537404223585
0.09375	0.53125	0.0445354265860588
0.171875	0.515625	0.0812449129860564
0.1875	0.53125	0.0892638939468656
0.171875	0.53125	0.0814696223312044
0.15625	0.53125	0.074444312392027
0.171875	0.515625	0.0812449129860564
0.171875	0.53125	0.0814696223312044
0.171875	0.515625	0.0812449129860564
0.1875	0.5	0.0871680967621665
0.1875	0.515625	0.088537175295126
0.1875	0.53125	0.0892638939468656
0.171875	0.515625	0.0812449129860564
0.1875	0.515625	0.088537175295126
0.1875	0.53125	0.0892638939468656
0.1875	0.5625	0.0861940946721117
0.171875	0.546875	0.0809239132239371
0.171875	0.546875	0.0809239132239371
0.15625	0.53125	0.074444312392027
0.171875	0.53125	0.0814696223312044
0.1875	0.53125	0.0892638939468656
0.171875	0.546875	0.0809239132239371
0.171875	0.53125	0.0814696223312044
0.15625	0.53125	0.074444312392027
0.125	0.5	0.0577909487091411
0.15625	0.5	0.0719845667286292
0.15625	0.5	0.0719845667286292
0.1875	0.5	0.0871680967621665
0.171875	0.515625	0.0812449129860564
0.15625	0.53125	0.074444312392027
0.15625	0.5	0.0719845667286292
0.171875	0.515625	0.0812449129860564
0.21875	0.5	0.10180053377487
0.21875	0.53125	0.104430286099482
0.203125	0.515625	0.0964820133956929
0.1875	0.5	0.0871680967621665
0.21875	0.5	0.10180053377487
0.203125	0.515625	0.0964820133956929
0.21875	0.5	0.10180053377487
0.25	0.5	0.117106362687368
0.234375	0.515625	0.111453427821827
0.21875	0.53125	0.104430286099482
0.21875	0.5	0.10180053377487
0.234375	0.515625	0.111453427821827
0.1875	0.53125	0.0892638939468656
0.21875	0.53125	0.104430286099482
0.203125	0.546875	0.095893717931632
0.1875	0.5625	0.0861940946721117
0.1875	0.53125	0.0892638939468656
0.203125	0.546875	0.095893717931632
0.203125	0.515625	0.0964820133956929
0.1875	0.53125	0.0892638939468656
0.1875	0.515625	0.088537175295126
0.1875	0.5	0.0871680967621665
0.203125	0.515625	0.0964820133956929
0.1875	0.515625	0.088537175295126
0.21875	0.53125	0.104430286099482
0.1875	0.53125	0.0892638939468656
0.203125	0.515625	0.0964820133956929
0.15625	0.5625	0.0717530722703148
0.15625	0.59375	0.0659006385508423
0.140625	0.578125	0.0624936340605662
0.125	0.5625	0.0578899380826764
0.15625	0.5625	0.0717530722703148
0.140625	0.578125	0.0624936340605662
0.15625	0.5625	0.0717530722703148
0.1875	0.5625	0.0861940946721117
0.171875	0.578125	0.0760175885629956
0.15625	0.59375	0.0659006385508423
0.15625	0.5625	0.0717530722703148
0.171875	0.578125	0.0760175885629956
0.15625	0.59375	0.0659006385508423
0.125	0.625	0.046253791737947
0.125	0.59375	0.0528370866940374
0.125	0.59375	0.0528370866940374
0.125	0.5625	0.0578899380826764
0.140625	0.578125	0.0624936340605662
0.15625	0.59375	0.0659006385508423
0.125	0.59375	0.0528370866940374
0.140625	0.578125	0.0624936340605662
0.15625	0.53125	0.074444312392027
0.125	0.5625	0.0578899380826764
0.125	0.53125	0.0586646364518768
0.125	0.5	0.0577909487091411
0.15625	0.53125	0.074444312392027
0.125	0.53125	0.0586646364518768
0.15625	0.5625	0.0717530722703148
0.15625	0.53125	0.074444312392027
0.171875	0.546875	0.0809239132239371
0.1875	0.5625	0.0861940946721117
0.15625	0.5625	0.0717530722703148
0.171875	0.546875	0.0809239132239371
0.125	0.5625	0.0578899380826764
0.15625	0.53125	0.074444312392027
0.15625	0.5625	0.0717530722703148
0.359375	0.546875	0.165787722186799
0.34375	0.5625	0.152876887816369
0.34375	0.546875	0.158933267579551
0.34375	0.53125	0.16400921546804
0.359375	0.546875	0.165787722186799
0.34375	0.546875	0.158933267579551
0.375	0.5625	0.165026929914763
0.34375	0.5625	0.152876887816369
0.359375	0.546875	0.165787722186799
0.328125	0.5625	0.146448279423431
0.328125	0.546875	0.152520388082577
0.3359375	0.5546875	0.1529399946266
0.34375	0.5625	0.152876887816369
0.328125	0.5625	0.146448279423431
0.3359375	0.5546875	0.1529399946266
0.328125	0.5625	0.146448279423431
0.3125	0.5625	0.140241389849351
0.3203125	0.5546875	0.146548539488594
0.328125	0.546875	0.152520388082577
0.328125	0.5625	0.146448279423431
0.3203125	0.5546875	0.146548539488594
0.328125	0.546875	0.152520388082577
0.34375	0.53125	0.16400921546804
0.34375	0.546875	0.158933267579551
0.34375	0.546875	0.158933267579551
0.34375	0.5625	0.152876887816369
0.3359375	0.5546875	0.1529399946266
0.328125	0.546875	0.152520388082577
0.34375	0.546875	0.158933267579551
0.3359375	0.5546875	0.1529399946266
0.359375	0.53125	0.171038688713427
0.359375	0.515625	0.17350916664162
0.3671875	0.5234375	0.176439698189184
0.375	0.53125	0.178488349473562
0.359375	0.53125	0.171038688713427
0.3671875	0.5234375	0.176439698189184
0.359375	0.53125	0.171038688713427
0.34375	0.53125	0.16400921546804
0.3515625	0.5234375	0.168921939671039
0.359375	0.515625	0.17350916664162
0.359375	0.53125	0.171038688713427
0.3515625	0.5234375	0.168921939671039
0.359375	0.515625	0.17350916664162
0.375	0.5	0.180460599647634
0.375	0.515625	0.181045631651825
0.375	0.515625	0.181045631651825
0.375	0.53125	0.178488349473562
0.3671875	0.5234375	0.176439698189184
0.359375	0.515625	0.17350916664162
0.375	0.515625	0.181045631651825
0.3671875	0.5234375	0.176439698189184
0.375	0.53125	0.178488349473562
0.375	0.5625	0.165026929914763
0.359375	0.546875	0.165787722186799
0.359375	0.546875	0.165787722186799
0.34375	0.53125	0.16400921546804
0.359375	0.53125	0.171038688713427
0.375	0.53125	0.178488349473562
0.359375	0.546875	0.165787722186799
0.359375	0.53125	0.171038688713427
0.359375	0.578125	0.150776308404508
0.375	0.59375	0.146703087917308
0.359375	0.59375	0.141443696835217
0.34375	0.59375	0.136572931405322
0.359375	0.578125	0.150776308404508
0.359375	0.59375	0.141443696835217
0.359375	0.578125	0.150776308404508
0.375	0.5625	0.165026929914763
0.375	0.578125	0.156085798609125
0.375	0.59375	0.146703087917308
0.359375	0.578125	0.150776308404508
0.375	0.578125	0.156085798609125
0.359375	0.609375	0.131618820887048
0.375	0.59375	0.146703087917308
0.375	0.609375	0.136073631255668
0.375	0.625	0.125
0.359375	0.609375	0.131618820887048
0.375	0.609375	0.136073631255668
0.359375	0.609375	0.131618820887048
0.34375	0.59375	0.136572931405322
0.359375	0.59375	0.141443696835217
0.375	0.59375	0.146703087917308
0.359375	0.609375	0.131618820887048
0.359375	0.59375	0.141443696835217
0.34375	0.5625	0.152876887816369
0.34375	0.59375	0.136572931405322
0.328125	0.578125	0.139118690184528
0.328125	0.578125	0.139118690184528
0.3125	0.5625	0.140241389849351
0.328125	0.5625	0.146448279423431
0.34375	0.5625	0.152876887816369
0.328125	0.578125	0.139118690184528
0.328125	0.5625	0.146448279423431
0.34375	0.5625	0.152876887816369
0.375	0.5625	0.165026929914763
0.359375	0.578125	0.150776308404508
0.34375	0.59375	0.136572931405322
0.34375	0.5625	0.152876887816369
0.359375	0.578125	0.150776308404508
0.296875	0.515625	0.142262411513879
0.3125	0.53125	0.149451754267112
0.296875	0.53125	0.141593444895006
0.28125	0.53125	0.134409021068303
0.296875	0.515625	0.142262411513879
0.296875	0.53125	0.141593444895006
0.296875	0.515625	0.142262411513879
0.3125	0.5	0.148178620777347
0.3125	0.515625	0.149594507377376
0.3125	0.53125	0.149451754267112
0.296875	0.515625	0.142262411513879
0.3125	0.515625	0.149594507377376
0.3125	0.546875	0.145566296722483
0.296875	0.546875	0.139165400532836
0.3046875	0.5390625	0.144380169129294
0.3125	0.53125	0.149451754267112
0.3125	0.546875	0.145566296722483
0.3046875	0.5390625	0.144380169129294
0.3125	0.5625	0.140241389849351
0.296875	0.546875	0.139165400532836
0.3125	0.546875	0.145566296722483
0.296875	0.53125	0.141593444895006
0.296875	0.546875	0.139165400532836
0.2890625	0.5390625	0.137129761697944
0.28125	0.53125	0.134409021068303
0.296875	0.53125	0.141593444895006
0.2890625	0.5390625	0.137129761697944
0.296875	0.53125	0.141593444895006
0.3125	0.53125	0.149451754267112
0.3046875	0.5390625	0.144380169129294
0.296875	0.546875	0.139165400532836
0.296875	0.53125	0.141593444895006
0.3046875	0.5390625	0.144380169129294
0.265625	0.515625	0.126756629444451
0.28125	0.5	0.132410373112816
0.28125	0.515625	0.133956928601478
0.28125	0.53125	0.134409021068303
0.265625	0.515625	0.126756629444451
0.28125	0.515625	0.133956928601478
0.265625	0.515625	0.126756629444451
0.25	0.5	0.117106362687368
0.265625	0.5	0.124381734598896
0.28125	0.5	0.132410373112816
0.265625	0.515625	0.126756629444451
0.265625	0.5	0.124381734598896
0.296875	0.515625	0.142262411513879
0.28125	0.5	0.132410373112816
0.296875	0.5	0.139866451875365
0.3125	0.5	0.148178620777347
0.296875	0.515625	0.142262411513879
0.296875	0.5	0.139866451875365
0.296875	0.515625	0.142262411513879
0.28125	0.53125	0.134409021068303
0.28125	0.515625	0.133956928601478
0.28125	0.5	0.132410373112816
0.296875	0.515625	0.142262411513879
0.28125	0.515625	0.133956928601478
0.328125	0.515625	0.157894900181558
0.34375	0.5	0.163958927833158
0.34375	0.515625	0.165505622256027
0.34375	0.515625	0.165505622256027
0.34375	0.53125	0.16400921546804
0.3359375	0.5234375	0.161447394518012
0.328125	0.515625	0.157894900181558
0.34375	0.515625	0.165505622256027
0.3359375	0.5234375	0.161447394518012
0.328125	0.515625	0.157894900181558
0.3125	0.5	0.148178620777347
0.328125	0.5	0.155515168813006
0.34375	0.5	0.163958927833158
0.328125	0.515625	0.157894900181558
0.328125	0.5	0.155515168813006
0.359375	0.5	0.171812844452337
0.359375	0.515625	0.17350916664162
0.3515625	0.5078125	0.169063399474157
0.34375	0.5	0.163958927833158
0.359375	0.5	0.171812844452337
0.3515625	0.5078125	0.169063399474157
0.375	0.5	0.180460599647634
0.359375	0.515625	0.17350916664162
0.359375	0.5	0.171812844452337
0.34375	0.515625	0.165505622256027
0.359375	0.515625	0.17350916664162
0.3515625	0.5234375	0.168921939671039
0.34375	0.53125	0.16400921546804
0.34375	0.515625	0.165505622256027
0.3515625	0.5234375	0.168921939671039
0.34375	0.515625	0.165505622256027
0.34375	0.5	0.163958927833158
0.3515625	0.5078125	0.169063399474157
0.359375	0.515625	0.17350916664162
0.34375	0.515625	0.165505622256027
0.3515625	0.5078125	0.169063399474157
0.328125	0.546875	0.152520388082577
0.3125	0.53125	0.149451754267112
0.328125	0.53125	0.156506238006697
0.34375	0.53125	0.16400921546804
0.328125	0.546875	0.152520388082577
0.328125	0.53125	0.156506238006697
0.3125	0.546875	0.145566296722483
0.328125	0.546875	0.152520388082577
0.3203125	0.5546875	0.146548539488594
0.3125	0.5625	0.140241389849351
0.3125	0.546875	0.145566296722483
0.3203125	0.5546875	0.146548539488594
0.3125	0.53125	0.149451754267112
0.328125	0.546875	0.152520388082577
0.3125	0.546875	0.145566296722483
0.3125	0.515625	0.149594507377376
0.328125	0.515625	0.157894900181558
0.3203125	0.5234375	0.153789980369526
0.3125	0.53125	0.149451754267112
0.3125	0.515625	0.149594507377376
0.3203125	0.5234375	0.153789980369526
0.3125	0.5	0.148178620777347
0.328125	0.515625	0.157894900181558
0.3125	0.515625	0.149594507377376
0.328125	0.53125	0.156506238006697
0.328125	0.515625	0.157894900181558
0.3359375	0.5234375	0.161447394518012
0.34375	0.53125	0.16400921546804
0.328125	0.53125	0.156506238006697
0.3359375	0.5234375	0.161447394518012
0.328125	0.53125	0.156506238006697
0.3125	0.53125	0.149451754267112
0.3203125	0.5234375	0.153789980369526
0.328125	0.515625	0.157894900181558
0.328125	0.53125	0.156506238006697
0.3203125	0.5234375	0.153789980369526
0.421875	0.515625	0.204617498682485
0.4375	0.53125	0.205882765136937
0.421875	0.53125	0.198988067648441
0.40625	0.53125	0.192458761815883
0.421875	0.515625	0.204617498682485
0.421875	0.53125	0.198988067648441
0.421875	0.515625	0.204617498682485
0.4375	0.5	0.214603700833534
0.4375	0.515625	0.21199827134654
0.4375	0.53125	0.205882765136937
0.421875	0.515625	0.204617498682485
0.4375	0.515625	0.21199827134654
0.421875	0.546875	0.191037653359741
0.4375	0.53125	0.205882765136937
0.4375	0.546875	0.197163896364717
0.4296875	0.5546875	0.189599292999806
0.4375	0.546875	0.197163896364717
0.4375	0.5546875	0.192448799018728
0.4375	0.5625	0.1875
0.4296875	0.5546875	0.189599292999806
0.4375	0.5546875	0.192448799018728
0.421875	0.546875	0.191037653359741
0.4375	0.546875	0.197163896364717
0.4296875	0.5546875	0.189599292999806
0.421875	0.546875	0.191037653359741
0.40625	0.53125	0.192458761815883
0.421875	0.53125	0.198988067648441
0.4375	0.53125	0.205882765136937
0.421875	0.546875	0.191037653359741
0.421875	0.53125	0.198988067648441
0.390625	0.515625	0.189253685378097
0.40625	0.5	0.197288979898545
0.40625	0.515625	0.196623379395516
0.40625	0.53125	0.192458761815883
0.390625	0.515625	0.189253685378097
0.40625	0.515625	0.196623379395516
0.390625	0.515625	0.189253685378097
0.375	0.5	0.180460599647634
0.390625	0.5	0.188547058564721
0.40625	0.5	0.197288979898545
0.390625	0.515625	0.189253685378097
0.390625	0.5	0.188547058564721
0.421875	0.515625	0.204617498682485
0.40625	0.5	0.197288979898545
0.421875	0.5	0.205730040197629
0.4375	0.5	0.214603700833534
0.421875	0.515625	0.204617498682485
0.421875	0.5	0.205730040197629
0.421875	0.515625	0.204617498682485
0.40625	0.53125	0.192458761815883
0.40625	0.515625	0.196623379395516
0.40625	0.5	0.197288979898545
0.421875	0.515625	0.204617498682485
0.40625	0.515625	0.196623379395516
0.453125	0.515625	0.219731736479762
0.46875	0.5	0.232129239726298
0.46875	0.515625	0.227272914033471
0.4609375	0.5234375	0.21968205654616
0.46875	0.515625	0.227272914033471
0.46875	0.5234375	0.223114894227643
0.46875	0.53125	0.21875
0.4609375	0.5234375	0.21968205654616
0.46875	0.5234375	0.223114894227643
0.453125	0.515625	0.219731736479762
0.46875	0.515625	0.227272914033471
0.4609375	0.5234375	0.21968205654616
0.453125	0.515625	0.219731736479762
0.4375	0.5	0.214603700833534
0.453125	0.5	0.223253401510452
0.46875	0.5	0.232129239726298
0.453125	0.515625	0.219731736479762
0.453125	0.5	0.223253401510452
0.4765625	0.5078125	0.233964255453341
0.484375	0.5	0.241085111682023
0.484375	0.5078125	0.238127329685881
0.484375	0.515625	0.234375
0.4765625	0.5078125	0.233964255453341
0.484375	0.5078125	0.238127329685881
0.46875	0.5	0.232129239726298
0.484375	0.5	0.241085111682023
0.4765625	0.5078125	0.233964255453341
0.48828125	0.50390625	0.24179459119527
0.4921875	0.5	0.24569759630422
0.4921875	0.50390625	0.243944553461744
0.4921875	0.5078125	0.2421875
0.48828125	0.50390625	0.24179459119527
0.4921875	0.50390625	0.243944553461744
0.484375	0.5	0.241085111682023
0.4921875	0.5	0.24569759630422
0.48828125	0.50390625	0.24179459119527
0.49609375	0.50390625	0.24609375
0.4921875	0.5	0.24569759630422
0.49609375	0.5	0.248012359605448
0.5	0.5	0.25
0.49609375	0.50390625	0.24609375
0.49609375	0.5	0.248012359605448
0.49609375	0.50390625	0.24609375
0.4921875	0.5078125	0.2421875
0.4921875	0.50390625	0.243944553461744
0.4921875	0.5	0.24569759630422
0.49609375	0.50390625	0.24609375
0.4921875	0.50390625	0.243944553461744
0.484375	0.5078125	0.238127329685881
0.4921875	0.5078125	0.2421875
0.48828125	0.51171875	0.23828125
0.484375	0.515625	0.234375
0.484375	0.5078125	0.238127329685881
0.48828125	0.51171875	0.23828125
0.484375	0.5078125	0.238127329685881
0.484375	0.5	0.241085111682023
0.48828125	0.50390625	0.24179459119527
0.4921875	0.5078125	0.2421875
0.484375	0.5078125	0.238127329685881
0.48828125	0.50390625	0.24179459119527
0.4765625	0.5234375	0.2265625
0.46875	0.515625	0.227272914033471
0.4765625	0.515625	0.230818425439691
0.4765625	0.515625	0.230818425439691
0.484375	0.515625	0.234375
0.48046875	0.51953125	0.23046875
0.4765625	0.5234375	0.2265625
0.4765625	0.515625	0.230818425439691
0.48046875	0.51953125	0.23046875
0.46875	0.5234375	0.223114894227643
0.4765625	0.5234375	0.2265625
0.47265625	0.52734375	0.22265625
0.46875	0.53125	0.21875
0.46875	0.5234375	0.223114894227643
0.47265625	0.52734375	0.22265625
0.46875	0.515625	0.227272914033471
0.4765625	0.5234375	0.2265625
0.46875	0.5234375	0.223114894227643
0.46875	0.515625	0.227272914033471
0.46875	0.5	0.232129239726298
0.4765625	0.5078125	0.233964255453341
0.4765625	0.5078125	0.233964255453341
0.484375	0.515625	0.234375
0.4765625	0.515625	0.230818425439691
0.46875	0.515625	0.227272914033471
0.4765625	0.5078125	0.233964255453341
0.4765625	0.515625	0.230818425439691
0.4453125	0.5390625	0.204773277215393
0.453125	0.53125	0.212445526008232
0.453125	0.5390625	0.207849372085071
0.453125	0.546875	0.203125
0.4453125	0.5390625	0.204773277215393
0.453125	0.5390625	0.207849372085071
0.4375	0.53125	0.205882765136937
0.453125	0.53125	0.212445526008232
0.4453125	0.5390625	0.204773277215393
0.4609375	0.5390625	0.2109375
0.453125	0.53125	0.212445526008232
0.4609375	0.53125	0.215591178071461
0.4609375	0.53125	0.215591178071461
0.46875	0.53125	0.21875
0.46484375	0.53515625	0.21484375
0.4609375	0.5390625	0.2109375
0.4609375	0.53125	0.215591178071461
0.46484375	0.53515625	0.21484375
0.453125	0.5390625	0.207849372085071
0.4609375	0.5390625	0.2109375
0.45703125	0.54296875	0.20703125
0.453125	0.546875	0.203125
0.453125	0.5390625	0.207849372085071
0.45703125	0.54296875	0.20703125
0.453125	0.53125	0.212445526008232
0.4609375	0.5390625	0.2109375
0.453125	0.5390625	0.207849372085071
0.4453125	0.5546875	0.1953125
0.4375	0.546875	0.197163896364717
0.4453125	0.546875	0.200137810751128
0.4453125	0.546875	0.200137810751128
0.453125	0.546875	0.203125
0.44921875	0.55078125	0.19921875
0.4453125	0.5546875	0.1953125
0.4453125	0.546875	0.200137810751128
0.44921875	0.55078125	0.19921875
0.4375	0.5546875	0.192448799018728
0.4453125	0.5546875	0.1953125
0.44140625	0.55859375	0.19140625
0.4375	0.5625	0.1875
0.4375	0.5546875	0.192448799018728
0.44140625	0.55859375	0.19140625
0.4375	0.546875	0.197163896364717
0.4453125	0.5546875	0.1953125
0.4375	0.5546875	0.192448799018728
0.4375	0.546875	0.197163896364717
0.4375	0.53125	0.205882765136937
0.4453125	0.5390625	0.204773277215393
0.4453125	0.5390625	0.204773277215393
0.453125	0.546875	0.203125
0.4453125	0.546875	0.200137810751128
0.4375	0.546875	0.197163896364717
0.4453125	0.5390625	0.204773277215393
0.4453125	0.546875	0.200137810751128
0.453125	0.515625	0.219731736479762
0.4375	0.53125	0.205882765136937
0.4375	0.515625	0.21199827134654
0.4375	0.5	0.214603700833534
0.453125	0.515625	0.219731736479762
0.4375	0.515625	0.21199827134654
0.453125	0.53125	0.212445526008232
0.453125	0.515625	0.219731736479762
0.4609375	0.5234375	0.21968205654616
0.4609375	0.5234375	0.21968205654616
0.46875	0.53125	0.21875
0.4609375	0.53125	0.215591178071461
0.453125	0.53125	0.212445526008232
0.4609375	0.5234375	0.21968205654616
0.4609375	0.53125	0.215591178071461
0.4375	0.53125	0.205882765136937
0.453125	0.515625	0.219731736479762
0.453125	0.53125	0.212445526008232
0.390625	0.578125	0.161741308980731
0.40625	0.5625	0.176633803023346
0.40625	0.578125	0.16676633214511
0.40625	0.59375	0.15625
0.390625	0.578125	0.161741308980731
0.40625	0.578125	0.16676633214511
0.375	0.5625	0.165026929914763
0.40625	0.5625	0.176633803023346
0.390625	0.578125	0.161741308980731
0.421875	0.578125	0.171875
0.40625	0.5625	0.176633803023346
0.421875	0.5625	0.182134079409578
0.421875	0.5625	0.182134079409578
0.4375	0.5625	0.1875
0.4296875	0.5703125	0.1796875
0.421875	0.578125	0.171875
0.421875	0.5625	0.182134079409578
0.4296875	0.5703125	0.1796875
0.40625	0.578125	0.16676633214511
0.421875	0.578125	0.171875
0.4140625	0.5859375	0.1640625
0.40625	0.59375	0.15625
0.40625	0.578125	0.16676633214511
0.4140625	0.5859375	0.1640625
0.40625	0.5625	0.176633803023346
0.421875	0.578125	0.171875
0.40625	0.578125	0.16676633214511
0.390625	0.609375	0.140625
0.375	0.59375	0.146703087917308
0.390625	0.59375	0.151429619907663
0.390625	0.59375	0.151429619907663
0.40625	0.59375	0.15625
0.3984375	0.6015625	0.1484375
0.390625	0.609375	0.140625
0.390625	0.59375	0.151429619907663
0.3984375	0.6015625	0.1484375
0.375	0.609375	0.136073631255668
0.390625	0.609375	0.140625
0.3828125	0.6171875	0.1328125
0.375	0.625	0.125
0.375	0.609375	0.136073631255668
0.3828125	0.6171875	0.1328125
0.375	0.59375	0.146703087917308
0.390625	0.609375	0.140625
0.375	0.609375	0.136073631255668
0.390625	0.578125	0.161741308980731
0.375	0.59375	0.146703087917308
0.375	0.578125	0.156085798609125
0.375	0.5625	0.165026929914763
0.390625	0.578125	0.161741308980731
0.375	0.578125	0.156085798609125
0.390625	0.578125	0.161741308980731
0.40625	0.59375	0.15625
0.390625	0.59375	0.151429619907663
0.375	0.59375	0.146703087917308
0.390625	0.578125	0.161741308980731
0.390625	0.59375	0.151429619907663
0.390625	0.546875	0.178578373287441
0.375	0.53125	0.178488349473562
0.390625	0.53125	0.18510156599827
0.40625	0.53125	0.192458761815883
0.390625	0.546875	0.178578373287441
0.390625	0.53125	0.18510156599827
0.375	0.5625	0.165026929914763
0.375	0.53125	0.178488349473562
0.390625	0.546875	0.178578373287441
0.390625	0.515625	0.189253685378097
0.375	0.53125	0.178488349473562
0.375	0.515625	0.181045631651825
0.375	0.5	0.180460599647634
0.390625	0.515625	0.189253685378097
0.375	0.515625	0.181045631651825
0.390625	0.515625	0.189253685378097
0.40625	0.53125	0.192458761815883
0.390625	0.53125	0.18510156599827
0.375	0.53125	0.178488349473562
0.390625	0.515625	0.189253685378097
0.390625	0.53125	0.18510156599827
0.40625	0.5625	0.176633803023346
0.40625	0.53125	0.192458761815883
0.421875	0.546875	0.191037653359741
0.421875	0.5625	0.182134079409578
0.421875	0.546875	0.191037653359741
0.4296875	0.5546875	0.189599292999806
0.4375	0.5625	0.1875
0.421875	0.5625	0.182134079409578
0.4296875	0.5546875	0.189599292999806
0.40625	0.5625	0.176633803023346
0.421875	0.546875	0.191037653359741
0.421875	0.5625	0.182134079409578
0.40625	0.5625	0.176633803023346
0.375	0.5625	0.165026929914763
0.390625	0.546875	0.178578373287441
0.40625	0.53125	0.192458761815883
0.40625	0.5625	0.176633803023346
0.390625	0.546875	0.178578373287441
0.28125	0.65625	0.0805574752806088
0.3125	0.625	0.107886030213113
0.3125	0.65625	0.0872564491234748
0.3125	0.6875	0.0670926078773059
0.28125	0.65625	0.0805574752806088
0.3125	0.65625	0.0872564491234748
0.28125	0.65625	0.0805574752806088
0.25	0.625	0.0888582618809377
0.28125	0.625	0.0983578872353117
0.3125	0.625	0.107886030213113
0.28125	0.65625	0.0805574752806088
0.28125	0.625	0.0983578872353117
0.34375	0.65625	0.0939127472701109
0.3125	0.625	0.107886030213113
0.34375	0.625	0.11660862950903
0.34375	0.625	0.11660862950903
0.375	0.625	0.125
0.359375	0.640625	0.109375
0.34375	0.65625	0.0939127472701109
0.34375	0.625	0.11660862950903
0.359375	0.640625	0.109375
0.3125	0.65625	0.0872564491234748
0.34375	0.65625	0.0939127472701109
0.328125	0.671875	0.0798298385775084
0.3125	0.6875	0.0670926078773059
0.3125	0.65625	0.0872564491234748
0.328125	0.671875	0.0798298385775084
0.3125	0.625	0.107886030213113
0.34375	0.65625	0.0939127472701109
0.3125	0.65625	0.0872564491234748
0.28125	0.71875	0.0461617665755845
0.25	0.6875	0.057061043433693
0.28125	0.6875	0.0624532466705532
0.28125	0.6875	0.0624532466705532
0.3125	0.6875	0.0670926078773059
0.296875	0.703125	0.0562707645448758
0.28125	0.71875	0.0461617665755845
0.28125	0.6875	0.0624532466705532
0.296875	0.703125	0.0562707645448758
0.25	0.71875	0.0425190716689208
0.28125	0.71875	0.0461617665755845
0.265625	0.734375	0.038316353033421
0.265625	0.734375	0.038316353033421
0.25	0.75	0.0315982349365176
0.25	0.734375	0.0366984688206126
0.25	0.71875	0.0425190716689208
0.265625	0.734375	0.038316353033421
0.25	0.734375	0.0366984688206126
0.25	0.6875	0.057061043433693
0.28125	0.71875	0.0461617665755845
0.25	0.71875	0.0425190716689208
0.28125	0.65625	0.0805574752806088
0.25	0.6875	0.057061043433693
0.25	0.65625	0.0729603886193572
0.25	0.625	0.0888582618809377
0.28125	0.65625	0.0805574752806088
0.25	0.65625	0.0729603886193572
0.28125	0.65625	0.0805574752806088
0.3125	0.6875	0.0670926078773059
0.28125	0.6875	0.0624532466705532
0.25	0.6875	0.057061043433693
0.28125	0.65625	0.0805574752806088
0.28125	0.6875	0.0624532466705532
0.28125	0.5625	0.127140643309894
0.28125	0.59375	0.114455840888974
0.265625	0.578125	0.114826073731605
0.265625	0.578125	0.114826073731605
0.25	0.5625	0.114085524148753
0.265625	0.5625	0.120472803841883
0.28125	0.5625	0.127140643309894
0.265625	0.578125	0.114826073731605
0.265625	0.5625	0.120472803841883
0.3125	0.5625	0.140241389849351
0.28125	0.59375	0.114455840888974
0.28125	0.5625	0.127140643309894
0.25	0.59375	0.10250419674793
0.28125	0.59375	0.114455840888974
0.265625	0.609375	0.101572701636009
0.25	0.625	0.0888582618809377
0.25	0.59375	0.10250419674793
0.265625	0.609375	0.101572701636009
0.25	0.59375	0.10250419674793
0.25	0.5625	0.114085524148753
0.265625	0.578125	0.114826073731605
0.28125	0.59375	0.114455840888974
0.25	0.59375	0.10250419674793
0.265625	0.578125	0.114826073731605
0.265625	0.53125	0.126516865459708
0.265625	0.546875	0.124835423371708
0.2578125	0.5390625	0.122258316866513
0.25	0.53125	0.119338942099853
0.265625	0.53125	0.126516865459708
0.2578125	0.5390625	0.122258316866513
0.265625	0.53125	0.126516865459708
0.28125	0.53125	0.134409021068303
0.2734375	0.5390625	0.129738453253843
0.265625	0.546875	0.124835423371708
0.265625	0.53125	0.126516865459708
0.2734375	0.5390625	0.129738453253843
0.25	0.546875	0.117352554162413
0.265625	0.546875	0.124835423371708
0.2578125	0.5546875	0.119524941610584
0.25	0.5625	0.114085524148753
0.25	0.546875	0.117352554162413
0.2578125	0.5546875	0.119524941610584
0.25	0.546875	0.117352554162413
0.25	0.53125	0.119338942099853
0.2578125	0.5390625	0.122258316866513
0.265625	0.546875	0.124835423371708
0.25	0.546875	0.117352554162413
0.2578125	0.5390625	0.122258316866513
0.265625	0.515625	0.126756629444451
0.25	0.53125	0.119338942099853
0.25	0.515625	0.118660850470278
0.25	0.5	0.117106362687368
0.265625	0.515625	0.126756629444451
0.25	0.515625	0.118660850470278
0.265625	0.515625	0.126756629444451
0.28125	0.53125	0.134409021068303
0.265625	0.53125	0.126516865459708
0.25	0.53125	0.119338942099853
0.265625	0.515625	0.126756629444451
0.265625	0.53125	0.126516865459708
0.296875	0.546875	0.139165400532836
0.28125	0.5625	0.127140643309894
0.28125	0.546875	0.131846387939186
0.28125	0.546875	0.131846387939186
0.28125	0.53125	0.134409021068303
0.2890625	0.5390625	0.137129761697944
0.296875	0.546875	0.139165400532836
0.28125	0.546875	0.131846387939186
0.2890625	0.5390625	0.137129761697944
0.3125	0.5625	0.140241389849351
0.28125	0.5625	0.127140643309894
0.296875	0.546875	0.139165400532836
0.265625	0.5625	0.120472803841883
0.265625	0.546875	0.124835423371708
0.2734375	0.5546875	0.126356793615478
0.28125	0.5625	0.127140643309894
0.265625	0.5625	0.120472803841883
0.2734375	0.5546875	0.126356793615478
0.265625	0.5625	0.120472803841883
0.25	0.5625	0.114085524148753
0.2578125	0.5546875	0.119524941610584
0.265625	0.546875	0.124835423371708
0.265625	0.5625	0.120472803841883
0.2578125	0.5546875	0.119524941610584
0.28125	0.546875	0.131846387939186
0.265625	0.546875	0.124835423371708
0.2734375	0.5390625	0.129738453253843
0.28125	0.53125	0.134409021068303
0.28125	0.546875	0.131846387939186
0.2734375	0.5390625	0.129738453253843
0.28125	0.546875	0.131846387939186
0.28125	0.5625	0.127140643309894
0.2734375	0.5546875	0.126356793615478
0.265625	0.546875	0.124835423371708
0.28125	0.546875	0.131846387939186
0.2734375	0.5546875	0.126356793615478
0.328125	0.609375	0.122159710089127
0.3125	0.59375	0.12561852417402
0.328125	0.59375	0.130889424068207
0.34375	0.59375	0.136572931405322
0.328125	0.609375	0.122159710089127
0.328125	0.59375	0.130889424068207
0.328125	0.609375	0.122159710089127
0.3125	0.625	0.107886030213113
0.3125	0.609375	0.116940788395005
0.3125	0.59375	0.12561852417402
0.328125	0.609375	0.122159710089127
0.3125	0.609375	0.116940788395005
0.3125	0.59375	0.12561852417402
0.3125	0.5625	0.140241389849351
0.328125	0.578125	0.139118690184528
0.328125	0.578125	0.139118690184528
0.34375	0.59375	0.136572931405322
0.328125	0.59375	0.130889424068207
0.3125	0.59375	0.12561852417402
0.328125	0.578125	0.139118690184528
0.328125	0.59375	0.130889424068207
0.34375	0.625	0.11660862950903
0.34375	0.59375	0.136572931405322
0.359375	0.609375	0.131618820887048
0.375	0.625	0.125
0.34375	0.625	0.11660862950903
0.359375	0.609375	0.131618820887048
0.34375	0.625	0.11660862950903
0.3125	0.625	0.107886030213113
0.328125	0.609375	0.122159710089127
0.34375	0.59375	0.136572931405322
0.34375	0.625	0.11660862950903
0.328125	0.609375	0.122159710089127
0.28125	0.625	0.0983578872353117
0.28125	0.59375	0.114455840888974
0.296875	0.609375	0.112005884155991
0.3125	0.625	0.107886030213113
0.28125	0.625	0.0983578872353117
0.296875	0.609375	0.112005884155991
0.28125	0.625	0.0983578872353117
0.25	0.625	0.0888582618809377
0.265625	0.609375	0.101572701636009
0.28125	0.59375	0.114455840888974
0.28125	0.625	0.0983578872353117
0.265625	0.609375	0.101572701636009
0.28125	0.59375	0.114455840888974
0.3125	0.5625	0.140241389849351
0.3125	0.59375	0.12561852417402
0.296875	0.609375	0.112005884155991
0.3125	0.59375	0.12561852417402
0.3125	0.609375	0.116940788395005
0.3125	0.625	0.107886030213113
0.296875	0.609375	0.112005884155991
0.3125	0.609375	0.116940788395005
0.28125	0.59375	0.114455840888974
0.3125	0.59375	0.12561852417402
0.296875	0.609375	0.112005884155991
0.125	0.8125	0.00931448706477007
0.0625	0.8125	0.00494994399928954
0.09375	0.78125	0.00963255290228453
0.125	0.75	0.0167618231447739
0.125	0.8125	0.00931448706477007
0.09375	0.78125	0.00963255290228453
0.125	0.875	0.00522800398671102
0.0625	0.8125	0.00494994399928954
0.125	0.8125	0.00931448706477007
0.03125	0.78125	0.00323159763459874
0.0625	0.75	0.00855650413486935
0.0625	0.78125	0.00652920536012105
0.0625	0.8125	0.00494994399928954
0.03125	0.78125	0.00323159763459874
0.0625	0.78125	0.00652920536012105
0	0.75	0
0.0625	0.75	0.00855650413486935
0.03125	0.78125	0.00323159763459874
0.09375	0.78125	0.00963255290228453
0.0625	0.75	0.00855650413486935
0.09375	0.75	0.01287196695597
0.125	0.75	0.0167618231447739
0.09375	0.78125	0.00963255290228453
0.09375	0.75	0.01287196695597
0.09375	0.78125	0.00963255290228453
0.0625	0.8125	0.00494994399928954
0.0625	0.78125	0.00652920536012105
0.0625	0.75	0.00855650413486935
0.09375	0.78125	0.00963255290228453
0.0625	0.78125	0.00652920536012105
0.15625	0.78125	0.0154843976925954
0.1875	0.75	0.024915023289482
0.1875	0.78125	0.0184775203718616
0.1875	0.8125	0.01328854359976
0.15625	0.78125	0.0154843976925954
0.1875	0.78125	0.0184775203718616
0.15625	0.78125	0.0154843976925954
0.125	0.75	0.0167618231447739
0.15625	0.75	0.0212604413895513
0.1875	0.75	0.024915023289482
0.15625	0.78125	0.0154843976925954
0.15625	0.75	0.0212604413895513
0.21875	0.78125	0.0210818768483716
0.1875	0.75	0.024915023289482
0.21875	0.75	0.0287172601878597
0.25	0.75	0.0315982349365176
0.21875	0.78125	0.0210818768483716
0.21875	0.75	0.0287172601878597
0.21875	0.78125	0.0210818768483716
0.1875	0.8125	0.01328854359976
0.1875	0.78125	0.0184775203718616
0.1875	0.75	0.024915023289482
0.21875	0.78125	0.0210818768483716
0.1875	0.78125	0.0184775203718616
0.1875	0.8125	0.01328854359976
0.125	0.875	0.00522800398671102
0.125	0.8125	0.00931448706477007
0.125	0.8125	0.00931448706477007
0.125	0.75	0.0167618231447739
0.15625	0.78125	0.0154843976925954
0.1875	0.8125	0.01328854359976
0.125	0.8125	0.00931448706477007
0.15625	0.78125	0.0154843976925954
0.0625	0.9375	0.00163498493432603
0	0.875	0
0.0625	0.875	0.00256822618168502
0.125	0.875	0.00522800398671102
0.0625	0.9375	0.00163498493432603
0.0625	0.875	0.00256822618168502
0	1	0
0	0.875	0
0.0625	0.9375	0.00163498493432603
0	0.8125	0
0.0625	0.8125	0.00494994399928954
0.03125	0.84375	0.00184086316968552
0	0.875	0
0	0.8125	0
0.03125	0.84375	0.00184086316968552
0	0.8125	0
0	0.75	0
0.03125	0.78125	0.00323159763459874
0.0625	0.8125	0.00494994399928954
0	0.8125	0
0.03125	0.78125	0.00323159763459874
0.0625	0.8125	0.00494994399928954
0.125	0.875	0.00522800398671102
0.0625	0.875	0.00256822618168502
0.0625	0.875	0.00256822618168502
0	0.875	0
0.03125	0.84375	0.00184086316968552
0.0625	0.8125	0.00494994399928954
0.0625	0.875	0.00256822618168502
0.03125	0.84375	0.00184086316968552
0.0625	0.625	0.0234249030636528
0.0625	0.6875	0.015777008578164
0.03125	0.65625	0.00985031283203244
0	0.625	0
0.0625	0.625	0.0234249030636528
0.03125	0.65625	0.00985031283203244
0.0625	0.625	0.0234249030636528
0.125	0.625	0.046253791737947
0.09375	0.65625	0.0291962344333913
0.0625	0.6875	0.015777008578164
0.0625	0.625	0.0234249030636528
0.09375	0.65625	0.0291962344333913
0	0.6875	0
0.0625	0.6875	0.015777008578164
0.03125	0.71875	0.0060394483882908
0	0.75	0
0	0.6875	0
0.03125	0.71875	0.0060394483882908
0	0.6875	0
0	0.625	0
0.03125	0.65625	0.00985031283203244
0.0625	0.6875	0.015777008578164
0	0.6875	0
0.03125	0.65625	0.00985031283203244
0	0.5625	0
0.0625	0.5625	0.0292333731419204
0.03125	0.59375	0.0133882001518536
0	0.625	0
0	0.5625	0
0.03125	0.59375	0.0133882001518536
0	0.5625	0
0	0.5	0
0.03125	0.53125	0.0147603984985614
0.0625	0.5625	0.0292333731419204
0	0.5625	0
0.03125	0.53125	0.0147603984985614
0.0625	0.625	0.0234249030636528
0.0625	0.5625	0.0292333731419204
0.09375	0.59375	0.0400965232619761
0.125	0.625	0.046253791737947
0.0625	0.625	0.0234249030636528
0.09375	0.59375	0.0400965232619761
0.0625	0.625	0.0234249030636528
0	0.625	0
0.03125	0.59375	0.0133882001518536
0.0625	0.5625	0.0292333731419204
0.0625	0.625	0.0234249030636528
0.03125	0.59375	0.0133882001518536
0.125	0.6875	0.0308275079458787
0.1875	0.6875	0.0447043879274723
0.15625	0.71875	0.0286671993523311
0.125	0.75	0.0167618231447739
0.125	0.6875	0.0308275079458787
0.15625	0.71875	0.0286671993523311
0.125	0.6875	0.0308275079458787
0.125	0.625	0.046253791737947
0.15625	0.65625	0.0475923197956882
0.1875	0.6875	0.0447043879274723
0.125	0.6875	0.0308275079458787
0.15625	0.65625	0.0475923197956882
0.21875	0.71875	0.038215467545372
0.1875	0.75	0.024915023289482
0.1875	0.71875	0.0339925949975502
0.1875	0.6875	0.0447043879274723
0.21875	0.71875	0.038215467545372
0.1875	0.71875	0.0339925949975502
0.21875	0.75	0.0287172601878597
0.21875	0.71875	0.038215467545372
0.234375	0.734375	0.0347113935051385
0.25	0.75	0.0315982349365176
0.21875	0.75	0.0287172601878597
0.234375	0.734375	0.0347113935051385
0.1875	0.75	0.024915023289482
0.21875	0.71875	0.038215467545372
0.21875	0.75	0.0287172601878597
0.15625	0.71875	0.0286671993523311
0.1875	0.75	0.024915023289482
0.15625	0.75	0.0212604413895513
0.125	0.75	0.0167618231447739
0.15625	0.71875	0.0286671993523311
0.15625	0.75	0.0212604413895513
0.15625	0.71875	0.0286671993523311
0.1875	0.6875	0.0447043879274723
0.1875	0.71875	0.0339925949975502
0.1875	0.75	0.024915023289482
0.15625	0.71875	0.0286671993523311
0.1875	0.71875	0.0339925949975502
0.0625	0.75	0.00855650413486935
0.0625	0.6875	0.015777008578164
0.09375	0.71875	0.0178501807041291
0.09375	0.71875	0.0178501807041291
0.125	0.75	0.0167618231447739
0.09375	0.75	0.01287196695597
0.0625	0.75	0.00855650413486935
0.09375	0.71875	0.0178501807041291
0.09375	0.75	0.01287196695597
0.0625	0.75	0.00855650413486935
0	0.75	0
0.03125	0.71875	0.0060394483882908
0.0625	0.6875	0.015777008578164
0.0625	0.75	0.00855650413486935
0.03125	0.71875	0.0060394483882908
0.125	0.6875	0.0308275079458787
0.0625	0.6875	0.015777008578164
0.09375	0.65625	0.0291962344333913
0.125	0.625	0.046253791737947
0.125	0.6875	0.0308275079458787
0.09375	0.65625	0.0291962344333913
0.125	0.6875	0.0308275079458787
0.125	0.75	0.0167618231447739
0.09375	0.71875	0.0178501807041291
0.0625	0.6875	0.015777008578164
0.125	0.6875	0.0308275079458787
0.09375	0.71875	0.0178501807041291
0.09375	0.28125	0.0078808734939281
0.125	0.3125	0.0205427668590623
0.09375	0.3125	0.0149701217906217
0.0625	0.3125	0.0098833510343852
0.09375	0.28125	0.0078808734939281
0.09375	0.3125	0.0149701217906217
0.125	0.28125	0.0109506262740039
0.09375	0.28125	0.0078808734939281
0.109375	0.265625	0.00469913121902988
0.125	0.25	8.10580647736651e-05
0.125	0.28125	0.0109506262740039
0.109375	0.265625	0.00469913121902988
0.125	0.3125	0.0205427668590623
0.09375	0.28125	0.0078808734939281
0.125	0.28125	0.0109506262740039
0.09375	0.34375	0.0217177699442783
0.125	0.3125	0.0205427668590623
0.125	0.34375	0.0290823449800928
0.125	0.375	0.0368839635574424
0.09375	0.34375	0.0217177699442783
0.125	0.34375	0.0290823449800928
0.09375	0.34375	0.0217177699442783
0.0625	0.3125	0.0098833510343852
0.09375	0.3125	0.0149701217906217
0.125	0.3125	0.0205427668590623
0.09375	0.34375	0.0217177699442783
0.09375	0.3125	0.0149701217906217
0.03125	0.28125	0.00244478820886592
0.0625	0.25	0.000250057817743413
0.0625	0.28125	0.00493841316475588
0.0625	0.3125	0.0098833510343852
0.03125	0.28125	0.00244478820886592
0.0625	0.28125	0.00493841316475588
0	0.25	0
0.0625	0.25	0.000250057817743413
0.03125	0.28125	0.00244478820886592
0.09375	0.25	0.000157243151849705
0.09375	0.28125	0.0078808734939281
0.078125	0.265625	0.00330014645367417
0.0625	0.25	0.000250057817743413
0.09375	0.25	0.000157243151849705
0.078125	0.265625	0.00330014645367417
0.09375	0.25	0.000157243151849705
0.125	0.25	8.10580647736651e-05
0.109375	0.265625	0.00469913121902988
0.09375	0.28125	0.0078808734939281
0.09375	0.25	0.000157243151849705
0.109375	0.265625	0.00469913121902988
0.09375	0.28125	0.0078808734939281
0.0625	0.3125	0.0098833510343852
0.0625	0.28125	0.00493841316475588
0.0625	0.28125	0.00493841316475588
0.0625	0.25	0.000250057817743413
0.078125	0.265625	0.00330014645367417
0.09375	0.28125	0.0078808734939281
0.0625	0.28125	0.00493841316475588
0.078125	0.265625	0.00330014645367417
0.1875	0.28125	0.0176812232881149
0.15625	0.28125	0.0139052475071409
0.171875	0.265625	0.00794825585063806
0.171875	0.265625	0.00794825585063806
0.1875	0.25	0.000139831074377142
0.1875	0.265625	0.00890362233847002
0.1875	0.28125	0.0176812232881149
0.171875	0.265625	0.00794825585063806
0.1875	0.265625	0.00890362233847002
0.1875	0.3125	0.0327946169380234
0.15625	0.28125	0.0139052475071409
0.1875	0.28125	0.0176812232881149
0.140625	0.265625	0.00626129637613173
0.15625	0.25	9.97492648291474e-05
0.15625	0.265625	0.0070530757913782
0.15625	0.28125	0.0139052475071409
0.140625	0.265625	0.00626129637613173
0.15625	0.265625	0.0070530757913782
0.125	0.25	8.10580647736651e-05
0.15625	0.25	9.97492648291474e-05
0.140625	0.265625	0.00626129637613173
0.171875	0.265625	0.00794825585063806
0.15625	0.25	9.97492648291474e-05
0.171875	0.25	0.000127581954102396
0.1875	0.25	0.000139831074377142
0.171875	0.265625	0.00794825585063806
0.171875	0.25	0.000127581954102396
0.171875	0.265625	0.00794825585063806
0.15625	0.28125	0.0139052475071409
0.15625	0.265625	0.0070530757913782
0.15625	0.25	9.97492648291474e-05
0.171875	0.265625	0.00794825585063806
0.15625	0.265625	0.0070530757913782
0.203125	0.265625	0.0100091233201562
0.21875	0.25	0.000101503729486738
0.21875	0.265625	0.0111538038684792
0.21875	0.28125	0.0215941311118013
0.203125	0.265625	0.0100091233201562
0.21875	0.265625	0.0111538038684792
0.203125	0.25	5.15148624004037e-05
0.203125	0.265625	0.0100091233201562
0.1953125	0.2578125	0.00476817187359287
0.1875	0.25	0.000139831074377142
0.203125	0.25	5.15148624004037e-05
0.1953125	0.2578125	0.00476817187359287
0.21875	0.25	0.000101503729486738
0.203125	0.265625	0.0100091233201562
0.203125	0.25	5.15148624004037e-05
0.234375	0.25	0
0.234375	0.265625	0.0125495208324221
0.2265625	0.2578125	0.00594400223795343
0.21875	0.25	0.000101503729486738
0.234375	0.25	0
0.2265625	0.2578125	0.00594400223795343
0.25	0.25	0
0.234375	0.265625	0.0125495208324221
0.234375	0.25	0
0.21875	0.265625	0.0111538038684792
0.234375	0.265625	0.0125495208324221
0.2265625	0.2734375	0.0173277216012453
0.21875	0.28125	0.0215941311118013
0.21875	0.265625	0.0111538038684792
0.2265625	0.2734375	0.0173277216012453
0.21875	0.265625	0.0111538038684792
0.21875	0.25	0.000101503729486738
0.2265625	0.2578125	0.00594400223795343
0.234375	0.265625	0.0125495208324221
0.21875	0.265625	0.0111538038684792
0.2265625	0.2578125	0.00594400223795343
0.203125	0.296875	0.028106432661136
0.1875	0.28125	0.0176812232881149
0.203125	0.28125	0.0195030914406091
0.21875	0.28125	0.0215941311118013
0.203125	0.296875	0.028106432661136
0.203125	0.28125	0.0195030914406091
0.1875	0.3125	0.0327946169380234
0.1875	0.28125	0.0176812232881149
0.203125	0.296875	0.028106432661136
0.1875	0.265625	0.00890362233847002
0.203125	0.265625	0.0100091233201562
0.1953125	0.2734375	0.0140618126857933
0.1875	0.28125	0.0176812232881149
0.1875	0.265625	0.00890362233847002
0.1953125	0.2734375	0.0140618126857933
0.1875	0.265625	0.00890362233847002
0.1875	0.25	0.000139831074377142
0.1953125	0.2578125	0.00476817187359287
0.203125	0.265625	0.0100091233201562
0.1875	0.265625	0.00890362233847002
0.1953125	0.2578125	0.00476817187359287
0.203125	0.265625	0.0100091233201562
0.21875	0.28125	0.0215941311118013
0.203125	0.28125	0.0195030914406091
0.203125	0.28125	0.0195030914406091
0.1875	0.28125	0.0176812232881149
0.1953125	0.2734375	0.0140618126857933
0.203125	0.265625	0.0100091233201562
0.203125	0.28125	0.0195030914406091
0.1953125	0.2734375	0.0140618126857933
0.15625	0.34375	0.037355287606399
0.125	0.3125	0.0205427668590623
0.15625	0.3125	0.0265119613328184
0.1875	0.3125	0.0327946169380234
0.15625	0.34375	0.037355287606399
0.15625	0.3125	0.0265119613328184
0.15625	0.34375	0.037355287606399
0.125	0.375	0.0368839635574424
0.125	0.34375	0.0290823449800928
0.125	0.3125	0.0205427668590623
0.15625	0.34375	0.037355287606399
0.125	0.34375	0.0290823449800928
0.125	0.28125	0.0109506262740039
0.15625	0.28125	0.0139052475071409
0.140625	0.296875	0.0179907689184652
0.125	0.3125	0.0205427668590623
0.125	0.28125	0.0109506262740039
0.140625	0.296875	0.0179907689184652
0.125	0.28125	0.0109506262740039
0.125	0.25	8.10580647736651e-05
0.140625	0.265625	0.00626129637613173
0.15625	0.28125	0.0139052475071409
0.125	0.28125	0.0109506262740039
0.140625	0.265625	0.00626129637613173
0.15625	0.28125	0.0139052475071409
0.1875	0.3125	0.0327946169380234
0.15625	0.3125	0.0265119613328184
0.15625	0.3125	0.0265119613328184
0.125	0.3125	0.0205427668590623
0.140625	0.296875	0.0179907689184652
0.15625	0.28125	0.0139052475071409
0.15625	0.3125	0.0265119613328184
0.140625	0.296875	0.0179907689184652
0.0625	0.375	0.0182777903935225
0.0625	0.4375	0.0246564343788121
0.03125	0.40625	0.0108192523524332
0.03125	0.40625	0.0108192523524332
0	0.375	0
0.03125	0.375	0.0090489626338549
0.0625	0.375	0.0182777903935225
0.03125	0.40625	0.0108192523524332
0.03125	0.375	0.0090489626338549
0.09375	0.40625	0.0325320550503314
0.0625	0.375	0.0182777903935225
0.09375	0.375	0.0273247386862067
0.125	0.375	0.0368839635574424
0.09375	0.40625	0.0325320550503314
0.09375	0.375	0.0273247386862067
0.0625	0.4375	0.0246564343788121
0.0625	0.375	0.0182777903935225
0.09375	0.40625	0.0325320550503314
0	0.4375	0
0.0625	0.4375	0.0246564343788121
0.03125	0.46875	0.0135074227569076
0	0.5	0
0	0.4375	0
0.03125	0.46875	0.0135074227569076
0	0.4375	0
0	0.375	0
0.03125	0.40625	0.0108192523524332
0.0625	0.4375	0.0246564343788121
0	0.4375	0
0.03125	0.40625	0.0108192523524332
0.03125	0.34375	0.00713716859620712
0	0.3125	0
0.03125	0.3125	0.00486166127884872
0.0625	0.3125	0.0098833510343852
0.03125	0.34375	0.00713716859620712
0.03125	0.3125	0.00486166127884872
0.03125	0.34375	0.00713716859620712
0	0.375	0
0	0.34375	0
0	0.3125	0
0.03125	0.34375	0.00713716859620712
0	0.34375	0
0.03125	0.28125	0.00244478820886592
0	0.3125	0
0	0.28125	0
0	0.25	0
0.03125	0.28125	0.00244478820886592
0	0.28125	0
0.03125	0.28125	0.00244478820886592
0.0625	0.3125	0.0098833510343852
0.03125	0.3125	0.00486166127884872
0	0.3125	0
0.03125	0.28125	0.00244478820886592
0.03125	0.3125	0.00486166127884872
0.09375	0.34375	0.0217177699442783
0.0625	0.375	0.0182777903935225
0.0625	0.34375	0.0142321281410427
0.0625	0.3125	0.0098833510343852
0.09375	0.34375	0.0217177699442783
0.0625	0.34375	0.0142321281410427
0.09375	0.34375	0.0217177699442783
0.125	0.375	0.0368839635574424
0.09375	0.375	0.0273247386862067
0.0625	0.375	0.0182777903935225
0.09375	0.34375	0.0217177699442783
0.09375	0.375	0.0273247386862067
0.03125	0.34375	0.00713716859620712
0.0625	0.375	0.0182777903935225
0.03125	0.375	0.0090489626338549
0	0.375	0
0.03125	0.34375	0.00713716859620712
0.03125	0.375	0.0090489626338549
0.03125	0.34375	0.00713716859620712
0.0625	0.3125	0.0098833510343852
0.0625	0.34375	0.0142321281410427
0.0625	0.375	0.0182777903935225
0.03125	0.34375	0.00713716859620712
0.0625	0.34375	0.0142321281410427
0	0.125	0
0.125	0.125	7.15995374540764e-06
0.0625	0.1875	0
0	0.25	0
0	0.125	0
0.0625	0.1875	0
0	0	0
0.125	0.125	7.15995374540764e-06
0	0.125	0
0.125	0.1875	3.12490909171765e-06
0.1875	0.1875	0
0.15625	0.21875	2.16440542330831e-05
0.125	0.25	8.10580647736651e-05
0.125	0.1875	3.12490909171765e-06
0.15625	0.21875	2.16440542330831e-05
0.125	0.125	7.15995374540764e-06
0.1875	0.1875	0
0.125	0.1875	3.12490909171765e-06
0.1875	0.21875	4.65898864219208e-06
0.21875	0.21875	0
0.203125	0.234375	5.02478511423565e-05
0.1875	0.25	0.000139831074377142
0.1875	0.21875	4.65898864219208e-06
0.203125	0.234375	5.02478511423565e-05
0.1875	0.1875	0
0.21875	0.21875	0
0.1875	0.21875	4.65898864219208e-06
0.21875	0.25	0.000101503729486738
0.21875	0.21875	0
0.234375	0.234375	1.29965937190363e-05
0.234375	0.234375	1.29965937190363e-05
0.25	0.25	0
0.234375	0.25	0
0.21875	0.25	0.000101503729486738
0.234375	0.234375	1.29965937190363e-05
0.234375	0.25	0
0.203125	0.234375	5.02478511423565e-05
0.21875	0.25	0.000101503729486738
0.203125	0.25	5.15148624004037e-05
0.1875	0.25	0.000139831074377142
0.203125	0.234375	5.02478511423565e-05
0.203125	0.25	5.15148624004037e-05
0.21875	0.21875	0
0.21875	0.25	0.000101503729486738
0.203125	0.234375	5.02478511423565e-05
0.15625	0.25	9.97492648291474e-05
0.15625	0.21875	2.16440542330831e-05
0.171875	0.234375	5.82106294584733e-05
0.171875	0.234375	5.82106294584733e-05
0.1875	0.25	0.000139831074377142
0.171875	0.25	0.000127581954102396
0.15625	0.25	9.97492648291474e-05
0.171875	0.234375	5.82106294584733e-05
0.171875	0.25	0.000127581954102396
0.125	0.25	8.10580647736651e-05
0.15625	0.21875	2.16440542330831e-05
0.15625	0.25	9.97492648291474e-05
0.15625	0.21875	2.16440542330831e-05
0.1875	0.1875	0
0.1875	0.21875	4.65898864219208e-06
0.1875	0.21875	4.65898864219208e-06
0.1875	0.25	0.000139831074377142
0.171875	0.234375	5.82106294584733e-05
0.15625	0.21875	2.16440542330831e-05
0.1875	0.21875	4.65898864219208e-06
0.171875	0.234375	5.82106294584733e-05
0.0625	0.25	0.000250057817743413
0.0625	0.1875	0
0.09375	0.21875	7.36450063042904e-05
0.09375	0.21875	7.36450063042904e-05
0.125	0.25	8.10580647736651e-05
0.09375	0.25	0.000157243151849705
0.0625	0.25	0.000250057817743413
0.09375	0.21875	7.36450063042904e-05
0.09375	0.25	0.000157243151849705
0	0.25	0
0.0625	0.1875	0
0.0625	0.25	0.000250057817743413
0.0625	0.1875	0
0.125	0.125	7.15995374540764e-06
0.125	0.1875	3.12490909171765e-06
0.125	0.1875	3.12490909171765e-06
0.125	0.25	8.10580647736651e-05
0.09375	0.21875	7.36450063042904e-05
0.0625	0.1875	0
0.125	0.1875	3.12490909171765e-06
0.09375	0.21875	7.36450063042904e-05
0.28125	0.40625	0.10212574083501
0.3125	0.375	0.100339761161534
0.3125	0.40625	0.114715951014609
0.3125	0.4375	0.127979854261271
0.28125	0.40625	0.10212574083501
0.3125	0.40625	0.114715951014609
0.28125	0.40625	0.10212574083501
0.25	0.375	0.0776388202297957
0.28125	0.375	0.0885166583458406
0.3125	0.375	0.100339761161534
0.28125	0.40625	0.10212574083501
0.28125	0.375	0.0885166583458406
0.34375	0.40625	0.128147449618204
0.3125	0.375	0.100339761161534
0.34375	0.375	0.112509090665254
0.359375	0.390625	0.127056694561283
0.34375	0.375	0.112509090665254
0.359375	0.375	0.118723211643592
0.3671875	0.3828125	0.126186814965824
0.359375	0.375	0.118723211643592
0.3671875	0.375	0.121843684623938
0.375	0.375	0.125
0.3671875	0.3828125	0.126186814965824
0.3671875	0.375	0.121843684623938
0.359375	0.390625	0.127056694561283
0.359375	0.375	0.118723211643592
0.3671875	0.3828125	0.126186814965824
0.34375	0.40625	0.128147449618204
0.34375	0.375	0.112509090665254
0.359375	0.390625	0.127056694561283
0.3125	0.40625	0.114715951014609
0.34375	0.40625	0.128147449618204
0.328125	0.421875	0.12836633191415
0.3125	0.4375	0.127979854261271
0.3125	0.40625	0.114715951014609
0.328125	0.421875	0.12836633191415
0.3125	0.375	0.100339761161534
0.34375	0.40625	0.128147449618204
0.3125	0.40625	0.114715951014609
0.28125	0.4375	0.113753955275718
0.28125	0.46875	0.124560323182912
0.265625	0.453125	0.112444247783228
0.25	0.4375	0.100713482434941
0.28125	0.4375	0.113753955275718
0.265625	0.453125	0.112444247783228
0.3125	0.4375	0.127979854261271
0.28125	0.46875	0.124560323182912
0.28125	0.4375	0.113753955275718
0.25	0.46875	0.109693644070772
0.28125	0.46875	0.124560323182912
0.265625	0.484375	0.121283152977977
0.25	0.5	0.117106362687368
0.25	0.46875	0.109693644070772
0.265625	0.484375	0.121283152977977
0.25	0.46875	0.109693644070772
0.25	0.4375	0.100713482434941
0.265625	0.453125	0.112444247783228
0.28125	0.46875	0.124560323182912
0.25	0.46875	0.109693644070772
0.265625	0.453125	0.112444247783228
0.25	0.4375	0.100713482434941
0.25	0.375	0.0776388202297957
0.28125	0.40625	0.10212574083501
0.28125	0.40625	0.10212574083501
0.3125	0.4375	0.127979854261271
0.28125	0.4375	0.113753955275718
0.25	0.4375	0.100713482434941
0.28125	0.40625	0.10212574083501
0.28125	0.4375	0.113753955275718
0.28125	0.3125	0.0543507043197637
0.28125	0.34375	0.0731433887452183
0.265625	0.328125	0.0596289365209474
0.265625	0.328125	0.0596289365209474
0.25	0.3125	0.0466546083109104
0.265625	0.3125	0.0501960040022789
0.28125	0.3125	0.0543507043197637
0.265625	0.328125	0.0596289365209474
0.265625	0.3125	0.0501960040022789
0.296875	0.328125	0.0685006192053367
0.28125	0.3125	0.0543507043197637
0.296875	0.3125	0.0583799614179669
0.296875	0.3125	0.0583799614179669
0.3125	0.3125	0.0625
0.3046875	0.3203125	0.0657196573652828
0.296875	0.328125	0.0685006192053367
0.296875	0.3125	0.0583799614179669
0.3046875	0.3203125	0.0657196573652828
0.28125	0.34375	0.0731433887452183
0.28125	0.3125	0.0543507043197637
0.296875	0.328125	0.0685006192053367
0.25	0.34375	0.0634247591943384
0.28125	0.34375	0.0731433887452183
0.265625	0.359375	0.0759141393499014
0.25	0.375	0.0776388202297957
0.25	0.34375	0.0634247591943384
0.265625	0.359375	0.0759141393499014
0.25	0.34375	0.0634247591943384
0.25	0.3125	0.0466546083109104
0.265625	0.328125	0.0596289365209474
0.28125	0.34375	0.0731433887452183
0.25	0.34375	0.0634247591943384
0.265625	0.328125	0.0596289365209474
0.265625	0.296875	0.0399103986285616
0.25	0.28125	0.0262762140950507
0.265625	0.28125	0.0286431475532742
0.28125	0.28125	0.03125
0.265625	0.296875	0.0399103986285616
0.265625	0.28125	0.0286431475532742
0.25	0.3125	0.0466546083109104
0.25	0.28125	0.0262762140950507
0.265625	0.296875	0.0399103986285616
0.265625	0.265625	0.015625
0.25	0.28125	0.0262762140950507
0.25	0.265625	0.0139798333139271
0.25	0.25	0
0.265625	0.265625	0.015625
0.25	0.265625	0.0139798333139271
0.265625	0.265625	0.015625
0.28125	0.28125	0.03125
0.265625	0.28125	0.0286431475532742
0.25	0.28125	0.0262762140950507
0.265625	0.265625	0.015625
0.265625	0.28125	0.0286431475532742
0.296875	0.296875	0.046875
0.28125	0.3125	0.0543507043197637
0.28125	0.296875	0.0432841015632145
0.28125	0.296875	0.0432841015632145
0.28125	0.28125	0.03125
0.2890625	0.2890625	0.0390625
0.296875	0.296875	0.046875
0.28125	0.296875	0.0432841015632145
0.2890625	0.2890625	0.0390625
0.296875	0.3125	0.0583799614179669
0.296875	0.296875	0.046875
0.3046875	0.3046875	0.0546875
0.3125	0.3125	0.0625
0.296875	0.3125	0.0583799614179669
0.3046875	0.3046875	0.0546875
0.28125	0.3125	0.0543507043197637
0.296875	0.296875	0.046875
0.296875	0.3125	0.0583799614179669
0.265625	0.296875	0.0399103986285616
0.28125	0.3125	0.0543507043197637
0.265625	0.3125	0.0501960040022789
0.25	0.3125	0.0466546083109104
0.265625	0.296875	0.0399103986285616
0.265625	0.3125	0.0501960040022789
0.265625	0.296875	0.0399103986285616
0.28125	0.28125	0.03125
0.28125	0.296875	0.0432841015632145
0.28125	0.3125	0.0543507043197637
0.265625	0.296875	0.0399103986285616
0.28125	0.296875	0.0432841015632145
0.328125	0.359375	0.0976221632699206
0.3125	0.34375	0.083293095188455
0.328125	0.34375	0.0884987362454992
0.3359375	0.3515625	0.0958818499942826
0.328125	0.34375	0.0884987362454992
0.3359375	0.34375	0.0911060823821214
0.34375	0.34375	0.09375
0.3359375	0.3515625	0.0958818499942826
0.3359375	0.34375	0.0911060823821214
0.328125	0.359375	0.0976221632699206
0.328125	0.34375	0.0884987362454992
0.3359375	0.3515625	0.0958818499942826
0.3125	0.375	0.100339761161534
0.3125	0.34375	0.083293095188455
0.328125	0.359375	0.0976221632699206
0.3203125	0.3359375	0.0808158480182349
0.3125	0.328125	0.0732539125911292
0.3203125	0.328125	0.0756689599853477
0.328125	0.328125	0.078125
0.3203125	0.3359375	0.0808158480182349
0.3203125	0.328125	0.0756689599853477
0.3125	0.34375	0.083293095188455
0.3125	0.328125	0.0732539125911292
0.3203125	0.3359375	0.0808158480182349
0.3203125	0.3203125	0.0703125
0.3125	0.328125	0.0732539125911292
0.3125	0.3203125	0.067993257577081
0.3125	0.3203125	0.067993257577081
0.3125	0.3125	0.0625
0.31640625	0.31640625	0.06640625
0.3203125	0.3203125	0.0703125
0.3125	0.3203125	0.067993257577081
0.31640625	0.31640625	0.06640625
0.3203125	0.328125	0.0756689599853477
0.3203125	0.3203125	0.0703125
0.32421875	0.32421875	0.07421875
0.328125	0.328125	0.078125
0.3203125	0.328125	0.0756689599853477
0.32421875	0.32421875	0.07421875
0.3125	0.328125	0.0732539125911292
0.3203125	0.3203125	0.0703125
0.3203125	0.328125	0.0756689599853477
0.3359375	0.3359375	0.0859375
0.328125	0.34375	0.0884987362454992
0.328125	0.3359375	0.0833556762287522
0.328125	0.3359375	0.0833556762287522
0.328125	0.328125	0.078125
0.33203125	0.33203125	0.08203125
0.3359375	0.3359375	0.0859375
0.328125	0.3359375	0.0833556762287522
0.33203125	0.33203125	0.08203125
0.3359375	0.34375	0.0911060823821214
0.3359375	0.3359375	0.0859375
0.33984375	0.33984375	0.08984375
0.34375	0.34375	0.09375
0.3359375	0.34375	0.0911060823821214
0.33984375	0.33984375	0.08984375
0.328125	0.34375	0.0884987362454992
0.3359375	0.3359375	0.0859375
0.3359375	0.34375	0.0911060823821214
0.328125	0.34375	0.0884987362454992
0.3125	0.34375	0.083293095188455
0.3203125	0.3359375	0.0808158480182349
0.3203125	0.3359375	0.0808158480182349
0.328125	0.328125	0.078125
0.328125	0.3359375	0.0833556762287522
0.328125	0.34375	0.0884987362454992
0.3203125	0.3359375	0.0808158480182349
0.328125	0.3359375	0.0833556762287522
0.3515625	0.3671875	0.111036452486749
0.34375	0.359375	0.103444154814237
0.3515625	0.359375	0.106391075162778
0.359375	0.359375	0.109375
0.3515625	0.3671875	0.111036452486749
0.3515625	0.359375	0.106391075162778
0.34375	0.375	0.112509090665254
0.34375	0.359375	0.103444154814237
0.3515625	0.3671875	0.111036452486749
0.3515625	0.3515625	0.1015625
0.34375	0.359375	0.103444154814237
0.34375	0.3515625	0.0987028280030128
0.34375	0.3515625	0.0987028280030128
0.34375	0.34375	0.09375
0.34765625	0.34765625	0.09765625
0.3515625	0.3515625	0.1015625
0.34375	0.3515625	0.0987028280030128
0.34765625	0.34765625	0.09765625
0.3515625	0.359375	0.106391075162778
0.3515625	0.3515625	0.1015625
0.35546875	0.35546875	0.10546875
0.359375	0.359375	0.109375
0.3515625	0.359375	0.106391075162778
0.35546875	0.35546875	0.10546875
0.34375	0.359375	0.103444154814237
0.3515625	0.3515625	0.1015625
0.3515625	0.359375	0.106391075162778
0.3671875	0.3671875	0.1171875
0.359375	0.375	0.118723211643592
0.359375	0.3671875	0.114094335577346
0.359375	0.3671875	0.114094335577346
0.359375	0.359375	0.109375
0.36328125	0.36328125	0.11328125
0.3671875	0.3671875	0.1171875
0.359375	0.3671875	0.114094335577346
0.36328125	0.36328125	0.11328125
0.3671875	0.375	0.121843684623938
0.3671875	0.3671875	0.1171875
0.37109375	0.37109375	0.12109375
0.375	0.375	0.125
0.3671875	0.375	0.121843684623938
0.37109375	0.37109375	0.12109375
0.359375	0.375	0.118723211643592
0.3671875	0.3671875	0.1171875
0.3671875	0.375	0.121843684623938
0.359375	0.375	0.118723211643592
0.34375	0.375	0.112509090665254
0.3515625	0.3671875	0.111036452486749
0.3515625	0.3671875	0.111036452486749
0.359375	0.359375	0.109375
0.359375	0.3671875	0.114094335577346
0.359375	0.375	0.118723211643592
0.3515625	0.3671875	0.111036452486749
0.359375	0.3671875	0.114094335577346
0.34375	0.375	0.112509090665254
0.3125	0.375	0.100339761161534
0.328125	0.359375	0.0976221632699206
0.34375	0.359375	0.103444154814237
0.328125	0.359375	0.0976221632699206
0.3359375	0.3515625	0.0958818499942826
0.3359375	0.3515625	0.0958818499942826
0.34375	0.34375	0.09375
0.34375	0.3515625	0.0987028280030128
0.34375	0.359375	0.103444154814237
0.3359375	0.3515625	0.0958818499942826
0.34375	0.3515625	0.0987028280030128
0.34375	0.375	0.112509090665254
0.328125	0.359375	0.0976221632699206
0.34375	0.359375	0.103444154814237
0.28125	0.34375	0.0731433887452183
0.3125	0.375	0.100339761161534
0.28125	0.375	0.0885166583458406
0.28125	0.375	0.0885166583458406
0.25	0.375	0.0776388202297957
0.265625	0.359375	0.0759141393499014
0.28125	0.34375	0.0731433887452183
0.28125	0.375	0.0885166583458406
0.265625	0.359375	0.0759141393499014
0.3125	0.34375	0.083293095188455
0.28125	0.34375	0.0731433887452183
0.296875	0.328125	0.0685006192053367
0.3125	0.328125	0.0732539125911292
0.296875	0.328125	0.0685006192053367
0.3046875	0.3203125	0.0657196573652828
0.3046875	0.3203125	0.0657196573652828
0.3125	0.3125	0.0625
0.3125	0.3203125	0.067993257577081
0.3125	0.328125	0.0732539125911292
0.3046875	0.3203125	0.0657196573652828
0.3125	0.3203125	0.067993257577081
0.3125	0.34375	0.083293095188455
0.296875	0.328125	0.0685006192053367
0.3125	0.328125	0.0732539125911292
0.3125	0.375	0.100339761161534
0.28125	0.34375	0.0731433887452183
0.3125	0.34375	0.083293095188455
0.40625	0.4375	0.171973215772679
0.40625	0.46875	0.185924493856865
0.390625	0.453125	0.171240735407131
0.375	0.4375	0.156940711141507
0.40625	0.4375	0.171973215772679
0.390625	0.453125	0.171240735407131
0.421875	0.453125	0.186959439939243
0.40625	0.4375	0.171973215772679
0.421875	0.4375	0.17971192920166
0.4296875	0.4453125	0.187321785951264
0.421875	0.4375	0.17971192920166
0.4296875	0.4375	0.183614046978232
0.4375	0.4375	0.1875
0.4296875	0.4453125	0.187321785951264
0.4296875	0.4375	0.183614046978232
0.421875	0.453125	0.186959439939243
0.421875	0.4375	0.17971192920166
0.4296875	0.4453125	0.187321785951264
0.40625	0.46875	0.185924493856865
0.40625	0.4375	0.171973215772679
0.421875	0.453125	0.186959439939243
0.390625	0.484375	0.184103970746835
0.375	0.46875	0.169911193333462
0.390625	0.46875	0.177821121705406
0.390625	0.46875	0.177821121705406
0.40625	0.46875	0.185924493856865
0.3984375	0.4765625	0.185097206225564
0.390625	0.484375	0.184103970746835
0.390625	0.46875	0.177821121705406
0.3984375	0.4765625	0.185097206225564
0.375	0.484375	0.175855779876163
0.390625	0.484375	0.184103970746835
0.3828125	0.4921875	0.182508272874345
0.375	0.5	0.180460599647634
0.375	0.484375	0.175855779876163
0.3828125	0.4921875	0.182508272874345
0.375	0.46875	0.169911193333462
0.390625	0.484375	0.184103970746835
0.375	0.484375	0.175855779876163
0.375	0.46875	0.169911193333462
0.375	0.4375	0.156940711141507
0.390625	0.453125	0.171240735407131
0.390625	0.453125	0.171240735407131
0.40625	0.46875	0.185924493856865
0.390625	0.46875	0.177821121705406
0.375	0.46875	0.169911193333462
0.390625	0.453125	0.171240735407131
0.390625	0.46875	0.177821121705406
0.390625	0.421875	0.156909444315931
0.375	0.40625	0.141983530468705
0.390625	0.40625	0.149072613810907
0.3984375	0.4140625	0.156671701676252
0.390625	0.40625	0.149072613810907
0.3984375	0.40625	0.152648721357417
0.40625	0.40625	0.15625
0.3984375	0.4140625	0.156671701676252
0.3984375	0.40625	0.152648721357417
0.390625	0.421875	0.156909444315931
0.390625	0.40625	0.149072613810907
0.3984375	0.4140625	0.156671701676252
0.375	0.4375	0.156940711141507
0.375	0.40625	0.141983530468705
0.390625	0.421875	0.156909444315931
0.3828125	0.3984375	0.141396411556432
0.375	0.390625	0.133795213515297
0.3828125	0.390625	0.137193312194638
0.390625	0.390625	0.140625
0.3828125	0.3984375	0.141396411556432
0.3828125	0.390625	0.137193312194638
0.375	0.40625	0.141983530468705
0.375	0.390625	0.133795213515297
0.3828125	0.3984375	0.141396411556432
0.3828125	0.3828125	0.1328125
0.375	0.390625	0.133795213515297
0.375	0.3828125	0.129481012360365
0.375	0.3828125	0.129481012360365
0.375	0.375	0.125
0.37890625	0.37890625	0.12890625
0.3828125	0.3828125	0.1328125
0.375	0.3828125	0.129481012360365
0.37890625	0.37890625	0.12890625
0.3828125	0.390625	0.137193312194638
0.3828125	0.3828125	0.1328125
0.38671875	0.38671875	0.13671875
0.390625	0.390625	0.140625
0.3828125	0.390625	0.137193312194638
0.38671875	0.38671875	0.13671875
0.375	0.390625	0.133795213515297
0.3828125	0.3828125	0.1328125
0.3828125	0.390625	0.137193312194638
0.3984375	0.3984375	0.1484375
0.390625	0.40625	0.149072613810907
0.390625	0.3984375	0.144901779545215
0.390625	0.3984375	0.144901779545215
0.390625	0.390625	0.140625
0.39453125	0.39453125	0.14453125
0.3984375	0.3984375	0.1484375
0.390625	0.3984375	0.144901779545215
0.39453125	0.39453125	0.14453125
0.3984375	0.40625	0.152648721357417
0.3984375	0.3984375	0.1484375
0.40234375	0.40234375	0.15234375
0.40625	0.40625	0.15625
0.3984375	0.40625	0.152648721357417
0.40234375	0.40234375	0.15234375
0.390625	0.40625	0.149072613810907
0.3984375	0.3984375	0.1484375
0.3984375	0.40625	0.152648721357417
0.390625	0.40625	0.149072613810907
0.375	0.40625	0.141983530468705
0.3828125	0.3984375	0.141396411556432
0.3828125	0.3984375	0.141396411556432
0.390625	0.390625	0.140625
0.390625	0.3984375	0.144901779545215
0.390625	0.40625	0.149072613810907
0.3828125	0.3984375	0.141396411556432
0.390625	0.3984375	0.144901779545215
0.4140625	0.4296875	0.172006653078042
0.40625	0.421875	0.164357777815499
0.4140625	0.421875	0.168114387118318
0.421875	0.421875	0.171875
0.4140625	0.4296875	0.172006653078042
0.4140625	0.421875	0.168114387118318
0.40625	0.4375	0.171973215772679
0.40625	0.421875	0.164357777815499
0.4140625	0.4296875	0.172006653078042
0.4140625	0.4140625	0.1640625
0.40625	0.421875	0.164357777815499
0.40625	0.4140625	0.160351740548336
0.40625	0.4140625	0.160351740548336
0.40625	0.40625	0.15625
0.41015625	0.41015625	0.16015625
0.4140625	0.4140625	0.1640625
0.40625	0.4140625	0.160351740548336
0.41015625	0.41015625	0.16015625
0.4140625	0.421875	0.168114387118318
0.4140625	0.4140625	0.1640625
0.41796875	0.41796875	0.16796875
0.421875	0.421875	0.171875
0.4140625	0.421875	0.168114387118318
0.41796875	0.41796875	0.16796875
0.40625	0.421875	0.164357777815499
0.4140625	0.4140625	0.1640625
0.4140625	0.421875	0.168114387118318
0.4296875	0.4296875	0.1796875
0.421875	0.4375	0.17971192920166
0.421875	0.4296875	0.175850217958622
0.421875	0.4296875	0.175850217958622
0.421875	0.421875	0.171875
0.42578125	0.42578125	0.17578125
0.4296875	0.4296875	0.1796875
0.421875	0.4296875	0.175850217958622
0.42578125	0.42578125	0.17578125
0.4296875	0.4375	0.183614046978232
0.4296875	0.4296875	0.1796875
0.43359375	0.43359375	0.18359375
0.4375	0.4375	0.1875
0.4296875	0.4375	0.183614046978232
0.43359375	0.43359375	0.18359375
0.421875	0.4375	0.17971192920166
0.4296875	0.4296875	0.1796875
0.4296875	0.4375	0.183614046978232
0.421875	0.4375	0.17971192920166
0.40625	0.4375	0.171973215772679
0.4140625	0.4296875	0.172006653078042
0.4140625	0.4296875	0.172006653078042
0.421875	0.421875	0.171875
0.421875	0.4296875	0.175850217958622
0.421875	0.4375	0.17971192920166
0.4140625	0.4296875	0.172006653078042
0.421875	0.4296875	0.175850217958622
0.40625	0.4375	0.171973215772679
0.375	0.4375	0.156940711141507
0.390625	0.421875	0.156909444315931
0.40625	0.421875	0.164357777815499
0.390625	0.421875	0.156909444315931
0.3984375	0.4140625	0.156671701676252
0.3984375	0.4140625	0.156671701676252
0.40625	0.40625	0.15625
0.40625	0.4140625	0.160351740548336
0.40625	0.421875	0.164357777815499
0.3984375	0.4140625	0.156671701676252
0.40625	0.4140625	0.160351740548336
0.40625	0.4375	0.171973215772679
0.390625	0.421875	0.156909444315931
0.40625	0.421875	0.164357777815499
0.453125	0.484375	0.217317876484574
0.4375	0.46875	0.202154855595399
0.453125	0.46875	0.210429395264498
0.4609375	0.4765625	0.218118748624165
0.453125	0.46875	0.210429395264498
0.4609375	0.46875	0.214595905438817
0.46875	0.46875	0.21875
0.4609375	0.4765625	0.218118748624165
0.4609375	0.46875	0.214595905438817
0.453125	0.484375	0.217317876484574
0.453125	0.46875	0.210429395264498
0.4609375	0.4765625	0.218118748624165
0.4375	0.484375	0.208847616415957
0.453125	0.484375	0.217317876484574
0.4453125	0.4921875	0.216132849214636
0.4375	0.5	0.214603700833534
0.4375	0.484375	0.208847616415957
0.4453125	0.4921875	0.216132849214636
0.4375	0.46875	0.202154855595399
0.453125	0.484375	0.217317876484574
0.4375	0.484375	0.208847616415957
0.4453125	0.4609375	0.202712778483692
0.4375	0.453125	0.195020951144588
0.4453125	0.453125	0.199090002296958
0.453125	0.453125	0.203125
0.4453125	0.4609375	0.202712778483692
0.4453125	0.453125	0.199090002296958
0.4375	0.46875	0.202154855595399
0.4375	0.453125	0.195020951144588
0.4453125	0.4609375	0.202712778483692
0.4453125	0.4453125	0.1953125
0.4375	0.453125	0.195020951144588
0.4375	0.4453125	0.191308897345523
0.4375	0.4453125	0.191308897345523
0.4375	0.4375	0.1875
0.44140625	0.44140625	0.19140625
0.4453125	0.4453125	0.1953125
0.4375	0.4453125	0.191308897345523
0.44140625	0.44140625	0.19140625
0.4453125	0.453125	0.199090002296958
0.4453125	0.4453125	0.1953125
0.44921875	0.44921875	0.19921875
0.453125	0.453125	0.203125
0.4453125	0.453125	0.199090002296958
0.44921875	0.44921875	0.19921875
0.4375	0.453125	0.195020951144588
0.4453125	0.4453125	0.1953125
0.4453125	0.453125	0.199090002296958
0.4609375	0.4609375	0.2109375
0.453125	0.46875	0.210429395264498
0.453125	0.4609375	0.20683919062668
0.453125	0.4609375	0.20683919062668
0.453125	0.453125	0.203125
0.45703125	0.45703125	0.20703125
0.4609375	0.4609375	0.2109375
0.453125	0.4609375	0.20683919062668
0.45703125	0.45703125	0.20703125
0.4609375	0.46875	0.214595905438817
0.4609375	0.4609375	0.2109375
0.46484375	0.46484375	0.21484375
0.46875	0.46875	0.21875
0.4609375	0.46875	0.214595905438817
0.46484375	0.46484375	0.21484375
0.453125	0.46875	0.210429395264498
0.4609375	0.4609375	0.2109375
0.4609375	0.46875	0.214595905438817
0.453125	0.46875	0.210429395264498
0.4375	0.46875	0.202154855595399
0.4453125	0.4609375	0.202712778483692
0.4453125	0.4609375	0.202712778483692
0.453125	0.453125	0.203125
0.453125	0.4609375	0.20683919062668
0.453125	0.46875	0.210429395264498
0.4453125	0.4609375	0.202712778483692
0.453125	0.4609375	0.20683919062668
0.4765625	0.4921875	0.233418458462374
0.46875	0.484375	0.225847175600464
0.4765625	0.484375	0.23012387672166
0.484375	0.484375	0.234375
0.4765625	0.4921875	0.233418458462374
0.4765625	0.484375	0.23012387672166
0.46875	0.5	0.232129239726298
0.46875	0.484375	0.225847175600464
0.4765625	0.4921875	0.233418458462374
0.4765625	0.4765625	0.2265625
0.46875	0.484375	0.225847175600464
0.46875	0.4765625	0.22236373205686
0.46875	0.4765625	0.22236373205686
0.46875	0.46875	0.21875
0.47265625	0.47265625	0.22265625
0.4765625	0.4765625	0.2265625
0.46875	0.4765625	0.22236373205686
0.47265625	0.47265625	0.22265625
0.4765625	0.484375	0.23012387672166
0.4765625	0.4765625	0.2265625
0.48046875	0.48046875	0.23046875
0.484375	0.484375	0.234375
0.4765625	0.484375	0.23012387672166
0.48046875	0.48046875	0.23046875
0.46875	0.484375	0.225847175600464
0.4765625	0.4765625	0.2265625
0.4765625	0.484375	0.23012387672166
0.484375	0.4921875	0.237842805310981
0.4921875	0.4921875	0.2421875
0.48828125	0.49609375	0.241677507053617
0.484375	0.5	0.241085111682023
0.484375	0.4921875	0.237842805310981
0.48828125	0.49609375	0.241677507053617
0.484375	0.4921875	0.237842805310981
0.484375	0.484375	0.234375
0.48828125	0.48828125	0.23828125
0.4921875	0.4921875	0.2421875
0.484375	0.4921875	0.237842805310981
0.48828125	0.48828125	0.23828125
0.49609375	0.49609375	0.24609375
0.4921875	0.5	0.24569759630422
0.4921875	0.49609375	0.243886207838258
0.4921875	0.4921875	0.2421875
0.49609375	0.49609375	0.24609375
0.4921875	0.49609375	0.243886207838258
0.49609375	0.49609375	0.24609375
0.5	0.5	0.25
0.49609375	0.5	0.248012359605448
0.4921875	0.5	0.24569759630422
0.49609375	0.49609375	0.24609375
0.49609375	0.5	0.248012359605448
0.4921875	0.5	0.24569759630422
0.484375	0.5	0.241085111682023
0.48828125	0.49609375	0.241677507053617
0.48828125	0.49609375	0.241677507053617
0.4921875	0.4921875	0.2421875
0.4921875	0.49609375	0.243886207838258
0.4921875	0.5	0.24569759630422
0.48828125	0.49609375	0.241677507053617
0.4921875	0.49609375	0.243886207838258
0.484375	0.5	0.241085111682023
0.46875	0.5	0.232129239726298
0.4765625	0.4921875	0.233418458462374
0.4765625	0.4921875	0.233418458462374
0.484375	0.484375	0.234375
0.484375	0.4921875	0.237842805310981
0.484375	0.5	0.241085111682023
0.4765625	0.4921875	0.233418458462374
0.484375	0.4921875	0.237842805310981
0.453125	0.5	0.223253401510452
0.453125	0.484375	0.217317876484574
0.4609375	0.4921875	0.224692369830491
0.46875	0.5	0.232129239726298
0.453125	0.5	0.223253401510452
0.4609375	0.4921875	0.224692369830491
0.453125	0.5	0.223253401510452
0.4375	0.5	0.214603700833534
0.4453125	0.4921875	0.216132849214636
0.453125	0.484375	0.217317876484574
0.453125	0.5	0.223253401510452
0.4453125	0.4921875	0.216132849214636
0.46875	0.484375	0.225847175600464
0.453125	0.484375	0.217317876484574
0.4609375	0.4765625	0.218118748624165
0.4609375	0.4765625	0.218118748624165
0.46875	0.46875	0.21875
0.46875	0.4765625	0.22236373205686
0.46875	0.484375	0.225847175600464
0.4609375	0.4765625	0.218118748624165
0.46875	0.4765625	0.22236373205686
0.46875	0.484375	0.225847175600464
0.46875	0.5	0.232129239726298
0.4609375	0.4921875	0.224692369830491
0.453125	0.484375	0.217317876484574
0.46875	0.484375	0.225847175600464
0.4609375	0.4921875	0.224692369830491
0.40625	0.484375	0.192230031885226
0.421875	0.484375	0.200562690196413
0.4140625	0.4921875	0.199162267525423
0.40625	0.5	0.197288979898545
0.40625	0.484375	0.192230031885226
0.4140625	0.4921875	0.199162267525423
0.40625	0.46875	0.185924493856865
0.421875	0.484375	0.200562690196413
0.40625	0.484375	0.192230031885226
0.421875	0.5	0.205730040197629
0.421875	0.484375	0.200562690196413
0.4296875	0.4921875	0.20759478079176
0.4375	0.5	0.214603700833534
0.421875	0.5	0.205730040197629
0.4296875	0.4921875	0.20759478079176
0.421875	0.5	0.205730040197629
0.40625	0.5	0.197288979898545
0.4140625	0.4921875	0.199162267525423
0.421875	0.484375	0.200562690196413
0.421875	0.5	0.205730040197629
0.4140625	0.4921875	0.199162267525423
0.390625	0.5	0.188547058564721
0.390625	0.484375	0.184103970746835
0.3984375	0.4921875	0.190778424106564
0.40625	0.5	0.197288979898545
0.390625	0.5	0.188547058564721
0.3984375	0.4921875	0.190778424106564
0.390625	0.5	0.188547058564721
0.375	0.5	0.180460599647634
0.3828125	0.4921875	0.182508272874345
0.390625	0.484375	0.184103970746835
0.390625	0.5	0.188547058564721
0.3828125	0.4921875	0.182508272874345
0.40625	0.484375	0.192230031885226
0.390625	0.484375	0.184103970746835
0.3984375	0.4765625	0.185097206225564
0.40625	0.46875	0.185924493856865
0.40625	0.484375	0.192230031885226
0.3984375	0.4765625	0.185097206225564
0.40625	0.484375	0.192230031885226
0.40625	0.5	0.197288979898545
0.3984375	0.4921875	0.190778424106564
0.390625	0.484375	0.184103970746835
0.40625	0.484375	0.192230031885226
0.3984375	0.4921875	0.190778424106564
0.421875	0.453125	0.186959439939243
0.4375	0.46875	0.202154855595399
0.421875	0.46875	0.193926890134685
0.40625	0.46875	0.185924493856865
0.421875	0.453125	0.186959439939243
0.421875	0.46875	0.193926890134685
0.4375	0.453125	0.195020951144588
0.421875	0.453125	0.186959439939243
0.4296875	0.4453125	0.187321785951264
0.4296875	0.4453125	0.187321785951264
0.4375	0.4375	0.1875
0.4375	0.4453125	0.191308897345523
0.4375	0.453125	0.195020951144588
0.4296875	0.4453125	0.187321785951264
0.4375	0.4453125	0.191308897345523
0.4375	0.46875	0.202154855595399
0.421875	0.453125	0.186959439939243
0.4375	0.453125	0.195020951144588
0.4375	0.484375	0.208847616415957
0.421875	0.484375	0.200562690196413
0.4296875	0.4765625	0.20143535943399
0.4375	0.46875	0.202154855595399
0.4375	0.484375	0.208847616415957
0.4296875	0.4765625	0.20143535943399
0.4375	0.484375	0.208847616415957
0.4375	0.5	0.214603700833534
0.4296875	0.4921875	0.20759478079176
0.421875	0.484375	0.200562690196413
0.4375	0.484375	0.208847616415957
0.4296875	0.4921875	0.20759478079176
0.421875	0.484375	0.200562690196413
0.40625	0.46875	0.185924493856865
0.421875	0.46875	0.193926890134685
0.421875	0.46875	0.193926890134685
0.4375	0.46875	0.202154855595399
0.4296875	0.4765625	0.20143535943399
0.421875	0.484375	0.200562690196413
0.421875	0.46875	0.193926890134685
0.4296875	0.4765625	0.20143535943399
0.3125	0.46875	0.139264325713724
0.34375	0.46875	0.154596016396234
0.328125	0.484375	0.152059119577222
0.3125	0.5	0.148178620777347
0.3125	0.46875	0.139264325713724
0.328125	0.484375	0.152059119577222
0.3125	0.4375	0.127979854261271
0.34375	0.46875	0.154596016396234
0.3125	0.46875	0.139264325713724
0.359375	0.484375	0.168122427605819
0.34375	0.5	0.163958927833158
0.34375	0.484375	0.159671937708714
0.34375	0.46875	0.154596016396234
0.359375	0.484375	0.168122427605819
0.34375	0.484375	0.159671937708714
0.359375	0.484375	0.168122427605819
0.375	0.5	0.180460599647634
0.359375	0.5	0.171812844452337
0.34375	0.5	0.163958927833158
0.359375	0.484375	0.168122427605819
0.359375	0.5	0.171812844452337
0.328125	0.484375	0.152059119577222
0.34375	0.5	0.163958927833158
0.328125	0.5	0.155515168813006
0.3125	0.5	0.148178620777347
0.328125	0.484375	0.152059119577222
0.328125	0.5	0.155515168813006
0.328125	0.484375	0.152059119577222
0.34375	0.46875	0.154596016396234
0.34375	0.484375	0.159671937708714
0.34375	0.5	0.163958927833158
0.328125	0.484375	0.152059119577222
0.34375	0.484375	0.159671937708714
0.296875	0.484375	0.136644747586905
0.28125	0.5	0.132410373112816
0.28125	0.484375	0.128714737809482
0.28125	0.46875	0.124560323182912
0.296875	0.484375	0.136644747586905
0.28125	0.484375	0.128714737809482
0.296875	0.484375	0.136644747586905
0.3125	0.5	0.148178620777347
0.296875	0.5	0.139866451875365
0.28125	0.5	0.132410373112816
0.296875	0.484375	0.136644747586905
0.296875	0.5	0.139866451875365
0.265625	0.484375	0.121283152977977
0.28125	0.5	0.132410373112816
0.265625	0.5	0.124381734598896
0.25	0.5	0.117106362687368
0.265625	0.484375	0.121283152977977
0.265625	0.5	0.124381734598896
0.265625	0.484375	0.121283152977977
0.28125	0.46875	0.124560323182912
0.28125	0.484375	0.128714737809482
0.28125	0.5	0.132410373112816
0.265625	0.484375	0.121283152977977
0.28125	0.484375	0.128714737809482
0.28125	0.46875	0.124560323182912
0.3125	0.4375	0.127979854261271
0.3125	0.46875	0.139264325713724
0.3125	0.46875	0.139264325713724
0.3125	0.5	0.148178620777347
0.296875	0.484375	0.136644747586905
0.28125	0.46875	0.124560323182912
0.3125	0.46875	0.139264325713724
0.296875	0.484375	0.136644747586905
0.34375	0.4375	0.142050935420753
0.34375	0.40625	0.128147449618204
0.359375	0.421875	0.142495416799026
0.375	0.4375	0.156940711141507
0.34375	0.4375	0.142050935420753
0.359375	0.421875	0.142495416799026
0.34375	0.4375	0.142050935420753
0.3125	0.4375	0.127979854261271
0.328125	0.421875	0.12836633191415
0.34375	0.40625	0.128147449618204
0.34375	0.4375	0.142050935420753
0.328125	0.421875	0.12836633191415
0.375	0.40625	0.141983530468705
0.34375	0.40625	0.128147449618204
0.359375	0.390625	0.127056694561283
0.375	0.390625	0.133795213515297
0.359375	0.390625	0.127056694561283
0.3671875	0.3828125	0.126186814965824
0.3671875	0.3828125	0.126186814965824
0.375	0.375	0.125
0.375	0.3828125	0.129481012360365
0.375	0.390625	0.133795213515297
0.3671875	0.3828125	0.126186814965824
0.375	0.3828125	0.129481012360365
0.375	0.40625	0.141983530468705
0.359375	0.390625	0.127056694561283
0.375	0.390625	0.133795213515297
0.375	0.40625	0.141983530468705
0.375	0.4375	0.156940711141507
0.359375	0.421875	0.142495416799026
0.34375	0.40625	0.128147449618204
0.375	0.40625	0.141983530468705
0.359375	0.421875	0.142495416799026
0.34375	0.46875	0.154596016396234
0.375	0.4375	0.156940711141507
0.375	0.46875	0.169911193333462
0.359375	0.484375	0.168122427605819
0.375	0.46875	0.169911193333462
0.375	0.484375	0.175855779876163
0.375	0.5	0.180460599647634
0.359375	0.484375	0.168122427605819
0.375	0.484375	0.175855779876163
0.34375	0.46875	0.154596016396234
0.375	0.46875	0.169911193333462
0.359375	0.484375	0.168122427605819
0.34375	0.46875	0.154596016396234
0.3125	0.4375	0.127979854261271
0.34375	0.4375	0.142050935420753
0.375	0.4375	0.156940711141507
0.34375	0.46875	0.154596016396234
0.34375	0.4375	0.142050935420753
0.125	0.4375	0.0493610974563772
0.1875	0.4375	0.0746534578774958
0.15625	0.46875	0.0677215615368926
0.125	0.5	0.0577909487091411
0.125	0.4375	0.0493610974563772
0.15625	0.46875	0.0677215615368926
0.15625	0.40625	0.0549795118999551
0.125	0.4375	0.0493610974563772
0.125	0.40625	0.043406683288701
0.125	0.375	0.0368839635574424
0.15625	0.40625	0.0549795118999551
0.125	0.40625	0.043406683288701
0.1875	0.4375	0.0746534578774958
0.125	0.4375	0.0493610974563772
0.15625	0.40625	0.0549795118999551
0.1875	0.5	0.0871680967621665
0.1875	0.4375	0.0746534578774958
0.21875	0.46875	0.0958309898321723
0.21875	0.46875	0.0958309898321723
0.25	0.5	0.117106362687368
0.21875	0.5	0.10180053377487
0.1875	0.5	0.0871680967621665
0.21875	0.46875	0.0958309898321723
0.21875	0.5	0.10180053377487
0.15625	0.46875	0.0677215615368926
0.1875	0.5	0.0871680967621665
0.15625	0.5	0.0719845667286292
0.125	0.5	0.0577909487091411
0.15625	0.46875	0.0677215615368926
0.15625	0.5	0.0719845667286292
0.1875	0.4375	0.0746534578774958
0.1875	0.5	0.0871680967621665
0.15625	0.46875	0.0677215615368926
0.0625	0.5	0.0287537404223585
0.0625	0.4375	0.0246564343788121
0.09375	0.46875	0.0405315951652008
0.125	0.5	0.0577909487091411
0.0625	0.5	0.0287537404223585
0.09375	0.46875	0.0405315951652008
0.0625	0.5	0.0287537404223585
0	0.5	0
0.03125	0.46875	0.0135074227569076
0.0625	0.4375	0.0246564343788121
0.0625	0.5	0.0287537404223585
0.03125	0.46875	0.0135074227569076
0.09375	0.40625	0.0325320550503314
0.125	0.4375	0.0493610974563772
0.09375	0.4375	0.0367493107003575
0.0625	0.4375	0.0246564343788121
0.09375	0.40625	0.0325320550503314
0.09375	0.4375	0.0367493107003575
0.09375	0.40625	0.0325320550503314
0.125	0.375	0.0368839635574424
0.125	0.40625	0.043406683288701
0.125	0.4375	0.0493610974563772
0.09375	0.40625	0.0325320550503314
0.125	0.40625	0.043406683288701
0.125	0.4375	0.0493610974563772
0.125	0.5	0.0577909487091411
0.09375	0.46875	0.0405315951652008
0.09375	0.46875	0.0405315951652008
0.0625	0.4375	0.0246564343788121
0.09375	0.4375	0.0367493107003575
0.125	0.4375	0.0493610974563772
0.09375	0.46875	0.0405315951652008
0.09375	0.4375	0.0367493107003575
0.21875	0.34375	0.0542727152909656
0.1875	0.375	0.0566574309072774
0.1875	0.34375	0.0452078499738924
0.1875	0.3125	0.0327946169380234
0.21875	0.34375	0.0542727152909656
0.1875	0.34375	0.0452078499738924
0.21875	0.34375	0.0542727152909656
0.25	0.375	0.0776388202297957
0.21875	0.375	0.0665473512871035
0.1875	0.375	0.0566574309072774
0.21875	0.34375	0.0542727152909656
0.21875	0.375	0.0665473512871035
0.1875	0.375	0.0566574309072774
0.125	0.375	0.0368839635574424
0.15625	0.34375	0.037355287606399
0.15625	0.34375	0.037355287606399
0.1875	0.3125	0.0327946169380234
0.1875	0.34375	0.0452078499738924
0.1875	0.375	0.0566574309072774
0.15625	0.34375	0.037355287606399
0.1875	0.34375	0.0452078499738924
0.234375	0.296875	0.0337352597170656
0.21875	0.3125	0.0394318800354555
0.21875	0.296875	0.0307238968063744
0.21875	0.28125	0.0215941311118013
0.234375	0.296875	0.0337352597170656
0.21875	0.296875	0.0307238968063744
0.234375	0.296875	0.0337352597170656
0.25	0.3125	0.0466546083109104
0.234375	0.3125	0.0427299206468572
0.21875	0.3125	0.0394318800354555
0.234375	0.296875	0.0337352597170656
0.234375	0.3125	0.0427299206468572
0.21875	0.3125	0.0394318800354555
0.1875	0.3125	0.0327946169380234
0.203125	0.296875	0.028106432661136
0.203125	0.296875	0.028106432661136
0.21875	0.28125	0.0215941311118013
0.21875	0.296875	0.0307238968063744
0.21875	0.3125	0.0394318800354555
0.203125	0.296875	0.028106432661136
0.21875	0.296875	0.0307238968063744
0.234375	0.265625	0.0125495208324221
0.25	0.28125	0.0262762140950507
0.234375	0.28125	0.023771490876573
0.234375	0.28125	0.023771490876573
0.21875	0.28125	0.0215941311118013
0.2265625	0.2734375	0.0173277216012453
0.234375	0.265625	0.0125495208324221
0.234375	0.28125	0.023771490876573
0.2265625	0.2734375	0.0173277216012453
0.234375	0.265625	0.0125495208324221
0.25	0.25	0
0.25	0.265625	0.0139798333139271
0.25	0.28125	0.0262762140950507
0.234375	0.265625	0.0125495208324221
0.25	0.265625	0.0139798333139271
0.25	0.28125	0.0262762140950507
0.25	0.3125	0.0466546083109104
0.234375	0.296875	0.0337352597170656
0.234375	0.296875	0.0337352597170656
0.21875	0.28125	0.0215941311118013
0.234375	0.28125	0.023771490876573
0.25	0.28125	0.0262762140950507
0.234375	0.296875	0.0337352597170656
0.234375	0.28125	0.023771490876573
0.25	0.34375	0.0634247591943384
0.21875	0.34375	0.0542727152909656
0.234375	0.328125	0.0511886500987517
0.25	0.3125	0.0466546083109104
0.25	0.34375	0.0634247591943384
0.234375	0.328125	0.0511886500987517
0.25	0.375	0.0776388202297957
0.21875	0.34375	0.0542727152909656
0.25	0.34375	0.0634247591943384
0.21875	0.34375	0.0542727152909656
0.1875	0.3125	0.0327946169380234
0.21875	0.3125	0.0394318800354555
0.234375	0.328125	0.0511886500987517
0.21875	0.3125	0.0394318800354555
0.234375	0.3125	0.0427299206468572
0.25	0.3125	0.0466546083109104
0.234375	0.328125	0.0511886500987517
0.234375	0.3125	0.0427299206468572
0.21875	0.34375	0.0542727152909656
0.21875	0.3125	0.0394318800354555
0.234375	0.328125	0.0511886500987517
0.25	0.4375	0.100713482434941
0.1875	0.4375	0.0746534578774958
0.21875	0.40625	0.0778653725391587
0.25	0.375	0.0776388202297957
0.25	0.4375	0.100713482434941
0.21875	0.40625	0.0778653725391587
0.21875	0.46875	0.0958309898321723
0.25	0.4375	0.100713482434941
0.25	0.46875	0.109693644070772
0.25	0.5	0.117106362687368
0.21875	0.46875	0.0958309898321723
0.25	0.46875	0.109693644070772
0.1875	0.4375	0.0746534578774958
0.25	0.4375	0.100713482434941
0.21875	0.46875	0.0958309898321723
0.1875	0.375	0.0566574309072774
0.1875	0.4375	0.0746534578774958
0.15625	0.40625	0.0549795118999551
0.125	0.375	0.0368839635574424
0.1875	0.375	0.0566574309072774
0.15625	0.40625	0.0549795118999551
0.21875	0.40625	0.0778653725391587
0.1875	0.375	0.0566574309072774
0.21875	0.375	0.0665473512871035
0.25	0.375	0.0776388202297957
0.21875	0.40625	0.0778653725391587
0.21875	0.375	0.0665473512871035
0.1875	0.4375	0.0746534578774958
0.1875	0.375	0.0566574309072774
0.21875	0.40625	0.0778653725391587


==> data/ExampleStefanSmoothTen.dat <==
nEl	error	estimators
1	0.463086281723652	0.412646573930328
4	0.252226537408094	0.226115711784086
16	0.124927498053706	0.115575780926247
64	0.061465143888895	0.058197656569382
256	0.030431365670506	0.029204930237653
1024	0.015138257324699	0.014622663667271
4096	0.007549860097659	0.007315644241531
16384	0.003770150331376	0.003658821836317
65536	0.001883886888200	0.001829652273104


==> data/ExampleStefanSmoothTri.dat <==
nE	estVol	estCons	estViol	errTot
16	0.174942185955502	0.0313896927459572	0.0596095618103024	0.16465998659659
64	0.087808494820022	0.00975485740900636	0.0330961386802599	0.0785228230864008
256	0.0436519879481432	0.0046396260008307	0.016143488999275	0.0387422796013459
1024	0.0218800211936276	0.00207774969697342	0.00819004636557304	0.019245568234268
4096	0.0109561740497888	0.00100426090098003	0.00411261730891195	0.00958719757525934
16384	0.00548231603600974	0.000493222239401616	0.00205772433376243	0.00478312265143917
65536	0.00271820808071478	0.000416982321020006	0.00102739719326366	0.00242058272681437
262144	0.00131112519198754	0.000528397521802234	0.000514228999889875	0.00127138768402268

